Insights into $(k,\rho)$-shortcutting algorithms

A graph is called a $(k,\rho)$-graph iff every node can reach $\rho$ of its nearest neighbors in at most k hops. This property proved useful in the analysis and design of parallel shortest-path algorithms. Any graph can be transformed into a $(k,\rho)$-graph by adding shortcuts. Formally, the $(k,\rho)$-Minimum-Shortcut problem asks to find an appropriate shortcut set of minimal cardinality. We show that the $(k,\rho)$-Minimum-Shortcut problem is NP-complete in the practical regime of $k \ge 3$ and $\rho = \Theta(n^\epsilon)$ for $\epsilon > 0$. With a related construction, we bound the approximation factor of known $(k,\rho)$-Minimum-Shortcut problem heuristics from below and propose algorithmic countermeasures improving the approximation quality. Further, we describe an integer linear problem (ILP) solving the $(k,\rho)$-Minimum-Shortcut problem optimally. Finally, we compare the practical performance and quality of all algorithms in an empirical campaign.

==> data/gilbert-ilp-analysed-solved.csv <==
n,solved
20,1.0
25,1.0
30,1.0
35,0.86
40,0.66
45,0.54
50,0.3125


==> data/gilbert-ilp-analysed.csv <==
n,size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,solved,size_ilp_error,speed_ilp_ms_error,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,m_error,rho_error,k_error,speed_ilp_s_error,m_blowup_ilp_error,m_blowup_blelloch_error,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,47.6,2459.88880798,105.12,5.34,91.4,40.1,133.88,3.94,94.42,15.0,94.42,14.16,84.52,7.82,82.02,7.98,74.72,18.86,71.86,52.94,62.56,19.0,2.0,2.45988880798,1.7835135532406559,2.7348048806280794,1.0,1.8392545073635524,127.6208421041523,3.74912887841146,0.3361729389733194,2.5859905140536594,0.6292204441584351,3.404506017690348,0.3202550004389041,4.737377212882975,0.41600627938745827,4.737377212882975,0.38485618835389107,4.069694868971212,0.10976784407027734,4.110907343114591,0.26489890254855436,4.149468616090302,0.47124671817186714,3.5016077939793804,0.5725988017408888,2.4459278945435257,0.0,0.0,0.1276208421041523,0.053456879344270215,0.12127079810257735,2.208403361344538,1.5697478991596638
25,79.42,7924.9516165000005,184.38,4.0,157.66,38.66,232.2,3.54,163.28,13.74,163.28,13.26,146.0,7.94,141.94,8.32,126.44,18.02,120.32,52.0,80.08,24.0,2.0,7.9249516165,2.02148265165718,3.377923525932809,1.0,2.7731011153433207,1112.2305375664614,6.0708443416388285,0.21380899352993954,4.025879546440624,0.6036893375955308,4.106739110589932,0.1423992662214527,7.73542922571996,0.3738820069246992,7.73542922571996,0.311991627307856,6.227785009331086,0.08870956969291442,6.065064900303865,0.2766564214150904,6.007929454190568,0.27695133293834584,5.427801449153107,0.45355736761107274,3.2101064894282527,0.0,0.0,1.1122305375664616,0.06572503367161234,0.1624341191729776,2.321581465625787,1.592042306723747
30,120.82,61868.44750116,283.74,3.98,237.38,38.56,353.44,3.5,257.04,13.72,257.04,13.42,229.06,8.14,222.54,8.34,198.22,18.56,187.76,52.32,93.36,29.0,2.0,61.86844750116,2.3110164641443145,4.079471788014179,1.0,3.1437349423504357,46568.15163950794,5.899515026764524,0.17603339200856416,4.221186601718839,0.7163626945926772,2.999951020008321,0.14285714285714288,8.925260643310109,0.2063482295459177,8.925260643310109,0.19029515206110514,5.273394136065095,0.09913915184512845,5.1283000326121515,0.1353453632265944,6.479428042281358,0.21502728825402043,5.96987266127484,0.3353463028827705,2.619711777260691,0.0,0.0,46.56815163950793,0.05984321054950995,0.13125980238119012,2.348452243006125,1.6406224135076974
35,155.53488372093022,128836.40803913954,405.8837209302326,5.6976744186046515,332.86046511627904,40.883720930232556,506.51162790697674,4.0,364.7906976744186,14.813953488372093,364.7906976744186,14.186046511627907,328.8837209302326,8.69767441860465,314.5813953488372,9.372093023255815,277.1860465116279,19.74418604651163,261.5348837209302,53.604651162790695,109.25581395348837,34.0,2.0,128.8364080391395,2.448505632316887,4.8009454273496335,0.86,3.245816004955565,100526.42289471261,7.575155902207492,0.5898171863136991,5.609508378996946,0.5121310321912261,4.122365378591547,0.0,12.195992323159087,0.30684919663055454,12.195992323159087,0.21314305557934143,9.103127449229957,0.21602349776755964,8.363352149244234,0.358557808989556,9.009962694001693,0.3056719139250956,7.411746935397295,0.4897149707026786,4.49638369433866,0.0,0.0,100.52642289471257,0.06580631498213607,0.20584281673780877,2.609599282296651,1.7821471291866031
40,195.03030303030303,195300.95840730303,540.8787878787879,5.393939393939394,443.09090909090907,40.93939393939394,678.5454545454545,4.0,472.3636363636364,15.121212121212121,472.57575757575756,14.787878787878787,439.1818181818182,9.515151515151516,423.8787878787879,9.848484848484848,356.1818181818182,20.696969696969695,334.5151515151515,55.09090909090909,128.6060606060606,39.0,2.0,195.30095840730303,2.5341098053240483,5.277893295166469,0.66,7.006211988508164,93014.23264495666,12.273325836507103,0.2878787878787879,9.474592673887786,0.5217931926582586,4.933720482165896,0.0,22.450925975001255,0.3343647953138471,22.423781731549404,0.25757575757575757,15.636848124981789,0.40001147825588146,15.052624249148133,0.40001147825588124,18.80571611711943,0.49608198617408783,15.30228771075542,0.7036896072565533,4.816275590136732,0.0,0.0,93.01423264495665,0.07545195287899739,0.25266750983278985,2.7733064014916096,1.8262896208825357
45,246.85185185185185,386472.48808574077,706.2592592592592,5.703703703703703,562.4814814814815,42.96296296296296,872.8888888888889,4.037037037037037,627.1111111111111,16.037037037037038,627.1111111111111,16.40740740740741,569.074074074074,10.185185185185185,547.7037037037037,10.444444444444445,462.77777777777777,23.074074074074073,434.3333333333333,58.25925925925926,141.85185185185185,44.0,2.0,386.47248808574074,2.749793697624617,6.027651468554471,0.54,5.056606863963263,139848.59920909995,14.140762679090347,0.316944364334436,10.688743377496515,1.1220731803279076,4.266524214146149,0.07407407407407406,23.25440455986775,0.4831223409967286,23.25440455986775,0.3737735386904439,12.154244179606705,0.385448080348439,13.588504784452635,0.43143348595295605,15.57495737541403,0.5539387680060047,12.74469891473904,0.8905492565058727,4.64304608692229,0.0,0.0,139.84859920909997,0.05534434783850678,0.24321904198213445,2.861065266316579,1.8747186796699176
50,297.0,818980.2119778,865.7,6.2,684.1,43.4,1087.4,4.4,749.3,17.0,749.3,17.9,692.4,11.0,666.2,11.5,566.7,24.9,531.9,62.4,164.6,49.0,2.0,818.9802119778,2.8149132911195505,6.310291701118341,0.3125,13.63981101205015,468213.824717666,25.941900898396444,0.49888765156985876,21.541587685219493,1.4966629547095762,10.431575996836614,0.3265986323710904,58.288973609461046,0.8944271909999159,58.288973609461046,0.7571877794400369,26.808290591614465,0.7888106377466156,24.12707101070405,0.7453559924999299,39.567719727632074,1.133333333333333,28.504112763677544,2.194943684420577,10.102584927741132,0.0,0.0,468.213824717666,0.1072676365145002,0.4035321686434417,2.914814814814815,1.9080808080808083


==> data/gilbert-ilp-feasable-analysed.csv <==
n,speed_ilp_ms,size_ilp_feasable,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,solved,speed_ilp_ms_error,size_ilp_feasable_error,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,m_error,rho_error,k_error,speed_ilp_s_error,m_blowup_ilp_error,m_blowup_blelloch_error
20,2459.88880798,47.6,105.12,5.34,91.4,40.1,133.88,3.94,94.42,15.0,94.42,14.16,84.52,7.82,82.02,7.98,74.72,18.86,71.86,52.94,62.56,19.0,2.0,2.45988880798,1.7835135532406559,2.7348048806280794,1.0,127.6208421041523,1.8392545073635524,3.74912887841146,0.3361729389733194,2.5859905140536594,0.6292204441584351,3.404506017690348,0.3202550004389041,4.737377212882975,0.41600627938745827,4.737377212882975,0.38485618835389107,4.069694868971212,0.10976784407027734,4.110907343114591,0.26489890254855436,4.149468616090302,0.47124671817186714,3.5016077939793804,0.5725988017408888,2.4459278945435257,0.0,0.0,0.1276208421041523,0.053456879344270215,0.12127079810257735
25,7924.9516165000005,79.42,184.38,4.0,157.66,38.66,232.2,3.54,163.28,13.74,163.28,13.26,146.0,7.94,141.94,8.32,126.44,18.02,120.32,52.0,80.08,24.0,2.0,7.9249516165,2.02148265165718,3.377923525932809,1.0,1112.2305375664614,2.7731011153433207,6.0708443416388285,0.21380899352993954,4.025879546440624,0.6036893375955308,4.106739110589932,0.1423992662214527,7.73542922571996,0.3738820069246992,7.73542922571996,0.311991627307856,6.227785009331086,0.08870956969291442,6.065064900303865,0.2766564214150904,6.007929454190568,0.27695133293834584,5.427801449153107,0.45355736761107274,3.2101064894282527,0.0,0.0,1.1122305375664616,0.06572503367161234,0.1624341191729776
30,61868.44750116,120.82,283.74,3.98,237.38,38.56,353.44,3.5,257.04,13.72,257.04,13.42,229.06,8.14,222.54,8.34,198.22,18.56,187.76,52.32,93.36,29.0,2.0,61.86844750116,2.3110164641443145,4.079471788014179,1.0,46568.15163950794,3.1437349423504357,5.899515026764524,0.17603339200856416,4.221186601718839,0.7163626945926772,2.999951020008321,0.14285714285714288,8.925260643310109,0.2063482295459177,8.925260643310109,0.19029515206110514,5.273394136065095,0.09913915184512845,5.1283000326121515,0.1353453632265944,6.479428042281358,0.21502728825402043,5.96987266127484,0.3353463028827705,2.619711777260691,0.0,0.0,46.56815163950793,0.05984321054950995,0.13125980238119012
35,366495.35821408004,158.08,406.2,5.46,332.62,40.24,505.64,3.92,367.76,14.78,367.78,14.22,331.08,8.76,317.9,9.34,280.46,19.66,264.26,53.7,110.16,34.0,2.0,366.49535821408006,2.4592648968149633,4.774746015998821,1.0,189136.13117603332,3.3674746790860537,7.485278067987993,0.5336359685579446,4.997922833844196,0.6377511510081694,3.8784638238164697,0.07751234266428879,11.499431751710384,0.2697844944940086,11.501806779096642,0.1920034013304166,8.812392016996547,0.2025148016762211,8.179466576090876,0.31615031299709834,8.675597491627576,0.2717141354964283,7.07990775911318,0.44721359549995776,4.134616434595172,0.0,0.0,189.1361311760333,0.062000245976405036,0.19758430438054622
40,757856.81363478,204.04,544.2,5.24,442.36,41.02,675.36,3.94,487.32,15.38,487.46,15.28,445.56,9.5,431.32,9.82,371.7,21.18,346.72,55.94,129.04,39.0,2.0,757.85681363478,2.6006639571619896,5.288240923428515,1.0,232116.12751961703,6.187798395196133,9.36724645359825,0.2831888387054598,6.968561471321888,1.003650479855555,4.463643610965633,0.06785338335450239,17.39936100163756,0.3375300440142253,17.37445556333921,0.3234507816705121,11.654784075079844,0.3037184517924185,11.33424502135372,0.30607455407639034,15.347219385189709,0.4068394859732014,12.312666781217875,0.6218077660814343,3.9954913365452516,0.0,0.0,232.11612751961704,0.06796552627292625,0.19712903980608268
45,1077316.23597488,259.6,710.2,5.42,565.32,42.04,870.88,4.02,646.52,16.98,646.52,17.04,583.46,10.4,562.16,10.62,489.68,23.74,454.42,59.28,141.68,44.0,2.0,1077.3162359748799,2.846814269284999,6.064619201702974,1.0,226584.019109716,5.464243697317448,9.573091539970415,0.3028571428571429,7.40577601385209,1.2479665092314234,3.6215409957190157,0.03999999999999999,17.701123220442998,0.479761845681197,17.701123220442998,0.3473984949387581,10.952693825758866,0.27994168488950616,10.903863385731395,0.3175929881506344,15.169619477826092,0.45287291545313274,11.405847408327046,0.9071867255984519,3.5287460916863687,0.0,0.0,226.584019109716,0.06370311093726312,0.17753333945606672
50,1595437.5553719376,315.9375,882.78125,6.0,705.9375,43.71875,1088.625,4.3125,789.125,18.375,789.125,19.25,712.96875,11.4375,687.9375,11.875,596.71875,26.28125,556.03125,64.0,165.6875,49.0,2.0,1595.4375553719376,2.9218617988515785,6.380987842885718,1.0,235056.32706338662,7.462777254805256,12.967930162582343,0.3592106040535497,10.46920888498359,1.739564218232497,5.036760031300203,0.16649857114566585,27.453589870437582,0.5802530037725758,27.453589870437582,0.5462482007056806,16.820322859229236,0.5231534345954657,16.211539473374337,0.6205486646196977,20.776699568499257,0.7840875887132721,15.742249597151986,1.3410395582436005,5.352447058694649,0.0,0.0,235.05632706338656,0.0759403040128029,0.2236198936706196


==> data/gilbert-ilp-max-analysed.csv <==
n,size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,62,4759.097199,133,10,111,48,154,8,124,17,124,20,113,8,113,14,106,25,97,60,80,19,2,4.759097199,2.24,3.5833333333333335,2.880952380952381,2.1875
25,98,29373.145545,229,7,191,43,256,4,226,17,226,16,196,9,191,13,184,21,165,59,112,24,2,29.373145545,2.484848484848485,5.035714285714286,3.0,2.216867469879518
30,160,1108181.497573,327,7,271,47,380,4,322,16,322,16,277,9,272,9,256,21,243,55,118,29,2,1108.181497573,3.0,5.128205128205129,2.75,2.0
35,178,1818395.170701,453,10,371,46,536,4,451,17,451,16,386,10,375,16,353,23,307,58,142,34,2,1818.3951707009999,2.933333333333333,6.033333333333333,3.716666666666667,2.20625
40,228,989562.436069,612,8,504,44,712,4,566,19,566,16,538,14,523,14,491,24,416,63,156,39,2,989.562436069,2.8660714285714284,7.829545454545454,3.9025974025974026,3.188311688311688
45,268,1551538.835772,776,7,623,49,904,5,779,19,779,18,615,12,599,12,554,26,509,64,170,44,2,1551.538835772,2.984848484848485,7.681034482758621,3.3991228070175437,2.327731092436975
50,322,1877433.878699,930,7,740,46,1122,5,892,20,892,19,759,13,710,13,676,28,601,70,194,49,2,1877.433878699,3.090909090909091,7.4411764705882355,3.4242424242424243,2.2883211678832116


==> data/gilbert-ilp-raw-all.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
38,2050.913377,100,4,85,40,144,4,61,15,61,14,65,8,61,8,44,18,45,52,20,56,19,2,2.0509133769999996,1.6785714285714286,2.7857142857142856,2.6315789473684212,1.1578947368421053
47,4759.097199,108,4,94,37,136,3,98,13,98,13,84,8,81,7,84,16,78,50,20,68,19,2,4.759097199,1.6911764705882353,2.588235294117647,2.297872340425532,1.7872340425531914
50,2624.774046,124,7,95,41,148,4,124,14,124,16,110,8,110,8,99,19,94,54,20,48,19,2,2.624774046,2.0416666666666665,3.5833333333333335,2.48,1.98
40,2580.222556,106,4,81,37,126,8,70,15,70,14,74,7,64,8,55,19,55,53,20,66,19,2,2.5802225560000003,1.606060606060606,2.606060606060606,2.65,1.375
50,2555.861657,109,5,95,36,136,3,93,12,93,13,83,8,79,8,75,16,71,50,20,64,19,2,2.555861657,1.78125,2.703125,2.18,1.5
39,3069.559349,85,4,78,37,110,3,80,13,80,12,67,8,63,14,63,17,63,49,20,80,19,2,3.069559349,1.4875,2.0625,2.1794871794871793,1.6153846153846154
46,2190.478926,95,10,85,42,118,4,72,14,72,13,73,7,70,7,57,19,58,53,20,64,19,2,2.190478926,1.71875,2.484375,2.0652173913043477,1.2391304347826086
54,2339.901503,97,6,89,41,124,4,87,15,87,14,76,7,75,8,72,17,71,53,20,66,19,2,2.339901503,1.8181818181818181,2.4696969696969697,1.7962962962962963,1.3333333333333333
54,2023.108069,123,6,104,41,154,4,119,16,119,14,92,8,91,8,86,19,83,54,20,50,19,2,2.023108069,2.08,3.46,2.2777777777777777,1.5925925925925926
54,2324.691724,103,6,95,41,140,4,101,16,101,15,96,7,92,8,84,20,82,53,20,54,19,2,2.324691724,2.0,2.9074074074074074,1.9074074074074074,1.5555555555555556
40,2369.884561,92,6,84,42,128,4,60,15,60,13,61,8,55,8,45,19,46,53,20,74,19,2,2.3698845609999997,1.5405405405405406,2.2432432432432434,2.3,1.125
50,2185.665116,114,6,91,42,144,4,99,14,99,15,111,8,110,8,92,19,76,54,20,48,19,2,2.185665116,2.0416666666666665,3.375,2.28,1.84
44,2458.617215,96,3,86,38,118,8,93,13,93,13,73,7,70,8,67,17,66,51,20,70,19,2,2.4586172150000003,1.6285714285714286,2.3714285714285714,2.1818181818181817,1.5227272727272727
46,2077.337346,122,6,101,40,150,3,106,14,106,14,96,7,94,8,82,20,86,52,20,52,19,2,2.0773373459999998,1.8846153846153846,3.3461538461538463,2.652173913043478,1.7826086956521738
54,2437.105426,100,6,91,37,138,3,90,13,90,13,80,8,78,7,77,22,76,50,20,64,19,2,2.437105426,1.84375,2.5625,1.8518518518518519,1.4259259259259258
62,2859.585742,120,4,105,38,144,3,116,13,116,13,111,8,113,8,96,17,92,51,20,56,19,2,2.859585742,2.107142857142857,3.142857142857143,1.935483870967742,1.5483870967741935
48,2072.362607,113,6,107,42,146,4,94,16,94,15,80,8,82,8,77,20,75,60,20,58,19,2,2.072362607,1.8275862068965518,2.9482758620689653,2.3541666666666665,1.6041666666666667
56,2393.919435,133,4,104,38,152,3,115,13,115,13,104,7,92,8,88,18,79,52,20,52,19,2,2.393919435,2.076923076923077,3.5576923076923075,2.375,1.5714285714285714
62,2606.276541,124,5,111,39,142,4,124,16,124,15,109,8,106,8,106,20,97,53,20,50,19,2,2.606276541,2.24,3.48,2.0,1.7096774193548387
50,2114.499658,105,6,92,48,146,4,106,16,106,15,90,8,88,8,71,19,72,53,20,58,19,2,2.114499658,1.8620689655172413,2.810344827586207,2.1,1.42
48,2033.935229,108,6,99,41,150,4,101,17,101,14,79,8,78,8,68,19,67,55,20,56,19,2,2.033935229,1.8571428571428572,2.9285714285714284,2.25,1.4166666666666667
48,2373.730026,92,4,85,37,124,3,92,14,92,13,79,8,79,7,77,18,75,51,20,52,19,2,2.373730026,1.9230769230769231,2.769230769230769,1.9166666666666667,1.6041666666666667
52,2331.753046,111,5,102,39,132,4,97,17,97,14,82,8,79,8,79,20,76,53,20,68,19,2,2.3317530459999998,1.7647058823529411,2.6323529411764706,2.1346153846153846,1.5192307692307692
40,2312.675715,81,5,74,42,112,4,70,15,70,15,66,8,65,8,55,19,54,55,20,70,19,2,2.3126757149999997,1.5714285714285714,2.157142857142857,2.025,1.375
43,2247.992442,108,6,95,41,126,4,85,15,85,15,81,8,77,8,69,19,68,59,20,70,19,2,2.247992442,1.6142857142857143,2.5428571428571427,2.511627906976744,1.6046511627906976
60,2174.487729,118,5,101,42,146,4,110,17,110,15,94,8,93,8,87,18,81,54,20,56,19,2,2.174487729,2.0714285714285716,3.107142857142857,1.9666666666666666,1.45
38,2294.512739,93,6,78,41,126,3,85,14,85,13,69,8,68,8,63,20,62,53,20,76,19,2,2.294512739,1.5,2.223684210526316,2.4473684210526314,1.6578947368421053
48,2258.304214,129,6,101,41,144,4,123,17,123,16,93,8,85,8,70,20,72,55,20,56,19,2,2.258304214,1.8571428571428572,3.3035714285714284,2.6875,1.4583333333333333
40,2315.829524,84,5,82,43,114,4,72,15,72,15,65,8,62,7,56,19,56,53,20,74,19,2,2.315829524,1.5405405405405406,2.135135135135135,2.1,1.4
46,2611.533514,114,5,99,39,150,3,114,17,114,13,113,8,108,8,100,18,95,52,20,52,19,2,2.611533514,1.8846153846153846,3.1923076923076925,2.4782608695652173,2.1739130434782608
48,2854.423551,103,6,92,38,132,3,92,13,92,13,87,7,89,8,74,16,74,50,20,72,19,2,2.854423551,1.6666666666666667,2.4305555555555554,2.1458333333333335,1.5416666666666667
55,3158.789835,106,6,87,37,132,3,106,13,106,13,98,7,99,7,89,20,86,51,20,64,19,2,3.158789835,1.859375,2.65625,1.9272727272727272,1.6181818181818182
53,3125.376159,107,6,97,37,142,3,96,13,96,12,89,8,88,8,77,17,74,52,20,66,19,2,3.125376159,1.803030303030303,2.621212121212121,2.018867924528302,1.4528301886792452
51,2923.864739,108,4,102,38,134,3,99,14,99,13,87,8,86,8,77,17,75,51,20,60,19,2,2.923864739,1.85,2.8,2.1176470588235294,1.5098039215686274
52,3229.021118,114,4,93,40,144,4,108,16,108,15,106,8,95,8,99,20,90,53,20,52,19,2,3.229021118,2.0,3.1923076923076925,2.1923076923076925,1.9038461538461537
41,2549.698834,87,4,79,38,120,3,84,14,84,20,69,8,66,8,68,17,63,52,20,76,19,2,2.549698834,1.5394736842105263,2.1447368421052633,2.1219512195121952,1.6585365853658536
44,2423.309735,99,6,89,41,110,4,76,16,76,14,70,8,69,8,58,18,55,55,20,72,19,2,2.4233097349999997,1.6111111111111112,2.375,2.25,1.3181818181818181
54,2238.054757,101,4,90,40,138,4,97,15,97,14,87,8,83,8,74,19,72,52,20,60,19,2,2.238054757,1.9,2.683333333333333,1.8703703703703705,1.3703703703703705
44,2202.242789,87,6,85,40,130,4,84,15,84,14,70,8,70,8,67,19,69,54,20,72,19,2,2.202242789,1.6111111111111112,2.2083333333333335,1.9772727272727273,1.5227272727272727
50,2291.456009,110,4,92,42,132,4,99,16,99,14,87,8,84,8,77,20,75,52,20,66,19,2,2.291456009,1.7575757575757576,2.6666666666666665,2.2,1.54
48,2027.140472,114,5,95,42,138,4,95,16,95,15,87,8,85,8,66,25,70,54,20,56,19,2,2.027140472,1.8571428571428572,3.0357142857142856,2.375,1.375
42,2467.230083,121,5,91,42,136,4,119,17,119,15,88,8,84,8,79,20,72,52,20,62,19,2,2.467230083,1.6774193548387097,2.9516129032258065,2.880952380952381,1.880952380952381
40,2124.273982,106,6,89,42,140,4,80,17,80,14,72,8,70,8,64,19,64,54,20,62,19,2,2.124273982,1.6451612903225807,2.7096774193548385,2.65,1.6
48,2425.039276,120,6,94,41,140,4,116,16,116,17,105,8,102,8,105,20,94,54,20,52,19,2,2.425039276,1.9230769230769231,3.3076923076923075,2.5,2.1875
44,2206.26515,96,5,86,42,134,4,86,17,86,14,78,8,77,7,68,19,65,53,20,68,19,2,2.20626515,1.6470588235294117,2.411764705882353,2.1818181818181817,1.5454545454545454
48,2163.155558,107,7,94,42,132,4,99,16,99,15,90,8,89,8,85,18,75,56,20,68,19,2,2.163155558,1.7058823529411764,2.573529411764706,2.2291666666666665,1.7708333333333333
42,2361.183176,80,5,73,41,114,4,74,17,74,15,67,8,66,8,60,18,59,53,20,76,19,2,2.361183176,1.5526315789473684,2.0526315789473686,1.9047619047619047,1.4285714285714286
47,2657.688114,95,4,90,38,134,8,90,14,90,13,76,8,72,8,69,18,67,53,20,70,19,2,2.657688114,1.6714285714285715,2.357142857142857,2.021276595744681,1.4680851063829787
52,2365.823032,111,6,95,40,134,4,100,17,100,15,95,8,98,8,81,19,70,54,20,56,19,2,2.3658230319999998,1.9285714285714286,2.982142857142857,2.1346153846153846,1.5576923076923077
30,2151.787799,77,7,68,41,110,4,64,14,64,13,62,8,61,8,55,23,53,52,20,70,19,2,2.151787799,1.4285714285714286,2.1,2.566666666666667,1.8333333333333333
95,7424.206218,206,3,163,36,230,3,187,13,187,12,154,7,151,8,142,17,135,51,25,74,24,2,7.424206218,2.2837837837837838,3.7837837837837838,2.168421052631579,1.4947368421052631
83,7796.904264,226,4,168,37,254,3,226,13,226,12,196,8,191,10,184,19,151,59,25,56,24,2,7.796904264,2.482142857142857,5.035714285714286,2.7228915662650603,2.216867469879518
82,7417.67861,158,4,154,36,224,3,160,13,160,13,140,8,136,8,129,17,121,50,25,80,24,2,7.41767861,2.025,2.975,1.9268292682926829,1.5731707317073171
60,5836.988686,180,5,150,41,238,4,132,17,132,14,136,9,132,8,96,20,94,53,25,82,24,2,5.836988686,1.7317073170731707,3.1951219512195124,3.0,1.6
88,8377.44201,198,4,172,36,234,3,174,14,174,14,162,8,159,8,143,19,136,51,25,78,24,2,8.377442010000001,2.128205128205128,3.5384615384615383,2.25,1.625
98,29373.145545,205,3,169,42,238,4,190,14,190,13,161,8,152,8,142,18,136,52,25,72,24,2,29.373145545,2.361111111111111,3.8472222222222223,2.0918367346938775,1.4489795918367347
80,6513.44741,176,4,155,39,238,4,169,13,169,13,147,8,155,8,137,17,142,52,25,72,24,2,6.5134474099999995,2.111111111111111,3.4444444444444446,2.2,1.7125
78,5895.243823,177,4,149,39,228,4,168,13,168,13,130,8,123,8,109,17,110,51,25,84,24,2,5.8952438229999995,1.9285714285714286,3.107142857142857,2.269230769230769,1.3974358974358974
72,6761.830442,157,4,138,37,226,3,144,14,144,13,125,8,125,7,116,18,109,51,25,92,24,2,6.761830442000001,1.7826086956521738,2.7065217391304346,2.1805555555555554,1.6111111111111112
74,6099.417291,191,3,162,36,234,4,172,14,172,14,157,8,159,8,124,18,119,51,25,74,24,2,6.099417291,2.0,3.581081081081081,2.581081081081081,1.6756756756756757
82,7062.381196,162,4,147,37,228,4,151,14,151,13,143,8,135,8,116,17,115,51,25,84,24,2,7.0623811960000005,1.9761904761904763,2.9285714285714284,1.975609756097561,1.4146341463414633
74,5715.081447,193,3,156,40,232,4,137,13,137,12,142,8,142,8,104,18,98,50,25,78,24,2,5.715081446999999,1.9487179487179487,3.4743589743589745,2.608108108108108,1.4054054054054055
98,14404.808759,229,4,191,38,242,3,224,14,224,14,186,8,186,9,162,18,165,53,25,66,24,2,14.404808759,2.484848484848485,4.46969696969697,2.336734693877551,1.653061224489796
82,5799.680683,169,6,155,41,230,4,147,16,147,16,157,8,150,8,128,19,110,54,25,82,24,2,5.799680682999999,2.0,3.0609756097560976,2.0609756097560976,1.5609756097560976
86,10463.838529,193,4,163,37,246,3,193,12,193,12,163,8,159,8,161,18,152,52,25,70,24,2,10.463838529,2.2285714285714286,3.757142857142857,2.244186046511628,1.872093023255814
88,8131.388746,186,4,165,38,234,3,174,13,174,13,168,8,159,9,142,18,140,50,25,68,24,2,8.131388745999999,2.2941176470588234,3.735294117647059,2.1136363636363638,1.6136363636363635
88,14061.935127,184,4,164,36,226,3,171,12,171,13,154,7,150,8,133,18,131,52,25,84,24,2,14.061935127,2.0476190476190474,3.1904761904761907,2.090909090909091,1.5113636363636365
70,5653.432664,177,4,159,40,238,3,131,15,131,15,126,8,122,8,100,19,93,52,25,84,24,2,5.653432664,1.8333333333333333,3.107142857142857,2.5285714285714285,1.4285714285714286
88,5469.790573,197,4,172,41,248,4,174,15,174,15,163,8,153,8,146,20,141,55,25,66,24,2,5.469790573,2.3333333333333335,3.984848484848485,2.2386363636363638,1.6590909090909092
86,10415.84833,189,4,160,37,244,3,146,13,146,12,144,8,142,8,117,16,108,51,25,76,24,2,10.415848330000001,2.1315789473684212,3.486842105263158,2.197674418604651,1.3604651162790697
68,6136.397028,147,4,135,37,200,3,117,14,117,13,112,8,110,8,92,18,89,51,25,98,24,2,6.136397028,1.6938775510204083,2.5,2.161764705882353,1.3529411764705883
78,7283.748757,180,3,149,38,226,4,167,14,167,13,150,7,144,8,132,17,128,51,25,84,24,2,7.283748757000001,1.9285714285714286,3.142857142857143,2.3076923076923075,1.6923076923076923
56,5666.30168,145,4,124,37,218,3,103,14,103,12,96,8,93,8,85,17,84,52,25,92,24,2,5.666301679999999,1.608695652173913,2.5760869565217392,2.5892857142857144,1.5178571428571428
89,16186.757754,196,4,166,40,240,3,186,13,186,13,154,8,141,8,138,17,130,52,25,84,24,2,16.186757754,2.0595238095238093,3.3333333333333335,2.202247191011236,1.550561797752809
72,5890.993822,169,5,150,41,234,4,140,16,140,15,120,8,117,8,106,19,99,53,25,92,24,2,5.890993822,1.7826086956521738,2.8369565217391304,2.3472222222222223,1.4722222222222223
68,6058.968152,180,3,153,38,230,3,137,12,137,12,132,8,127,8,104,18,102,53,25,94,24,2,6.058968152,1.7234042553191489,2.9148936170212765,2.6470588235294117,1.5294117647058822
86,5632.30971,188,5,165,40,236,4,155,13,155,12,135,8,125,8,131,18,117,52,25,72,24,2,5.63230971,2.1944444444444446,3.611111111111111,2.186046511627907,1.5232558139534884
88,8299.212847,187,4,170,37,240,4,172,12,172,12,144,7,143,8,129,17,127,51,25,74,24,2,8.299212847000002,2.189189189189189,3.527027027027027,2.125,1.4659090909090908
88,7523.327396,199,4,167,37,236,4,179,13,179,12,164,8,166,8,148,17,144,51,25,74,24,2,7.523327396,2.189189189189189,3.689189189189189,2.2613636363636362,1.6818181818181819
81,7409.110213,172,4,146,37,228,3,158,13,158,13,132,8,129,9,118,18,109,50,25,90,24,2,7.409110213,1.9,2.911111111111111,2.123456790123457,1.4567901234567902
86,5955.18479,211,4,180,42,236,4,208,14,208,15,165,8,156,8,136,18,122,54,25,76,24,2,5.955184790000001,2.1315789473684212,3.776315789473684,2.453488372093023,1.5813953488372092
79,8298.397182,211,4,152,37,240,4,164,13,164,13,183,8,174,8,138,18,129,53,25,74,24,2,8.298397182,2.0675675675675675,3.8513513513513513,2.670886075949367,1.7468354430379747
86,8462.821583,206,3,158,37,238,3,198,13,198,13,153,8,149,8,136,18,126,51,25,84,24,2,8.462821583,2.0238095238095237,3.4523809523809526,2.395348837209302,1.5813953488372092
74,5500.526733,169,4,149,42,246,4,145,16,145,13,126,8,123,12,114,21,106,53,25,82,24,2,5.500526733,1.9024390243902438,3.0609756097560976,2.2837837837837838,1.5405405405405406
80,5578.874983,200,3,161,40,256,4,178,13,178,13,160,8,153,8,122,19,116,51,25,62,24,2,5.5788749829999995,2.2903225806451615,4.225806451612903,2.5,1.525
90,6618.141787,190,4,165,39,248,4,175,13,175,14,156,8,154,9,147,17,140,52,25,76,24,2,6.618141787,2.1842105263157894,3.5,2.111111111111111,1.6333333333333333
82,5594.688954,189,4,176,43,234,4,150,13,150,13,170,8,162,8,132,17,122,55,25,72,24,2,5.594688954,2.138888888888889,3.625,2.3048780487804876,1.6097560975609757
70,6211.568978,176,4,159,42,216,4,154,16,154,16,145,8,140,8,121,20,119,54,25,88,24,2,6.211568978,1.7954545454545454,3.0,2.5142857142857142,1.7285714285714286
84,5594.876268,220,4,188,38,240,4,203,14,203,13,147,8,142,13,137,18,137,52,25,70,24,2,5.594876268,2.2,4.142857142857143,2.619047619047619,1.630952380952381
70,6732.152028,149,4,142,39,206,4,142,14,142,13,116,8,115,8,109,18,108,51,25,96,24,2,6.732152028000001,1.7291666666666667,2.5520833333333335,2.1285714285714286,1.5571428571428572
72,6308.349302,160,7,134,41,228,4,129,16,129,15,127,8,121,8,103,19,104,51,25,88,24,2,6.308349302,1.8181818181818181,2.8181818181818183,2.2222222222222223,1.4305555555555556
85,9617.667961,211,4,165,37,246,3,212,14,212,12,183,8,179,8,170,18,157,52,25,64,24,2,9.617667960999999,2.328125,4.296875,2.4823529411764707,2.0
68,9166.922167,163,3,139,35,198,3,142,13,142,13,136,8,135,8,119,18,115,51,25,102,24,2,9.166922167000001,1.6666666666666667,2.5980392156862746,2.3970588235294117,1.75
74,12330.702323,184,4,166,37,230,3,153,12,153,13,133,8,130,8,121,18,117,53,25,90,24,2,12.330702322999999,1.8222222222222222,3.0444444444444443,2.4864864864864864,1.635135135135135
72,5269.52655,202,4,173,40,250,4,157,15,157,13,163,8,152,8,112,18,102,51,25,64,24,2,5.269526549999999,2.125,4.15625,2.8055555555555554,1.5555555555555556
52,6148.247231,130,3,122,43,176,3,114,12,114,13,83,8,80,8,79,17,80,52,25,112,24,2,6.148247231,1.4642857142857142,2.1607142857142856,2.5,1.5192307692307692
80,5905.812767,199,4,161,37,236,3,189,13,189,13,156,8,156,8,143,18,130,53,25,72,24,2,5.9058127670000005,2.111111111111111,3.763888888888889,2.4875,1.7875
75,8864.986571,156,4,141,37,214,3,133,12,133,13,123,8,121,9,103,17,100,50,25,100,24,2,8.864986571,1.75,2.56,2.08,1.3733333333333333
90,7049.171179,198,5,161,40,232,4,177,15,177,13,154,8,151,8,143,19,136,51,25,74,24,2,7.049171179,2.2162162162162162,3.675675675675676,2.2,1.5888888888888888
76,6277.343776,179,5,154,41,240,4,157,17,157,16,128,8,128,9,123,18,115,53,25,82,24,2,6.2773437759999995,1.9268292682926829,3.182926829268293,2.3552631578947367,1.618421052631579
94,12601.313788,235,4,205,37,344,3,191,12,191,13,214,9,210,9,164,18,157,52,30,90,29,2,12.601313787999999,2.0444444444444443,3.611111111111111,2.5,1.7446808510638299
126,15916.837761,293,4,258,37,364,3,226,13,226,13,230,8,216,8,180,19,173,54,30,80,29,2,15.916837761,2.575,4.6625,2.3253968253968256,1.4285714285714286
116,15313.173269,289,4,235,47,348,4,285,14,285,16,226,8,226,8,211,20,206,55,30,94,29,2,15.313173269,2.234042553191489,4.074468085106383,2.4913793103448274,1.8189655172413792
120,28184.541863,270,4,225,37,330,3,241,14,241,13,242,8,232,8,191,18,174,52,30,108,29,2,28.184541863,2.111111111111111,3.5,2.25,1.5916666666666666
110,13461.627766,289,3,250,39,348,4,226,14,226,14,224,8,214,8,183,21,175,55,30,94,29,2,13.461627766,2.1702127659574466,4.074468085106383,2.6272727272727274,1.6636363636363636
135,25007.498047,291,4,227,36,360,3,277,13,277,13,236,8,228,8,202,19,195,52,30,96,29,2,25.007498047000002,2.40625,4.03125,2.1555555555555554,1.4962962962962962
125,22745.176176,259,4,210,38,342,3,236,13,236,14,214,8,205,8,188,19,169,52,30,100,29,2,22.745176176,2.25,3.59,2.072,1.504
122,15343.480957,293,4,224,37,352,3,278,14,278,13,243,8,232,9,205,18,209,53,30,98,29,2,15.343480957,2.2448979591836733,3.989795918367347,2.401639344262295,1.680327868852459
116,13151.235112,316,4,242,36,362,3,258,14,258,14,245,8,236,9,203,19,184,53,30,88,29,2,13.151235112,2.3181818181818183,4.590909090909091,2.7241379310344827,1.75
116,12667.209113,270,4,241,38,358,3,258,14,258,14,235,8,221,8,199,18,200,52,30,80,29,2,12.667209113,2.45,4.375,2.3275862068965516,1.7155172413793103
120,20099.206033,327,4,249,37,354,4,319,13,319,13,248,8,244,8,228,18,206,51,30,90,29,2,20.099206032999998,2.3333333333333335,4.633333333333334,2.725,1.9
113,14635.229758,276,4,219,37,358,3,247,14,247,13,214,8,205,8,180,19,171,53,30,98,29,2,14.635229758,2.1530612244897958,3.816326530612245,2.4424778761061945,1.592920353982301
126,115023.971371,286,4,236,39,340,4,243,13,243,14,210,8,207,8,191,19,182,52,30,104,29,2,115.023971371,2.2115384615384617,3.75,2.2698412698412698,1.5158730158730158
128,17974.216462,322,4,259,38,368,4,322,15,322,13,277,8,264,9,256,19,231,52,30,78,29,2,17.974216462,2.641025641025641,5.128205128205129,2.515625,2.0
125,124375.416227,272,4,247,39,346,4,266,14,266,14,223,9,217,8,206,17,192,52,30,98,29,2,124.37541622699999,2.2755102040816326,3.7755102040816326,2.176,1.648
133,333028.2938,286,5,228,37,362,3,258,14,258,14,243,9,235,8,208,18,189,52,30,90,29,2,333.0282938,2.477777777777778,4.177777777777778,2.1503759398496243,1.5639097744360901
117,14402.313971,263,4,221,36,350,3,255,14,255,14,222,8,216,9,198,20,192,52,30,80,29,2,14.402313971,2.4625,4.2875,2.247863247863248,1.6923076923076923
108,13719.05299,290,3,227,47,354,4,207,15,207,14,201,8,193,8,172,19,166,52,30,100,29,2,13.71905299,2.08,3.9,2.685185185185185,1.5925925925925926
129,21239.044298,302,4,251,39,360,4,263,15,263,14,233,9,232,9,204,19,190,55,30,94,29,2,21.239044298,2.372340425531915,4.212765957446808,2.3410852713178296,1.5813953488372092
118,15175.871502,270,4,247,41,348,4,262,14,262,13,225,8,216,8,188,19,176,52,30,90,29,2,15.175871502,2.311111111111111,4.0,2.288135593220339,1.5932203389830508
106,15878.108165,254,7,226,45,348,4,231,16,231,13,205,8,196,8,179,19,173,53,30,106,29,2,15.878108165,2.0,3.3962264150943398,2.3962264150943398,1.6886792452830188
120,18084.400734,306,4,237,37,380,4,305,14,305,14,250,8,234,8,223,18,219,51,30,78,29,2,18.084400734,2.5384615384615383,4.923076923076923,2.55,1.8583333333333334
144,227473.0995,288,4,244,38,346,3,278,14,278,14,251,9,249,9,250,19,229,52,30,88,29,2,227.47309950000002,2.6363636363636362,4.2727272727272725,2.0,1.7361111111111112
113,18595.206972,269,4,223,37,340,3,216,13,216,13,219,8,212,8,169,17,156,51,30,100,29,2,18.595206972,2.13,3.69,2.3805309734513274,1.4955752212389382
116,17318.073842,268,4,234,38,336,3,235,13,235,13,215,8,212,9,179,19,171,54,30,104,29,2,17.318073842,2.1153846153846154,3.576923076923077,2.310344827586207,1.543103448275862
112,13457.863372,261,4,226,38,356,4,226,14,226,14,202,9,201,8,181,18,165,52,30,98,29,2,13.457863372,2.142857142857143,3.663265306122449,2.330357142857143,1.6160714285714286
118,12103.264986,297,4,262,37,366,4,273,13,273,13,245,8,232,9,199,19,193,51,30,90,29,2,12.103264986000001,2.311111111111111,4.3,2.516949152542373,1.6864406779661016
116,14421.82332,319,4,232,39,360,4,305,14,305,14,245,8,241,8,211,19,197,55,30,90,29,2,14.42182332,2.2888888888888888,4.544444444444444,2.75,1.8189655172413792
126,23221.007953,266,4,233,38,350,3,241,14,241,13,223,8,218,8,196,19,188,52,30,98,29,2,23.221007953,2.2857142857142856,3.7142857142857144,2.111111111111111,1.5555555555555556
112,13165.139561,289,4,235,36,366,3,234,14,234,13,221,8,219,8,184,18,173,51,30,90,29,2,13.165139561,2.2444444444444445,4.211111111111111,2.580357142857143,1.6428571428571428
125,241754.089493,266,4,220,37,354,3,259,14,259,13,230,9,238,9,216,18,195,52,30,98,29,2,241.754089493,2.2755102040816326,3.7142857142857144,2.128,1.728
130,18356.503662,298,4,248,37,362,3,295,13,295,14,255,8,248,8,238,19,230,52,30,82,29,2,18.356503661999998,2.5853658536585367,4.634146341463414,2.292307692307692,1.8307692307692307
110,15398.44811,260,3,236,42,328,4,246,14,246,13,228,8,223,9,212,19,187,53,30,102,29,2,15.398448109999999,2.0784313725490198,3.549019607843137,2.3636363636363638,1.9272727272727272
126,29639.869214,317,4,261,37,354,4,306,14,306,13,225,8,223,9,225,19,204,52,30,86,29,2,29.639869213999997,2.4651162790697674,4.686046511627907,2.515873015873016,1.7857142857142858
117,15539.451039,264,4,229,41,350,3,243,14,243,14,205,8,197,8,183,18,175,51,30,96,29,2,15.539451039,2.21875,3.75,2.2564102564102564,1.564102564102564
126,31909.07228,278,3,244,39,340,4,255,14,255,13,226,8,226,9,192,19,184,52,30,100,29,2,31.90907228,2.26,3.78,2.2063492063492065,1.5238095238095237
136,1108181.497573,312,5,271,39,360,4,312,14,312,12,275,8,272,8,244,18,243,54,30,82,29,2,1108.181497573,2.658536585365854,4.804878048780488,2.2941176470588234,1.7941176470588236
108,12979.023321,260,3,220,41,354,4,227,14,227,13,217,8,219,8,168,18,161,52,30,94,29,2,12.979023321000001,2.148936170212766,3.765957446808511,2.4074074074074074,1.5555555555555556
126,18774.79911,298,4,259,36,360,3,283,13,283,14,224,8,215,8,191,18,194,51,30,94,29,2,18.77479911,2.3404255319148937,4.170212765957447,2.365079365079365,1.5158730158730158
126,46885.018162,260,4,234,39,356,3,258,14,258,14,213,8,205,9,201,19,194,51,30,84,29,2,46.885018162,2.5,4.095238095238095,2.0634920634920637,1.5952380952380953
132,160231.726812,296,5,241,39,344,4,263,14,263,13,246,8,246,9,207,18,197,53,30,106,29,2,160.231726812,2.2452830188679247,3.792452830188679,2.242424242424242,1.5681818181818181
160,12263.329036,291,4,245,37,366,3,238,12,238,12,241,8,230,8,185,18,177,51,30,80,29,2,12.263329036,3.0,4.6375,1.81875,1.15625
118,22874.111043,281,3,227,38,354,3,230,14,230,13,220,8,206,8,184,17,172,52,30,102,29,2,22.874111043,2.156862745098039,3.7549019607843137,2.3813559322033897,1.5593220338983051
130,25313.739797,315,4,255,37,374,4,312,13,312,13,266,8,252,9,242,18,225,54,30,78,29,2,25.313739796999997,2.6666666666666665,5.038461538461538,2.423076923076923,1.8615384615384616
111,16468.104144,257,4,215,43,348,4,213,13,213,13,203,8,196,8,168,19,164,51,30,118,29,2,16.468104144,1.9406779661016949,3.1779661016949152,2.315315315315315,1.5135135135135136
100,13885.007775,263,4,221,37,344,3,199,13,199,14,195,8,200,8,152,18,146,51,30,98,29,2,13.885007775,2.020408163265306,3.683673469387755,2.63,1.52
114,13717.56708,290,3,240,39,364,4,263,14,263,13,230,8,219,8,198,19,189,54,30,94,29,2,13.71756708,2.2127659574468086,4.085106382978723,2.543859649122807,1.736842105263158
116,18998.862994,267,4,240,38,342,3,238,13,238,14,203,8,194,9,173,18,170,51,30,110,29,2,18.998862994,2.0545454545454547,3.4272727272727272,2.3017241379310347,1.4913793103448276
116,16007.730383,292,4,245,40,362,4,272,14,272,13,229,8,216,8,192,18,181,52,30,86,29,2,16.007730383,2.3488372093023258,4.395348837209302,2.5172413793103448,1.6551724137931034
134,16461.725361,306,4,265,37,360,4,278,13,278,13,241,8,239,8,212,19,199,52,30,86,29,2,16.461725361,2.558139534883721,4.558139534883721,2.283582089552239,1.5820895522388059
152,32229.073855,373,6,311,41,502,4,335,15,335,14,300,9,287,10,252,19,236,55,35,116,34,2,32.229073854999996,2.310344827586207,4.2155172413793105,2.4539473684210527,1.6578947368421053
152,28387.745063,442,7,331,41,524,4,403,16,403,16,374,10,359,10,292,22,260,57,35,96,34,2,28.387745062999997,2.5833333333333335,5.604166666666667,2.9078947368421053,1.9210526315789473
148,31438.51524,390,6,307,45,500,4,351,17,351,15,327,8,318,10,266,20,252,55,35,110,34,2,31.43851524,2.3454545454545452,4.545454545454546,2.635135135135135,1.7972972972972974
174,75201.835811,424,5,349,42,520,4,423,15,423,14,375,9,360,9,339,19,306,56,35,94,34,2,75.201835811,2.851063829787234,5.51063829787234,2.4367816091954024,1.9482758620689655
174,41532.048077,411,4,348,40,512,4,417,15,417,14,322,9,315,9,297,19,292,52,35,90,34,2,41.532048077,2.933333333333333,5.566666666666666,2.3620689655172415,1.706896551724138
152,38070.826617,430,5,341,40,498,4,354,13,354,14,354,8,340,9,275,20,277,53,35,104,34,2,38.070826617,2.4615384615384617,5.134615384615385,2.8289473684210527,1.8092105263157894
164,31211.309952,441,5,335,41,514,4,375,15,375,14,334,9,304,9,273,19,265,52,35,96,34,2,31.211309952,2.7083333333333335,5.59375,2.6890243902439024,1.6646341463414633
152,29100.908682,413,4,343,39,502,4,406,13,406,14,342,9,326,9,324,21,299,56,35,94,34,2,29.100908682,2.617021276595745,5.3936170212765955,2.7171052631578947,2.1315789473684212
164,27928.26379,397,8,326,41,504,4,344,16,344,14,335,8,317,9,277,20,262,55,35,106,34,2,27.928263790000003,2.547169811320755,4.745283018867925,2.4207317073170733,1.6890243902439024
156,31187.202105,386,3,320,41,496,4,311,14,311,13,274,9,261,9,248,20,239,53,35,114,34,2,31.187202105,2.3684210526315788,4.385964912280702,2.4743589743589745,1.5897435897435896
152,103770.921319,413,5,332,41,506,4,345,16,345,15,372,9,349,9,295,20,277,55,35,104,34,2,103.770921319,2.4615384615384617,4.971153846153846,2.7171052631578947,1.9407894736842106
146,25403.181855,409,5,315,40,510,4,410,14,410,13,366,8,334,9,290,19,282,52,35,92,34,2,25.403181855,2.5869565217391304,5.445652173913044,2.8013698630136985,1.9863013698630136
150,31737.526843,378,8,328,42,490,4,360,15,360,13,280,9,269,9,242,19,227,53,35,138,34,2,31.737526843,2.0869565217391304,3.739130434782609,2.52,1.6133333333333333
144,40868.011558,384,8,323,40,534,4,347,14,347,15,362,8,335,9,279,21,261,54,35,100,34,2,40.868011558,2.44,4.84,2.6666666666666665,1.9375
168,48612.036358,393,10,325,39,478,4,320,14,320,14,335,8,312,10,258,20,251,54,35,118,34,2,48.612036358,2.4237288135593222,4.330508474576271,2.3392857142857144,1.5357142857142858
142,26114.745176,431,7,366,42,520,4,367,15,367,14,328,9,304,9,234,19,228,52,35,110,34,2,26.114745176,2.290909090909091,4.918181818181818,3.035211267605634,1.647887323943662
178,1818395.170701,443,5,365,41,512,4,392,15,392,14,370,10,351,10,331,20,292,53,35,100,34,2,1818.3951707009999,2.78,5.43,2.4887640449438204,1.8595505617977528
174,32052.058087,424,3,367,38,510,4,375,14,375,14,339,10,333,10,271,20,283,54,35,110,34,2,32.052058087,2.581818181818182,4.8545454545454545,2.4367816091954024,1.5574712643678161
148,34137.897473,385,4,315,40,484,4,284,15,284,14,296,8,290,9,227,18,220,52,35,122,34,2,34.137897472999995,2.2131147540983607,4.155737704918033,2.6013513513513513,1.5337837837837838
150,40039.22679,369,8,319,41,490,4,313,14,313,14,281,8,269,10,247,20,234,53,35,142,34,2,40.03922679,2.056338028169014,3.5985915492957745,2.46,1.6466666666666667
158,95181.202566,378,5,348,41,506,4,344,15,344,15,318,10,308,10,290,19,262,52,35,118,34,2,95.18120256600001,2.3389830508474576,4.203389830508475,2.392405063291139,1.8354430379746836
156,208022.874575,388,7,332,41,500,4,373,14,373,14,302,9,296,9,285,20,266,53,35,122,34,2,208.022874575,2.278688524590164,4.180327868852459,2.4871794871794872,1.8269230769230769
161,1146988.667305,375,5,320,42,486,4,347,15,347,14,310,8,301,9,262,21,250,54,35,132,34,2,1146.9886673049998,2.2196969696969697,3.840909090909091,2.329192546583851,1.6273291925465838
162,104939.858402,403,5,328,42,502,4,359,16,359,14,305,8,299,8,269,19,262,51,35,130,34,2,104.939858402,2.246153846153846,4.1,2.4876543209876543,1.6604938271604939
154,35529.105332,413,3,341,39,516,4,372,14,372,13,356,8,340,9,304,21,275,53,35,100,34,2,35.529105332,2.54,5.13,2.6818181818181817,1.974025974025974
148,28017.898796,447,10,344,40,518,4,430,16,430,14,347,9,337,9,288,20,278,52,35,96,34,2,28.017898796,2.5416666666666665,5.65625,3.02027027027027,1.945945945945946
154,112431.9021,381,4,309,41,498,4,315,16,315,14,294,8,288,9,253,20,238,51,35,128,34,2,112.4319021,2.203125,3.9765625,2.4740259740259742,1.6428571428571428
138,33275.454165,366,4,295,41,480,4,264,16,264,14,277,8,263,9,222,19,217,52,35,136,34,2,33.275454165,2.014705882352941,3.6911764705882355,2.652173913043478,1.608695652173913
150,720887.776819,370,6,302,41,486,4,338,16,338,15,284,9,276,10,247,19,240,54,35,132,34,2,720.887776819,2.1363636363636362,3.803030303030303,2.466666666666667,1.6466666666666667
162,46506.702119,422,4,317,40,510,4,364,14,364,14,344,8,325,9,280,19,260,53,35,100,34,2,46.506702119,2.62,5.22,2.6049382716049383,1.728395061728395
148,27044.84626,419,4,336,38,522,4,415,16,415,16,338,9,316,10,297,23,287,54,35,94,34,2,27.04484626,2.574468085106383,5.457446808510638,2.831081081081081,2.0067567567567566
152,29398.205063,424,4,350,41,514,4,347,14,347,14,319,9,311,8,247,19,236,53,35,100,34,2,29.398205063000002,2.52,5.24,2.789473684210526,1.625
120,25034.174615,446,4,313,43,512,4,360,14,360,14,348,8,307,9,244,20,227,52,35,90,34,2,25.034174615,2.3333333333333335,5.955555555555556,3.716666666666667,2.033333333333333
154,24300.13343,421,5,371,38,524,4,403,13,403,14,344,9,318,10,294,19,299,55,35,94,34,2,24.300133430000002,2.6382978723404253,5.4787234042553195,2.7337662337662336,1.9090909090909092
158,34192.573005,402,5,323,42,508,4,399,15,399,14,336,10,318,16,299,19,285,52,35,94,34,2,34.192573005,2.6808510638297873,5.276595744680851,2.5443037974683542,1.8924050632911393
154,26580.315208,383,10,335,44,506,4,317,15,317,15,294,9,288,9,255,22,242,56,35,116,34,2,26.580315208,2.3275862068965516,4.301724137931035,2.487012987012987,1.655844155844156
162,38234.315179,401,4,333,38,512,4,393,14,393,14,344,8,345,10,313,19,291,53,35,106,34,2,38.234315179,2.5283018867924527,4.783018867924528,2.4753086419753085,1.9320987654320987
170,76654.033437,395,7,339,46,514,4,366,14,366,14,334,8,319,9,282,20,267,56,35,114,34,2,76.65403343700001,2.491228070175439,4.464912280701754,2.323529411764706,1.6588235294117648
166,32080.578884,410,5,319,40,516,4,381,14,381,14,334,9,316,9,276,19,260,53,35,102,34,2,32.080578884,2.627450980392157,5.019607843137255,2.4698795180722892,1.6626506024096386
160,32620.881947,453,5,366,42,536,4,451,15,451,14,386,8,375,9,353,19,307,58,35,90,34,2,32.620881947,2.7777777777777777,6.033333333333333,2.83125,2.20625
153,33838.396323,370,8,343,42,508,4,324,15,324,14,294,8,286,8,250,19,239,54,35,128,34,2,33.838396323,2.1953125,3.890625,2.418300653594771,1.6339869281045751
158,29174.3178,417,9,331,40,488,4,400,17,400,16,315,9,311,9,294,20,264,54,35,116,34,2,29.1743178,2.3620689655172415,4.594827586206897,2.6392405063291138,1.860759493670886
150,31612.827001,433,6,352,41,512,4,392,14,392,14,353,10,351,9,298,19,251,54,35,104,34,2,31.612827001000003,2.4423076923076925,5.163461538461538,2.8866666666666667,1.9866666666666666
206,587812.930563,579,5,477,41,678,4,532,15,532,14,514,9,497,9,440,22,408,56,40,120,39,2,587.812930563,2.716666666666667,5.825,2.8106796116504853,2.1359223300970873
154,188412.079188,601,7,451,38,712,4,566,19,566,16,538,14,523,14,491,24,392,63,40,88,39,2,188.412079188,2.75,7.829545454545454,3.9025974025974026,3.188311688311688
191,54621.125411,545,5,457,42,674,4,438,14,438,15,417,9,399,10,339,20,320,55,40,136,39,2,54.621125411,2.4044117647058822,5.007352941176471,2.8534031413612566,1.774869109947644
210,93603.304617,548,5,423,38,690,4,518,14,518,16,428,11,425,10,384,20,358,56,40,132,39,2,93.603304617,2.590909090909091,5.151515151515151,2.6095238095238096,1.8285714285714285
170,55154.745275,513,4,430,38,678,4,427,14,427,14,391,8,380,9,290,19,285,53,40,140,39,2,55.154745275,2.2142857142857144,4.664285714285715,3.0176470588235293,1.7058823529411764
200,112454.946588,504,5,421,40,652,4,496,15,496,16,414,11,390,11,385,19,369,56,40,118,39,2,112.45494658800001,2.694915254237288,5.271186440677966,2.52,1.925
209,133955.728944,569,6,459,44,690,4,559,16,559,16,516,10,495,11,434,23,416,54,40,112,39,2,133.95572894400001,2.8660714285714284,6.080357142857143,2.722488038277512,2.076555023923445
188,51588.555659,548,8,415,41,682,4,404,15,404,14,442,9,446,11,329,20,317,53,40,120,39,2,51.588555659,2.566666666666667,5.566666666666666,2.9148936170212765,1.75
209,65956.562724,534,5,462,41,666,4,492,15,492,15,435,9,406,10,351,22,347,54,40,136,39,2,65.95656272400001,2.536764705882353,4.926470588235294,2.555023923444976,1.6794258373205742
196,989562.436069,505,5,407,40,658,4,464,15,464,14,428,9,404,11,337,20,317,56,40,144,39,2,989.562436069,2.361111111111111,4.506944444444445,2.576530612244898,1.719387755102041
188,56140.957175,552,5,425,42,680,4,422,16,422,14,440,8,418,9,330,20,318,55,40,128,39,2,56.140957175000004,2.46875,5.3125,2.9361702127659575,1.7553191489361701
194,77105.131249,562,6,448,41,700,4,549,16,549,15,477,11,454,11,416,21,401,55,40,112,39,2,77.105131249,2.732142857142857,6.017857142857143,2.8969072164948453,2.1443298969072164
206,103581.908532,612,5,477,41,686,4,490,14,490,14,473,9,453,9,353,20,320,54,40,124,39,2,103.581908532,2.661290322580645,5.935483870967742,2.970873786407767,1.7135922330097086
212,63250.101038,565,6,492,43,660,4,530,16,530,15,434,10,424,11,392,22,371,59,40,128,39,2,63.250101038000004,2.65625,5.4140625,2.6650943396226414,1.849056603773585
204,51793.35951,562,5,437,41,654,4,511,15,511,14,435,8,418,9,373,20,346,54,40,126,39,2,51.79335951,2.619047619047619,5.4603174603174605,2.7549019607843137,1.8284313725490196
220,51580.10527,536,5,444,41,670,4,518,15,518,15,466,9,454,9,414,23,358,54,40,130,39,2,51.58010527,2.6923076923076925,5.123076923076923,2.4363636363636365,1.8818181818181818
214,129391.548147,599,5,472,41,680,4,532,16,532,15,468,10,454,9,378,20,353,53,40,128,39,2,129.39154814699998,2.671875,5.6796875,2.7990654205607477,1.766355140186916
158,51557.985361,483,6,428,41,672,4,310,15,310,15,358,10,351,10,250,18,238,52,40,152,39,2,51.557985361,2.039473684210526,4.177631578947368,3.0569620253164556,1.5822784810126582
211,735940.471974,534,5,440,42,664,4,505,15,505,15,450,9,426,9,375,21,355,56,40,144,39,2,735.9404719739999,2.4652777777777777,4.708333333333333,2.5308056872037916,1.7772511848341233
186,50143.451852,556,6,451,41,686,4,459,15,459,16,444,9,417,9,336,23,314,56,40,114,39,2,50.143451852,2.6315789473684212,5.87719298245614,2.989247311827957,1.8064516129032258
212,963961.591344,527,5,441,41,698,4,457,15,457,15,401,10,393,9,332,19,319,56,40,146,39,2,963.961591344,2.452054794520548,4.609589041095891,2.4858490566037736,1.5660377358490567
185,77635.470982,490,5,409,41,670,4,383,14,383,16,373,10,362,9,290,22,273,53,40,146,39,2,77.635470982,2.267123287671233,4.3561643835616435,2.6486486486486487,1.5675675675675675
190,57476.857358,525,5,456,40,686,4,418,15,418,15,440,10,416,9,323,19,303,56,40,126,39,2,57.476857358000004,2.507936507936508,5.166666666666667,2.763157894736842,1.7
210,72769.644768,510,4,439,37,668,4,485,15,485,14,486,9,476,9,374,21,344,54,40,126,39,2,72.76964476799999,2.6666666666666665,5.0476190476190474,2.4285714285714284,1.7809523809523808
228,542246.795847,549,5,450,41,674,4,519,15,519,15,445,10,440,11,412,21,374,55,40,126,39,2,542.2467958469999,2.8095238095238093,5.357142857142857,2.4078947368421053,1.8070175438596492
188,84215.591023,507,5,428,41,656,4,410,15,410,14,415,9,400,10,308,21,286,54,40,146,39,2,84.215591023,2.287671232876712,4.472602739726027,2.6968085106382977,1.6382978723404256
182,54316.326904,567,5,428,43,698,4,536,14,536,15,476,9,456,9,362,21,344,57,40,108,39,2,54.316326904,2.685185185185185,6.25,3.1153846153846154,1.989010989010989
208,173061.121572,563,6,456,41,690,4,520,15,520,15,457,10,433,9,365,21,351,55,40,128,39,2,173.061121572,2.625,5.3984375,2.706730769230769,1.7548076923076923
194,62525.441687,554,5,504,43,680,4,413,15,413,14,420,8,395,11,321,19,301,53,40,124,39,2,62.525441687,2.564516129032258,5.467741935483871,2.8556701030927836,1.6546391752577319
219,497511.208053,571,5,459,42,680,4,524,16,524,15,478,10,470,9,404,21,384,56,40,128,39,2,497.51120805299996,2.7109375,5.4609375,2.6073059360730593,1.8447488584474885
172,48997.115391,516,7,444,41,684,4,446,16,453,14,420,9,407,9,311,20,296,56,40,124,39,2,48.997115391,2.3870967741935485,5.161290322580645,3.0,1.808139534883721
184,56017.003711,509,6,435,41,690,4,436,15,436,14,393,9,391,11,317,22,323,55,40,128,39,2,56.017003711,2.4375,4.9765625,2.766304347826087,1.7228260869565217
138,50590.023655,454,6,357,42,686,4,319,14,319,14,321,9,315,9,238,19,238,54,40,156,39,2,50.590023654999996,1.8846153846153846,3.91025641025641,3.289855072463768,1.7246376811594204
238,104530.179835,718,6,588,44,884,4,731,16,731,17,615,10,599,12,554,24,509,64,45,126,44,2,104.530179835,2.888888888888889,6.698412698412699,3.0168067226890756,2.327731092436975
264,1551538.835772,706,6,584,43,860,4,671,18,671,17,560,9,554,9,488,21,450,57,45,144,44,2,1551.538835772,2.8333333333333335,5.902777777777778,2.6742424242424243,1.8484848484848484
248,610706.121351,716,6,567,42,864,4,693,16,693,16,589,9,553,9,480,22,456,60,45,148,44,2,610.7061213510001,2.675675675675676,5.837837837837838,2.8870967741935485,1.935483870967742
250,177212.002025,688,4,539,38,858,4,656,15,656,16,556,9,521,9,475,25,427,59,45,144,44,2,177.212002025,2.736111111111111,5.777777777777778,2.752,1.9
244,550444.963271,765,6,623,41,872,4,673,15,673,16,613,12,589,12,482,23,454,57,45,130,44,2,550.444963271,2.876923076923077,6.884615384615385,3.1352459016393444,1.9754098360655739
254,204646.73879,677,6,571,41,858,4,624,15,624,15,574,10,546,11,478,23,448,57,45,134,44,2,204.64673879,2.8955223880597014,6.052238805970149,2.6653543307086616,1.8818897637795275
250,427856.986326,669,6,584,45,876,4,636,18,636,18,601,10,576,11,537,23,496,57,45,138,44,2,427.856986326,2.8115942028985508,5.8478260869565215,2.676,2.148
222,93469.672117,723,6,530,49,872,4,599,16,599,18,567,10,564,11,422,25,403,59,45,134,44,2,93.46967211699999,2.656716417910448,6.395522388059701,3.2567567567567566,1.9009009009009008
242,152128.922454,699,6,550,43,864,4,589,15,589,16,592,11,562,12,441,21,431,57,45,142,44,2,152.12892245400002,2.704225352112676,5.922535211267606,2.8884297520661155,1.822314049586777
248,104665.961177,730,6,577,43,884,4,578,16,578,17,591,11,542,10,466,22,412,57,45,132,44,2,104.665961177,2.878787878787879,6.53030303030303,2.943548387096774,1.8790322580645162
228,86463.014349,673,5,528,42,870,4,548,16,548,17,529,11,503,11,402,24,399,64,45,140,44,2,86.463014349,2.6285714285714286,5.807142857142857,2.9517543859649122,1.763157894736842
245,523104.445394,709,7,593,49,884,4,560,15,560,16,600,12,593,12,433,24,426,61,45,142,44,2,523.104445394,2.7253521126760565,5.992957746478873,2.8938775510204082,1.7673469387755103
266,607780.014509,665,5,524,41,856,4,574,15,574,15,583,11,567,10,470,21,446,56,45,150,44,2,607.780014509,2.7733333333333334,5.433333333333334,2.5,1.7669172932330828
234,551687.971145,725,7,574,49,870,4,554,16,554,16,575,10,545,11,417,23,388,57,45,140,44,2,551.687971145,2.6714285714285713,6.178571428571429,3.0982905982905984,1.7820512820512822
264,1119752.617325,727,5,581,42,880,4,642,15,642,16,574,11,567,10,505,23,462,56,45,152,44,2,1119.752617325,2.736842105263158,5.782894736842105,2.753787878787879,1.9128787878787878
239,175260.829097,631,5,536,41,860,5,556,16,556,16,521,9,488,9,442,22,416,61,45,164,44,2,175.260829097,2.457317073170732,4.847560975609756,2.6401673640167362,1.8493723849372385
252,818540.843692,704,6,565,44,864,4,613,18,613,17,563,9,548,9,472,23,438,55,45,148,44,2,818.5408436920001,2.7027027027027026,5.756756756756757,2.7936507936507935,1.873015873015873
228,110299.65322,775,7,490,45,884,4,779,16,779,17,568,10,522,12,475,21,452,57,45,116,44,2,110.29965322,2.9655172413793105,7.681034482758621,3.3991228070175437,2.0833333333333335
262,118117.20225,749,6,579,43,870,4,595,15,595,16,585,11,578,11,445,26,416,58,45,132,44,2,118.11720225,2.984848484848485,6.674242424242424,2.8587786259541983,1.6984732824427482
230,110992.21366,656,6,559,43,872,4,552,15,552,15,493,9,468,9,370,23,364,57,45,170,44,2,110.99221365999999,2.3529411764705883,4.858823529411764,2.8521739130434782,1.608695652173913
254,585183.925967,712,6,559,44,904,4,673,18,673,18,571,12,561,10,491,23,479,57,45,138,44,2,585.1839259669999,2.8405797101449277,6.159420289855072,2.8031496062992125,1.9330708661417322
256,706105.321063,726,6,556,43,880,4,675,16,675,15,584,9,563,9,499,25,452,57,45,148,44,2,706.105321063,2.72972972972973,5.905405405405405,2.8359375,1.94921875
268,472684.881997,700,6,593,43,868,4,641,18,641,18,576,10,557,10,476,22,445,58,45,148,44,2,472.684881997,2.810810810810811,5.72972972972973,2.611940298507463,1.7761194029850746
232,84517.773183,725,5,554,41,876,4,628,19,628,17,595,10,586,10,441,26,413,57,45,134,44,2,84.517773183,2.7313432835820897,6.41044776119403,3.125,1.9008620689655173
232,90752.479781,776,6,586,45,882,4,701,15,701,17,545,11,516,12,453,23,416,62,45,132,44,2,90.752479781,2.757575757575758,6.878787878787879,3.3448275862068964,1.9525862068965518
258,157222.055619,669,4,563,38,870,4,640,15,640,16,555,10,554,11,479,22,446,58,45,138,44,2,157.222055619,2.869565217391304,5.8478260869565215,2.5930232558139537,1.8565891472868217
257,139091.552946,656,4,534,38,886,4,551,15,551,15,490,9,466,10,402,23,383,58,45,166,44,2,139.091552946,2.5481927710843375,4.951807228915663,2.5525291828793772,1.5642023346303502
322,1877433.878699,859,5,701,41,1088,4,741,17,741,18,689,10,673,10,570,27,533,64,50,174,49,2,1877.433878699,2.8505747126436782,5.936781609195402,2.6677018633540373,1.7701863354037266
296,1875321.243236,833,5,665,39,1080,4,654,17,654,17,644,11,624,11,500,24,509,62,50,166,49,2,1875.3212432359999,2.783132530120482,6.018072289156627,2.814189189189189,1.6891891891891893
322,1682779.27211,930,7,740,45,1082,4,892,16,892,18,738,12,710,13,676,28,601,70,50,154,49,2,1682.77927211,3.090909090909091,7.038961038961039,2.888198757763975,2.099378881987578
274,232428.636963,876,6,673,41,1122,4,874,16,874,18,724,10,694,13,627,24,575,62,50,136,49,2,232.428636963,3.014705882352941,7.4411764705882355,3.197080291970803,2.2883211678832116
272,161802.594706,786,6,643,45,1068,4,609,16,609,19,672,10,661,13,511,24,484,59,50,158,49,2,161.802594706,2.721518987341772,5.974683544303797,2.889705882352941,1.8786764705882353
264,147565.427955,904,7,706,44,1094,4,792,17,792,19,759,12,707,12,574,27,544,66,50,152,49,2,147.565427955,2.736842105263158,6.947368421052632,3.4242424242424243,2.1742424242424243
322,755144.096484,854,7,729,46,1066,5,808,20,808,19,728,11,706,11,634,23,590,60,50,164,49,2,755.144096484,2.9634146341463414,6.2073170731707314,2.652173913043478,1.968944099378882
300,188356.447238,892,7,660,46,1086,5,730,19,730,19,665,13,629,11,561,24,520,62,50,170,49,2,188.356447238,2.764705882352941,6.247058823529412,2.973333333333333,1.87
304,990612.824751,885,6,682,43,1084,5,681,16,681,16,671,9,653,10,494,25,475,60,50,178,49,2,990.6128247510001,2.707865168539326,5.97191011235955,2.911184210526316,1.625
294,278357.697636,838,6,642,44,1104,5,712,16,712,16,634,12,605,11,520,23,488,59,50,194,49,2,278.357697636,2.515463917525773,5.319587628865979,2.8503401360544216,1.7687074829931972


==> data/gilbert-ilp-raw-n-20.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
38,2050.913377,100,4,85,40,144,4,61,15,61,14,65,8,61,8,44,18,45,52,20,56,19,2,2.0509133769999996,1.6785714285714286,2.7857142857142856,2.6315789473684212,1.1578947368421053
47,4759.097199,108,4,94,37,136,3,98,13,98,13,84,8,81,7,84,16,78,50,20,68,19,2,4.759097199,1.6911764705882353,2.588235294117647,2.297872340425532,1.7872340425531914
50,2624.774046,124,7,95,41,148,4,124,14,124,16,110,8,110,8,99,19,94,54,20,48,19,2,2.624774046,2.0416666666666665,3.5833333333333335,2.48,1.98
40,2580.222556,106,4,81,37,126,8,70,15,70,14,74,7,64,8,55,19,55,53,20,66,19,2,2.5802225560000003,1.606060606060606,2.606060606060606,2.65,1.375
50,2555.861657,109,5,95,36,136,3,93,12,93,13,83,8,79,8,75,16,71,50,20,64,19,2,2.555861657,1.78125,2.703125,2.18,1.5
39,3069.559349,85,4,78,37,110,3,80,13,80,12,67,8,63,14,63,17,63,49,20,80,19,2,3.069559349,1.4875,2.0625,2.1794871794871793,1.6153846153846154
46,2190.478926,95,10,85,42,118,4,72,14,72,13,73,7,70,7,57,19,58,53,20,64,19,2,2.190478926,1.71875,2.484375,2.0652173913043477,1.2391304347826086
54,2339.901503,97,6,89,41,124,4,87,15,87,14,76,7,75,8,72,17,71,53,20,66,19,2,2.339901503,1.8181818181818181,2.4696969696969697,1.7962962962962963,1.3333333333333333
54,2023.108069,123,6,104,41,154,4,119,16,119,14,92,8,91,8,86,19,83,54,20,50,19,2,2.023108069,2.08,3.46,2.2777777777777777,1.5925925925925926
54,2324.691724,103,6,95,41,140,4,101,16,101,15,96,7,92,8,84,20,82,53,20,54,19,2,2.324691724,2.0,2.9074074074074074,1.9074074074074074,1.5555555555555556
40,2369.884561,92,6,84,42,128,4,60,15,60,13,61,8,55,8,45,19,46,53,20,74,19,2,2.3698845609999997,1.5405405405405406,2.2432432432432434,2.3,1.125
50,2185.665116,114,6,91,42,144,4,99,14,99,15,111,8,110,8,92,19,76,54,20,48,19,2,2.185665116,2.0416666666666665,3.375,2.28,1.84
44,2458.617215,96,3,86,38,118,8,93,13,93,13,73,7,70,8,67,17,66,51,20,70,19,2,2.4586172150000003,1.6285714285714286,2.3714285714285714,2.1818181818181817,1.5227272727272727
46,2077.337346,122,6,101,40,150,3,106,14,106,14,96,7,94,8,82,20,86,52,20,52,19,2,2.0773373459999998,1.8846153846153846,3.3461538461538463,2.652173913043478,1.7826086956521738
54,2437.105426,100,6,91,37,138,3,90,13,90,13,80,8,78,7,77,22,76,50,20,64,19,2,2.437105426,1.84375,2.5625,1.8518518518518519,1.4259259259259258
62,2859.585742,120,4,105,38,144,3,116,13,116,13,111,8,113,8,96,17,92,51,20,56,19,2,2.859585742,2.107142857142857,3.142857142857143,1.935483870967742,1.5483870967741935
48,2072.362607,113,6,107,42,146,4,94,16,94,15,80,8,82,8,77,20,75,60,20,58,19,2,2.072362607,1.8275862068965518,2.9482758620689653,2.3541666666666665,1.6041666666666667
56,2393.919435,133,4,104,38,152,3,115,13,115,13,104,7,92,8,88,18,79,52,20,52,19,2,2.393919435,2.076923076923077,3.5576923076923075,2.375,1.5714285714285714
62,2606.276541,124,5,111,39,142,4,124,16,124,15,109,8,106,8,106,20,97,53,20,50,19,2,2.606276541,2.24,3.48,2.0,1.7096774193548387
50,2114.499658,105,6,92,48,146,4,106,16,106,15,90,8,88,8,71,19,72,53,20,58,19,2,2.114499658,1.8620689655172413,2.810344827586207,2.1,1.42
48,2033.935229,108,6,99,41,150,4,101,17,101,14,79,8,78,8,68,19,67,55,20,56,19,2,2.033935229,1.8571428571428572,2.9285714285714284,2.25,1.4166666666666667
48,2373.730026,92,4,85,37,124,3,92,14,92,13,79,8,79,7,77,18,75,51,20,52,19,2,2.373730026,1.9230769230769231,2.769230769230769,1.9166666666666667,1.6041666666666667
52,2331.753046,111,5,102,39,132,4,97,17,97,14,82,8,79,8,79,20,76,53,20,68,19,2,2.3317530459999998,1.7647058823529411,2.6323529411764706,2.1346153846153846,1.5192307692307692
40,2312.675715,81,5,74,42,112,4,70,15,70,15,66,8,65,8,55,19,54,55,20,70,19,2,2.3126757149999997,1.5714285714285714,2.157142857142857,2.025,1.375
43,2247.992442,108,6,95,41,126,4,85,15,85,15,81,8,77,8,69,19,68,59,20,70,19,2,2.247992442,1.6142857142857143,2.5428571428571427,2.511627906976744,1.6046511627906976
60,2174.487729,118,5,101,42,146,4,110,17,110,15,94,8,93,8,87,18,81,54,20,56,19,2,2.174487729,2.0714285714285716,3.107142857142857,1.9666666666666666,1.45
38,2294.512739,93,6,78,41,126,3,85,14,85,13,69,8,68,8,63,20,62,53,20,76,19,2,2.294512739,1.5,2.223684210526316,2.4473684210526314,1.6578947368421053
48,2258.304214,129,6,101,41,144,4,123,17,123,16,93,8,85,8,70,20,72,55,20,56,19,2,2.258304214,1.8571428571428572,3.3035714285714284,2.6875,1.4583333333333333
40,2315.829524,84,5,82,43,114,4,72,15,72,15,65,8,62,7,56,19,56,53,20,74,19,2,2.315829524,1.5405405405405406,2.135135135135135,2.1,1.4
46,2611.533514,114,5,99,39,150,3,114,17,114,13,113,8,108,8,100,18,95,52,20,52,19,2,2.611533514,1.8846153846153846,3.1923076923076925,2.4782608695652173,2.1739130434782608
48,2854.423551,103,6,92,38,132,3,92,13,92,13,87,7,89,8,74,16,74,50,20,72,19,2,2.854423551,1.6666666666666667,2.4305555555555554,2.1458333333333335,1.5416666666666667
55,3158.789835,106,6,87,37,132,3,106,13,106,13,98,7,99,7,89,20,86,51,20,64,19,2,3.158789835,1.859375,2.65625,1.9272727272727272,1.6181818181818182
53,3125.376159,107,6,97,37,142,3,96,13,96,12,89,8,88,8,77,17,74,52,20,66,19,2,3.125376159,1.803030303030303,2.621212121212121,2.018867924528302,1.4528301886792452
51,2923.864739,108,4,102,38,134,3,99,14,99,13,87,8,86,8,77,17,75,51,20,60,19,2,2.923864739,1.85,2.8,2.1176470588235294,1.5098039215686274
52,3229.021118,114,4,93,40,144,4,108,16,108,15,106,8,95,8,99,20,90,53,20,52,19,2,3.229021118,2.0,3.1923076923076925,2.1923076923076925,1.9038461538461537
41,2549.698834,87,4,79,38,120,3,84,14,84,20,69,8,66,8,68,17,63,52,20,76,19,2,2.549698834,1.5394736842105263,2.1447368421052633,2.1219512195121952,1.6585365853658536
44,2423.309735,99,6,89,41,110,4,76,16,76,14,70,8,69,8,58,18,55,55,20,72,19,2,2.4233097349999997,1.6111111111111112,2.375,2.25,1.3181818181818181
54,2238.054757,101,4,90,40,138,4,97,15,97,14,87,8,83,8,74,19,72,52,20,60,19,2,2.238054757,1.9,2.683333333333333,1.8703703703703705,1.3703703703703705
44,2202.242789,87,6,85,40,130,4,84,15,84,14,70,8,70,8,67,19,69,54,20,72,19,2,2.202242789,1.6111111111111112,2.2083333333333335,1.9772727272727273,1.5227272727272727
50,2291.456009,110,4,92,42,132,4,99,16,99,14,87,8,84,8,77,20,75,52,20,66,19,2,2.291456009,1.7575757575757576,2.6666666666666665,2.2,1.54
48,2027.140472,114,5,95,42,138,4,95,16,95,15,87,8,85,8,66,25,70,54,20,56,19,2,2.027140472,1.8571428571428572,3.0357142857142856,2.375,1.375
42,2467.230083,121,5,91,42,136,4,119,17,119,15,88,8,84,8,79,20,72,52,20,62,19,2,2.467230083,1.6774193548387097,2.9516129032258065,2.880952380952381,1.880952380952381
40,2124.273982,106,6,89,42,140,4,80,17,80,14,72,8,70,8,64,19,64,54,20,62,19,2,2.124273982,1.6451612903225807,2.7096774193548385,2.65,1.6
48,2425.039276,120,6,94,41,140,4,116,16,116,17,105,8,102,8,105,20,94,54,20,52,19,2,2.425039276,1.9230769230769231,3.3076923076923075,2.5,2.1875
44,2206.26515,96,5,86,42,134,4,86,17,86,14,78,8,77,7,68,19,65,53,20,68,19,2,2.20626515,1.6470588235294117,2.411764705882353,2.1818181818181817,1.5454545454545454
48,2163.155558,107,7,94,42,132,4,99,16,99,15,90,8,89,8,85,18,75,56,20,68,19,2,2.163155558,1.7058823529411764,2.573529411764706,2.2291666666666665,1.7708333333333333
42,2361.183176,80,5,73,41,114,4,74,17,74,15,67,8,66,8,60,18,59,53,20,76,19,2,2.361183176,1.5526315789473684,2.0526315789473686,1.9047619047619047,1.4285714285714286
47,2657.688114,95,4,90,38,134,8,90,14,90,13,76,8,72,8,69,18,67,53,20,70,19,2,2.657688114,1.6714285714285715,2.357142857142857,2.021276595744681,1.4680851063829787
52,2365.823032,111,6,95,40,134,4,100,17,100,15,95,8,98,8,81,19,70,54,20,56,19,2,2.3658230319999998,1.9285714285714286,2.982142857142857,2.1346153846153846,1.5576923076923077
30,2151.787799,77,7,68,41,110,4,64,14,64,13,62,8,61,8,55,23,53,52,20,70,19,2,2.151787799,1.4285714285714286,2.1,2.566666666666667,1.8333333333333333


==> data/gilbert-ilp-raw-n-25.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
95,7424.206218,206,3,163,36,230,3,187,13,187,12,154,7,151,8,142,17,135,51,25,74,24,2,7.424206218,2.2837837837837838,3.7837837837837838,2.168421052631579,1.4947368421052631
83,7796.904264,226,4,168,37,254,3,226,13,226,12,196,8,191,10,184,19,151,59,25,56,24,2,7.796904264,2.482142857142857,5.035714285714286,2.7228915662650603,2.216867469879518
82,7417.67861,158,4,154,36,224,3,160,13,160,13,140,8,136,8,129,17,121,50,25,80,24,2,7.41767861,2.025,2.975,1.9268292682926829,1.5731707317073171
60,5836.988686,180,5,150,41,238,4,132,17,132,14,136,9,132,8,96,20,94,53,25,82,24,2,5.836988686,1.7317073170731707,3.1951219512195124,3.0,1.6
88,8377.44201,198,4,172,36,234,3,174,14,174,14,162,8,159,8,143,19,136,51,25,78,24,2,8.377442010000001,2.128205128205128,3.5384615384615383,2.25,1.625
98,29373.145545,205,3,169,42,238,4,190,14,190,13,161,8,152,8,142,18,136,52,25,72,24,2,29.373145545,2.361111111111111,3.8472222222222223,2.0918367346938775,1.4489795918367347
80,6513.44741,176,4,155,39,238,4,169,13,169,13,147,8,155,8,137,17,142,52,25,72,24,2,6.5134474099999995,2.111111111111111,3.4444444444444446,2.2,1.7125
78,5895.243823,177,4,149,39,228,4,168,13,168,13,130,8,123,8,109,17,110,51,25,84,24,2,5.8952438229999995,1.9285714285714286,3.107142857142857,2.269230769230769,1.3974358974358974
72,6761.830442,157,4,138,37,226,3,144,14,144,13,125,8,125,7,116,18,109,51,25,92,24,2,6.761830442000001,1.7826086956521738,2.7065217391304346,2.1805555555555554,1.6111111111111112
74,6099.417291,191,3,162,36,234,4,172,14,172,14,157,8,159,8,124,18,119,51,25,74,24,2,6.099417291,2.0,3.581081081081081,2.581081081081081,1.6756756756756757
82,7062.381196,162,4,147,37,228,4,151,14,151,13,143,8,135,8,116,17,115,51,25,84,24,2,7.0623811960000005,1.9761904761904763,2.9285714285714284,1.975609756097561,1.4146341463414633
74,5715.081447,193,3,156,40,232,4,137,13,137,12,142,8,142,8,104,18,98,50,25,78,24,2,5.715081446999999,1.9487179487179487,3.4743589743589745,2.608108108108108,1.4054054054054055
98,14404.808759,229,4,191,38,242,3,224,14,224,14,186,8,186,9,162,18,165,53,25,66,24,2,14.404808759,2.484848484848485,4.46969696969697,2.336734693877551,1.653061224489796
82,5799.680683,169,6,155,41,230,4,147,16,147,16,157,8,150,8,128,19,110,54,25,82,24,2,5.799680682999999,2.0,3.0609756097560976,2.0609756097560976,1.5609756097560976
86,10463.838529,193,4,163,37,246,3,193,12,193,12,163,8,159,8,161,18,152,52,25,70,24,2,10.463838529,2.2285714285714286,3.757142857142857,2.244186046511628,1.872093023255814
88,8131.388746,186,4,165,38,234,3,174,13,174,13,168,8,159,9,142,18,140,50,25,68,24,2,8.131388745999999,2.2941176470588234,3.735294117647059,2.1136363636363638,1.6136363636363635
88,14061.935127,184,4,164,36,226,3,171,12,171,13,154,7,150,8,133,18,131,52,25,84,24,2,14.061935127,2.0476190476190474,3.1904761904761907,2.090909090909091,1.5113636363636365
70,5653.432664,177,4,159,40,238,3,131,15,131,15,126,8,122,8,100,19,93,52,25,84,24,2,5.653432664,1.8333333333333333,3.107142857142857,2.5285714285714285,1.4285714285714286
88,5469.790573,197,4,172,41,248,4,174,15,174,15,163,8,153,8,146,20,141,55,25,66,24,2,5.469790573,2.3333333333333335,3.984848484848485,2.2386363636363638,1.6590909090909092
86,10415.84833,189,4,160,37,244,3,146,13,146,12,144,8,142,8,117,16,108,51,25,76,24,2,10.415848330000001,2.1315789473684212,3.486842105263158,2.197674418604651,1.3604651162790697
68,6136.397028,147,4,135,37,200,3,117,14,117,13,112,8,110,8,92,18,89,51,25,98,24,2,6.136397028,1.6938775510204083,2.5,2.161764705882353,1.3529411764705883
78,7283.748757,180,3,149,38,226,4,167,14,167,13,150,7,144,8,132,17,128,51,25,84,24,2,7.283748757000001,1.9285714285714286,3.142857142857143,2.3076923076923075,1.6923076923076923
56,5666.30168,145,4,124,37,218,3,103,14,103,12,96,8,93,8,85,17,84,52,25,92,24,2,5.666301679999999,1.608695652173913,2.5760869565217392,2.5892857142857144,1.5178571428571428
89,16186.757754,196,4,166,40,240,3,186,13,186,13,154,8,141,8,138,17,130,52,25,84,24,2,16.186757754,2.0595238095238093,3.3333333333333335,2.202247191011236,1.550561797752809
72,5890.993822,169,5,150,41,234,4,140,16,140,15,120,8,117,8,106,19,99,53,25,92,24,2,5.890993822,1.7826086956521738,2.8369565217391304,2.3472222222222223,1.4722222222222223
68,6058.968152,180,3,153,38,230,3,137,12,137,12,132,8,127,8,104,18,102,53,25,94,24,2,6.058968152,1.7234042553191489,2.9148936170212765,2.6470588235294117,1.5294117647058822
86,5632.30971,188,5,165,40,236,4,155,13,155,12,135,8,125,8,131,18,117,52,25,72,24,2,5.63230971,2.1944444444444446,3.611111111111111,2.186046511627907,1.5232558139534884
88,8299.212847,187,4,170,37,240,4,172,12,172,12,144,7,143,8,129,17,127,51,25,74,24,2,8.299212847000002,2.189189189189189,3.527027027027027,2.125,1.4659090909090908
88,7523.327396,199,4,167,37,236,4,179,13,179,12,164,8,166,8,148,17,144,51,25,74,24,2,7.523327396,2.189189189189189,3.689189189189189,2.2613636363636362,1.6818181818181819
81,7409.110213,172,4,146,37,228,3,158,13,158,13,132,8,129,9,118,18,109,50,25,90,24,2,7.409110213,1.9,2.911111111111111,2.123456790123457,1.4567901234567902
86,5955.18479,211,4,180,42,236,4,208,14,208,15,165,8,156,8,136,18,122,54,25,76,24,2,5.955184790000001,2.1315789473684212,3.776315789473684,2.453488372093023,1.5813953488372092
79,8298.397182,211,4,152,37,240,4,164,13,164,13,183,8,174,8,138,18,129,53,25,74,24,2,8.298397182,2.0675675675675675,3.8513513513513513,2.670886075949367,1.7468354430379747
86,8462.821583,206,3,158,37,238,3,198,13,198,13,153,8,149,8,136,18,126,51,25,84,24,2,8.462821583,2.0238095238095237,3.4523809523809526,2.395348837209302,1.5813953488372092
74,5500.526733,169,4,149,42,246,4,145,16,145,13,126,8,123,12,114,21,106,53,25,82,24,2,5.500526733,1.9024390243902438,3.0609756097560976,2.2837837837837838,1.5405405405405406
80,5578.874983,200,3,161,40,256,4,178,13,178,13,160,8,153,8,122,19,116,51,25,62,24,2,5.5788749829999995,2.2903225806451615,4.225806451612903,2.5,1.525
90,6618.141787,190,4,165,39,248,4,175,13,175,14,156,8,154,9,147,17,140,52,25,76,24,2,6.618141787,2.1842105263157894,3.5,2.111111111111111,1.6333333333333333
82,5594.688954,189,4,176,43,234,4,150,13,150,13,170,8,162,8,132,17,122,55,25,72,24,2,5.594688954,2.138888888888889,3.625,2.3048780487804876,1.6097560975609757
70,6211.568978,176,4,159,42,216,4,154,16,154,16,145,8,140,8,121,20,119,54,25,88,24,2,6.211568978,1.7954545454545454,3.0,2.5142857142857142,1.7285714285714286
84,5594.876268,220,4,188,38,240,4,203,14,203,13,147,8,142,13,137,18,137,52,25,70,24,2,5.594876268,2.2,4.142857142857143,2.619047619047619,1.630952380952381
70,6732.152028,149,4,142,39,206,4,142,14,142,13,116,8,115,8,109,18,108,51,25,96,24,2,6.732152028000001,1.7291666666666667,2.5520833333333335,2.1285714285714286,1.5571428571428572
72,6308.349302,160,7,134,41,228,4,129,16,129,15,127,8,121,8,103,19,104,51,25,88,24,2,6.308349302,1.8181818181818181,2.8181818181818183,2.2222222222222223,1.4305555555555556
85,9617.667961,211,4,165,37,246,3,212,14,212,12,183,8,179,8,170,18,157,52,25,64,24,2,9.617667960999999,2.328125,4.296875,2.4823529411764707,2.0
68,9166.922167,163,3,139,35,198,3,142,13,142,13,136,8,135,8,119,18,115,51,25,102,24,2,9.166922167000001,1.6666666666666667,2.5980392156862746,2.3970588235294117,1.75
74,12330.702323,184,4,166,37,230,3,153,12,153,13,133,8,130,8,121,18,117,53,25,90,24,2,12.330702322999999,1.8222222222222222,3.0444444444444443,2.4864864864864864,1.635135135135135
72,5269.52655,202,4,173,40,250,4,157,15,157,13,163,8,152,8,112,18,102,51,25,64,24,2,5.269526549999999,2.125,4.15625,2.8055555555555554,1.5555555555555556
52,6148.247231,130,3,122,43,176,3,114,12,114,13,83,8,80,8,79,17,80,52,25,112,24,2,6.148247231,1.4642857142857142,2.1607142857142856,2.5,1.5192307692307692
80,5905.812767,199,4,161,37,236,3,189,13,189,13,156,8,156,8,143,18,130,53,25,72,24,2,5.9058127670000005,2.111111111111111,3.763888888888889,2.4875,1.7875
75,8864.986571,156,4,141,37,214,3,133,12,133,13,123,8,121,9,103,17,100,50,25,100,24,2,8.864986571,1.75,2.56,2.08,1.3733333333333333
90,7049.171179,198,5,161,40,232,4,177,15,177,13,154,8,151,8,143,19,136,51,25,74,24,2,7.049171179,2.2162162162162162,3.675675675675676,2.2,1.5888888888888888
76,6277.343776,179,5,154,41,240,4,157,17,157,16,128,8,128,9,123,18,115,53,25,82,24,2,6.2773437759999995,1.9268292682926829,3.182926829268293,2.3552631578947367,1.618421052631579


==> data/gilbert-ilp-raw-n-30.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
94,12601.313788,235,4,205,37,344,3,191,12,191,13,214,9,210,9,164,18,157,52,30,90,29,2,12.601313787999999,2.0444444444444443,3.611111111111111,2.5,1.7446808510638299
126,15916.837761,293,4,258,37,364,3,226,13,226,13,230,8,216,8,180,19,173,54,30,80,29,2,15.916837761,2.575,4.6625,2.3253968253968256,1.4285714285714286
116,15313.173269,289,4,235,47,348,4,285,14,285,16,226,8,226,8,211,20,206,55,30,94,29,2,15.313173269,2.234042553191489,4.074468085106383,2.4913793103448274,1.8189655172413792
120,28184.541863,270,4,225,37,330,3,241,14,241,13,242,8,232,8,191,18,174,52,30,108,29,2,28.184541863,2.111111111111111,3.5,2.25,1.5916666666666666
110,13461.627766,289,3,250,39,348,4,226,14,226,14,224,8,214,8,183,21,175,55,30,94,29,2,13.461627766,2.1702127659574466,4.074468085106383,2.6272727272727274,1.6636363636363636
135,25007.498047,291,4,227,36,360,3,277,13,277,13,236,8,228,8,202,19,195,52,30,96,29,2,25.007498047000002,2.40625,4.03125,2.1555555555555554,1.4962962962962962
125,22745.176176,259,4,210,38,342,3,236,13,236,14,214,8,205,8,188,19,169,52,30,100,29,2,22.745176176,2.25,3.59,2.072,1.504
122,15343.480957,293,4,224,37,352,3,278,14,278,13,243,8,232,9,205,18,209,53,30,98,29,2,15.343480957,2.2448979591836733,3.989795918367347,2.401639344262295,1.680327868852459
116,13151.235112,316,4,242,36,362,3,258,14,258,14,245,8,236,9,203,19,184,53,30,88,29,2,13.151235112,2.3181818181818183,4.590909090909091,2.7241379310344827,1.75
116,12667.209113,270,4,241,38,358,3,258,14,258,14,235,8,221,8,199,18,200,52,30,80,29,2,12.667209113,2.45,4.375,2.3275862068965516,1.7155172413793103
120,20099.206033,327,4,249,37,354,4,319,13,319,13,248,8,244,8,228,18,206,51,30,90,29,2,20.099206032999998,2.3333333333333335,4.633333333333334,2.725,1.9
113,14635.229758,276,4,219,37,358,3,247,14,247,13,214,8,205,8,180,19,171,53,30,98,29,2,14.635229758,2.1530612244897958,3.816326530612245,2.4424778761061945,1.592920353982301
126,115023.971371,286,4,236,39,340,4,243,13,243,14,210,8,207,8,191,19,182,52,30,104,29,2,115.023971371,2.2115384615384617,3.75,2.2698412698412698,1.5158730158730158
128,17974.216462,322,4,259,38,368,4,322,15,322,13,277,8,264,9,256,19,231,52,30,78,29,2,17.974216462,2.641025641025641,5.128205128205129,2.515625,2.0
125,124375.416227,272,4,247,39,346,4,266,14,266,14,223,9,217,8,206,17,192,52,30,98,29,2,124.37541622699999,2.2755102040816326,3.7755102040816326,2.176,1.648
133,333028.2938,286,5,228,37,362,3,258,14,258,14,243,9,235,8,208,18,189,52,30,90,29,2,333.0282938,2.477777777777778,4.177777777777778,2.1503759398496243,1.5639097744360901
117,14402.313971,263,4,221,36,350,3,255,14,255,14,222,8,216,9,198,20,192,52,30,80,29,2,14.402313971,2.4625,4.2875,2.247863247863248,1.6923076923076923
108,13719.05299,290,3,227,47,354,4,207,15,207,14,201,8,193,8,172,19,166,52,30,100,29,2,13.71905299,2.08,3.9,2.685185185185185,1.5925925925925926
129,21239.044298,302,4,251,39,360,4,263,15,263,14,233,9,232,9,204,19,190,55,30,94,29,2,21.239044298,2.372340425531915,4.212765957446808,2.3410852713178296,1.5813953488372092
118,15175.871502,270,4,247,41,348,4,262,14,262,13,225,8,216,8,188,19,176,52,30,90,29,2,15.175871502,2.311111111111111,4.0,2.288135593220339,1.5932203389830508
106,15878.108165,254,7,226,45,348,4,231,16,231,13,205,8,196,8,179,19,173,53,30,106,29,2,15.878108165,2.0,3.3962264150943398,2.3962264150943398,1.6886792452830188
120,18084.400734,306,4,237,37,380,4,305,14,305,14,250,8,234,8,223,18,219,51,30,78,29,2,18.084400734,2.5384615384615383,4.923076923076923,2.55,1.8583333333333334
144,227473.0995,288,4,244,38,346,3,278,14,278,14,251,9,249,9,250,19,229,52,30,88,29,2,227.47309950000002,2.6363636363636362,4.2727272727272725,2.0,1.7361111111111112
113,18595.206972,269,4,223,37,340,3,216,13,216,13,219,8,212,8,169,17,156,51,30,100,29,2,18.595206972,2.13,3.69,2.3805309734513274,1.4955752212389382
116,17318.073842,268,4,234,38,336,3,235,13,235,13,215,8,212,9,179,19,171,54,30,104,29,2,17.318073842,2.1153846153846154,3.576923076923077,2.310344827586207,1.543103448275862
112,13457.863372,261,4,226,38,356,4,226,14,226,14,202,9,201,8,181,18,165,52,30,98,29,2,13.457863372,2.142857142857143,3.663265306122449,2.330357142857143,1.6160714285714286
118,12103.264986,297,4,262,37,366,4,273,13,273,13,245,8,232,9,199,19,193,51,30,90,29,2,12.103264986000001,2.311111111111111,4.3,2.516949152542373,1.6864406779661016
116,14421.82332,319,4,232,39,360,4,305,14,305,14,245,8,241,8,211,19,197,55,30,90,29,2,14.42182332,2.2888888888888888,4.544444444444444,2.75,1.8189655172413792
126,23221.007953,266,4,233,38,350,3,241,14,241,13,223,8,218,8,196,19,188,52,30,98,29,2,23.221007953,2.2857142857142856,3.7142857142857144,2.111111111111111,1.5555555555555556
112,13165.139561,289,4,235,36,366,3,234,14,234,13,221,8,219,8,184,18,173,51,30,90,29,2,13.165139561,2.2444444444444445,4.211111111111111,2.580357142857143,1.6428571428571428
125,241754.089493,266,4,220,37,354,3,259,14,259,13,230,9,238,9,216,18,195,52,30,98,29,2,241.754089493,2.2755102040816326,3.7142857142857144,2.128,1.728
130,18356.503662,298,4,248,37,362,3,295,13,295,14,255,8,248,8,238,19,230,52,30,82,29,2,18.356503661999998,2.5853658536585367,4.634146341463414,2.292307692307692,1.8307692307692307
110,15398.44811,260,3,236,42,328,4,246,14,246,13,228,8,223,9,212,19,187,53,30,102,29,2,15.398448109999999,2.0784313725490198,3.549019607843137,2.3636363636363638,1.9272727272727272
126,29639.869214,317,4,261,37,354,4,306,14,306,13,225,8,223,9,225,19,204,52,30,86,29,2,29.639869213999997,2.4651162790697674,4.686046511627907,2.515873015873016,1.7857142857142858
117,15539.451039,264,4,229,41,350,3,243,14,243,14,205,8,197,8,183,18,175,51,30,96,29,2,15.539451039,2.21875,3.75,2.2564102564102564,1.564102564102564
126,31909.07228,278,3,244,39,340,4,255,14,255,13,226,8,226,9,192,19,184,52,30,100,29,2,31.90907228,2.26,3.78,2.2063492063492065,1.5238095238095237
136,1108181.497573,312,5,271,39,360,4,312,14,312,12,275,8,272,8,244,18,243,54,30,82,29,2,1108.181497573,2.658536585365854,4.804878048780488,2.2941176470588234,1.7941176470588236
108,12979.023321,260,3,220,41,354,4,227,14,227,13,217,8,219,8,168,18,161,52,30,94,29,2,12.979023321000001,2.148936170212766,3.765957446808511,2.4074074074074074,1.5555555555555556
126,18774.79911,298,4,259,36,360,3,283,13,283,14,224,8,215,8,191,18,194,51,30,94,29,2,18.77479911,2.3404255319148937,4.170212765957447,2.365079365079365,1.5158730158730158
126,46885.018162,260,4,234,39,356,3,258,14,258,14,213,8,205,9,201,19,194,51,30,84,29,2,46.885018162,2.5,4.095238095238095,2.0634920634920637,1.5952380952380953
132,160231.726812,296,5,241,39,344,4,263,14,263,13,246,8,246,9,207,18,197,53,30,106,29,2,160.231726812,2.2452830188679247,3.792452830188679,2.242424242424242,1.5681818181818181
160,12263.329036,291,4,245,37,366,3,238,12,238,12,241,8,230,8,185,18,177,51,30,80,29,2,12.263329036,3.0,4.6375,1.81875,1.15625
118,22874.111043,281,3,227,38,354,3,230,14,230,13,220,8,206,8,184,17,172,52,30,102,29,2,22.874111043,2.156862745098039,3.7549019607843137,2.3813559322033897,1.5593220338983051
130,25313.739797,315,4,255,37,374,4,312,13,312,13,266,8,252,9,242,18,225,54,30,78,29,2,25.313739796999997,2.6666666666666665,5.038461538461538,2.423076923076923,1.8615384615384616
111,16468.104144,257,4,215,43,348,4,213,13,213,13,203,8,196,8,168,19,164,51,30,118,29,2,16.468104144,1.9406779661016949,3.1779661016949152,2.315315315315315,1.5135135135135136
100,13885.007775,263,4,221,37,344,3,199,13,199,14,195,8,200,8,152,18,146,51,30,98,29,2,13.885007775,2.020408163265306,3.683673469387755,2.63,1.52
114,13717.56708,290,3,240,39,364,4,263,14,263,13,230,8,219,8,198,19,189,54,30,94,29,2,13.71756708,2.2127659574468086,4.085106382978723,2.543859649122807,1.736842105263158
116,18998.862994,267,4,240,38,342,3,238,13,238,14,203,8,194,9,173,18,170,51,30,110,29,2,18.998862994,2.0545454545454547,3.4272727272727272,2.3017241379310347,1.4913793103448276
116,16007.730383,292,4,245,40,362,4,272,14,272,13,229,8,216,8,192,18,181,52,30,86,29,2,16.007730383,2.3488372093023258,4.395348837209302,2.5172413793103448,1.6551724137931034
134,16461.725361,306,4,265,37,360,4,278,13,278,13,241,8,239,8,212,19,199,52,30,86,29,2,16.461725361,2.558139534883721,4.558139534883721,2.283582089552239,1.5820895522388059


==> data/gilbert-ilp-raw-n-35.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
152,32229.073855,373,6,311,41,502,4,335,15,335,14,300,9,287,10,252,19,236,55,35,116,34,2,32.229073854999996,2.310344827586207,4.2155172413793105,2.4539473684210527,1.6578947368421053
152,28387.745063,442,7,331,41,524,4,403,16,403,16,374,10,359,10,292,22,260,57,35,96,34,2,28.387745062999997,2.5833333333333335,5.604166666666667,2.9078947368421053,1.9210526315789473
148,31438.51524,390,6,307,45,500,4,351,17,351,15,327,8,318,10,266,20,252,55,35,110,34,2,31.43851524,2.3454545454545452,4.545454545454546,2.635135135135135,1.7972972972972974
174,75201.835811,424,5,349,42,520,4,423,15,423,14,375,9,360,9,339,19,306,56,35,94,34,2,75.201835811,2.851063829787234,5.51063829787234,2.4367816091954024,1.9482758620689655
174,41532.048077,411,4,348,40,512,4,417,15,417,14,322,9,315,9,297,19,292,52,35,90,34,2,41.532048077,2.933333333333333,5.566666666666666,2.3620689655172415,1.706896551724138
152,38070.826617,430,5,341,40,498,4,354,13,354,14,354,8,340,9,275,20,277,53,35,104,34,2,38.070826617,2.4615384615384617,5.134615384615385,2.8289473684210527,1.8092105263157894
164,31211.309952,441,5,335,41,514,4,375,15,375,14,334,9,304,9,273,19,265,52,35,96,34,2,31.211309952,2.7083333333333335,5.59375,2.6890243902439024,1.6646341463414633
152,29100.908682,413,4,343,39,502,4,406,13,406,14,342,9,326,9,324,21,299,56,35,94,34,2,29.100908682,2.617021276595745,5.3936170212765955,2.7171052631578947,2.1315789473684212
164,27928.26379,397,8,326,41,504,4,344,16,344,14,335,8,317,9,277,20,262,55,35,106,34,2,27.928263790000003,2.547169811320755,4.745283018867925,2.4207317073170733,1.6890243902439024
156,31187.202105,386,3,320,41,496,4,311,14,311,13,274,9,261,9,248,20,239,53,35,114,34,2,31.187202105,2.3684210526315788,4.385964912280702,2.4743589743589745,1.5897435897435896
152,103770.921319,413,5,332,41,506,4,345,16,345,15,372,9,349,9,295,20,277,55,35,104,34,2,103.770921319,2.4615384615384617,4.971153846153846,2.7171052631578947,1.9407894736842106
146,25403.181855,409,5,315,40,510,4,410,14,410,13,366,8,334,9,290,19,282,52,35,92,34,2,25.403181855,2.5869565217391304,5.445652173913044,2.8013698630136985,1.9863013698630136
150,31737.526843,378,8,328,42,490,4,360,15,360,13,280,9,269,9,242,19,227,53,35,138,34,2,31.737526843,2.0869565217391304,3.739130434782609,2.52,1.6133333333333333
144,40868.011558,384,8,323,40,534,4,347,14,347,15,362,8,335,9,279,21,261,54,35,100,34,2,40.868011558,2.44,4.84,2.6666666666666665,1.9375
168,48612.036358,393,10,325,39,478,4,320,14,320,14,335,8,312,10,258,20,251,54,35,118,34,2,48.612036358,2.4237288135593222,4.330508474576271,2.3392857142857144,1.5357142857142858
142,26114.745176,431,7,366,42,520,4,367,15,367,14,328,9,304,9,234,19,228,52,35,110,34,2,26.114745176,2.290909090909091,4.918181818181818,3.035211267605634,1.647887323943662
178,1818395.170701,443,5,365,41,512,4,392,15,392,14,370,10,351,10,331,20,292,53,35,100,34,2,1818.3951707009999,2.78,5.43,2.4887640449438204,1.8595505617977528
174,32052.058087,424,3,367,38,510,4,375,14,375,14,339,10,333,10,271,20,283,54,35,110,34,2,32.052058087,2.581818181818182,4.8545454545454545,2.4367816091954024,1.5574712643678161
148,34137.897473,385,4,315,40,484,4,284,15,284,14,296,8,290,9,227,18,220,52,35,122,34,2,34.137897472999995,2.2131147540983607,4.155737704918033,2.6013513513513513,1.5337837837837838
150,40039.22679,369,8,319,41,490,4,313,14,313,14,281,8,269,10,247,20,234,53,35,142,34,2,40.03922679,2.056338028169014,3.5985915492957745,2.46,1.6466666666666667
158,95181.202566,378,5,348,41,506,4,344,15,344,15,318,10,308,10,290,19,262,52,35,118,34,2,95.18120256600001,2.3389830508474576,4.203389830508475,2.392405063291139,1.8354430379746836
156,208022.874575,388,7,332,41,500,4,373,14,373,14,302,9,296,9,285,20,266,53,35,122,34,2,208.022874575,2.278688524590164,4.180327868852459,2.4871794871794872,1.8269230769230769
161,1146988.667305,375,5,320,42,486,4,347,15,347,14,310,8,301,9,262,21,250,54,35,132,34,2,1146.9886673049998,2.2196969696969697,3.840909090909091,2.329192546583851,1.6273291925465838
162,104939.858402,403,5,328,42,502,4,359,16,359,14,305,8,299,8,269,19,262,51,35,130,34,2,104.939858402,2.246153846153846,4.1,2.4876543209876543,1.6604938271604939
154,35529.105332,413,3,341,39,516,4,372,14,372,13,356,8,340,9,304,21,275,53,35,100,34,2,35.529105332,2.54,5.13,2.6818181818181817,1.974025974025974
148,28017.898796,447,10,344,40,518,4,430,16,430,14,347,9,337,9,288,20,278,52,35,96,34,2,28.017898796,2.5416666666666665,5.65625,3.02027027027027,1.945945945945946
154,112431.9021,381,4,309,41,498,4,315,16,315,14,294,8,288,9,253,20,238,51,35,128,34,2,112.4319021,2.203125,3.9765625,2.4740259740259742,1.6428571428571428
138,33275.454165,366,4,295,41,480,4,264,16,264,14,277,8,263,9,222,19,217,52,35,136,34,2,33.275454165,2.014705882352941,3.6911764705882355,2.652173913043478,1.608695652173913
150,720887.776819,370,6,302,41,486,4,338,16,338,15,284,9,276,10,247,19,240,54,35,132,34,2,720.887776819,2.1363636363636362,3.803030303030303,2.466666666666667,1.6466666666666667
162,46506.702119,422,4,317,40,510,4,364,14,364,14,344,8,325,9,280,19,260,53,35,100,34,2,46.506702119,2.62,5.22,2.6049382716049383,1.728395061728395
148,27044.84626,419,4,336,38,522,4,415,16,415,16,338,9,316,10,297,23,287,54,35,94,34,2,27.04484626,2.574468085106383,5.457446808510638,2.831081081081081,2.0067567567567566
152,29398.205063,424,4,350,41,514,4,347,14,347,14,319,9,311,8,247,19,236,53,35,100,34,2,29.398205063000002,2.52,5.24,2.789473684210526,1.625
120,25034.174615,446,4,313,43,512,4,360,14,360,14,348,8,307,9,244,20,227,52,35,90,34,2,25.034174615,2.3333333333333335,5.955555555555556,3.716666666666667,2.033333333333333
154,24300.13343,421,5,371,38,524,4,403,13,403,14,344,9,318,10,294,19,299,55,35,94,34,2,24.300133430000002,2.6382978723404253,5.4787234042553195,2.7337662337662336,1.9090909090909092
158,34192.573005,402,5,323,42,508,4,399,15,399,14,336,10,318,16,299,19,285,52,35,94,34,2,34.192573005,2.6808510638297873,5.276595744680851,2.5443037974683542,1.8924050632911393
154,26580.315208,383,10,335,44,506,4,317,15,317,15,294,9,288,9,255,22,242,56,35,116,34,2,26.580315208,2.3275862068965516,4.301724137931035,2.487012987012987,1.655844155844156
162,38234.315179,401,4,333,38,512,4,393,14,393,14,344,8,345,10,313,19,291,53,35,106,34,2,38.234315179,2.5283018867924527,4.783018867924528,2.4753086419753085,1.9320987654320987
170,76654.033437,395,7,339,46,514,4,366,14,366,14,334,8,319,9,282,20,267,56,35,114,34,2,76.65403343700001,2.491228070175439,4.464912280701754,2.323529411764706,1.6588235294117648
166,32080.578884,410,5,319,40,516,4,381,14,381,14,334,9,316,9,276,19,260,53,35,102,34,2,32.080578884,2.627450980392157,5.019607843137255,2.4698795180722892,1.6626506024096386
160,32620.881947,453,5,366,42,536,4,451,15,451,14,386,8,375,9,353,19,307,58,35,90,34,2,32.620881947,2.7777777777777777,6.033333333333333,2.83125,2.20625
153,33838.396323,370,8,343,42,508,4,324,15,324,14,294,8,286,8,250,19,239,54,35,128,34,2,33.838396323,2.1953125,3.890625,2.418300653594771,1.6339869281045751
158,29174.3178,417,9,331,40,488,4,400,17,400,16,315,9,311,9,294,20,264,54,35,116,34,2,29.1743178,2.3620689655172415,4.594827586206897,2.6392405063291138,1.860759493670886
150,31612.827001,433,6,352,41,512,4,392,14,392,14,353,10,351,9,298,19,251,54,35,104,34,2,31.612827001000003,2.4423076923076925,5.163461538461538,2.8866666666666667,1.9866666666666666


==> data/gilbert-ilp-raw-n-40.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
206,587812.930563,579,5,477,41,678,4,532,15,532,14,514,9,497,9,440,22,408,56,40,120,39,2,587.812930563,2.716666666666667,5.825,2.8106796116504853,2.1359223300970873
154,188412.079188,601,7,451,38,712,4,566,19,566,16,538,14,523,14,491,24,392,63,40,88,39,2,188.412079188,2.75,7.829545454545454,3.9025974025974026,3.188311688311688
191,54621.125411,545,5,457,42,674,4,438,14,438,15,417,9,399,10,339,20,320,55,40,136,39,2,54.621125411,2.4044117647058822,5.007352941176471,2.8534031413612566,1.774869109947644
210,93603.304617,548,5,423,38,690,4,518,14,518,16,428,11,425,10,384,20,358,56,40,132,39,2,93.603304617,2.590909090909091,5.151515151515151,2.6095238095238096,1.8285714285714285
170,55154.745275,513,4,430,38,678,4,427,14,427,14,391,8,380,9,290,19,285,53,40,140,39,2,55.154745275,2.2142857142857144,4.664285714285715,3.0176470588235293,1.7058823529411764
200,112454.946588,504,5,421,40,652,4,496,15,496,16,414,11,390,11,385,19,369,56,40,118,39,2,112.45494658800001,2.694915254237288,5.271186440677966,2.52,1.925
209,133955.728944,569,6,459,44,690,4,559,16,559,16,516,10,495,11,434,23,416,54,40,112,39,2,133.95572894400001,2.8660714285714284,6.080357142857143,2.722488038277512,2.076555023923445
188,51588.555659,548,8,415,41,682,4,404,15,404,14,442,9,446,11,329,20,317,53,40,120,39,2,51.588555659,2.566666666666667,5.566666666666666,2.9148936170212765,1.75
209,65956.562724,534,5,462,41,666,4,492,15,492,15,435,9,406,10,351,22,347,54,40,136,39,2,65.95656272400001,2.536764705882353,4.926470588235294,2.555023923444976,1.6794258373205742
196,989562.436069,505,5,407,40,658,4,464,15,464,14,428,9,404,11,337,20,317,56,40,144,39,2,989.562436069,2.361111111111111,4.506944444444445,2.576530612244898,1.719387755102041
188,56140.957175,552,5,425,42,680,4,422,16,422,14,440,8,418,9,330,20,318,55,40,128,39,2,56.140957175000004,2.46875,5.3125,2.9361702127659575,1.7553191489361701
194,77105.131249,562,6,448,41,700,4,549,16,549,15,477,11,454,11,416,21,401,55,40,112,39,2,77.105131249,2.732142857142857,6.017857142857143,2.8969072164948453,2.1443298969072164
206,103581.908532,612,5,477,41,686,4,490,14,490,14,473,9,453,9,353,20,320,54,40,124,39,2,103.581908532,2.661290322580645,5.935483870967742,2.970873786407767,1.7135922330097086
212,63250.101038,565,6,492,43,660,4,530,16,530,15,434,10,424,11,392,22,371,59,40,128,39,2,63.250101038000004,2.65625,5.4140625,2.6650943396226414,1.849056603773585
204,51793.35951,562,5,437,41,654,4,511,15,511,14,435,8,418,9,373,20,346,54,40,126,39,2,51.79335951,2.619047619047619,5.4603174603174605,2.7549019607843137,1.8284313725490196
220,51580.10527,536,5,444,41,670,4,518,15,518,15,466,9,454,9,414,23,358,54,40,130,39,2,51.58010527,2.6923076923076925,5.123076923076923,2.4363636363636365,1.8818181818181818
214,129391.548147,599,5,472,41,680,4,532,16,532,15,468,10,454,9,378,20,353,53,40,128,39,2,129.39154814699998,2.671875,5.6796875,2.7990654205607477,1.766355140186916
158,51557.985361,483,6,428,41,672,4,310,15,310,15,358,10,351,10,250,18,238,52,40,152,39,2,51.557985361,2.039473684210526,4.177631578947368,3.0569620253164556,1.5822784810126582
211,735940.471974,534,5,440,42,664,4,505,15,505,15,450,9,426,9,375,21,355,56,40,144,39,2,735.9404719739999,2.4652777777777777,4.708333333333333,2.5308056872037916,1.7772511848341233
186,50143.451852,556,6,451,41,686,4,459,15,459,16,444,9,417,9,336,23,314,56,40,114,39,2,50.143451852,2.6315789473684212,5.87719298245614,2.989247311827957,1.8064516129032258
212,963961.591344,527,5,441,41,698,4,457,15,457,15,401,10,393,9,332,19,319,56,40,146,39,2,963.961591344,2.452054794520548,4.609589041095891,2.4858490566037736,1.5660377358490567
185,77635.470982,490,5,409,41,670,4,383,14,383,16,373,10,362,9,290,22,273,53,40,146,39,2,77.635470982,2.267123287671233,4.3561643835616435,2.6486486486486487,1.5675675675675675
190,57476.857358,525,5,456,40,686,4,418,15,418,15,440,10,416,9,323,19,303,56,40,126,39,2,57.476857358000004,2.507936507936508,5.166666666666667,2.763157894736842,1.7
210,72769.644768,510,4,439,37,668,4,485,15,485,14,486,9,476,9,374,21,344,54,40,126,39,2,72.76964476799999,2.6666666666666665,5.0476190476190474,2.4285714285714284,1.7809523809523808
228,542246.795847,549,5,450,41,674,4,519,15,519,15,445,10,440,11,412,21,374,55,40,126,39,2,542.2467958469999,2.8095238095238093,5.357142857142857,2.4078947368421053,1.8070175438596492
188,84215.591023,507,5,428,41,656,4,410,15,410,14,415,9,400,10,308,21,286,54,40,146,39,2,84.215591023,2.287671232876712,4.472602739726027,2.6968085106382977,1.6382978723404256
182,54316.326904,567,5,428,43,698,4,536,14,536,15,476,9,456,9,362,21,344,57,40,108,39,2,54.316326904,2.685185185185185,6.25,3.1153846153846154,1.989010989010989
208,173061.121572,563,6,456,41,690,4,520,15,520,15,457,10,433,9,365,21,351,55,40,128,39,2,173.061121572,2.625,5.3984375,2.706730769230769,1.7548076923076923
194,62525.441687,554,5,504,43,680,4,413,15,413,14,420,8,395,11,321,19,301,53,40,124,39,2,62.525441687,2.564516129032258,5.467741935483871,2.8556701030927836,1.6546391752577319
219,497511.208053,571,5,459,42,680,4,524,16,524,15,478,10,470,9,404,21,384,56,40,128,39,2,497.51120805299996,2.7109375,5.4609375,2.6073059360730593,1.8447488584474885
172,48997.115391,516,7,444,41,684,4,446,16,453,14,420,9,407,9,311,20,296,56,40,124,39,2,48.997115391,2.3870967741935485,5.161290322580645,3.0,1.808139534883721
184,56017.003711,509,6,435,41,690,4,436,15,436,14,393,9,391,11,317,22,323,55,40,128,39,2,56.017003711,2.4375,4.9765625,2.766304347826087,1.7228260869565217
138,50590.023655,454,6,357,42,686,4,319,14,319,14,321,9,315,9,238,19,238,54,40,156,39,2,50.590023654999996,1.8846153846153846,3.91025641025641,3.289855072463768,1.7246376811594204


==> data/gilbert-ilp-raw-n-45.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
238,104530.179835,718,6,588,44,884,4,731,16,731,17,615,10,599,12,554,24,509,64,45,126,44,2,104.530179835,2.888888888888889,6.698412698412699,3.0168067226890756,2.327731092436975
264,1551538.835772,706,6,584,43,860,4,671,18,671,17,560,9,554,9,488,21,450,57,45,144,44,2,1551.538835772,2.8333333333333335,5.902777777777778,2.6742424242424243,1.8484848484848484
248,610706.121351,716,6,567,42,864,4,693,16,693,16,589,9,553,9,480,22,456,60,45,148,44,2,610.7061213510001,2.675675675675676,5.837837837837838,2.8870967741935485,1.935483870967742
250,177212.002025,688,4,539,38,858,4,656,15,656,16,556,9,521,9,475,25,427,59,45,144,44,2,177.212002025,2.736111111111111,5.777777777777778,2.752,1.9
244,550444.963271,765,6,623,41,872,4,673,15,673,16,613,12,589,12,482,23,454,57,45,130,44,2,550.444963271,2.876923076923077,6.884615384615385,3.1352459016393444,1.9754098360655739
254,204646.73879,677,6,571,41,858,4,624,15,624,15,574,10,546,11,478,23,448,57,45,134,44,2,204.64673879,2.8955223880597014,6.052238805970149,2.6653543307086616,1.8818897637795275
250,427856.986326,669,6,584,45,876,4,636,18,636,18,601,10,576,11,537,23,496,57,45,138,44,2,427.856986326,2.8115942028985508,5.8478260869565215,2.676,2.148
222,93469.672117,723,6,530,49,872,4,599,16,599,18,567,10,564,11,422,25,403,59,45,134,44,2,93.46967211699999,2.656716417910448,6.395522388059701,3.2567567567567566,1.9009009009009008
242,152128.922454,699,6,550,43,864,4,589,15,589,16,592,11,562,12,441,21,431,57,45,142,44,2,152.12892245400002,2.704225352112676,5.922535211267606,2.8884297520661155,1.822314049586777
248,104665.961177,730,6,577,43,884,4,578,16,578,17,591,11,542,10,466,22,412,57,45,132,44,2,104.665961177,2.878787878787879,6.53030303030303,2.943548387096774,1.8790322580645162
228,86463.014349,673,5,528,42,870,4,548,16,548,17,529,11,503,11,402,24,399,64,45,140,44,2,86.463014349,2.6285714285714286,5.807142857142857,2.9517543859649122,1.763157894736842
245,523104.445394,709,7,593,49,884,4,560,15,560,16,600,12,593,12,433,24,426,61,45,142,44,2,523.104445394,2.7253521126760565,5.992957746478873,2.8938775510204082,1.7673469387755103
266,607780.014509,665,5,524,41,856,4,574,15,574,15,583,11,567,10,470,21,446,56,45,150,44,2,607.780014509,2.7733333333333334,5.433333333333334,2.5,1.7669172932330828
234,551687.971145,725,7,574,49,870,4,554,16,554,16,575,10,545,11,417,23,388,57,45,140,44,2,551.687971145,2.6714285714285713,6.178571428571429,3.0982905982905984,1.7820512820512822
264,1119752.617325,727,5,581,42,880,4,642,15,642,16,574,11,567,10,505,23,462,56,45,152,44,2,1119.752617325,2.736842105263158,5.782894736842105,2.753787878787879,1.9128787878787878
239,175260.829097,631,5,536,41,860,5,556,16,556,16,521,9,488,9,442,22,416,61,45,164,44,2,175.260829097,2.457317073170732,4.847560975609756,2.6401673640167362,1.8493723849372385
252,818540.843692,704,6,565,44,864,4,613,18,613,17,563,9,548,9,472,23,438,55,45,148,44,2,818.5408436920001,2.7027027027027026,5.756756756756757,2.7936507936507935,1.873015873015873
228,110299.65322,775,7,490,45,884,4,779,16,779,17,568,10,522,12,475,21,452,57,45,116,44,2,110.29965322,2.9655172413793105,7.681034482758621,3.3991228070175437,2.0833333333333335
262,118117.20225,749,6,579,43,870,4,595,15,595,16,585,11,578,11,445,26,416,58,45,132,44,2,118.11720225,2.984848484848485,6.674242424242424,2.8587786259541983,1.6984732824427482
230,110992.21366,656,6,559,43,872,4,552,15,552,15,493,9,468,9,370,23,364,57,45,170,44,2,110.99221365999999,2.3529411764705883,4.858823529411764,2.8521739130434782,1.608695652173913
254,585183.925967,712,6,559,44,904,4,673,18,673,18,571,12,561,10,491,23,479,57,45,138,44,2,585.1839259669999,2.8405797101449277,6.159420289855072,2.8031496062992125,1.9330708661417322
256,706105.321063,726,6,556,43,880,4,675,16,675,15,584,9,563,9,499,25,452,57,45,148,44,2,706.105321063,2.72972972972973,5.905405405405405,2.8359375,1.94921875
268,472684.881997,700,6,593,43,868,4,641,18,641,18,576,10,557,10,476,22,445,58,45,148,44,2,472.684881997,2.810810810810811,5.72972972972973,2.611940298507463,1.7761194029850746
232,84517.773183,725,5,554,41,876,4,628,19,628,17,595,10,586,10,441,26,413,57,45,134,44,2,84.517773183,2.7313432835820897,6.41044776119403,3.125,1.9008620689655173
232,90752.479781,776,6,586,45,882,4,701,15,701,17,545,11,516,12,453,23,416,62,45,132,44,2,90.752479781,2.757575757575758,6.878787878787879,3.3448275862068964,1.9525862068965518
258,157222.055619,669,4,563,38,870,4,640,15,640,16,555,10,554,11,479,22,446,58,45,138,44,2,157.222055619,2.869565217391304,5.8478260869565215,2.5930232558139537,1.8565891472868217
257,139091.552946,656,4,534,38,886,4,551,15,551,15,490,9,466,10,402,23,383,58,45,166,44,2,139.091552946,2.5481927710843375,4.951807228915663,2.5525291828793772,1.5642023346303502


==> data/gilbert-ilp-raw-n-50.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
322,1877433.878699,859,5,701,41,1088,4,741,17,741,18,689,10,673,10,570,27,533,64,50,174,49,2,1877.433878699,2.8505747126436782,5.936781609195402,2.6677018633540373,1.7701863354037266
296,1875321.243236,833,5,665,39,1080,4,654,17,654,17,644,11,624,11,500,24,509,62,50,166,49,2,1875.3212432359999,2.783132530120482,6.018072289156627,2.814189189189189,1.6891891891891893
322,1682779.27211,930,7,740,45,1082,4,892,16,892,18,738,12,710,13,676,28,601,70,50,154,49,2,1682.77927211,3.090909090909091,7.038961038961039,2.888198757763975,2.099378881987578
274,232428.636963,876,6,673,41,1122,4,874,16,874,18,724,10,694,13,627,24,575,62,50,136,49,2,232.428636963,3.014705882352941,7.4411764705882355,3.197080291970803,2.2883211678832116
272,161802.594706,786,6,643,45,1068,4,609,16,609,19,672,10,661,13,511,24,484,59,50,158,49,2,161.802594706,2.721518987341772,5.974683544303797,2.889705882352941,1.8786764705882353
264,147565.427955,904,7,706,44,1094,4,792,17,792,19,759,12,707,12,574,27,544,66,50,152,49,2,147.565427955,2.736842105263158,6.947368421052632,3.4242424242424243,2.1742424242424243
322,755144.096484,854,7,729,46,1066,5,808,20,808,19,728,11,706,11,634,23,590,60,50,164,49,2,755.144096484,2.9634146341463414,6.2073170731707314,2.652173913043478,1.968944099378882
300,188356.447238,892,7,660,46,1086,5,730,19,730,19,665,13,629,11,561,24,520,62,50,170,49,2,188.356447238,2.764705882352941,6.247058823529412,2.973333333333333,1.87
304,990612.824751,885,6,682,43,1084,5,681,16,681,16,671,9,653,10,494,25,475,60,50,178,49,2,990.6128247510001,2.707865168539326,5.97191011235955,2.911184210526316,1.625
294,278357.697636,838,6,642,44,1104,5,712,16,712,16,634,12,605,11,520,23,488,59,50,194,49,2,278.357697636,2.515463917525773,5.319587628865979,2.8503401360544216,1.7687074829931972


==> data/gilbert.csv <==
size_ilp,speed_ilp_ms,size_ilp_feasable,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,generator
38,2050.913377,38,100,4,85,40,144,4,61,15,61,14,65,8,61,8,44,18,45,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
47,4759.097199,47,108,4,94,37,136,3,98,13,98,13,84,8,81,7,84,16,78,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,gilbert
50,2624.774046,50,124,7,95,41,148,4,124,14,124,16,110,8,110,8,99,19,94,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,48,19,2,gilbert
40,2580.222556,40,106,4,81,37,126,8,70,15,70,14,74,7,64,8,55,19,55,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,gilbert
50,2555.861657,50,109,5,95,36,136,3,93,12,93,13,83,8,79,8,75,16,71,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,gilbert
39,3069.559349,39,85,4,78,37,110,3,80,13,80,12,67,8,63,14,63,17,63,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,gilbert
46,2190.478926,46,95,10,85,42,118,4,72,14,72,13,73,7,70,7,57,19,58,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,gilbert
54,2339.901503,54,97,6,89,41,124,4,87,15,87,14,76,7,75,8,72,17,71,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,gilbert
54,2023.108069,54,123,6,104,41,154,4,119,16,119,14,92,8,91,8,86,19,83,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,50,19,2,gilbert
54,2324.691724,54,103,6,95,41,140,4,101,16,101,15,96,7,92,8,84,20,82,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,54,19,2,gilbert
40,2369.884561,40,92,6,84,42,128,4,60,15,60,13,61,8,55,8,45,19,46,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,gilbert
50,2185.665116,50,114,6,91,42,144,4,99,14,99,15,111,8,110,8,92,19,76,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,48,19,2,gilbert
44,2458.617215,44,96,3,86,38,118,8,93,13,93,13,73,7,70,8,67,17,66,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,gilbert
46,2077.337346,46,122,6,101,40,150,3,106,14,106,14,96,7,94,8,82,20,86,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,52,19,2,gilbert
54,2437.105426,54,100,6,91,37,138,3,90,13,90,13,80,8,78,7,77,22,76,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,gilbert
62,2859.585742,62,120,4,105,38,144,3,116,13,116,13,111,8,113,8,96,17,92,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
48,2072.362607,48,113,6,107,42,146,4,94,16,94,15,80,8,82,8,77,20,75,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,58,19,2,gilbert
56,2393.919435,56,133,4,104,38,152,3,115,13,115,13,104,7,92,8,88,18,79,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,52,19,2,gilbert
62,2606.276541,62,124,5,111,39,142,4,124,16,124,15,109,8,106,8,106,20,97,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,50,19,2,gilbert
50,2114.499658,50,105,6,92,48,146,4,106,16,106,15,90,8,88,8,71,19,72,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,58,19,2,gilbert
48,2033.935229,48,108,6,99,41,150,4,101,17,101,14,79,8,78,8,68,19,67,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
48,2373.730026,48,92,4,85,37,124,3,92,14,92,13,79,8,79,7,77,18,75,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,52,19,2,gilbert
52,2331.753046,52,111,5,102,39,132,4,97,17,97,14,82,8,79,8,79,20,76,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,gilbert
40,2312.675715,40,81,5,74,42,112,4,70,15,70,15,66,8,65,8,55,19,54,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,gilbert
43,2247.992442,43,108,6,95,41,126,4,85,15,85,15,81,8,77,8,69,19,68,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,gilbert
60,2174.487729,60,118,5,101,42,146,4,110,17,110,15,94,8,93,8,87,18,81,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
38,2294.512739,38,93,6,78,41,126,3,85,14,85,13,69,8,68,8,63,20,62,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,gilbert
48,2258.304214,48,129,6,101,41,144,4,123,17,123,16,93,8,85,8,70,20,72,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
40,2315.829524,40,84,5,82,43,114,4,72,15,72,15,65,8,62,7,56,19,56,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,gilbert
46,2611.533514,46,114,5,99,39,150,3,114,17,114,13,113,8,108,8,100,18,95,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,52,19,2,gilbert
48,2854.423551,48,103,6,92,38,132,3,92,13,92,13,87,7,89,8,74,16,74,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,72,19,2,gilbert
55,3158.789835,55,106,6,87,37,132,3,106,13,106,13,98,7,99,7,89,20,86,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,gilbert
53,3125.376159,53,107,6,97,37,142,3,96,13,96,12,89,8,88,8,77,17,74,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,gilbert
51,2923.864739,51,108,4,102,38,134,3,99,14,99,13,87,8,86,8,77,17,75,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,60,19,2,gilbert
52,3229.021118,52,114,4,93,40,144,4,108,16,108,15,106,8,95,8,99,20,90,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,52,19,2,gilbert
41,2549.698834,41,87,4,79,38,120,3,84,14,84,20,69,8,66,8,68,17,63,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,gilbert
44,2423.309735,44,99,6,89,41,110,4,76,16,76,14,70,8,69,8,58,18,55,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,72,19,2,gilbert
54,2238.054757,54,101,4,90,40,138,4,97,15,97,14,87,8,83,8,74,19,72,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,60,19,2,gilbert
44,2202.242789,44,87,6,85,40,130,4,84,15,84,14,70,8,70,8,67,19,69,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,72,19,2,gilbert
50,2291.456009,50,110,4,92,42,132,4,99,16,99,14,87,8,84,8,77,20,75,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,gilbert
48,2027.140472,48,114,5,95,42,138,4,95,16,95,15,87,8,85,8,66,25,70,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
42,2467.230083,42,121,5,91,42,136,4,119,17,119,15,88,8,84,8,79,20,72,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,62,19,2,gilbert
40,2124.273982,40,106,6,89,42,140,4,80,17,80,14,72,8,70,8,64,19,64,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,62,19,2,gilbert
48,2425.039276,48,120,6,94,41,140,4,116,16,116,17,105,8,102,8,105,20,94,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,52,19,2,gilbert
44,2206.26515,44,96,5,86,42,134,4,86,17,86,14,78,8,77,7,68,19,65,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,gilbert
48,2163.155558,48,107,7,94,42,132,4,99,16,99,15,90,8,89,8,85,18,75,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,gilbert
42,2361.183176,42,80,5,73,41,114,4,74,17,74,15,67,8,66,8,60,18,59,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,gilbert
47,2657.688114,47,95,4,90,38,134,8,90,14,90,13,76,8,72,8,69,18,67,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,gilbert
52,2365.823032,52,111,6,95,40,134,4,100,17,100,15,95,8,98,8,81,19,70,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,gilbert
30,2151.787799,30,77,7,68,41,110,4,64,14,64,13,62,8,61,8,55,23,53,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,gilbert
95,7424.206218,95,206,3,163,36,230,3,187,13,187,12,154,7,151,8,142,17,135,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,gilbert
83,7796.904264,83,226,4,168,37,254,3,226,13,226,12,196,8,191,10,184,19,151,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,56,24,2,gilbert
82,7417.67861,82,158,4,154,36,224,3,160,13,160,13,140,8,136,8,129,17,121,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,80,24,2,gilbert
60,5836.988686,60,180,5,150,41,238,4,132,17,132,14,136,9,132,8,96,20,94,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,82,24,2,gilbert
88,8377.44201,88,198,4,172,36,234,3,174,14,174,14,162,8,159,8,143,19,136,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,78,24,2,gilbert
98,29373.145545,98,205,3,169,42,238,4,190,14,190,13,161,8,152,8,142,18,136,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,gilbert
80,6513.44741,80,176,4,155,39,238,4,169,13,169,13,147,8,155,8,137,17,142,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,gilbert
78,5895.243823,78,177,4,149,39,228,4,168,13,168,13,130,8,123,8,109,17,110,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
72,6761.830442,72,157,4,138,37,226,3,144,14,144,13,125,8,125,7,116,18,109,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,92,24,2,gilbert
74,6099.417291,74,191,3,162,36,234,4,172,14,172,14,157,8,159,8,124,18,119,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,gilbert
82,7062.381196,82,162,4,147,37,228,4,151,14,151,13,143,8,135,8,116,17,115,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
74,5715.081447,74,193,3,156,40,232,4,137,13,137,12,142,8,142,8,104,18,98,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,78,24,2,gilbert
98,14404.808759,98,229,4,191,38,242,3,224,14,224,14,186,8,186,9,162,18,165,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,66,24,2,gilbert
82,5799.680683,82,169,6,155,41,230,4,147,16,147,16,157,8,150,8,128,19,110,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,82,24,2,gilbert
86,10463.838529,86,193,4,163,37,246,3,193,12,193,12,163,8,159,8,161,18,152,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,70,24,2,gilbert
88,8131.388746,88,186,4,165,38,234,3,174,13,174,13,168,8,159,9,142,18,140,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,68,24,2,gilbert
88,14061.935127,88,184,4,164,36,226,3,171,12,171,13,154,7,150,8,133,18,131,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
70,5653.432664,70,177,4,159,40,238,3,131,15,131,15,126,8,122,8,100,19,93,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
88,5469.790573,88,197,4,172,41,248,4,174,15,174,15,163,8,153,8,146,20,141,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,66,24,2,gilbert
86,10415.84833,86,189,4,160,37,244,3,146,13,146,12,144,8,142,8,117,16,108,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,76,24,2,gilbert
68,6136.397028,68,147,4,135,37,200,3,117,14,117,13,112,8,110,8,92,18,89,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,gilbert
78,7283.748757,78,180,3,149,38,226,4,167,14,167,13,150,7,144,8,132,17,128,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
56,5666.30168,56,145,4,124,37,218,3,103,14,103,12,96,8,93,8,85,17,84,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,92,24,2,gilbert
89,16186.757754,89,196,4,166,40,240,3,186,13,186,13,154,8,141,8,138,17,130,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
72,5890.993822,72,169,5,150,41,234,4,140,16,140,15,120,8,117,8,106,19,99,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,92,24,2,gilbert
68,6058.968152,68,180,3,153,38,230,3,137,12,137,12,132,8,127,8,104,18,102,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,94,24,2,gilbert
86,5632.30971,86,188,5,165,40,236,4,155,13,155,12,135,8,125,8,131,18,117,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,gilbert
88,8299.212847,88,187,4,170,37,240,4,172,12,172,12,144,7,143,8,129,17,127,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,gilbert
88,7523.327396,88,199,4,167,37,236,4,179,13,179,12,164,8,166,8,148,17,144,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,gilbert
81,7409.110213,81,172,4,146,37,228,3,158,13,158,13,132,8,129,9,118,18,109,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,gilbert
86,5955.18479,86,211,4,180,42,236,4,208,14,208,15,165,8,156,8,136,18,122,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,76,24,2,gilbert
79,8298.397182,79,211,4,152,37,240,4,164,13,164,13,183,8,174,8,138,18,129,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,gilbert
86,8462.821583,86,206,3,158,37,238,3,198,13,198,13,153,8,149,8,136,18,126,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,gilbert
74,5500.526733,74,169,4,149,42,246,4,145,16,145,13,126,8,123,12,114,21,106,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,82,24,2,gilbert
80,5578.874983,80,200,3,161,40,256,4,178,13,178,13,160,8,153,8,122,19,116,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,62,24,2,gilbert
90,6618.141787,90,190,4,165,39,248,4,175,13,175,14,156,8,154,9,147,17,140,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,76,24,2,gilbert
82,5594.688954,82,189,4,176,43,234,4,150,13,150,13,170,8,162,8,132,17,122,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,gilbert
70,6211.568978,70,176,4,159,42,216,4,154,16,154,16,145,8,140,8,121,20,119,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,88,24,2,gilbert
84,5594.876268,84,220,4,188,38,240,4,203,14,203,13,147,8,142,13,137,18,137,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,70,24,2,gilbert
70,6732.152028,70,149,4,142,39,206,4,142,14,142,13,116,8,115,8,109,18,108,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,96,24,2,gilbert
72,6308.349302,72,160,7,134,41,228,4,129,16,129,15,127,8,121,8,103,19,104,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,88,24,2,gilbert
85,9617.667961,85,211,4,165,37,246,3,212,14,212,12,183,8,179,8,170,18,157,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,64,24,2,gilbert
68,9166.922167,68,163,3,139,35,198,3,142,13,142,13,136,8,135,8,119,18,115,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,102,24,2,gilbert
74,12330.702323,74,184,4,166,37,230,3,153,12,153,13,133,8,130,8,121,18,117,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,gilbert
72,5269.52655,72,202,4,173,40,250,4,157,15,157,13,163,8,152,8,112,18,102,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,64,24,2,gilbert
52,6148.247231,52,130,3,122,43,176,3,114,12,114,13,83,8,80,8,79,17,80,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,112,24,2,gilbert
80,5905.812767,80,199,4,161,37,236,3,189,13,189,13,156,8,156,8,143,18,130,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,gilbert
75,8864.986571,75,156,4,141,37,214,3,133,12,133,13,123,8,121,9,103,17,100,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,100,24,2,gilbert
90,7049.171179,90,198,5,161,40,232,4,177,15,177,13,154,8,151,8,143,19,136,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,gilbert
76,6277.343776,76,179,5,154,41,240,4,157,17,157,16,128,8,128,9,123,18,115,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,82,24,2,gilbert
94,12601.313788,94,235,4,205,37,344,3,191,12,191,13,214,9,210,9,164,18,157,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
126,15916.837761,126,293,4,258,37,364,3,226,13,226,13,230,8,216,8,180,19,173,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,80,29,2,gilbert
116,15313.173269,116,289,4,235,47,348,4,285,14,285,16,226,8,226,8,211,20,206,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,gilbert
120,28184.541863,120,270,4,225,37,330,3,241,14,241,13,242,8,232,8,191,18,174,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,108,29,2,gilbert
110,13461.627766,110,289,3,250,39,348,4,226,14,226,14,224,8,214,8,183,21,175,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,gilbert
135,25007.498047,135,291,4,227,36,360,3,277,13,277,13,236,8,228,8,202,19,195,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,96,29,2,gilbert
125,22745.176176,125,259,4,210,38,342,3,236,13,236,14,214,8,205,8,188,19,169,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,100,29,2,gilbert
122,15343.480957,122,293,4,224,37,352,3,278,14,278,13,243,8,232,9,205,18,209,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
116,13151.235112,116,316,4,242,36,362,3,258,14,258,14,245,8,236,9,203,19,184,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,88,29,2,gilbert
116,12667.209113,116,270,4,241,38,358,3,258,14,258,14,235,8,221,8,199,18,200,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,80,29,2,gilbert
120,20099.206033,120,327,4,249,37,354,4,319,13,319,13,248,8,244,8,228,18,206,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
113,14635.229758,113,276,4,219,37,358,3,247,14,247,13,214,8,205,8,180,19,171,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
126,115023.971371,126,286,4,236,39,340,4,243,13,243,14,210,8,207,8,191,19,182,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,104,29,2,gilbert
128,17974.216462,128,322,4,259,38,368,4,322,15,322,13,277,8,264,9,256,19,231,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,78,29,2,gilbert
125,124375.416227,125,272,4,247,39,346,4,266,14,266,14,223,9,217,8,206,17,192,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
133,333028.2938,133,286,5,228,37,362,3,258,14,258,14,243,9,235,8,208,18,189,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
117,14402.313971,117,263,4,221,36,350,3,255,14,255,14,222,8,216,9,198,20,192,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,80,29,2,gilbert
108,13719.05299,108,290,3,227,47,354,4,207,15,207,14,201,8,193,8,172,19,166,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,100,29,2,gilbert
129,21239.044298,129,302,4,251,39,360,4,263,15,263,14,233,9,232,9,204,19,190,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,gilbert
118,15175.871502,118,270,4,247,41,348,4,262,14,262,13,225,8,216,8,188,19,176,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
106,15878.108165,106,254,7,226,45,348,4,231,16,231,13,205,8,196,8,179,19,173,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,106,29,2,gilbert
120,18084.400734,120,306,4,237,37,380,4,305,14,305,14,250,8,234,8,223,18,219,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,78,29,2,gilbert
144,227473.0995,144,288,4,244,38,346,3,278,14,278,14,251,9,249,9,250,19,229,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,88,29,2,gilbert
113,18595.206972,113,269,4,223,37,340,3,216,13,216,13,219,8,212,8,169,17,156,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,100,29,2,gilbert
116,17318.073842,116,268,4,234,38,336,3,235,13,235,13,215,8,212,9,179,19,171,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,104,29,2,gilbert
112,13457.863372,112,261,4,226,38,356,4,226,14,226,14,202,9,201,8,181,18,165,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
118,12103.264986,118,297,4,262,37,366,4,273,13,273,13,245,8,232,9,199,19,193,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
116,14421.82332,116,319,4,232,39,360,4,305,14,305,14,245,8,241,8,211,19,197,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
126,23221.007953,126,266,4,233,38,350,3,241,14,241,13,223,8,218,8,196,19,188,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
112,13165.139561,112,289,4,235,36,366,3,234,14,234,13,221,8,219,8,184,18,173,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,gilbert
125,241754.089493,125,266,4,220,37,354,3,259,14,259,13,230,9,238,9,216,18,195,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
130,18356.503662,130,298,4,248,37,362,3,295,13,295,14,255,8,248,8,238,19,230,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,82,29,2,gilbert
110,15398.44811,110,260,3,236,42,328,4,246,14,246,13,228,8,223,9,212,19,187,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,102,29,2,gilbert
126,29639.869214,126,317,4,261,37,354,4,306,14,306,13,225,8,223,9,225,19,204,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,86,29,2,gilbert
117,15539.451039,117,264,4,229,41,350,3,243,14,243,14,205,8,197,8,183,18,175,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,96,29,2,gilbert
126,31909.07228,126,278,3,244,39,340,4,255,14,255,13,226,8,226,9,192,19,184,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,100,29,2,gilbert
136,1108181.497573,136,312,5,271,39,360,4,312,14,312,12,275,8,272,8,244,18,243,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,82,29,2,gilbert
108,12979.023321,108,260,3,220,41,354,4,227,14,227,13,217,8,219,8,168,18,161,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,gilbert
126,18774.79911,126,298,4,259,36,360,3,283,13,283,14,224,8,215,8,191,18,194,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,gilbert
126,46885.018162,126,260,4,234,39,356,3,258,14,258,14,213,8,205,9,201,19,194,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,84,29,2,gilbert
132,160231.726812,132,296,5,241,39,344,4,263,14,263,13,246,8,246,9,207,18,197,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,106,29,2,gilbert
160,12263.329036,160,291,4,245,37,366,3,238,12,238,12,241,8,230,8,185,18,177,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,80,29,2,gilbert
118,22874.111043,118,281,3,227,38,354,3,230,14,230,13,220,8,206,8,184,17,172,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,102,29,2,gilbert
130,25313.739797,130,315,4,255,37,374,4,312,13,312,13,266,8,252,9,242,18,225,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,78,29,2,gilbert
111,16468.104144,111,257,4,215,43,348,4,213,13,213,13,203,8,196,8,168,19,164,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,118,29,2,gilbert
100,13885.007775,100,263,4,221,37,344,3,199,13,199,14,195,8,200,8,152,18,146,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,gilbert
114,13717.56708,114,290,3,240,39,364,4,263,14,263,13,230,8,219,8,198,19,189,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,gilbert
116,18998.862994,116,267,4,240,38,342,3,238,13,238,14,203,8,194,9,173,18,170,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,110,29,2,gilbert
116,16007.730383,116,292,4,245,40,362,4,272,14,272,13,229,8,216,8,192,18,181,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,86,29,2,gilbert
134,16461.725361,134,306,4,265,37,360,4,278,13,278,13,241,8,239,8,212,19,199,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,86,29,2,gilbert
152,32229.073855,152,373,6,311,41,502,4,335,15,335,14,300,9,287,10,252,19,236,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,116,34,2,gilbert
-1,1826448.140327,167,372,4,306,37,494,4,339,15,339,15,300,9,304,9,270,19,256,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,124,34,2,gilbert
152,28387.745063,152,442,7,331,41,524,4,403,16,403,16,374,10,359,10,292,22,260,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,96,34,2,gilbert
148,31438.51524,148,390,6,307,45,500,4,351,17,351,15,327,8,318,10,266,20,252,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,110,34,2,gilbert
174,75201.835811,174,424,5,349,42,520,4,423,15,423,14,375,9,360,9,339,19,306,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,94,34,2,gilbert
174,41532.048077,174,411,4,348,40,512,4,417,15,417,14,322,9,315,9,297,19,292,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,90,34,2,gilbert
152,38070.826617,152,430,5,341,40,498,4,354,13,354,14,354,8,340,9,275,20,277,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,104,34,2,gilbert
-1,1825809.007792,179,386,4,331,36,512,3,368,14,368,15,326,10,319,10,295,19,287,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,122,34,2,gilbert
164,31211.309952,164,441,5,335,41,514,4,375,15,375,14,334,9,304,9,273,19,265,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,96,34,2,gilbert
152,29100.908682,152,413,4,343,39,502,4,406,13,406,14,342,9,326,9,324,21,299,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,94,34,2,gilbert
164,27928.26379,164,397,8,326,41,504,4,344,16,344,14,335,8,317,9,277,20,262,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,106,34,2,gilbert
156,31187.202105,156,386,3,320,41,496,4,311,14,311,13,274,9,261,9,248,20,239,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,114,34,2,gilbert
152,103770.921319,152,413,5,332,41,506,4,345,16,345,15,372,9,349,9,295,20,277,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,104,34,2,gilbert
-1,1824794.730016,180,481,4,342,37,526,4,469,14,469,14,415,10,399,10,364,19,328,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,88,34,2,gilbert
146,25403.181855,146,409,5,315,40,510,4,410,14,410,13,366,8,334,9,290,19,282,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,92,34,2,gilbert
150,31737.526843,150,378,8,328,42,490,4,360,15,360,13,280,9,269,9,242,19,227,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,138,34,2,gilbert
144,40868.011558,144,384,8,323,40,534,4,347,14,347,15,362,8,335,9,279,21,261,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,100,34,2,gilbert
168,48612.036358,168,393,10,325,39,478,4,320,14,320,14,335,8,312,10,258,20,251,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,118,34,2,gilbert
142,26114.745176,142,431,7,366,42,520,4,367,15,367,14,328,9,304,9,234,19,228,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,110,34,2,gilbert
178,1818395.170701,178,443,5,365,41,512,4,392,15,392,14,370,10,351,10,331,20,292,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,100,34,2,gilbert
174,32052.058087,174,424,3,367,38,510,4,375,14,375,14,339,10,333,10,271,20,283,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,110,34,2,gilbert
148,34137.897473,148,385,4,315,40,484,4,284,15,284,14,296,8,290,9,227,18,220,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,122,34,2,gilbert
150,40039.22679,150,369,8,319,41,490,4,313,14,313,14,281,8,269,10,247,20,234,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,142,34,2,gilbert
158,95181.202566,158,378,5,348,41,506,4,344,15,344,15,318,10,308,10,290,19,262,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,118,34,2,gilbert
-1,1827871.124761,168,408,4,330,36,500,4,400,15,400,14,337,8,339,9,279,19,270,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,118,34,2,gilbert
156,208022.874575,156,388,7,332,41,500,4,373,14,373,14,302,9,296,9,285,20,266,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,122,34,2,gilbert
161,1146988.667305,161,375,5,320,42,486,4,347,15,347,14,310,8,301,9,262,21,250,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,gilbert
-1,1826675.592027,171,418,4,331,35,496,3,394,15,394,14,372,9,355,9,320,19,294,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,114,34,2,gilbert
162,104939.858402,162,403,5,328,42,502,4,359,16,359,14,305,8,299,8,269,19,262,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,130,34,2,gilbert
154,35529.105332,154,413,3,341,39,516,4,372,14,372,13,356,8,340,9,304,21,275,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,100,34,2,gilbert
148,28017.898796,148,447,10,344,40,518,4,430,16,430,14,347,9,337,9,288,20,278,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,96,34,2,gilbert
-1,1827316.935981,171,375,4,329,36,480,3,348,15,348,14,321,9,316,8,286,20,264,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,130,34,2,gilbert
154,112431.9021,154,381,4,309,41,498,4,315,16,315,14,294,8,288,9,253,20,238,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,128,34,2,gilbert
138,33275.454165,138,366,4,295,41,480,4,264,16,264,14,277,8,263,9,222,19,217,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,136,34,2,gilbert
150,720887.776819,150,370,6,302,41,486,4,338,16,338,15,284,9,276,10,247,19,240,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,gilbert
162,46506.702119,162,422,4,317,40,510,4,364,14,364,14,344,8,325,9,280,19,260,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,100,34,2,gilbert
148,27044.84626,148,419,4,336,38,522,4,415,16,415,16,338,9,316,10,297,23,287,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,94,34,2,gilbert
-1,1825886.834117,180,417,4,349,37,494,3,384,14,385,15,341,9,336,9,290,19,268,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,114,34,2,gilbert
152,29398.205063,152,424,4,350,41,514,4,347,14,347,14,319,9,311,8,247,19,236,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,100,34,2,gilbert
120,25034.174615,120,446,4,313,43,512,4,360,14,360,14,348,8,307,9,244,20,227,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,90,34,2,gilbert
154,24300.13343,154,421,5,371,38,524,4,403,13,403,14,344,9,318,10,294,19,299,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,94,34,2,gilbert
158,34192.573005,158,402,5,323,42,508,4,399,15,399,14,336,10,318,16,299,19,285,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,94,34,2,gilbert
154,26580.315208,154,383,10,335,44,506,4,317,15,317,15,294,9,288,9,255,22,242,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,116,34,2,gilbert
162,38234.315179,162,401,4,333,38,512,4,393,14,393,14,344,8,345,10,313,19,291,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,106,34,2,gilbert
170,76654.033437,170,395,7,339,46,514,4,366,14,366,14,334,8,319,9,282,20,267,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,114,34,2,gilbert
166,32080.578884,166,410,5,319,40,516,4,381,14,381,14,334,9,316,9,276,19,260,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,102,34,2,gilbert
160,32620.881947,160,453,5,366,42,536,4,451,15,451,14,386,8,375,9,353,19,307,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,90,34,2,gilbert
153,33838.396323,153,370,8,343,42,508,4,324,15,324,14,294,8,286,8,250,19,239,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,128,34,2,gilbert
158,29174.3178,158,417,9,331,40,488,4,400,17,400,16,315,9,311,9,294,20,264,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,116,34,2,gilbert
150,31612.827001,150,433,6,352,41,512,4,392,14,392,14,353,10,351,9,298,19,251,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,104,34,2,gilbert
206,587812.930563,206,579,5,477,41,678,4,532,15,532,14,514,9,497,9,440,22,408,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,120,39,2,gilbert
154,188412.079188,154,601,7,451,38,712,4,566,19,566,16,538,14,523,14,491,24,392,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,88,39,2,gilbert
191,54621.125411,191,545,5,457,42,674,4,438,14,438,15,417,9,399,10,339,20,320,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,136,39,2,gilbert
-1,1849037.974134,222,532,4,455,37,664,4,494,15,494,15,427,9,417,10,367,23,345,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,146,39,2,gilbert
210,93603.304617,210,548,5,423,38,690,4,518,14,518,16,428,11,425,10,384,20,358,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,132,39,2,gilbert
170,55154.745275,170,513,4,430,38,678,4,427,14,427,14,391,8,380,9,290,19,285,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,140,39,2,gilbert
-1,1848611.47192,222,579,7,437,49,684,4,528,17,528,19,502,10,469,9,432,23,379,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,122,39,2,gilbert
200,112454.946588,200,504,5,421,40,652,4,496,15,496,16,414,11,390,11,385,19,369,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,118,39,2,gilbert
209,133955.728944,209,569,6,459,44,690,4,559,16,559,16,516,10,495,11,434,23,416,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,112,39,2,gilbert
-1,1847664.624227,245,558,4,448,36,668,3,559,14,559,15,465,9,454,11,455,21,407,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
188,51588.555659,188,548,8,415,41,682,4,404,15,404,14,442,9,446,11,329,20,317,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,120,39,2,gilbert
-1,1851828.592852,230,572,4,447,38,668,4,558,15,558,16,485,9,477,9,452,23,404,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,126,39,2,gilbert
209,65956.562724,209,534,5,462,41,666,4,492,15,492,15,435,9,406,10,351,22,347,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,136,39,2,gilbert
196,989562.436069,196,505,5,407,40,658,4,464,15,464,14,428,9,404,11,337,20,317,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,144,39,2,gilbert
188,56140.957175,188,552,5,425,42,680,4,422,16,422,14,440,8,418,9,330,20,318,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
194,77105.131249,194,562,6,448,41,700,4,549,16,549,15,477,11,454,11,416,21,401,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,112,39,2,gilbert
-1,1849866.29025,242,592,5,460,39,694,4,548,18,548,17,491,10,487,11,469,22,423,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,116,39,2,gilbert
-1,1850742.246155,236,527,6,438,48,660,4,511,18,511,17,459,11,449,11,387,21,383,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,136,39,2,gilbert
-1,1849695.814891,218,559,4,436,38,676,4,493,16,493,17,443,9,435,9,354,23,330,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,138,39,2,gilbert
206,103581.908532,206,612,5,477,41,686,4,490,14,490,14,473,9,453,9,353,20,320,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,124,39,2,gilbert
-1,1847890.978772,228,598,7,487,50,676,4,585,18,585,16,468,9,460,10,420,23,384,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,122,39,2,gilbert
212,63250.101038,212,565,6,492,43,660,4,530,16,530,15,434,10,424,11,392,22,371,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
-1,1848539.921041,218,530,4,439,36,666,4,533,15,533,15,452,8,437,9,404,21,360,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,132,39,2,gilbert
204,51793.35951,204,562,5,437,41,654,4,511,15,511,14,435,8,418,9,373,20,346,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,126,39,2,gilbert
220,51580.10527,220,536,5,444,41,670,4,518,15,518,15,466,9,454,9,414,23,358,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,130,39,2,gilbert
214,129391.548147,214,599,5,472,41,680,4,532,16,532,15,468,10,454,9,378,20,353,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
158,51557.985361,158,483,6,428,41,672,4,310,15,310,15,358,10,351,10,250,18,238,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,152,39,2,gilbert
211,735940.471974,211,534,5,440,42,664,4,505,15,505,15,450,9,426,9,375,21,355,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,144,39,2,gilbert
186,50143.451852,186,556,6,451,41,686,4,459,15,459,16,444,9,417,9,336,23,314,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,114,39,2,gilbert
-1,1853009.040359,197,523,4,418,35,660,4,431,15,431,16,375,9,367,10,318,22,300,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,166,39,2,gilbert
212,963961.591344,212,527,5,441,41,698,4,457,15,457,15,401,10,393,9,332,19,319,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,146,39,2,gilbert
185,77635.470982,185,490,5,409,41,670,4,383,14,383,16,373,10,362,9,290,22,273,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,146,39,2,gilbert
-1,1850053.033004,213,525,4,434,39,664,4,505,15,505,15,442,9,435,9,419,23,388,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,124,39,2,gilbert
190,57476.857358,190,525,5,456,40,686,4,418,15,418,15,440,10,416,9,323,19,303,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,126,39,2,gilbert
210,72769.644768,210,510,4,439,37,668,4,485,15,485,14,486,9,476,9,374,21,344,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,126,39,2,gilbert
228,542246.795847,228,549,5,450,41,674,4,519,15,519,15,445,10,440,11,412,21,374,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,126,39,2,gilbert
188,84215.591023,188,507,5,428,41,656,4,410,15,410,14,415,9,400,10,308,21,286,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,146,39,2,gilbert
-1,1849935.295966,214,514,4,420,36,648,3,463,14,463,16,449,9,433,9,371,22,349,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,136,39,2,gilbert
-1,1851052.360326,214,543,4,429,37,680,4,471,15,471,15,465,9,459,9,381,22,354,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,130,39,2,gilbert
-1,1847126.42013,231,555,6,441,47,668,4,552,17,552,17,498,10,477,12,443,22,406,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,112,39,2,gilbert
182,54316.326904,182,567,5,428,43,698,4,536,14,536,15,476,9,456,9,362,21,344,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,108,39,2,gilbert
208,173061.121572,208,563,6,456,41,690,4,520,15,520,15,457,10,433,9,365,21,351,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
194,62525.441687,194,554,5,504,43,680,4,413,15,413,14,420,8,395,11,321,19,301,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,124,39,2,gilbert
219,497511.208053,219,571,5,459,42,680,4,524,16,524,15,478,10,470,9,404,21,384,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
-1,1847392.296558,221,579,4,457,37,666,3,496,14,496,15,458,10,451,9,360,22,346,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,126,39,2,gilbert
-1,1853179.957605,211,504,6,400,48,628,4,472,17,472,17,435,9,412,9,383,20,351,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,148,39,2,gilbert
172,48997.115391,172,516,7,444,41,684,4,446,16,453,14,420,9,407,9,311,20,296,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,124,39,2,gilbert
184,56017.003711,184,509,6,435,41,690,4,436,15,436,14,393,9,391,11,317,22,323,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,128,39,2,gilbert
-1,1852282.736108,204,571,7,450,50,706,4,579,17,579,18,471,12,459,10,416,23,388,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,100,39,2,gilbert
138,50590.023655,138,454,6,357,42,686,4,319,14,319,14,321,9,315,9,238,19,238,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,156,39,2,gilbert
238,104530.179835,238,718,6,588,44,884,4,731,16,731,17,615,10,599,12,554,24,509,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,126,44,2,gilbert
264,1551538.835772,264,706,6,584,43,860,4,671,18,671,17,560,9,554,9,488,21,450,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,144,44,2,gilbert
248,610706.121351,248,716,6,567,42,864,4,693,16,693,16,589,9,553,9,480,22,456,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,gilbert
-1,1894006.871579,268,732,5,568,46,864,4,724,17,724,20,596,11,570,12,530,25,505,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,150,44,2,gilbert
-1,1893445.334528,260,713,6,572,40,872,4,564,18,564,16,612,10,601,10,439,23,406,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,132,44,2,gilbert
-1,1885717.370535,260,738,4,534,36,888,4,726,16,726,17,661,10,625,11,579,24,472,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,122,44,2,gilbert
-1,1885105.576074,274,717,4,563,37,876,4,709,18,709,18,620,11,589,10,559,27,521,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,136,44,2,gilbert
250,177212.002025,250,688,4,539,38,858,4,656,15,656,16,556,9,521,9,475,25,427,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,144,44,2,gilbert
-1,1888889.302014,276,722,4,579,36,882,4,696,17,696,17,630,10,618,11,572,24,509,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,138,44,2,gilbert
244,550444.963271,244,765,6,623,41,872,4,673,15,673,16,613,12,589,12,482,23,454,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,130,44,2,gilbert
-1,1884047.179997,274,739,4,595,36,880,4,692,16,692,18,598,10,566,12,514,24,480,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,gilbert
254,204646.73879,254,677,6,571,41,858,4,624,15,624,15,574,10,546,11,478,23,448,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,134,44,2,gilbert
250,427856.986326,250,669,6,584,45,876,4,636,18,636,18,601,10,576,11,537,23,496,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,138,44,2,gilbert
222,93469.672117,222,723,6,530,49,872,4,599,16,599,18,567,10,564,11,422,25,403,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,134,44,2,gilbert
242,152128.922454,242,699,6,550,43,864,4,589,15,589,16,592,11,562,12,441,21,431,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,gilbert
248,104665.961177,248,730,6,577,43,884,4,578,16,578,17,591,11,542,10,466,22,412,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,132,44,2,gilbert
228,86463.014349,228,673,5,528,42,870,4,548,16,548,17,529,11,503,11,402,24,399,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,140,44,2,gilbert
-1,1888750.786035,272,722,4,587,37,878,4,675,18,675,18,652,11,612,12,526,26,469,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,132,44,2,gilbert
245,523104.445394,245,709,7,593,49,884,4,560,15,560,16,600,12,593,12,433,24,426,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,gilbert
266,607780.014509,266,665,5,524,41,856,4,574,15,574,15,583,11,567,10,470,21,446,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,150,44,2,gilbert
234,551687.971145,234,725,7,574,49,870,4,554,16,554,16,575,10,545,11,417,23,388,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,140,44,2,gilbert
264,1119752.617325,264,727,5,581,42,880,4,642,15,642,16,574,11,567,10,505,23,462,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,152,44,2,gilbert
239,175260.829097,239,631,5,536,41,860,5,556,16,556,16,521,9,488,9,442,22,416,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,164,44,2,gilbert
252,818540.843692,252,704,6,565,44,864,4,613,18,613,17,563,9,548,9,472,23,438,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,gilbert
228,110299.65322,228,775,7,490,45,884,4,779,16,779,17,568,10,522,12,475,21,452,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,116,44,2,gilbert
262,118117.20225,262,749,6,579,43,870,4,595,15,595,16,585,11,578,11,445,26,416,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,132,44,2,gilbert
230,110992.21366,230,656,6,559,43,872,4,552,15,552,15,493,9,468,9,370,23,364,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,170,44,2,gilbert
-1,1887223.838533,284,723,7,566,48,874,4,665,22,665,20,621,12,594,11,518,25,495,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,gilbert
-1,1888560.041927,282,677,7,559,50,856,4,670,19,670,17,557,10,543,11,500,26,464,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,160,44,2,gilbert
-1,1890754.135912,266,679,7,531,51,866,4,587,18,587,18,543,11,539,10,478,23,444,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,164,44,2,gilbert
-1,1889122.377388,260,727,7,583,49,872,4,685,21,685,19,598,11,569,10,483,23,451,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,gilbert
-1,1891478.495625,312,726,5,572,37,906,4,726,16,726,17,679,12,637,12,633,26,515,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,110,44,2,gilbert
-1,1886755.448091,294,698,4,569,37,848,4,674,17,674,17,574,10,557,12,525,25,487,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,150,44,2,gilbert
-1,1888750.968182,263,676,6,538,48,838,4,553,18,553,19,575,11,565,11,487,22,426,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,gilbert
254,585183.925967,254,712,6,559,44,904,4,673,18,673,18,571,12,561,10,491,23,479,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,138,44,2,gilbert
256,706105.321063,256,726,6,556,43,880,4,675,16,675,15,584,9,563,9,499,25,452,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,gilbert
268,472684.881997,268,700,6,593,43,868,4,641,18,641,18,576,10,557,10,476,22,445,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,gilbert
-1,1889099.147145,258,620,4,529,37,848,4,535,18,535,17,513,11,487,9,429,24,428,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,168,44,2,gilbert
-1,1887063.494073,277,748,4,619,36,870,4,739,18,739,19,649,12,632,13,618,27,548,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,126,44,2,gilbert
-1,1888366.058577,276,716,4,557,37,876,4,698,18,698,18,645,11,624,12,550,23,524,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,130,44,2,gilbert
232,84517.773183,232,725,5,554,41,876,4,628,19,628,17,595,10,586,10,441,26,413,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,134,44,2,gilbert
-1,1886707.436276,283,703,5,559,39,870,4,683,19,683,16,572,9,557,9,499,25,475,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,150,44,2,gilbert
-1,1887761.495742,267,750,6,557,41,856,4,696,20,696,17,580,9,543,10,492,24,463,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,gilbert
232,90752.479781,232,776,6,586,45,882,4,701,15,701,17,545,11,516,12,453,23,416,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,132,44,2,gilbert
258,157222.055619,258,669,4,563,38,870,4,640,15,640,16,555,10,554,11,479,22,446,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,138,44,2,gilbert
257,139091.552946,257,656,4,534,38,886,4,551,15,551,15,490,9,466,10,402,23,383,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,166,44,2,gilbert
-1,1882900.984186,292,738,5,620,40,862,4,720,18,720,17,592,9,581,9,564,26,518,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,138,44,2,gilbert
-1,1890110.770982,256,749,4,551,37,870,4,691,17,691,18,582,12,571,11,519,26,470,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,140,44,2,gilbert
-1,1883612.31715,293,731,7,589,50,862,4,674,19,674,18,583,11,573,11,490,23,472,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,144,44,2,gilbert
-1,1892825.189878,268,697,4,582,37,862,4,612,18,612,18,576,11,567,10,485,23,452,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,gilbert
-1,1953808.870082,306,869,8,719,53,1068,5,747,21,747,22,735,14,686,16,577,31,548,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,168,49,2,gilbert
-1,1944703.565337,333,891,5,732,38,1094,4,869,19,869,21,765,14,734,15,666,29,626,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,152,49,2,gilbert
322,1877433.878699,322,859,5,701,41,1088,4,741,17,741,18,689,10,673,10,570,27,533,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,174,49,2,gilbert
-1,1948070.943649,322,924,7,726,46,1082,4,837,20,837,20,728,15,716,15,593,28,544,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,164,49,2,gilbert
296,1875321.243236,296,833,5,665,39,1080,4,654,17,654,17,644,11,624,11,500,24,509,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,166,49,2,gilbert
-1,1939612.424992,320,907,5,715,39,1090,4,911,20,911,18,769,11,743,15,689,29,631,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,130,49,2,gilbert
-1,1957342.727432,303,874,7,705,52,1072,4,788,17,788,18,645,10,625,12,577,24,535,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,194,49,2,gilbert
-1,1946407.220622,312,903,5,703,41,1086,4,825,19,825,20,760,13,738,12,606,26,557,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,156,49,2,gilbert
322,1682779.27211,322,930,7,740,45,1082,4,892,16,892,18,738,12,710,13,676,28,601,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,154,49,2,gilbert
274,232428.636963,274,876,6,673,41,1122,4,874,16,874,18,724,10,694,13,627,24,575,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,136,49,2,gilbert
-1,1943584.26667,324,908,5,745,38,1094,4,795,17,795,20,747,11,715,12,597,26,549,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,164,49,2,gilbert
272,161802.594706,272,786,6,643,45,1068,4,609,16,609,19,672,10,661,13,511,24,484,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,158,49,2,gilbert
-1,1951819.197684,318,918,7,758,49,1076,4,816,21,816,18,731,12,701,11,627,23,583,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,164,49,2,gilbert
-1,1949914.090847,333,943,5,724,39,1100,4,893,18,893,19,787,12,750,14,704,29,626,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,146,49,2,gilbert
-1,1958365.941536,324,851,6,704,48,1118,5,726,18,726,18,698,10,679,10,588,25,538,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,178,49,2,gilbert
-1,1951880.448691,304,870,6,690,48,1106,4,765,21,765,20,667,11,648,11,557,28,550,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,180,49,2,gilbert
-1,1941930.632492,308,850,7,699,51,1088,5,760,18,760,19,665,10,625,11,571,28,537,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,162,49,2,gilbert
-1,1942208.923657,340,923,5,730,39,1076,4,800,17,800,19,755,10,737,10,583,25,552,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,160,49,2,gilbert
-1,1952513.535617,332,908,5,697,38,1088,4,865,18,865,22,747,13,710,10,641,26,592,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,162,49,2,gilbert
-1,1947415.826697,330,888,5,711,38,1096,4,867,20,867,22,749,11,747,11,662,24,600,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,166,49,2,gilbert
-1,1952655.794542,349,915,5,729,38,1088,4,863,18,863,20,812,10,781,11,693,28,617,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,156,49,2,gilbert
-1,1944654.544997,308,870,8,748,51,1106,4,735,19,735,20,703,11,677,10,557,27,525,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,174,49,2,gilbert
-1,1942027.645299,346,913,5,706,40,1068,4,852,20,852,19,715,11,694,10,660,24,615,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,164,49,2,gilbert
-1,1944044.11688,338,884,5,708,39,1078,4,803,18,803,20,712,11,694,13,583,27,549,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,166,49,2,gilbert
264,147565.427955,264,904,7,706,44,1094,4,792,17,792,19,759,12,707,12,574,27,544,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,152,49,2,gilbert
322,755144.096484,322,854,7,729,46,1066,5,808,20,808,19,728,11,706,11,634,23,590,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,164,49,2,gilbert
300,188356.447238,300,892,7,660,46,1086,5,730,19,730,19,665,13,629,11,561,24,520,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,170,49,2,gilbert
-1,1947861.889076,338,928,5,724,40,1084,5,855,19,855,20,719,10,704,10,633,27,588,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,166,49,2,gilbert
-1,1953504.894101,310,815,7,658,49,1110,5,649,19,649,21,630,14,603,12,495,28,472,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,186,49,2,gilbert
304,990612.824751,304,885,6,682,43,1084,5,681,16,681,16,671,9,653,10,494,25,475,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,178,49,2,gilbert
294,278357.697636,294,838,6,642,44,1104,5,712,16,712,16,634,12,605,11,520,23,488,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,194,49,2,gilbert
-1,1949872.151224,342,840,7,718,51,1094,5,738,21,738,21,652,12,645,14,569,30,540,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,198,49,2,gilbert


==> data/gilbert_large.csv <==
size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,generator
777038,364,380560,1603,1251916,67,243229,507,259084,1280,404249,580,342005,1146,152043,1460,146365,2083,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6022,1890,3,gilbert
759254,272,372967,1419,1229790,48,216708,436,232914,1171,392327,450,331721,996,141316,1355,137451,1842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6068,1876,3,gilbert
791240,440,388865,1544,1294710,91,240328,584,257359,1521,415884,698,349818,1316,152028,1705,147719,2271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1914,6190,1913,3,gilbert
753342,258,380997,1620,1216624,46,232124,384,249022,1094,392200,420,333281,954,147414,1246,142591,1859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5952,1864,3,gilbert
773831,307,374557,1643,1202256,58,232622,413,248923,1152,404168,524,345758,1109,147802,1318,142633,1911,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5774,1872,3,gilbert
746274,447,364781,1464,1199716,94,215421,580,232307,1442,379610,696,320494,1268,139104,1601,134803,2165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1852,5930,1851,3,gilbert
757238,289,375784,1496,1233096,49,229128,435,245451,1173,389963,520,332204,1064,147703,1319,141736,1854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5964,1874,3,gilbert
753470,294,375413,1452,1248240,67,212130,463,230601,1265,384532,511,328141,1039,142080,1438,138425,1966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6094,1886,3,gilbert
746839,262,364676,1426,1205360,45,224369,398,239635,1036,382148,435,326037,960,142373,1190,138147,1707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,5878,1858,3,gilbert
753391,256,379719,1566,1229746,46,225782,417,242256,1134,384610,440,326031,980,144986,1301,140516,1927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5976,1871,3,gilbert
778535,359,374407,1485,1273308,71,227787,517,244121,1397,391949,585,329297,1201,146132,1559,142169,2121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,6208,1898,3,gilbert
792361,364,387679,1583,1259756,69,240144,550,257158,1377,409209,652,344988,1250,151194,1592,146662,2100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6082,1901,3,gilbert
767524,272,382603,1483,1231546,57,231390,422,247459,1190,394552,464,332689,1040,144965,1348,141135,1901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6090,1877,3,gilbert
767797,269,371026,1484,1207688,43,226355,416,241395,1165,407599,456,344833,1018,144146,1298,139572,1742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5864,1868,3,gilbert
778070,408,387934,1630,1229450,54,243420,483,260476,1265,407878,627,345537,1187,154314,1409,148371,2061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5876,1882,3,gilbert
738309,464,374085,1623,1186870,73,219978,574,237663,1503,385718,729,332292,1278,142204,1622,137459,2170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1853,5788,1852,3,gilbert
771094,342,389539,1593,1237642,61,233990,473,250220,1256,401531,574,339771,1141,148184,1420,143002,1990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5934,1885,3,gilbert
765889,329,373557,1564,1242782,51,240929,461,257399,1226,384529,534,326646,1099,152041,1390,147612,2008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6038,1880,3,gilbert
775657,381,385377,1661,1226026,58,235405,467,252993,1275,411764,573,348894,1131,149509,1408,144640,1980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5906,1882,3,gilbert
780622,359,386270,1641,1250048,57,240425,505,258149,1303,403008,576,342365,1158,149262,1503,145059,2070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6006,1890,3,gilbert
771476,509,370071,1507,1219220,48,232768,421,248596,1180,399866,732,337674,1242,146096,1348,142034,1863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5898,1874,3,gilbert
776267,354,381908,1488,1286122,77,226101,549,244190,1437,390128,594,330116,1226,146512,1598,143375,2176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1905,6240,1904,3,gilbert
763555,331,374725,1455,1234344,57,231580,478,248065,1263,396678,543,339138,1089,146959,1409,142240,1934,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5982,1883,3,gilbert
762387,295,372420,1484,1219658,51,224175,414,241815,1203,397039,478,336102,1037,144631,1312,139831,1884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5934,1874,3,gilbert
762972,467,376084,1647,1197832,46,238087,353,255191,1098,409251,649,349213,1159,149313,1225,143830,1852,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5776,1861,3,gilbert
780255,352,379859,1503,1242910,55,228666,485,246193,1253,403065,560,341739,1146,147620,1428,142046,1960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5994,1884,3,gilbert
781113,456,386131,1560,1245346,70,234504,518,252665,1349,414005,694,347882,1260,150532,1560,143433,2125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,5970,1896,3,gilbert
762011,310,384382,1681,1240256,52,234845,449,253361,1219,394376,502,334539,1061,147209,1398,143017,2025,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6032,1881,3,gilbert
743572,245,363246,1393,1223762,57,207865,394,223198,1129,380097,416,321557,953,137559,1229,132618,1740,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,6064,1866,3,gilbert
783683,450,382716,1502,1247604,66,236940,544,253264,1403,412590,666,349773,1249,150310,1585,144629,2117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,5950,1898,3,gilbert
772157,430,396394,1713,1273994,76,227798,514,245538,1417,395182,639,335971,1237,148804,1542,143675,2208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6174,1899,3,gilbert
759625,270,373761,1489,1215790,46,241832,396,257140,1116,399541,456,339639,987,149312,1264,143836,1819,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5884,1867,3,gilbert
753731,274,368145,1621,1198770,40,231241,369,249378,1084,402008,453,343555,1014,146575,1245,141764,1869,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5796,1863,3,gilbert
756120,311,373024,1535,1207474,46,236424,395,252502,1110,399192,496,345204,1002,148198,1249,143505,1775,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5834,1865,3,gilbert
771895,381,377887,1637,1228318,51,238099,458,257051,1238,418210,611,355582,1149,149012,1382,143940,1997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5926,1880,3,gilbert
781886,408,388086,1632,1242512,74,238345,533,256014,1333,396276,636,337037,1212,151467,1570,147066,2082,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,5942,1894,3,gilbert
777337,335,371923,1529,1219458,52,240118,433,256749,1205,411140,546,347276,1132,150239,1383,145648,1937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5890,1878,3,gilbert
776535,383,379797,1640,1223076,51,237848,460,255840,1228,415948,568,354691,1126,151567,1395,146379,1972,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5844,1881,3,gilbert
761139,279,372024,1546,1248020,56,216141,454,232722,1226,371116,482,314031,1052,140013,1399,136947,1964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6206,1881,3,gilbert
774530,340,379586,1397,1227498,50,228459,429,245520,1190,402001,534,338241,1106,146842,1412,141974,1861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5928,1877,3,gilbert
774102,344,385141,1439,1264286,60,232749,487,249427,1344,389429,555,326876,1144,147514,1537,143858,2046,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6140,1892,3,gilbert
755125,281,366894,1515,1217166,50,214881,383,233028,1142,388814,462,331490,1014,142011,1277,137183,1914,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5946,1872,3,gilbert
773957,360,373500,1586,1233416,52,236673,455,254330,1213,408623,562,343903,1160,147623,1427,142987,2035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5932,1880,3,gilbert
761875,299,368746,1429,1267716,55,223623,477,239097,1261,374985,486,315204,1056,145500,1409,141951,1942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6224,1884,3,gilbert
742844,233,377131,1414,1222350,41,219667,372,236168,1114,376527,414,318710,926,141941,1237,138681,1805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,6110,1865,3,gilbert
772178,356,378292,1501,1242506,56,229314,454,245358,1295,404326,577,341859,1146,145975,1458,141318,2010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6002,1886,3,gilbert
766061,324,380316,1306,1245120,58,232023,468,248806,1246,389219,539,330036,1091,146241,1417,142713,1910,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6056,1883,3,gilbert
786800,371,385607,1465,1251174,67,238781,505,255847,1339,409710,644,345336,1208,149593,1522,145149,2041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6050,1892,3,gilbert
783526,397,398394,1601,1261870,67,239613,507,258376,1392,408321,637,346038,1213,152394,1570,147271,2086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,6080,1898,3,gilbert
784299,389,389996,1580,1246068,62,245413,503,263571,1389,405941,625,345195,1209,154646,1547,149544,2156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,5980,1896,3,gilbert
3075148,1613,1422588,4555,4814750,216,759689,1894,825049,5182,1458367,2706,1176778,5505,497896,5809,485410,6938,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,12164,3754,3,gilbert
3060895,1588,1399128,4287,4739546,194,732562,1721,796793,4837,1483467,2528,1200755,5253,487996,5356,472965,6460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11938,3738,3,gilbert
3126297,1301,1472242,4457,5014912,199,759461,1725,827400,4879,1515635,2305,1217855,5145,500264,5475,489989,6614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3798,12478,3797,3,gilbert
3038460,1676,1414753,4511,4638492,204,765434,1761,829362,4948,1488233,2699,1217304,5394,506077,5539,491414,6747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11724,3742,3,gilbert
3057608,1674,1417905,4621,4712174,215,730707,1813,791342,4966,1469148,2706,1195042,5403,483860,5530,471694,6680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11880,3746,3,gilbert
3097089,1808,1407455,4533,4774408,242,760494,2037,829483,5360,1498538,2978,1221356,5731,502300,5957,488862,7109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11968,3764,3,gilbert
3133735,1651,1445053,4909,4784242,154,808887,1561,871093,4522,1560345,2555,1282123,5345,520861,5130,506094,6362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11866,3779,3,gilbert
3070677,1609,1456606,4547,4786582,221,787376,1902,852529,5101,1531965,2699,1251417,5515,502488,5679,488887,6831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,12020,3750,3,gilbert
3098008,1546,1443516,4786,4800908,169,751489,1534,813026,4494,1508059,2447,1225090,5202,496057,5134,482903,6322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11944,3775,3,gilbert
3083094,1929,1440863,4438,4828926,253,738144,1990,805319,5324,1477701,3036,1205637,5758,495598,6000,482923,7011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12094,3768,3,gilbert
3065330,1770,1402560,4614,4727300,213,777617,1855,841171,4986,1506385,2818,1230104,5472,509288,5599,493536,6820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11926,3747,3,gilbert
3100558,1864,1444096,4712,4713970,231,763657,1934,827689,5280,1511342,2961,1230183,5794,500998,5896,487329,7069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11804,3760,3,gilbert
3074837,1769,1431442,4501,4797814,240,777461,1973,841503,5257,1485008,2854,1206260,5622,499095,6015,486696,7118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12096,3763,3,gilbert
3038263,1479,1380860,4351,4622934,174,740411,1648,801354,4693,1430832,2403,1159433,5088,486572,5268,474492,6357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11792,3727,3,gilbert
3096090,1998,1459024,4752,4829652,232,742840,2092,808841,5448,1501415,3221,1228654,5947,489535,6045,475843,7188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12074,3770,3,gilbert
3077548,1667,1417258,4535,4731320,220,747042,1828,811056,5049,1477839,2717,1194654,5496,497362,5598,484440,6739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11934,3750,3,gilbert
3074233,1730,1417413,4472,4746724,225,760731,1996,828111,5174,1517528,2848,1237444,5594,500537,5879,485382,7019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11880,3759,3,gilbert
3099696,2118,1433387,4713,4759548,247,781489,2067,848903,5451,1507487,3201,1228325,6004,514109,6109,497628,7241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11910,3769,3,gilbert
3073428,1696,1448482,4605,4726644,225,749864,1912,813865,5167,1479857,2722,1202180,5551,497235,5750,484908,6983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11948,3756,3,gilbert
3104754,1358,1441326,4608,4873320,170,761646,1618,827170,4570,1482267,2288,1200791,5101,495778,5173,482137,6525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12182,3779,3,gilbert
3080582,1837,1451802,5262,4753050,236,741869,1964,803037,5268,1503209,2967,1226307,5743,494016,5859,479249,7027,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11868,3762,3,gilbert
3061450,1150,1449594,4573,4961710,167,744656,1594,808830,4675,1442586,2102,1168633,4866,494544,5232,484953,6463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,12430,3784,3,gilbert
3090939,1754,1445850,5045,4680892,219,816203,1869,880868,5097,1534946,2888,1253510,5651,517570,5766,505591,6944,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11750,3750,3,gilbert
3117197,2053,1431251,4831,4696936,232,807664,1944,870989,5204,1564948,3126,1279930,5901,514459,5874,494901,7100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11676,3756,3,gilbert
3087270,1998,1437909,4733,4593262,205,814080,1828,877711,4989,1520922,3004,1231893,5837,512991,5691,497177,6750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11670,3744,3,gilbert
3138308,1575,1463773,5124,4757196,169,765282,1586,831605,4590,1542440,2485,1265010,5276,506619,5151,491189,6436,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,11806,3781,3,gilbert
3159181,1677,1494988,5146,4739936,174,810603,1596,882338,4648,1543964,2591,1258716,5423,514153,5248,503223,6670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,11770,3782,3,gilbert
3122270,1841,1463923,4843,4752060,236,783740,2009,851458,5295,1544471,2971,1263381,5804,502141,6026,490132,7141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11910,3763,3,gilbert
3063441,2003,1434847,4365,4708372,227,755178,1968,821067,5253,1488439,3061,1215435,5849,500939,5863,487661,6882,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11830,3758,3,gilbert
3103689,2009,1448046,4736,4726088,231,779903,1988,846045,5341,1509794,3098,1226255,5951,509408,5990,499120,7153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11830,3764,3,gilbert
3113665,1481,1455616,4717,4817236,182,798618,1648,860049,4813,1503143,2443,1227109,5290,518478,5373,507429,6676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3790,12094,3789,3,gilbert
3061275,1665,1447550,4788,4682280,218,796722,1849,859493,4997,1503075,2729,1234560,5498,510842,5693,498451,6840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11774,3747,3,gilbert
3089562,1876,1414238,4607,4674248,220,767517,1942,832403,5296,1494607,2979,1216846,5785,505455,5964,491537,7075,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11820,3762,3,gilbert
3046251,1571,1416428,4388,4681640,206,732292,1691,796492,4795,1456542,2541,1183471,5251,490881,5290,477205,6442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11864,3735,3,gilbert
3136339,1492,1444928,4479,4766032,169,809772,1538,872567,4495,1541140,2439,1253571,5245,519895,5139,506642,6333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,11978,3777,3,gilbert
3071894,1690,1418164,4473,4810888,231,768547,1979,831853,5318,1475278,2821,1195281,5588,496330,5904,482589,7041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,12082,3761,3,gilbert
3092512,1872,1456447,4830,4761764,232,742854,1930,808620,5330,1519429,2911,1248722,5664,495991,5825,480702,7017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11894,3760,3,gilbert
3015992,1751,1425910,4507,4750474,222,728408,1855,791944,5073,1475284,2785,1217893,5409,485602,5619,471050,6834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11880,3753,3,gilbert
3063958,1772,1394352,4406,4757660,219,738802,1888,801860,5177,1486868,2819,1213617,5516,492088,5738,476494,6915,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11902,3756,3,gilbert
3076744,1749,1407445,4415,4735720,229,766244,1936,827729,5163,1479381,2861,1197481,5682,499777,5883,487226,6887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11972,3758,3,gilbert
3070265,1934,1434473,4634,4827688,247,768495,2089,835579,5418,1501176,3021,1227768,5759,502942,6133,487476,7258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12074,3771,3,gilbert
3027463,1380,1413029,4358,4752940,183,749556,1724,812412,4736,1464894,2403,1189863,5083,491155,5368,477698,6479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,12004,3735,3,gilbert
3075966,1732,1429351,4566,4687928,211,774059,1836,835067,4980,1507948,2720,1226647,5526,502258,5550,488836,6692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11792,3743,3,gilbert
3125145,1874,1427924,4559,4659316,212,791074,1835,851703,5102,1523578,2892,1227481,5745,507452,5688,492285,6803,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11742,3747,3,gilbert
3105729,1972,1428211,4666,4781398,247,763521,2108,829672,5510,1495938,3076,1218506,5921,502967,6186,490900,7339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12022,3773,3,gilbert
3108899,1898,1425224,4580,4835578,253,771505,2009,839726,5470,1518268,3010,1224812,5823,510390,6104,495739,7313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12098,3771,3,gilbert
3073175,1822,1444845,4736,4721928,226,779476,1905,847630,5116,1494613,2903,1221748,5678,509527,5781,494003,6983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11884,3753,3,gilbert
3008616,1640,1407205,4356,4768932,206,751530,1740,816977,4895,1448872,2597,1180780,5240,489216,5476,476892,6614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,12014,3740,3,gilbert
3070418,1756,1412870,4460,4891860,254,751278,2065,816181,5516,1450789,2884,1169676,5716,495403,6134,482806,7297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12264,3773,3,gilbert
3038981,1580,1411077,4464,4676140,184,742626,1719,806227,4747,1496566,2550,1223395,5179,491324,5266,479764,6438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11724,3734,3,gilbert
6874761,4216,3082092,9802,10108262,416,1520784,5359,1648237,13921,3201327,6846,2534799,13763,1018501,15333,997520,17385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5599,17644,5598,3,gilbert
7033843,4475,3183838,10679,10473726,466,1612280,5580,1758185,14744,3330526,7452,2635852,14518,1052368,16341,1025344,18510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5677,18038,5676,3,gilbert
6873832,4796,3101962,10106,10299174,487,1579698,5765,1726283,15016,3234614,7737,2561181,14644,1038484,16697,1003762,18595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17946,5630,3,gilbert
6970187,4141,3131234,10102,10318342,382,1574740,5119,1715583,15783,3289659,6775,2611080,13671,1038708,17377,1010494,17471,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17944,5647,3,gilbert
6914567,4554,3087549,10136,10340426,489,1557771,5763,1698231,15091,3213275,7581,2530287,14516,1023333,16575,1000632,18619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,18068,5630,3,gilbert
6899831,4005,3115078,10187,10239066,355,1569851,4899,1702233,13352,3239616,6585,2568929,13471,1022429,14757,1001457,16998,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17960,5632,3,gilbert
6949907,4033,3103961,10232,10338490,400,1596039,5161,1736408,13962,3259397,6801,2573561,13786,1036767,15517,1012932,17753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17962,5654,3,gilbert
6917254,5061,3106948,10211,10208256,430,1532149,5668,1662530,14623,3245863,7948,2564428,14842,1033776,16077,1008641,18035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17694,5620,3,gilbert
6965196,4686,3127881,10457,10216398,358,1529383,4913,1654100,13187,3272350,7080,2607093,14010,1033714,14580,1008686,16860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17566,5634,3,gilbert
7024827,4819,3162767,10681,10389974,470,1599355,5533,1732937,14695,3300222,7714,2605877,14678,1058684,16088,1031542,18455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5674,18048,5673,3,gilbert
7159293,4147,3234908,11509,10631444,401,1639863,5258,1779726,13906,3317208,6865,2594580,14170,1064545,15561,1041172,18009,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5714,18450,5713,3,gilbert
6999218,4267,3133700,10568,10426450,424,1582678,5130,1727286,13834,3306673,6802,2605361,13887,1037797,15450,1012304,17744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18016,5655,3,gilbert
6968969,4393,3153354,10496,10484174,423,1557095,5482,1698719,14169,3274702,7220,2603640,14161,1039862,15824,1009028,18087,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18202,5665,3,gilbert
6914817,4410,3104757,10044,10184866,465,1506081,5503,1638449,14646,3193914,7302,2508841,14166,1022816,16023,996617,17973,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,17812,5615,3,gilbert
6938666,4057,3147924,10649,10323028,379,1552489,4925,1688181,13241,3289155,6514,2611113,13466,1016895,14683,989095,16917,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17878,5635,3,gilbert
6865749,4317,3044964,9674,10044928,392,1575954,5190,1712885,13675,3240504,6793,2561611,13654,1037863,15173,1012759,17177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5590,17572,5589,3,gilbert
6910276,5053,3101962,10117,10161398,474,1527834,5584,1662759,14464,3206866,7867,2533290,14738,1032440,16062,1009881,17915,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17740,5619,3,gilbert
6847082,3829,3039436,9892,10346230,381,1517220,4851,1655590,13300,3203640,6236,2548768,13122,1020530,14616,991830,16695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,18048,5633,3,gilbert
6919931,4199,3103061,10673,10263316,375,1584976,5061,1718425,13706,3184340,6718,2507688,13639,1033187,15087,1005918,17303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,18028,5646,3,gilbert
6886981,4579,3084880,9848,10325182,487,1581630,5748,1725386,14824,3272890,7425,2597059,14330,1029785,16558,1007260,18546,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17942,5626,3,gilbert
6988021,4382,3117304,10566,10384814,428,1583787,5361,1727146,14220,3243898,7078,2556747,14117,1028750,15871,1009418,18032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,17976,5663,3,gilbert
6941468,4113,3135359,10215,10379884,418,1588158,5214,1727284,14135,3229846,6763,2559190,13910,1043632,15701,1016456,17701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18146,5659,3,gilbert
6854587,4405,3074974,9670,10003768,405,1582867,5197,1720221,13837,3219520,7012,2525757,13866,1048029,15361,1023714,17351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5589,17714,5588,3,gilbert
7006149,3942,3110114,10143,10389648,412,1593047,5142,1733045,13795,3302333,6627,2605719,13688,1053390,15333,1029176,17450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18052,5652,3,gilbert
6974615,4007,3112385,10267,10348292,398,1611286,5164,1752743,13777,3358380,6616,2667169,13646,1044840,15316,1020155,17794,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17974,5649,3,gilbert
6913381,3509,3092494,10063,10518126,398,1552814,5180,1685850,13830,3201695,6094,2513042,13046,1030892,15068,1010340,17329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18412,5648,3,gilbert
6932970,3478,3100188,9924,10414252,379,1510709,4995,1646064,13391,3174350,6041,2487691,13034,1007997,14827,989576,17083,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18298,5642,3,gilbert
6972147,4249,3106354,10381,10380694,397,1628958,5334,1767193,14158,3280737,6940,2599211,13974,1055146,15644,1031454,17851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18042,5653,3,gilbert
6872195,3695,3150747,10283,10318798,381,1561375,4993,1695345,13519,3231192,6289,2571309,13085,1035195,15051,1010758,17283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17926,5643,3,gilbert
6971872,4000,3119142,10472,10361162,394,1550110,5165,1683864,13825,3235693,6829,2553187,13808,1047346,15303,1023259,17656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18014,5651,3,gilbert
7037701,4807,3165774,10635,10447714,457,1608211,5525,1756087,14579,3338908,7669,2644073,14675,1050443,16049,1021240,18432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,18092,5671,3,gilbert
6960130,4190,3118746,10342,10380776,409,1632411,5342,1771008,14215,3254195,6879,2567190,13967,1057138,15728,1027153,17928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18000,5657,3,gilbert
6908398,4777,3076326,9913,10068662,416,1588171,5340,1721325,14104,3308365,7419,2638582,14578,1046866,15483,1017771,17670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5600,17422,5599,3,gilbert
6981939,4289,3134646,10641,10441632,441,1625116,5533,1758034,14435,3283810,7321,2613090,14218,1058054,16128,1034413,18242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18106,5669,3,gilbert
6883105,4291,3114555,10148,10250994,451,1579258,5636,1715114,14596,3281502,7360,2611390,14250,1030514,16176,1002174,18266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17844,5617,3,gilbert
6920299,4692,3102644,10172,10228930,477,1567210,5885,1695690,15117,3265739,7729,2579768,14745,1041973,16694,1017115,18739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17882,5630,3,gilbert
7032529,4529,3148025,10923,10238374,409,1613123,5248,1746202,13833,3350653,7090,2669351,14272,1062933,15435,1035319,17833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17566,5653,3,gilbert
6902549,4619,3127588,9999,10175260,445,1551325,5492,1684108,14290,3338031,7481,2655018,14352,1030123,15832,1007404,17884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5613,17670,5612,3,gilbert
6996776,4051,3100950,10682,10361264,389,1533837,4952,1663578,13718,3234784,6813,2537163,13796,1028626,15016,998589,17319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18092,5648,3,gilbert
7011771,5548,3122885,10577,10158640,474,1619092,5690,1753740,14859,3337821,8463,2629409,15577,1049016,16540,1025438,18566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17520,5625,3,gilbert
6903507,3985,3057713,9863,10368836,395,1540446,4925,1685597,13532,3215681,6695,2549341,13592,1029359,14999,1002816,17177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17994,5642,3,gilbert
7054661,4169,3125181,10485,10251330,387,1625024,4998,1763247,13573,3346790,6748,2636194,13822,1060700,15063,1037922,17320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17744,5641,3,gilbert
6929816,4674,3134029,10149,10231676,487,1530198,5733,1663867,14789,3250762,7687,2569646,14604,1010838,16464,986102,18263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17790,5628,3,gilbert
6892070,4097,3058676,9838,10236716,369,1529071,4863,1662448,13428,3218375,6487,2559012,13434,1011669,14783,987577,16692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17868,5632,3,gilbert
6972969,4243,3133445,10474,10347578,411,1598746,5354,1734012,14131,3319847,6976,2637955,13901,1048479,15686,1020317,17855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17932,5659,3,gilbert
6884912,4956,3107809,10166,10197024,489,1545341,5746,1678824,14908,3229782,7855,2562244,14791,1044557,16357,1022405,18430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17754,5623,3,gilbert
6896318,4516,3066980,9639,10214108,441,1525613,5554,1666808,14264,3284304,7279,2607844,14238,1022743,15878,994079,17884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17708,5614,3,gilbert
6990085,4107,3097091,10529,10419308,439,1563116,5242,1703413,13999,3293253,6917,2600034,13976,1028175,15411,1001109,17591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17992,5656,3,gilbert
6976162,5691,3092658,10012,10127562,453,1602503,5553,1736792,14419,3324962,8676,2635375,15708,1050164,16161,1017421,18145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17518,5614,3,gilbert
6935949,4654,3091845,10119,10278060,376,1547854,4928,1678907,13343,3277349,7154,2599612,14226,1048150,14580,1017032,16770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17788,5634,3,gilbert
12190702,8861,5351118,17858,17805064,877,2503388,8301,2727030,24636,5563531,15110,4299740,28442,1685507,26892,1654823,29569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23878,7483,3,gilbert
12444754,8943,5409690,19225,18065842,845,2659131,7861,2899324,24348,5712909,14793,4405808,28376,1752137,26817,1713537,29532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23878,7531,3,gilbert
12539508,8801,5460152,19003,18015242,839,2609872,8054,2835875,24291,5805461,15078,4449457,29032,1748177,27018,1715980,30125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23702,7529,3,gilbert
12298312,8853,5399545,18356,17836172,748,2643893,7246,2863409,22809,5668420,14242,4371883,27679,1744497,24872,1708842,27836,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,23826,7495,3,gilbert
12219534,8927,5340366,17343,17685152,819,2658851,7798,2887835,23711,5761032,14661,4479017,27904,1734741,26212,1686186,28779,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7462,23574,7461,3,gilbert
12413500,8301,5423261,18562,17909518,807,2674228,7692,2906827,23729,5726090,14051,4401031,27594,1752384,26090,1705146,28616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23880,7515,3,gilbert
12317579,8107,5403011,18584,17987526,827,2552716,8019,2784109,24319,5594553,14119,4317134,27506,1721294,26666,1679308,29536,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,24044,7530,3,gilbert
12282906,8736,5365350,18342,18041640,839,2516694,7832,2740770,23895,5566414,14560,4291337,27956,1711225,26482,1679854,29051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24128,7524,3,gilbert
12407380,10136,5403477,19009,18108208,879,2610815,8359,2847163,25226,5713226,16385,4424130,29897,1732421,27294,1700845,30260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7547,23972,7546,3,gilbert
12425106,8736,5421054,18886,18016848,837,2602340,7795,2829173,24047,5774797,14772,4474191,28568,1725134,26360,1691252,28982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23888,7527,3,gilbert
12528320,8034,5476494,19442,18200538,755,2657706,7418,2885014,23478,5748783,13622,4438258,27432,1753007,25731,1712887,29503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7566,24138,7565,3,gilbert
12367783,9144,5460585,18821,18106844,833,2577155,8079,2813959,28256,5760887,15061,4490386,28533,1752156,30735,1704530,29535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23964,7531,3,gilbert
12458314,9286,5423214,18970,18095152,863,2658280,8216,2882914,24728,5730547,15260,4422249,28831,1734848,27113,1694330,30029,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,23882,7542,3,gilbert
12382564,9550,5390729,18643,18002808,870,2630931,8125,2863910,24567,5720023,15558,4445060,29145,1761029,26955,1716476,29882,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23782,7535,3,gilbert
12351724,8437,5413307,18383,17929640,760,2644840,7539,2875097,23458,5716689,14092,4431064,27460,1749671,25799,1706438,28520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23894,7508,3,gilbert
12346127,8423,5371679,18558,17978012,805,2575832,7634,2804805,23683,5660824,14163,4358048,27714,1725200,26051,1688099,28833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23944,7519,3,gilbert
12336024,7906,5413466,18179,18047068,814,2582381,7747,2820574,23995,5686358,13587,4391690,27134,1731239,26353,1699506,29155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24222,7523,3,gilbert
12370628,8024,5401164,18600,18085112,814,2537540,7859,2771061,23801,5674003,13906,4368642,27603,1728466,25950,1679462,33182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24178,7523,3,gilbert
12329545,7456,5420710,18713,18157830,782,2506662,7082,2735236,22692,5621484,12933,4351086,26557,1721323,25073,1683693,28007,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,24222,7552,3,gilbert
12329489,8811,5454144,19164,17991188,827,2628772,7775,2860535,24132,5625361,14603,4362557,27813,1749561,26463,1710213,29450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23876,7524,3,gilbert
12489976,11169,5394706,19163,18103154,886,2663649,8437,2884158,25228,5786320,17100,4474692,30728,1760869,27984,1712021,31286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,23856,7550,3,gilbert
12303395,8087,5359130,18394,18010160,804,2642750,7807,2870598,23722,5597147,13825,4330069,27149,1749899,26549,1711178,29483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24118,7524,3,gilbert
12454070,9032,5427905,18785,18012136,820,2704656,7936,2944388,23982,5863997,15204,4558094,28502,1766848,26489,1725087,29606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23798,7530,3,gilbert
12308076,8326,5413183,18392,18162378,862,2579680,8257,2795309,24765,5657596,14397,4375057,27856,1739991,26951,1701920,29939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24326,7543,3,gilbert
12407757,9854,5437474,18911,18077148,848,2619782,8165,2845548,24513,5838863,15932,4561942,29341,1791990,27026,1746277,29977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23650,7537,3,gilbert
12490485,10035,5494659,19611,18078336,857,2540303,8268,2752563,24715,5755343,16097,4466941,29686,1741314,27027,1703045,30209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,23772,7540,3,gilbert
12358144,8858,5487552,19642,17935858,847,2629387,7990,2859334,23964,5657853,14668,4361659,28064,1740713,26635,1703800,29489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23954,7533,3,gilbert
12437268,9934,5416730,19144,18062260,900,2677188,8391,2908442,25149,5656378,16107,4374301,29771,1756097,27943,1717236,30610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,23862,7550,3,gilbert
12384677,8455,5382761,18773,17996042,829,2605041,7971,2828600,24144,5641877,14289,4351879,27950,1731564,26706,1694937,29763,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,24004,7530,3,gilbert
12206855,9374,5377534,17785,17750540,861,2664847,8173,2903054,24677,5639639,15095,4390309,28013,1744502,27189,1707685,29840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7481,23746,7480,3,gilbert
12360179,8938,5402231,18577,18128248,846,2582890,8168,2810697,24448,5624957,15023,4360500,28530,1739085,27183,1699207,29861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,24090,7538,3,gilbert
12552296,9374,5455997,19427,18093020,880,2648171,8441,2865462,24785,5839838,15581,4516539,29609,1773947,27804,1737064,30997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,23818,7545,3,gilbert
12414281,9027,5417615,18593,17993854,825,2626920,7901,2838466,24192,5691226,15187,4388935,28872,1770129,26777,1742518,29842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23694,7527,3,gilbert
12335768,8575,5412778,18792,18096892,843,2575187,8030,2804541,24601,5584845,14629,4305573,28013,1731900,26631,1698274,29895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24166,7537,3,gilbert
12386416,8621,5424061,18512,18104870,856,2533745,8143,2755477,24672,5623456,14790,4318467,28274,1723431,26969,1689016,30049,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,24234,7540,3,gilbert
12425941,8887,5465743,19055,18021650,848,2659052,8103,2892240,24657,5766896,15401,4460717,28963,1759256,27189,1710749,30026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23936,7538,3,gilbert
12601107,8742,5510246,19777,18250410,817,2658657,7905,2885345,23811,5754512,14612,4427790,28485,1763984,26207,1713834,30107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7586,24184,7585,3,gilbert
12282733,8265,5403018,18342,17838300,734,2650945,7314,2866480,22669,5737436,13548,4466470,26850,1754692,24956,1712822,28208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23668,7497,3,gilbert
12187273,7386,5302129,17740,17875664,727,2569408,7042,2802697,22185,5550140,12784,4307718,25771,1714542,24159,1676309,27080,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23980,7490,3,gilbert
12466287,8618,5393632,18737,17907504,797,2641352,7695,2861552,23792,5787616,14714,4464159,28287,1776526,25975,1739144,29474,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23746,7515,3,gilbert
12306346,8122,5261309,18127,18114410,866,2520503,8192,2741907,24696,5517722,14100,4216152,27446,1735039,27238,1701840,30355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,24432,7545,3,gilbert
12450215,9595,5392983,19234,18066798,886,2607396,8333,2838260,24973,5631887,15873,4315432,29520,1741322,27466,1699092,30719,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,24078,7548,3,gilbert
12341249,8517,5435777,18863,18025946,838,2654568,8019,2897839,24458,5715204,14448,4429856,27808,1755142,26868,1717863,29776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23988,7533,3,gilbert
12436911,9036,5365340,18705,18011896,874,2637407,8251,2862810,25164,5704287,15384,4396893,29056,1740532,27430,1706738,30726,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,24004,7545,3,gilbert
12419147,9127,5389810,19176,17996530,847,2624044,8109,2856784,24521,5612437,15097,4313104,28516,1734122,27125,1699069,29863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24064,7537,3,gilbert
12292529,9321,5416280,18471,17843106,757,2598527,7096,2814596,22739,5741613,14837,4489770,28024,1761149,24698,1719474,27671,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23358,7489,3,gilbert
12351656,8530,5439695,18679,17966056,774,2607810,7460,2830983,22903,5679214,14113,4392620,27628,1724834,25094,1681651,28494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23798,7507,3,gilbert
12441918,8039,5443745,19660,18164772,747,2530750,7300,2756672,22928,5659537,13476,4378299,26923,1730805,24838,1692521,28051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7561,24316,7560,3,gilbert
12520710,8049,5467785,19461,18251200,780,2683043,7562,2918111,23522,5811244,13734,4495640,27214,1758892,25855,1723169,29263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7572,24136,7571,3,gilbert
12304269,10014,5463067,19035,17834030,758,2672981,7238,2901623,22972,5680439,15597,4401284,28728,1751171,24969,1709225,28221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7501,23838,7500,3,gilbert
262024,87,149550,863,549066,30,108136,202,115614,515,167740,146,172032,278,76228,601,74174,1122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5836,931,3,gilbert
274426,125,156969,855,557331,56,108752,329,117795,746,176444,253,181770,388,79327,870,76544,1390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1919,6122,959,3,gilbert
257845,90,152534,776,495390,40,102995,267,111478,641,174414,193,179204,302,74445,733,73010,1177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6146,948,3,gilbert
265869,97,154650,814,565171,31,112210,215,119545,596,170597,176,176842,286,78019,662,75451,1176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5914,937,3,gilbert
257905,81,150848,828,501007,30,104497,201,112706,557,172691,158,178188,264,75119,647,73031,1152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5996,935,3,gilbert
271133,107,157237,821,577081,41,112014,288,119695,688,174794,214,182187,338,78825,812,76771,1301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6002,951,3,gilbert
258295,78,150667,866,517305,28,106764,209,115171,558,170569,152,174958,297,76112,656,73468,1191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5934,936,3,gilbert
272065,101,153295,847,572530,38,109860,279,117755,645,175461,207,181033,335,79151,748,76617,1262,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,5932,947,3,gilbert
255189,80,145580,800,488953,32,103614,201,111321,569,168820,151,175170,257,74787,639,72571,1079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,6076,935,3,gilbert
267121,85,152716,869,550016,33,110418,220,117707,622,170762,178,175624,293,77539,690,75247,1251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5880,940,3,gilbert
257718,85,149158,751,531689,30,104800,201,113554,546,166272,152,169746,274,75149,627,72642,1025,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5838,933,3,gilbert
270020,85,154854,814,587797,30,114825,190,122090,549,172062,158,177259,292,79183,619,77042,1109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5702,931,3,gilbert
265192,103,151789,768,523238,35,106966,245,115044,624,172574,198,178981,308,76788,744,74520,1193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6018,943,3,gilbert
258781,130,149802,775,507919,32,106334,222,114409,597,172385,229,179347,344,76664,690,74319,1208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6038,939,3,gilbert
275828,87,155820,880,589638,33,114153,231,121401,616,172100,185,176789,314,78959,727,76791,1262,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5830,941,3,gilbert
266362,100,153219,799,549151,37,109644,253,117907,648,173551,200,180480,316,78788,755,76327,1244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5966,944,3,gilbert
257229,85,151132,754,489785,36,103683,239,111170,620,173765,181,179693,279,75440,717,72865,1168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6156,943,3,gilbert
260001,74,151954,765,545737,28,104176,197,112038,558,168238,159,174068,266,75386,607,73207,1025,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5782,933,3,gilbert
260854,71,153634,843,533112,30,106500,211,114790,596,170539,158,175086,273,76325,675,74042,1166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5950,936,3,gilbert
265235,71,151989,783,537630,34,107493,196,115815,558,168684,150,173780,271,76417,622,73939,1085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5928,933,3,gilbert
272188,88,156448,941,583957,33,111101,223,119266,631,169288,181,175332,309,78800,708,76338,1280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5900,941,3,gilbert
276343,95,156340,786,621954,23,121457,193,127823,511,170361,156,176319,283,81393,606,78106,1051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,5704,929,3,gilbert
268251,109,156306,820,554843,49,111647,249,118961,671,174855,202,181461,319,78960,743,76566,1201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,5972,946,3,gilbert
266480,108,155226,863,540120,41,111353,275,120068,693,175135,208,181274,330,78484,804,76472,1351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6098,950,3,gilbert
264549,77,151662,747,544899,31,111141,213,119231,571,170534,166,175982,287,78288,684,75431,1111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5974,938,3,gilbert
263691,78,152133,840,569246,34,110460,199,118203,549,172052,155,175806,275,78413,638,75833,1201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5740,935,3,gilbert
263899,74,150153,760,560068,29,107941,193,114546,496,165812,147,171384,270,76925,583,74806,1071,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1857,5768,928,3,gilbert
260695,98,151332,900,506337,49,108979,253,116747,663,176652,188,182627,299,77308,734,75872,1260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6138,946,3,gilbert
265186,80,153654,810,560550,30,109136,215,117389,590,171293,167,177665,290,77521,698,74960,1114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5934,938,3,gilbert
272471,91,156875,745,559629,35,112825,249,120175,625,177151,193,183176,314,79157,739,76988,1109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5952,943,3,gilbert
263749,96,151712,855,524816,32,104594,237,112835,592,169034,181,173087,297,75114,707,73030,1160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5968,941,3,gilbert
260573,82,150600,799,519968,28,109193,213,116379,576,172057,165,176339,286,76768,652,74165,1188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5966,936,3,gilbert
263349,80,149488,782,537978,31,107918,224,115692,590,169495,171,173915,285,76163,693,73891,1131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5916,939,3,gilbert
261423,81,154628,888,513131,33,107746,232,115995,628,175545,182,182583,295,77319,721,74646,1270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6090,941,3,gilbert
262610,97,154332,909,534689,44,108292,255,117093,695,178809,230,184997,328,78524,780,76307,1379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6036,950,3,gilbert
260818,102,152208,841,497887,47,106984,257,115378,648,176860,228,185101,326,77350,771,75515,1211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6178,947,3,gilbert
255880,70,150630,769,488942,32,105572,204,113399,593,170812,159,176327,262,75659,695,73417,1069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6120,938,3,gilbert
270749,79,159621,161,541180,32,111369,207,119942,580,180065,153,185071,272,79052,653,77343,651,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1920,6176,960,3,gilbert
268668,107,155188,814,534033,47,113058,274,120433,732,177802,224,184488,344,79373,822,77140,1269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1907,6124,953,3,gilbert
269985,110,156125,805,545748,38,111540,272,119276,679,174498,221,180711,342,78830,784,76508,1257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,6000,948,3,gilbert
267828,92,151044,804,556949,35,108873,250,116531,621,173814,189,178367,308,78097,726,75939,1207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5944,943,3,gilbert
264723,97,152349,823,533567,36,107106,247,115066,622,170156,190,175620,307,77224,749,74854,1170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5986,944,3,gilbert
264667,101,149735,812,539913,34,109004,245,116622,623,169854,187,176883,302,77201,738,74853,1118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5986,943,3,gilbert
257733,73,147986,775,506073,33,107147,218,115538,586,171605,160,176467,269,76613,671,74279,1196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6088,939,3,gilbert
257653,83,148740,809,500699,32,106112,226,114597,587,172948,174,178041,287,75560,691,73844,1212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6102,940,3,gilbert
261561,90,149443,736,521650,33,104397,224,111824,584,167310,181,173280,304,74809,715,73018,1190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6034,941,3,gilbert
265679,88,154949,874,546478,30,111870,211,119796,595,175692,160,181564,286,78522,680,76554,1156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5908,937,3,gilbert
270486,112,157832,824,572846,43,109300,266,117100,658,172210,209,177923,333,78874,772,76634,1251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,5866,948,3,gilbert
273987,108,157271,835,575563,39,114978,257,122042,654,176188,212,181356,323,80894,748,78060,1319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,5906,945,3,gilbert
260979,74,153470,769,529602,26,110062,200,116724,537,174904,156,180325,268,78230,639,76162,1104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5856,933,3,gilbert
1045860,352,568759,2046,2765817,121,357408,840,385085,2243,576954,698,601671,1285,256055,2546,249085,3388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11850,1868,3,gilbert
1050009,427,568597,2146,2846721,155,359745,995,387552,2490,582157,815,617654,1416,260426,2831,254191,3696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12192,1880,3,gilbert
1066876,316,576073,2088,2857568,123,356802,757,383528,2162,577634,652,610667,1248,256838,2406,250959,3396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12188,1890,3,gilbert
1082396,482,573891,2076,2870641,154,375594,970,406326,2414,581217,875,606772,1493,263049,2788,255197,3686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11762,1877,3,gilbert
1067056,379,578549,2075,2849150,121,370466,831,399505,2247,574480,718,601614,1353,258930,2532,252340,3421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3731,11662,1865,3,gilbert
1091561,360,589509,2108,2951434,118,373443,792,401858,2233,579846,680,611035,1293,265022,2514,258748,3408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,11970,1893,3,gilbert
1031718,370,558196,2090,2771517,139,350858,923,378812,2378,574441,738,605223,1326,255288,2632,249094,3500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,12042,1873,3,gilbert
1074570,441,579904,2081,2907532,156,368158,973,397107,2486,562677,841,594912,1472,259251,2778,253328,3678,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11814,1879,3,gilbert
1060762,434,582159,2186,2861235,145,361955,981,386657,2494,578094,823,607517,1431,257813,2861,250891,3753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,12014,1881,3,gilbert
1076601,494,576554,2198,2915749,162,370603,994,399761,2535,572837,904,600744,1554,262273,2900,256004,3750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11852,1882,3,gilbert
1066618,354,572643,2158,2842826,117,364165,826,393306,2267,587939,684,621403,1299,260413,2514,255003,3491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12154,1895,3,gilbert
1098695,370,595036,2174,2927756,107,383480,797,413807,2205,586346,678,616802,1300,268176,2541,261346,3504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,11856,1892,3,gilbert
1066415,409,572911,2134,2863805,149,369150,939,398231,2423,573011,830,608258,1460,260381,2780,253442,3630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11928,1877,3,gilbert
1049937,320,570769,1958,2813049,111,352587,765,379768,2144,578084,628,606668,1223,255865,2428,250347,3307,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12262,1888,3,gilbert
1056352,313,562127,2179,2777004,115,353841,816,382702,2235,590335,659,618760,1274,259608,2508,254645,3438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3792,12368,1896,3,gilbert
1090804,451,587087,2076,2931489,156,374396,967,403860,2524,568297,883,601861,1528,263932,2863,257325,3749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11740,1880,3,gilbert
1059360,354,574982,2182,2867565,119,362079,759,389601,2147,577553,679,614440,1278,258416,2443,251873,3443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,12196,1891,3,gilbert
1058611,396,566566,2008,2842222,131,350742,855,381157,2315,567109,797,589446,1407,252612,2594,246307,3475,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11812,1870,3,gilbert
1079456,435,583613,2161,2871911,151,372933,946,401294,2402,572911,836,597059,1443,260167,2725,253380,3606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11664,1875,3,gilbert
1069560,441,576844,2064,2882569,154,364144,1005,393060,2503,570694,853,605173,1447,259522,2859,252736,3715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,12044,1880,3,gilbert
1090563,362,588357,2284,2961292,120,379411,844,408191,2289,572899,708,608501,1325,266318,2552,258784,3575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3792,12000,1896,3,gilbert
1074263,498,581025,2237,2913002,166,366606,1065,396266,2613,572602,954,607891,1546,262020,2958,254815,3814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12014,1886,3,gilbert
1086126,472,585227,2136,2891547,163,369483,973,400114,2513,579465,906,610886,1531,262380,2843,255809,3727,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11832,1881,3,gilbert
1070120,446,586957,2079,2909012,165,368952,976,400026,2527,578704,884,610956,1488,262036,2838,255131,3747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11962,1881,3,gilbert
1054189,340,576225,1991,2783681,108,364806,757,393165,2129,562834,657,588973,1275,256767,2344,249343,3298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3713,11620,1856,3,gilbert
1058820,370,565126,2188,2893115,153,360538,929,388109,2386,558581,766,595471,1378,257009,2750,250867,3615,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11972,1877,3,gilbert
1079283,337,581801,2164,2931919,105,369600,749,399915,2148,577535,672,610437,1311,263556,2488,257229,3479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11992,1890,3,gilbert
1079296,401,584262,2157,2894079,134,383268,904,413294,2410,579594,786,606635,1417,266914,2756,259988,3640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11720,1873,3,gilbert
1073082,374,582861,1980,2867744,114,382103,836,412733,2204,571281,697,599358,1304,263173,2519,255150,3412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11614,1864,3,gilbert
1070600,416,575403,2066,2876024,152,372648,935,400449,2457,579990,820,610360,1432,264939,2755,257488,3645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11906,1876,3,gilbert
1061776,388,577285,2069,2887559,152,360760,932,390224,2427,561798,778,595542,1390,257512,2741,250886,3596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11876,1875,3,gilbert
1098237,510,587877,2177,2917602,169,383109,1036,414100,2617,580098,929,608312,1579,267447,2991,259648,3887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11826,1886,3,gilbert
1069790,461,577021,2112,2867945,165,366961,1045,398210,2653,584294,869,618949,1510,261949,3026,254977,3831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12070,1886,3,gilbert
1084085,337,588688,2155,2930832,115,372251,767,403092,2159,577766,671,610277,1285,263238,2458,256828,3448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,12080,1891,3,gilbert
1069117,404,578731,2118,2901957,157,357739,1040,387550,2525,567716,831,597967,1501,257697,2838,251516,3729,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12074,1882,3,gilbert
1066348,448,577648,2157,2859204,147,368255,977,397122,2459,572910,863,602478,1494,260370,2850,253849,3714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11872,1880,3,gilbert
1064838,391,577257,2017,2885405,144,371059,914,400992,2455,568058,787,599243,1402,260636,2736,254654,3618,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11818,1875,3,gilbert
1059668,460,578680,1996,2847830,169,366114,1030,395626,2544,583686,877,610017,1492,258661,2895,253036,3691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12046,1884,3,gilbert
1077055,334,585017,2075,2872499,111,364831,814,392625,2210,583227,676,613729,1304,261756,2551,255142,3421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12128,1893,3,gilbert
1059973,412,568786,2127,2833587,144,364195,935,393901,2390,575206,797,606748,1416,261208,2734,253854,3585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,11908,1874,3,gilbert
1089328,341,590608,2125,2942360,116,378588,758,409618,2150,578789,666,611386,1294,264826,2471,257410,3430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11962,1890,3,gilbert
1073409,478,582524,2023,2895813,163,379634,995,407921,2515,579081,880,613742,1521,264828,2898,257953,3760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11920,1882,3,gilbert
1064114,374,576544,2154,2843115,140,362028,895,391549,2389,579226,793,610270,1409,259704,2646,253273,3564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11906,1873,3,gilbert
1098696,388,590245,2103,2933543,134,380534,858,410788,2317,589645,745,624054,1391,268201,2646,261849,3516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3799,12054,1899,3,gilbert
1058907,439,575067,2090,2865088,159,363781,1032,390550,2528,579346,859,614514,1493,260504,2913,253341,3683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12118,1884,3,gilbert
1053664,449,564978,2092,2829291,172,351727,1033,380452,2548,576008,891,606471,1485,257243,2890,250999,3684,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12148,1885,3,gilbert
1057614,424,577258,2124,2862792,153,358185,1003,387444,2514,574131,861,607616,1453,259115,2866,252306,3717,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12106,1882,3,gilbert
1061824,440,574312,2127,2823831,168,355645,1021,386937,2543,577270,864,605085,1502,257311,2912,251228,3839,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11986,1886,3,gilbert
1072323,463,580323,2190,2876823,160,362626,1009,391691,2537,580538,898,612013,1565,261186,2912,255343,3863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12048,1885,3,gilbert
1077209,503,585560,2067,2894647,150,371929,967,402632,2486,575645,873,609068,1547,260615,2846,253977,3654,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11800,1877,3,gilbert
2380891,873,1228780,3844,6594356,249,742409,1944,808868,5265,1170384,1742,1230839,3194,535401,5946,523477,7417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17918,2820,3,gilbert
2371207,816,1226948,3806,6782474,268,735929,2153,805989,5662,1181706,1690,1248090,3165,533608,6380,520494,7863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,18158,2824,3,gilbert
2412480,869,1237195,3925,6592330,264,762413,2273,827991,5668,1158859,1738,1243633,3184,546333,6481,533473,7874,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17948,2822,3,gilbert
2419926,948,1245474,4009,6676503,287,753362,2681,819369,6318,1187618,1868,1254108,3367,546048,7147,532919,8741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18032,2830,3,gilbert
2432194,1224,1260765,3967,6321121,329,765632,2439,829205,5981,1184043,2211,1233368,3723,543982,6913,530380,8180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17398,2815,3,gilbert
2437614,929,1263955,3964,6486920,255,781255,2403,846799,5941,1166986,1786,1245725,3294,556302,6924,543430,8425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17786,2821,3,gilbert
2368602,906,1232445,3986,6794318,269,736772,2395,806205,5934,1167463,1773,1246979,3246,535266,6674,524603,8149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18212,2827,3,gilbert
2385488,857,1244009,3845,6725985,252,763753,2142,827892,5638,1162637,1713,1240962,3147,542208,6320,530417,7923,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18132,2822,3,gilbert
2397618,996,1238790,3994,6889613,328,732831,2736,804279,6781,1172075,1995,1238752,3463,533564,7586,522773,9131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5686,18280,2843,3,gilbert
2401343,1119,1242929,3789,6480118,312,760028,2244,822961,5646,1161851,2123,1228028,3660,540956,6474,528047,7813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5622,17764,2811,3,gilbert
2441517,1067,1281979,4125,6695798,308,757581,2725,822706,6626,1195535,2072,1260749,3583,550050,7588,535716,9118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5683,17974,2841,3,gilbert
2445546,1062,1265463,3996,6674991,310,767930,2843,833141,6583,1177076,2019,1242583,3569,550196,7473,537083,8829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5679,18032,2839,3,gilbert
2372406,1103,1228882,3821,6666789,314,733322,2128,798715,5492,1145420,2049,1222618,3523,531137,6270,521364,7690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17986,2809,3,gilbert
2347469,787,1232711,3855,6862282,254,735326,1879,802899,5031,1160686,1608,1248422,3059,536076,5770,524050,7213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,18292,2820,3,gilbert
2383326,838,1240562,3885,6686942,253,741007,1922,807451,5281,1170616,1667,1241597,3137,536444,5935,524615,7350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17984,2817,3,gilbert
2407260,1074,1266504,3996,6482145,329,763887,2403,828378,6076,1172617,2107,1238225,3582,544616,6890,530003,8236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17756,2815,3,gilbert
2452792,1074,1263396,3858,6596850,298,778258,2792,844777,6492,1177313,2035,1252509,3557,556298,7564,543491,8834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5679,17982,2839,3,gilbert
2402042,1007,1245481,3982,6664205,276,734955,2504,798906,6271,1166243,1881,1225074,3362,533814,6903,521191,8622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,17972,2829,3,gilbert
2338215,884,1232844,3705,6638516,288,725959,1984,790186,5210,1158166,1767,1230616,3211,524926,5923,512698,7342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5600,17986,2800,3,gilbert
2340983,956,1214313,3673,6702079,291,728467,2060,795654,5424,1153987,1882,1234902,3307,527597,6175,516521,7563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5612,18116,2806,3,gilbert
2385691,1072,1246995,3824,6564071,320,756288,2249,819402,5688,1189679,2060,1244193,3577,539845,6456,527147,7890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17790,2813,3,gilbert
2414471,909,1249649,3930,6515358,245,760592,1987,824032,5419,1178352,1773,1238430,3275,544336,6016,533165,7616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17734,2821,3,gilbert
2443255,911,1244998,3898,6475676,239,780919,2291,843428,5952,1164612,1757,1233845,3266,551431,6842,538310,8278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17762,2820,3,gilbert
2408179,898,1253888,3996,6716575,287,757566,2584,824913,6459,1189807,1831,1259917,3299,546415,7048,533597,8745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17988,2830,3,gilbert
2350852,1113,1224044,3777,6699786,329,745534,2252,814042,5692,1168125,2101,1241860,3530,538806,6553,525108,7865,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,18064,2815,3,gilbert
2418218,1049,1270843,4115,6628724,289,754358,2742,819637,6366,1176827,1959,1242255,3481,545763,7210,533772,8897,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,17840,2832,3,gilbert
2425268,1046,1251700,4112,6754001,316,767328,2856,832937,6633,1190476,2014,1262399,3501,552245,7612,541592,9116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,18070,2841,3,gilbert
2394349,893,1250117,3895,6599304,233,749431,1900,815069,5196,1144641,1702,1230613,3140,541281,5860,527163,7425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,17942,2816,3,gilbert
2408057,1005,1260651,4086,6762906,305,749276,2653,816754,6638,1175220,1957,1248713,3443,547036,7802,534547,8909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,18014,2836,3,gilbert
2392081,865,1250893,3929,6681937,263,747296,1935,813044,5289,1155738,1705,1225487,3159,539936,6019,529533,7531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17970,2822,3,gilbert
2379146,1073,1252629,3782,6512799,307,738401,2097,800703,5413,1166072,1994,1231122,3475,534200,6241,522654,7544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5614,17794,2807,3,gilbert
2365576,1124,1238769,3839,6665428,331,743746,2277,812156,5718,1168012,2134,1238715,3626,538903,6522,526502,7852,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,18008,2815,3,gilbert
2386976,1054,1251889,3861,6485461,307,756060,2196,823211,5544,1155518,2053,1221907,3514,541368,6354,531130,7647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17734,2810,3,gilbert
2416011,880,1249837,3918,6576830,261,764714,2513,830273,6107,1199586,1753,1270480,3222,547695,6944,534754,8445,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17822,2824,3,gilbert
2389618,869,1246603,3982,6669737,271,760834,2559,826631,6137,1168447,1766,1242615,3223,542473,7046,532042,8556,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17996,2828,3,gilbert
2421973,884,1248761,3955,6602580,250,758590,2213,824717,5671,1170068,1779,1240952,3264,546935,6514,533363,8095,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17894,2823,3,gilbert
2438655,979,1277220,4258,6782215,258,757939,2394,823598,6017,1199439,1855,1259276,3341,544542,6886,530671,8566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5704,18182,2852,3,gilbert
2379018,926,1249127,4039,6759925,299,728564,2631,797120,6442,1164772,1874,1229863,3323,529242,7286,517748,8811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18250,2835,3,gilbert
2405414,916,1259766,4051,6643311,280,759465,2425,825791,6374,1162392,1809,1236476,3265,546560,6983,533794,8749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17960,2828,3,gilbert
2360987,1053,1225074,3786,6662234,318,731739,2205,796199,5527,1158238,2031,1220644,3490,527468,6392,514176,7650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17980,2812,3,gilbert
2413894,882,1232182,3936,6564732,252,764358,2248,829696,5804,1177876,1779,1243025,3227,545479,6560,534347,8116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17890,2823,3,gilbert
2395425,941,1250896,3984,6704212,274,739102,2500,803448,6106,1165116,1887,1228280,3304,534838,7036,523883,8385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17968,2828,3,gilbert
2414590,913,1261023,4028,6545330,237,753587,2106,820505,5429,1177909,1765,1235057,3282,542170,6140,530978,7655,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17818,2819,3,gilbert
2381849,992,1234024,3794,6372748,287,751409,1987,815778,5295,1147688,1921,1205152,3397,537499,6095,524555,7413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17500,2801,3,gilbert
2420159,1099,1250390,4053,6759035,319,751551,2801,818465,6627,1187507,2064,1252968,3561,544311,7613,532683,9144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5683,18102,2841,3,gilbert
2365220,970,1234348,3743,6505681,296,747394,2075,814116,5331,1168441,1868,1233830,3353,536931,6105,525547,7433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5608,17718,2804,3,gilbert
2388408,993,1233131,3722,6367115,286,765089,1980,829995,5280,1182179,1970,1237600,3446,544981,6096,533378,7383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5602,17562,2801,3,gilbert
2356996,830,1239256,3915,6757755,253,728088,2055,794187,5397,1175382,1684,1247529,3111,531422,6219,519364,7680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18162,2823,3,gilbert
2371578,845,1242196,3878,6751137,252,728688,1909,793962,5153,1171460,1673,1237487,3130,531909,5858,520082,7309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,18072,2820,3,gilbert
2387509,1047,1248375,4100,6888859,316,734199,2800,800159,6763,1180741,2068,1252467,3489,534276,7550,521194,9219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5687,18364,2843,3,gilbert
4379312,1920,2192291,7241,10808895,444,1277255,3532,1378538,9834,1979140,3608,2059435,6468,932305,11268,914329,13534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,23740,3779,3,gilbert
4315197,2081,2156324,7065,11052976,546,1286241,4044,1389690,10709,1970064,3957,2076968,6742,932644,12268,914452,14215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24038,3772,3,gilbert
4318392,1817,2184300,7207,11098370,455,1287763,3540,1391445,9744,1960651,3433,2077105,6250,933115,11198,914747,13335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,24072,3776,3,gilbert
4331886,2032,2142025,7024,10940920,556,1289720,4021,1390767,10678,1976025,3975,2079719,6731,931316,12322,910981,14328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,23940,3771,3,gilbert
4316277,1985,2167491,6951,10900925,526,1265201,3955,1364168,10375,1948462,3830,2050924,6639,923261,11917,906370,13980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23856,3766,3,gilbert
4201883,1765,2129363,6586,11296581,458,1218931,3597,1315081,9806,1939181,3449,2039138,6164,898838,11234,880186,13078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23992,3751,3,gilbert
4384506,1971,2205107,7421,10834519,479,1310083,3746,1416244,10193,1959822,3730,2066045,6608,941880,11773,924505,14062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7577,23910,3788,3,gilbert
4266165,1650,2156969,7077,11551316,456,1262115,3547,1370044,9724,1960181,3335,2069215,6075,923484,11122,907048,13358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24344,3777,3,gilbert
4325965,1901,2177671,6923,10741759,519,1278273,3843,1375681,10278,1952967,3691,2058459,6439,921403,11851,901607,13775,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23790,3762,3,gilbert
4232368,1683,2140297,6729,11053122,468,1237032,3547,1339848,9723,1916996,3378,2010198,6099,906351,11159,889003,13107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23870,3751,3,gilbert
4208904,1858,2133468,6537,11140485,466,1229149,3586,1337127,9617,1927104,3518,2030144,6251,901699,10794,886331,12913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23930,3746,3,gilbert
4247208,1919,2129835,6673,10927454,469,1251577,3646,1357688,9782,1919285,3680,2018752,6368,912645,11250,894044,13299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23780,3752,3,gilbert
4306580,2012,2163556,7051,11137677,558,1273631,4112,1377822,10781,1962511,3948,2081106,6736,933241,12416,914529,14503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,23966,3773,3,gilbert
4323473,1961,2176697,6857,10583416,474,1274541,3703,1378416,10066,1940068,3673,2033128,6493,921123,11575,902285,13463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,23614,3756,3,gilbert
4273503,1638,2166498,7070,11611074,512,1253748,3611,1361221,9968,1951613,3349,2063403,6102,921067,11316,902758,13640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7566,24342,3783,3,gilbert
4294604,1957,2184467,7044,11037605,527,1256562,3921,1361838,10338,1953254,3823,2047181,6612,916821,11841,899497,13837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23938,3764,3,gilbert
4277882,1753,2171569,7130,11223946,457,1251395,3619,1354436,9917,1952267,3443,2050675,6179,916054,11238,898839,13485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7561,24064,3780,3,gilbert
4285287,1701,2133681,6780,10923156,465,1260464,3600,1359910,9855,1950879,3414,2046916,6219,917358,11267,898826,13239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23846,3751,3,gilbert
4334789,2093,2163235,7018,10737721,529,1281353,3967,1388914,10429,1956840,3936,2047781,6821,925140,11969,906527,14010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23694,3766,3,gilbert
4226681,1926,2154290,6532,11071282,543,1235870,3936,1342941,10508,1917918,3788,2014762,6548,908634,12013,889260,13762,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7480,23838,3740,3,gilbert
4303014,1809,2170865,7143,11208318,451,1267912,3477,1372209,9740,1956503,3478,2064728,6300,922672,11200,903324,13393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,24082,3777,3,gilbert
4315753,1884,2145117,6642,10619013,452,1304822,3469,1412170,9787,1962129,3548,2057630,6359,936476,11095,916535,13191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7488,23636,3744,3,gilbert
4320518,1958,2179646,7011,10865122,522,1272954,3947,1372927,10396,1948671,3834,2047003,6666,921208,11975,902513,14017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23852,3767,3,gilbert
4269671,1761,2163436,6955,10895704,489,1265661,3648,1369159,9994,1931572,3486,2032093,6215,918472,11351,899769,13430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23802,3754,3,gilbert
4247743,1996,2156236,6645,10793169,519,1255865,3936,1359234,10412,1933050,3822,2025397,6565,910664,11915,893214,13714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7475,23642,3737,3,gilbert
4312955,1891,2169585,6887,10871149,498,1264291,3789,1364389,10112,1968056,3654,2053360,6479,919543,11636,902023,13710,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23774,3759,3,gilbert
4277715,2055,2138220,6463,10415506,508,1277057,3870,1374301,10364,1941834,3919,2025381,6734,915364,11881,898059,13691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7466,23436,3733,3,gilbert
4286080,2136,2152633,6628,10501587,538,1265499,4019,1372132,10622,1947763,4027,2033193,6818,917921,12198,901447,13975,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7483,23478,3741,3,gilbert
4345058,1902,2167364,6948,10570531,497,1311976,3808,1412911,10237,1965975,3699,2074374,6526,937873,11846,918413,13859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23752,3760,3,gilbert
4304815,2046,2148334,6917,11158898,553,1240752,4017,1341256,10646,1944243,4071,2054115,6807,913141,12136,896685,14137,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,24026,3771,3,gilbert
4210622,1810,2117541,6781,11404137,518,1235148,3817,1343406,10304,1948676,3639,2070184,6285,913675,11758,895490,13724,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,24114,3763,3,gilbert
4296271,2005,2159314,6943,10873499,518,1275335,3884,1379884,10352,1952794,3804,2057442,6500,923374,11872,906437,13985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23832,3764,3,gilbert
4149318,1995,2103113,6394,11400658,558,1222478,4037,1329597,10324,1905946,3884,2014523,6514,897568,11769,879904,13454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,24006,3743,3,gilbert
4318540,2032,2173244,7191,11158582,490,1260459,3578,1364046,9971,1952917,3688,2064598,6437,925080,11384,907558,13634,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7567,24028,3783,3,gilbert
4191155,1733,2125374,6683,11547620,483,1225954,3681,1337287,9939,1931544,3427,2054316,6110,907980,11399,890637,13317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,24238,3755,3,gilbert
4317066,2106,2185092,7081,10847493,538,1272581,4083,1379747,10651,1969404,3982,2070150,6799,926749,12249,908720,14350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,23774,3772,3,gilbert
4303762,1957,2135335,6864,10999171,511,1262542,3893,1361926,10245,1939547,3723,2044137,6556,914278,11726,897229,13710,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23906,3761,3,gilbert
4289774,1895,2149031,6878,10935789,530,1259471,3915,1358658,10323,1930027,3706,2043490,6548,920876,11799,904991,13817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23842,3763,3,gilbert
4266628,2111,2152071,6584,10650306,540,1260048,4063,1362522,10677,1951526,4000,2041452,6826,910895,12295,892137,13940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7486,23690,3743,3,gilbert
4348340,1865,2175558,6796,10408381,457,1306519,3534,1408408,9874,1958921,3544,2058884,6383,937150,11296,919436,13288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23508,3749,3,gilbert
4259717,1764,2107275,6585,10900643,438,1262924,3570,1367473,9752,1939848,3435,2051611,6265,919130,11114,901336,13168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23780,3749,3,gilbert
4207803,1659,2130482,6451,11087704,451,1235771,3432,1342233,9656,1933550,3312,2026949,6063,905074,10906,887294,12833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7494,23772,3747,3,gilbert
4184973,1757,2136183,6743,11654982,522,1203264,3790,1311055,10361,1907585,3508,2019643,6267,900738,11627,884465,13688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24312,3762,3,gilbert
4294816,1906,2155221,6901,10783061,503,1282124,3841,1384700,10136,1948409,3698,2062671,6436,929016,11750,910197,14133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23774,3761,3,gilbert
4279923,2052,2125290,6875,11252078,528,1262708,3968,1365477,10482,1928726,3918,2037504,6658,921199,12077,902241,14080,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,24128,3767,3,gilbert
4321140,1916,2175498,6997,10823139,507,1278686,3842,1381639,10223,1942536,3673,2055570,6428,927561,11771,909213,13760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23808,3762,3,gilbert
4353113,1888,2171114,6809,10343570,453,1287868,3678,1394250,9795,1949879,3622,2039415,6462,928001,11254,911204,13323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7501,23464,3750,3,gilbert
4299205,1737,2178223,7186,11284545,463,1263581,3619,1369107,9940,1959170,3425,2067220,6170,930139,11325,912426,13448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7563,24158,3781,3,gilbert
4216451,1797,2118587,6711,11369603,515,1222250,3753,1328255,10235,1927922,3540,2042337,6179,905415,11689,888455,13592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24130,3761,3,gilbert
4324139,2154,2182445,7206,10874461,552,1261775,4106,1364918,10773,1926560,4075,2040199,6849,922007,12276,901754,14414,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,23852,3774,3,gilbert
160302,68,101854,682,296190,28,72539,195,77315,461,122378,134,121647,196,53667,538,51783,968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,5912,630,3,gilbert
157420,56,96650,552,282948,20,71894,160,76255,381,119813,107,120654,161,53017,463,51169,813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5876,623,3,gilbert
158847,69,97822,706,275207,28,70512,199,75407,441,122626,138,122794,191,52736,523,51097,888,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6116,630,3,gilbert
156420,59,97730,601,268719,23,71329,153,75603,399,121149,101,121879,158,53058,452,51268,907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,6002,622,3,gilbert
154895,61,98206,650,275066,19,70910,146,75401,399,120528,104,120624,157,52605,447,50928,895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5960,621,3,gilbert
159246,75,98828,614,285665,29,72224,180,76354,448,121508,139,121862,191,53975,522,52460,902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6080,631,3,gilbert
155195,79,96986,600,266697,36,70169,221,74379,512,118367,162,118140,224,51591,585,50229,1075,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1851,5910,617,3,gilbert
157550,48,96304,613,280916,23,70982,155,76124,399,120533,108,121081,164,52740,474,51127,960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5912,623,3,gilbert
157833,74,98669,692,274937,29,70102,210,74942,476,121776,135,121570,188,52927,512,51381,943,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6132,630,3,gilbert
167396,60,103287,657,302128,30,77398,199,82464,455,127072,144,127477,207,55778,527,54259,1005,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5914,630,3,gilbert
159207,81,99642,579,284074,25,72699,177,77016,411,122781,123,122393,178,53142,489,51709,860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,6012,626,3,gilbert
164331,69,100462,647,289313,33,74815,213,79438,495,124625,154,124673,229,54768,556,52511,970,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6122,634,3,gilbert
161016,54,99191,637,292274,30,73282,154,78105,378,123635,106,124253,167,53137,454,51639,804,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5818,621,3,gilbert
162810,69,99906,689,284928,28,74006,193,78321,451,124953,140,125582,207,54230,523,52518,969,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6058,630,3,gilbert
160784,59,98172,664,289460,23,73331,166,78389,397,123955,109,123894,163,53841,485,52157,875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5860,623,3,gilbert
157622,64,99027,616,282082,25,73305,175,77671,432,121535,132,121752,186,53662,488,51837,913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5944,626,3,gilbert
163466,66,101204,643,288514,32,75429,209,80014,494,124970,153,124358,209,55228,580,53314,1022,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6066,634,3,gilbert
164061,57,100466,659,293346,24,76237,162,80890,409,125653,119,125533,176,54916,466,53168,929,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5846,624,3,gilbert
158645,56,98048,585,278549,24,71924,167,76207,400,121952,105,122795,162,52854,469,51668,887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5946,623,3,gilbert
163173,74,101485,732,287218,34,75804,225,80407,495,125814,159,125388,226,55464,586,53667,1070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1908,6122,636,3,gilbert
163752,84,101568,627,286698,29,75108,206,79342,452,125290,141,125631,212,54715,542,53194,979,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,5988,631,3,gilbert
154175,58,97214,584,268809,28,69464,151,73403,393,120175,100,119980,157,52306,443,50485,857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,6022,622,3,gilbert
164040,65,99653,614,298020,25,76417,162,81191,435,125242,117,126439,173,55077,490,53371,885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5836,625,3,gilbert
154239,64,94648,636,280748,28,69555,197,73928,457,119036,134,118752,180,52304,504,50728,947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6098,629,3,gilbert
157784,66,98997,591,278652,24,71432,170,75000,408,120517,118,120275,167,52419,494,50940,807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5962,626,3,gilbert
160907,63,98500,690,285276,24,75061,154,79223,386,124161,98,124714,154,54578,446,52537,919,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5832,621,3,gilbert
161852,64,99887,706,293274,25,73803,182,78435,444,122581,126,123058,182,54137,516,52648,986,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5942,627,3,gilbert
158338,56,97684,680,279005,26,71497,174,76073,439,120554,123,120712,175,52821,506,51187,1037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6014,627,3,gilbert
149226,45,94900,603,266951,23,68419,145,72718,390,116313,97,115487,147,51464,441,50526,789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,6202,622,3,gilbert
161421,51,99118,628,288286,24,72540,168,77174,438,122449,117,123290,171,53181,483,51453,825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5892,625,3,gilbert
164492,63,100215,607,302365,37,76453,191,80775,448,123851,132,124992,191,55351,495,53191,848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5884,628,3,gilbert
160340,95,100610,648,286034,34,71256,221,75910,493,123987,154,122825,206,53344,556,51748,1029,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6086,634,3,gilbert
154313,55,95567,583,271934,24,70041,153,74329,397,119060,101,118825,170,52085,469,50860,902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,6008,623,3,gilbert
160859,79,99888,609,276004,29,71461,192,75929,475,123701,148,124363,201,53114,529,51403,1009,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6086,631,3,gilbert
158352,65,98970,722,275331,31,70456,216,75117,492,123139,150,123182,201,53370,544,51863,1068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6212,633,3,gilbert
160364,60,98024,557,296138,29,73063,163,77464,433,123330,117,123839,177,54202,467,52437,853,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5864,625,3,gilbert
163963,73,101449,644,296303,27,75486,185,79935,431,123225,139,123404,200,54745,542,52872,890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5866,629,3,gilbert
163017,59,98434,693,286419,28,75731,176,80328,441,126377,135,127276,188,54416,495,52832,996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5986,627,3,gilbert
167927,70,103162,676,299860,35,78075,223,82760,531,126335,158,127240,222,56561,586,54086,955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1903,5966,634,3,gilbert
155650,71,97094,663,282560,40,71115,196,75416,486,119843,133,120370,185,52757,538,51439,998,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6156,630,3,gilbert
155810,60,97666,634,281596,25,70151,165,74525,441,120873,120,120537,171,52234,483,51034,932,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6066,626,3,gilbert
159380,61,100001,630,283171,28,69911,192,74370,463,120198,136,120512,190,52320,510,50629,835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6024,629,3,gilbert
160229,61,100085,584,279519,27,71133,188,75786,485,121897,125,122597,181,52822,516,51493,900,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6028,628,3,gilbert
160353,54,99541,605,279810,26,72635,180,77141,438,122037,128,122349,182,53361,513,51824,872,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5978,627,3,gilbert
157067,56,98088,638,276207,22,71637,156,76060,390,121479,110,122200,163,53601,463,51804,896,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,6032,623,3,gilbert
160653,73,98690,671,289005,26,76194,178,80807,426,124956,125,126126,178,54769,517,53250,950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5942,627,3,gilbert
157170,51,98132,601,279199,27,69611,178,73936,447,119436,127,119032,179,52602,512,50916,956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6126,628,3,gilbert
161894,66,101143,699,305716,27,75319,178,80205,436,123875,138,124354,195,54692,499,53283,895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5810,627,3,gilbert
161991,63,100742,590,275990,29,73997,199,78442,467,124821,142,124743,195,54151,557,53198,946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6078,631,3,gilbert
154794,61,95363,560,288718,21,69274,158,74374,397,117990,106,117595,160,52262,472,50697,840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5890,623,3,gilbert
637104,244,366117,1536,1522876,97,252785,722,273942,1645,449074,523,464100,829,187586,1929,181752,2683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11918,1248,3,gilbert
656361,221,373703,1510,1589770,90,257802,689,278223,1599,457202,474,472935,784,191431,1835,186467,2636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3795,11968,1265,3,gilbert
653950,281,367172,1595,1578435,126,262623,800,281982,1765,452730,617,471337,982,190780,2046,185276,2851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11934,1254,3,gilbert
649416,256,366281,1551,1578350,114,259985,770,278193,1730,453662,559,470011,883,189852,1956,185112,2777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11860,1250,3,gilbert
639505,216,367259,1661,1511678,85,247196,603,268765,1515,449188,435,464711,738,184941,1743,179986,2593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,12008,1261,3,gilbert
626724,265,357554,1536,1450709,113,249995,713,269148,1683,446523,557,461289,865,184259,1914,179318,2737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,12016,1250,3,gilbert
655394,282,369245,1547,1616328,118,260855,766,279990,1791,448762,585,464322,911,190174,2079,184619,2831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11852,1254,3,gilbert
649602,269,371285,1597,1582222,116,257678,737,277773,1755,449022,550,465695,855,188396,1987,182932,2760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11876,1252,3,gilbert
644979,238,367830,1585,1549020,114,258353,745,275523,1733,449476,544,464461,846,187990,1966,182781,2749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11874,1251,3,gilbert
634506,247,363751,1558,1474035,127,247798,815,268479,1763,442610,596,457352,878,183909,2034,178506,2834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12076,1255,3,gilbert
634712,209,369214,1538,1552047,86,254212,673,272817,1571,445242,462,458815,744,186014,1768,180522,2497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11752,1242,3,gilbert
637164,205,364694,1487,1454139,80,253720,653,273774,1593,456290,443,473968,717,187551,1744,182639,2513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12284,1262,3,gilbert
633394,254,363222,1532,1445657,127,250209,833,271363,1852,450013,594,465043,931,186342,2134,180688,2898,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12148,1257,3,gilbert
656636,219,376663,1492,1583403,89,260420,586,278545,1609,455339,448,472278,749,190545,1710,186441,2516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11926,1259,3,gilbert
656680,224,373737,1547,1584781,103,261156,684,282619,1601,459708,472,477556,783,190742,1828,186087,2631,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3795,12126,1265,3,gilbert
638825,200,366136,1528,1560424,79,253824,641,273348,1535,438810,440,451711,742,185570,1706,180081,2544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3724,11630,1241,3,gilbert
642908,184,369419,1633,1470385,87,254921,636,274586,1543,454845,437,471420,735,188667,1765,182835,2668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,12242,1261,3,gilbert
640959,226,368437,1548,1571159,92,256385,672,275942,1662,442279,495,456224,798,186525,1862,181564,2616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3737,11738,1245,3,gilbert
660208,303,374286,1630,1645187,125,266872,789,285379,1803,454930,605,468757,943,193221,2048,187635,2843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11710,1254,3,gilbert
637454,228,361041,1559,1487695,109,250297,719,270335,1694,448070,517,462555,826,184665,1906,180062,2628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,12008,1249,3,gilbert
630612,210,357308,1491,1516111,82,245735,654,265358,1562,436715,442,449684,743,181609,1713,177141,2482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3724,11774,1241,3,gilbert
638481,268,365027,1470,1472094,128,254993,784,276150,1783,453002,592,469098,943,188187,2073,183139,2729,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12096,1256,3,gilbert
632952,205,363168,1488,1547318,79,248864,610,267789,1490,430484,430,447750,733,182728,1712,178498,2438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3718,11748,1239,3,gilbert
650745,193,369952,1593,1534944,85,262485,611,281058,1503,456370,438,471909,742,190840,1694,185935,2566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12088,1258,3,gilbert
621022,218,361327,1557,1408417,103,245288,704,265930,1639,442680,477,457664,769,183495,1870,177873,2603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,12064,1247,3,gilbert
642991,275,364580,1414,1526819,129,259221,804,278779,1836,457197,608,471013,915,189038,2091,184779,2770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12038,1256,3,gilbert
644406,204,368466,1620,1520073,87,255431,675,276388,1597,451865,467,469381,761,189815,1838,184848,2686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3794,12118,1264,3,gilbert
645411,245,365196,1522,1559035,112,261191,738,279153,1686,450849,551,467642,837,189697,1946,184030,2677,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11952,1250,3,gilbert
636791,236,364061,1530,1502453,102,250597,713,270613,1628,443912,485,458920,794,184935,1818,179773,2614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11876,1246,3,gilbert
660977,290,374772,1605,1599541,124,260778,786,278846,1797,452403,623,465176,942,191712,2097,185917,2854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11772,1255,3,gilbert
644041,283,366864,1584,1500846,132,254244,807,274166,1873,459251,624,473370,928,187459,2127,181915,2914,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12068,1257,3,gilbert
637583,261,366680,1442,1482091,129,256646,797,277282,1823,456401,616,471361,898,188209,2072,182621,2759,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12152,1256,3,gilbert
639343,232,364653,1555,1515959,117,250748,757,269278,1685,439816,554,455219,835,184173,1971,178887,2730,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11900,1251,3,gilbert
639784,199,363248,1585,1456229,86,251885,617,272103,1581,453086,432,467882,724,187605,1743,182345,2612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12254,1260,3,gilbert
642496,275,362700,1603,1525120,133,252407,823,271813,1858,448222,612,463455,913,186173,2141,181255,2909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12016,1258,3,gilbert
659161,277,377353,1446,1636507,121,266276,772,285488,1758,455791,596,469971,919,192608,2039,187288,2706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11864,1253,3,gilbert
632705,308,361282,1461,1533112,96,250396,657,270527,1585,433995,529,451052,849,183236,1764,178131,2518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3731,11788,1243,3,gilbert
649972,211,372083,1505,1546907,89,258134,648,278523,1615,453325,444,467044,746,190102,1769,185296,2460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,11936,1259,3,gilbert
659225,214,379524,1691,1604358,86,265644,672,285421,1594,455451,468,471044,781,192725,1806,187258,2656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,11980,1263,3,gilbert
635189,232,360103,1527,1524191,101,253320,766,272050,1692,443548,528,460239,836,185685,1951,180867,2717,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11862,1250,3,gilbert
638448,256,366059,1587,1500313,110,246666,719,266883,1764,446097,548,458864,843,184198,1961,179244,2709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11946,1252,3,gilbert
642472,251,368256,1539,1523679,122,258535,799,279346,1806,458089,592,472796,893,189922,2065,184632,2833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12056,1255,3,gilbert
649166,261,372880,1594,1559646,126,260778,799,279522,1802,451475,595,466082,948,190148,2074,183865,2862,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11976,1255,3,gilbert
652870,297,370992,1474,1591611,130,264457,819,282115,1855,452831,613,469985,915,192247,2084,186390,2759,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12014,1256,3,gilbert
638140,297,364584,1572,1507086,125,252772,815,274020,1808,449557,633,465697,917,187904,2122,182905,2860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12126,1258,3,gilbert
649489,210,366674,1480,1596431,86,267446,677,285343,1608,453178,478,467809,789,191681,1808,185238,2549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3731,11768,1243,3,gilbert
632906,233,362103,1490,1531413,82,253468,656,270464,1547,438390,461,452106,763,184831,1736,179441,2493,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3724,11694,1241,3,gilbert
633775,196,368430,1600,1477529,78,247608,607,269349,1524,446128,439,461643,727,184286,1814,179344,2559,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12078,1260,3,gilbert
662658,303,376274,1598,1644811,123,264472,793,283496,1756,446166,577,464325,952,191057,2054,185428,2870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11762,1253,3,gilbert
654403,291,368658,1602,1603010,128,258568,825,278097,1829,449254,607,468784,932,189935,2088,184557,2895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11902,1256,3,gilbert
1468158,541,808321,2760,4217586,227,515396,1535,555847,3658,913623,1209,960646,2000,378872,4122,368949,5470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18002,1884,3,gilbert
1489518,523,814856,2745,4304038,235,524306,1491,566081,3589,916994,1182,963828,1974,384120,4144,373572,5482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17714,1883,3,gilbert
1480651,565,813921,2793,4303933,234,528703,1529,568653,3688,923087,1223,969908,2063,383292,4233,372817,5487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17852,1885,3,gilbert
1518066,598,825288,2932,4390451,274,547693,1659,587891,4539,919675,1347,974060,2200,392357,5196,380934,5774,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,17944,1894,3,gilbert
1480935,636,808069,2748,4328421,286,529815,1709,570332,3963,910885,1392,960136,2170,380613,4595,369852,5690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17608,1876,3,gilbert
1442130,605,798105,2679,4191445,281,510586,1696,549371,3872,910547,1338,956541,2116,375048,4467,365535,5586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17920,1875,3,gilbert
1468439,629,812672,2708,4215149,278,517884,1708,557749,3917,910558,1380,957110,2193,379392,4552,367218,5588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17714,1876,3,gilbert
1482254,517,807088,2680,4296764,206,532274,1381,569177,3454,915366,1118,966710,1889,383406,3983,372980,5274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17878,1879,3,gilbert
1521136,591,836366,2892,4425907,251,552149,1617,592927,3740,928704,1284,982483,2083,392488,4289,381583,5707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17762,1888,3,gilbert
1514130,534,829172,2775,4328048,220,539129,1477,583164,3586,912529,1178,960605,2000,386107,4133,374462,5496,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17506,1882,3,gilbert
1471625,641,802849,2704,4255252,288,530149,1725,570367,3903,926165,1414,969160,2217,382853,4577,372128,5721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17768,1876,3,gilbert
1483158,533,823807,2810,4290593,238,529232,1537,566790,3720,922964,1212,970278,1987,382162,4297,371508,5547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18020,1887,3,gilbert
1469504,621,807687,2804,4222854,265,515697,1700,554667,3935,929242,1403,978750,2164,382308,4514,373415,5742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5685,18274,1895,3,gilbert
1443385,567,783448,2551,4130977,238,504733,1479,543169,3573,897897,1228,938546,1975,371944,4113,360875,5242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5597,17426,1865,3,gilbert
1446338,530,800493,2736,4077210,254,510672,1562,549521,3728,929597,1223,977757,1979,382925,4231,373247,5492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18286,1890,3,gilbert
1459022,506,806267,2680,4214162,210,519802,1449,558302,3531,911846,1115,956845,1895,379102,4053,368255,5256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17882,1881,3,gilbert
1468144,491,805013,2741,4189212,198,517871,1427,556283,3457,913501,1088,964892,1877,377571,3943,368888,5268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17870,1878,3,gilbert
1462762,679,794691,2613,4188174,278,512394,1716,552942,3993,908279,1461,957827,2231,376565,4581,366223,5700,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17704,1876,3,gilbert
1470522,684,806133,2656,4238227,284,514996,1792,556795,3953,918683,1437,962812,2208,376150,4551,365996,5745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17566,1875,3,gilbert
1430493,505,778832,2443,4047679,229,509606,1509,548191,3512,910801,1133,957293,1887,375862,4010,365374,5056,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5589,17920,1863,3,gilbert
1471555,526,811968,2760,4197187,213,521402,1426,559437,3554,923859,1148,978768,1906,382522,4083,373164,5310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18060,1882,3,gilbert
1460075,503,798097,2758,4142919,230,514702,1475,551507,3638,910618,1135,962223,1879,378078,4052,368196,5349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18042,1885,3,gilbert
1476555,513,814694,2686,4253670,207,526630,1423,562796,3575,918615,1131,970819,1890,383106,3998,372806,5251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17854,1879,3,gilbert
1459633,596,808068,2651,4180775,282,513094,1708,551422,3986,919967,1374,970206,2113,376887,4535,368583,5732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,18032,1877,3,gilbert
1455085,584,797806,2664,4239498,258,533840,1674,570990,3948,927046,1331,975997,2071,383679,4503,372675,5614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17770,1873,3,gilbert
1469172,545,811825,2838,4188548,267,515094,1693,552284,3873,933455,1300,982914,2074,382675,4393,374038,5653,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5675,18296,1891,3,gilbert
1454266,508,795142,2777,4092412,242,506557,1495,543970,3646,930594,1177,978637,1919,378356,4092,368148,5337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,18314,1885,3,gilbert
1489068,550,819647,2802,4360748,247,542748,1578,579337,3821,935127,1267,983411,2038,388152,4372,378987,5749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5669,18064,1889,3,gilbert
1480860,512,814378,2763,4244853,211,524501,1457,561786,3562,929529,1161,984614,1935,384398,4101,373531,5369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18046,1882,3,gilbert
1471126,539,806805,2757,4213445,215,525559,1506,563794,3597,927861,1203,976558,1936,384708,4121,374592,5377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18044,1883,3,gilbert
1448116,491,800501,2675,4152494,197,509748,1402,547910,3394,913752,1085,960680,1865,374294,3870,366697,5093,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17958,1878,3,gilbert
1471921,626,811715,2673,4251573,270,527753,1731,565766,3902,916799,1363,967864,2171,382011,4500,372630,5586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5623,17734,1874,3,gilbert
1474401,505,811707,2727,4299463,211,520399,1437,559363,3517,915626,1116,963777,1903,379314,4059,370165,5269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17762,1880,3,gilbert
1460636,528,803577,2720,4145306,238,513971,1502,550404,3649,924688,1182,970837,1933,379660,4155,369916,5466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,18256,1886,3,gilbert
1484577,503,815008,2733,4284968,220,536021,1435,572285,3514,921159,1132,973685,1921,385897,4048,374658,5322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17850,1881,3,gilbert
1498655,542,812171,2827,4309977,236,528363,1531,566747,3617,922521,1175,966829,1969,383628,4133,372665,5510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,17668,1884,3,gilbert
1491669,538,821771,2788,4307829,207,538608,1391,578279,3479,919605,1148,966690,1926,382923,4016,373217,5351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17610,1880,3,gilbert
1457690,582,789420,2603,4169086,272,517388,1634,551940,3817,912419,1356,963198,2074,377369,4402,367087,5540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17842,1873,3,gilbert
1459933,506,810233,2780,4115049,244,510629,1521,549705,3633,924207,1191,970524,1943,379678,4126,370221,5363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18152,1887,3,gilbert
1464904,638,803408,2648,4262095,276,526224,1658,565731,3902,908332,1370,961049,2146,382010,4490,371232,5695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17820,1874,3,gilbert
1464206,488,795801,2669,4198305,206,515784,1402,551638,3470,916434,1089,962368,1859,377897,3948,368821,5199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18026,1879,3,gilbert
1446944,580,800621,2776,4050518,264,514526,1688,552111,3867,936299,1362,983615,2063,384085,4428,373793,5702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,18414,1894,3,gilbert
1478926,624,810171,2621,4309240,266,523160,1660,562974,3850,908309,1388,956112,2163,379849,4463,369276,5583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17662,1873,3,gilbert
1432991,592,784847,2647,4084632,272,503697,1653,541610,3835,911706,1331,956797,2087,372430,4446,362746,5547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,18028,1875,3,gilbert
1449355,508,798660,2737,4082475,220,513435,1444,551770,3487,925718,1117,971731,1862,379959,3955,370758,5226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18146,1881,3,gilbert
1433212,558,791563,2613,4112126,270,502569,1645,540722,3777,904564,1292,948836,2056,372096,4375,363782,5480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17872,1873,3,gilbert
1492208,549,813115,2768,4286715,243,528315,1504,567478,3709,915777,1221,969992,1984,383809,4232,373970,5481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17896,1886,3,gilbert
1466828,503,798710,2652,4210401,212,530902,1418,567678,3481,916110,1123,964786,1871,382943,4003,372505,5237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17992,1881,3,gilbert
1491111,575,829344,2822,4319974,236,522074,1502,560631,3666,918312,1265,969286,2027,381453,4207,372444,5494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,17912,1886,3,gilbert
1419310,524,790227,2499,4096247,228,509246,1507,545223,3533,902354,1172,955272,1881,372778,4003,364111,5134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5590,17904,1863,3,gilbert
2618624,1000,1402494,4462,8115755,431,872523,2811,947869,6954,1500203,2245,1617168,3695,633827,8157,618711,9831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23870,2503,3,gilbert
2591301,1078,1397048,4618,8028875,501,855967,3121,926652,7477,1535871,2492,1641954,3919,629752,8787,615127,10393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7547,24474,2515,3,gilbert
2597588,1055,1396190,4556,8117732,458,864675,2933,941664,7246,1536669,2398,1627924,3821,633059,8475,616241,10179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24102,2509,3,gilbert
2564254,1007,1384903,4449,7973752,429,841003,2852,913216,6986,1506284,2264,1612267,3682,623566,8143,609032,9754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24082,2504,3,gilbert
2593807,1069,1388735,4508,8120991,417,864935,2976,935575,7020,1518327,2348,1615665,3772,629958,8257,614415,9936,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23970,2505,3,gilbert
2619745,1017,1417718,4561,8165899,447,887622,2930,964328,7164,1524568,2281,1628644,3769,642887,8326,627798,10087,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,23932,2506,3,gilbert
2616447,1005,1415619,4519,8020616,436,870365,2803,943354,6953,1530795,2258,1623906,3708,633688,8170,616247,9823,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23720,2503,3,gilbert
2579698,995,1386682,4451,8031158,415,865976,2715,937669,6863,1525338,2219,1624029,3631,631187,8048,615524,9707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23852,2501,3,gilbert
2563867,940,1393162,4458,7952077,438,849488,2777,920546,6894,1539387,2201,1635523,3593,624428,8054,609383,9758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,24166,2503,3,gilbert
2618286,1091,1401193,4579,8123064,450,890939,2878,967076,7128,1523982,2375,1633475,3837,643030,8382,625861,10108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23840,2507,3,gilbert
2605358,1089,1383345,4189,7890156,430,882306,2870,955262,7040,1494833,2381,1593981,3836,633874,8342,614730,9745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7455,23370,2485,3,gilbert
2620790,1118,1409736,4637,8119729,473,877668,3032,950704,7306,1512076,2473,1613574,3897,637258,8658,621538,10229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23824,2510,3,gilbert
2592216,957,1380082,4604,8080872,396,846935,2640,920307,6775,1527566,2134,1633551,3580,625767,7901,612172,9811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,24154,2519,3,gilbert
2608548,977,1404159,4504,8022983,421,885896,2780,956297,6902,1516706,2199,1628414,3630,640472,7979,623210,9747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23824,2500,3,gilbert
2594391,970,1395794,4468,8061172,433,867418,2839,937396,7027,1522092,2234,1628563,3672,633578,8130,616031,9844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,24026,2504,3,gilbert
2654135,1082,1409715,4500,7964142,412,925268,2795,1000720,6856,1528861,2255,1624791,3770,656603,8009,640187,9752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7501,23386,2500,3,gilbert
2597925,1006,1392220,4432,8001678,427,874054,2747,945381,6923,1515842,2245,1614781,3657,631397,8127,616515,9776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7505,23780,2501,3,gilbert
2602809,994,1395173,4448,8066507,431,857442,2782,930403,6976,1509605,2237,1617871,3673,630260,8146,614915,9803,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,24002,2503,3,gilbert
2595704,992,1403152,4469,8135251,427,869945,2773,945402,6930,1518694,2227,1622313,3645,632884,8082,617548,9858,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23872,2502,3,gilbert
2607639,989,1400322,4485,8007176,418,877542,2816,952791,6890,1521142,2220,1623091,3639,633357,8060,617937,9752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7505,23688,2501,3,gilbert
2591009,1192,1388368,4537,8081868,446,868466,2868,941670,7050,1523100,2445,1632759,3879,634187,8289,618472,9860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24068,2506,3,gilbert
2630062,1186,1402409,4639,8093062,480,883032,3110,955792,7369,1507137,2552,1607809,4005,636801,8681,619961,10360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,23840,2513,3,gilbert
2584074,1091,1393923,4655,8023099,493,850230,3072,923056,7404,1515169,2471,1613447,3887,626428,8733,610559,10289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24102,2514,3,gilbert
2616302,1052,1399813,4532,8039159,441,880550,2926,955981,7146,1522521,2338,1621111,3777,635565,8277,619627,10027,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23818,2505,3,gilbert
2578832,1020,1379519,4396,7972545,409,848670,2703,919343,6802,1504499,2161,1605131,3564,623989,7900,608301,9554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23892,2500,3,gilbert
2565602,948,1384464,4475,8015833,438,831576,2690,903203,6732,1504660,2151,1598586,3579,617029,7794,602102,9483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,24058,2498,3,gilbert
2606753,974,1395120,4394,8017444,391,882945,2682,958981,6663,1511099,2134,1607222,3616,636123,7918,619051,9460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7492,23650,2497,3,gilbert
2572915,1114,1384914,4551,7977128,497,838161,3074,909865,7434,1518399,2461,1618060,3874,621262,8588,607008,10269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,24328,2513,3,gilbert
2628677,1182,1403697,4676,8092907,484,882012,3040,955243,7385,1526200,2550,1627784,3969,638738,8764,620471,10446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,23906,2513,3,gilbert
2623275,976,1409527,4716,8192191,436,870222,2709,943955,6889,1519757,2181,1627941,3621,636451,7966,619212,9877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,24028,2519,3,gilbert
2570779,948,1403763,4823,8092435,437,846926,2794,916517,7061,1539551,2202,1640465,3613,625302,8208,610626,10046,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7575,24486,2525,3,gilbert
2588239,988,1400545,4487,7990168,419,868727,2719,943869,6805,1520246,2184,1618777,3588,633257,8053,613818,9635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23672,2500,3,gilbert
2606903,1007,1403242,4558,8088340,438,877988,2902,952525,7051,1521548,2270,1627069,3695,636093,8225,619872,9900,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23914,2504,3,gilbert
2588878,1046,1390429,4363,7961254,440,881706,2667,955227,6698,1520957,2226,1627059,3636,636198,7843,619901,9499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7492,23760,2497,3,gilbert
2594388,1153,1394644,4662,7998706,495,845519,3101,916781,7437,1529089,2509,1629885,3983,623237,8774,608116,10438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7547,24256,2515,3,gilbert
2625512,1092,1416431,4552,8027765,454,887939,2970,960594,7151,1521523,2400,1622136,3825,635637,8358,620047,10064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23652,2506,3,gilbert
2634238,1161,1418860,4694,8062156,476,892375,3042,967306,7322,1531823,2512,1637439,3982,642158,8685,628418,10274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23858,2511,3,gilbert
2555195,950,1382365,4416,8045296,426,825679,2813,896175,6885,1503439,2151,1599497,3583,611339,8099,597441,9721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,24166,2503,3,gilbert
2628934,1053,1392773,4827,8188886,449,883793,2900,956074,7122,1539846,2365,1643382,3776,642425,8363,625666,10215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7579,24248,2526,3,gilbert
2633818,1010,1412954,4882,8212474,453,879982,2894,957225,7090,1534139,2306,1636071,3757,641697,8325,624850,10277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7579,24070,2526,3,gilbert
2628276,956,1407422,4715,8158131,406,875046,2702,951316,6712,1517376,2141,1619463,3635,637203,7922,621091,9753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24084,2518,3,gilbert
2617568,1142,1396921,4653,8098819,489,885750,3014,960863,7329,1519457,2515,1626806,3970,638666,8750,622767,10357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23958,2512,3,gilbert
2682090,1054,1419434,4904,8211422,444,913066,2891,989738,7144,1540146,2366,1647073,3798,653940,8357,636442,10318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7578,23934,2526,3,gilbert
2644496,1226,1411327,4373,7892920,493,911005,3060,985837,7437,1513689,2684,1614936,4116,652194,8812,634880,10279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7482,23314,2494,3,gilbert
2620242,994,1395349,4409,8021511,395,892774,2685,970395,6797,1510881,2204,1612024,3661,642534,7963,625342,9597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23484,2497,3,gilbert
2604920,1108,1397944,4608,8100648,482,875783,3096,951894,7419,1543692,2513,1646653,3933,636702,8718,620054,10401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7540,24002,2513,3,gilbert
2615227,1106,1379980,4565,8153608,451,881049,2913,955073,7254,1525818,2422,1629495,3850,638432,8501,622368,10104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,24014,2508,3,gilbert
2564770,900,1381402,4463,7921093,425,849408,2775,919626,6850,1519834,2107,1623648,3537,623436,8069,606910,9758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7505,24172,2501,3,gilbert
2658701,1174,1411655,4690,8194832,501,910461,3139,988587,7451,1532076,2571,1636164,4026,653454,8783,636940,10462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,23824,2515,3,gilbert
2607924,1105,1396708,4435,8022173,402,877813,2742,950859,6848,1507034,2327,1607899,3767,634678,8060,619166,9559,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23738,2499,3,gilbert
108320,48,71359,510,212406,25,54763,111,57836,273,88597,75,87064,115,41138,332,40034,732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5994,466,3,gilbert
107029,57,70622,509,210728,32,53973,180,57016,359,86233,126,84944,158,40707,439,39235,847,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1850,5920,462,3,gilbert
113003,52,72315,470,213345,22,54004,127,57473,283,90034,92,88515,129,41327,344,40100,732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5930,469,3,gilbert
112180,75,74795,541,218599,31,57251,166,61175,363,91074,119,89643,153,43124,424,41609,886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6092,476,3,gilbert
109529,48,71409,479,208853,26,54713,114,57946,263,88285,76,87012,111,41219,339,40147,688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5976,466,3,gilbert
112661,45,72270,562,209293,20,55623,117,58153,273,89638,86,88701,123,41741,344,40526,729,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5956,467,3,gilbert
109250,45,72807,559,216038,22,54393,148,58033,308,88843,95,87843,128,41395,362,40601,766,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6112,470,3,gilbert
111998,63,72375,434,214405,24,55556,141,58755,311,91894,102,90461,137,42182,360,41078,831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5986,471,3,gilbert
117912,50,75879,513,218016,26,58224,144,61457,316,94170,109,92731,146,43288,400,41878,816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5898,472,3,gilbert
115358,50,74860,558,214964,17,58383,115,61333,290,92062,79,90828,115,43038,330,41614,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5726,466,3,gilbert
114119,52,74159,586,210471,27,56930,136,60098,337,92315,109,91196,142,42774,402,41613,834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6100,473,3,gilbert
113234,46,73674,522,214357,21,54478,124,57385,296,91672,88,90621,127,41271,337,40398,761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5924,468,3,gilbert
111765,62,72180,555,213877,22,54674,124,57366,299,89400,92,88347,128,41214,354,40473,723,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5938,469,3,gilbert
111250,35,73183,532,207679,21,54755,112,58037,263,88399,79,87256,114,41366,323,40507,778,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5952,466,3,gilbert
118832,60,75346,597,218868,25,57129,137,60386,329,93325,111,91867,149,42968,376,41863,709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5824,472,3,gilbert
111488,50,70985,529,219788,24,55361,136,58966,316,90294,98,88464,134,42249,362,41118,754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6062,470,3,gilbert
112654,56,73848,519,218681,28,56231,138,59898,343,91113,112,89592,147,42397,383,41257,825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6010,473,3,gilbert
113824,46,73477,525,212852,22,55888,120,59329,292,91748,95,90367,132,42074,367,41099,686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5942,469,3,gilbert
112053,50,73247,547,212845,19,55986,120,59670,270,91829,82,90190,118,42517,329,40818,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5838,467,3,gilbert
111028,50,71951,510,209483,23,56006,134,59254,299,90348,97,88806,134,42399,386,41196,777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6094,470,3,gilbert
113287,48,74274,504,208859,21,57359,125,60734,307,92209,92,90632,129,42484,357,41156,699,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5998,469,3,gilbert
117834,56,76690,638,221473,30,59040,163,62287,357,94479,122,93252,171,44051,438,42544,828,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,5960,475,3,gilbert
112207,48,73046,497,209411,21,56732,124,59273,296,90641,92,89618,132,42276,359,41431,681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5896,468,3,gilbert
113352,58,74094,540,213532,21,56894,116,60092,267,91243,79,89840,118,42728,321,41437,655,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5856,466,3,gilbert
114267,52,74226,597,209810,26,55863,146,59255,335,93118,107,92003,154,42606,392,41437,761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6040,472,3,gilbert
115225,73,75422,536,213614,23,57659,141,60647,298,93744,102,91921,139,43288,364,41915,756,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5928,470,3,gilbert
111179,51,71660,527,201303,30,58452,168,61280,352,91381,121,90322,151,42973,421,41376,891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1845,5844,461,3,gilbert
113992,48,73985,632,209268,22,56105,134,59279,293,91535,98,90028,134,42048,369,40918,798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5880,470,3,gilbert
112979,50,73926,522,213609,22,56859,119,59841,286,92000,89,91062,121,42952,347,41710,659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5926,467,3,gilbert
114096,63,74418,455,210159,24,58095,142,61238,309,93526,103,92155,140,43444,399,42237,765,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5984,471,3,gilbert
109516,50,72042,496,201283,28,54769,151,57758,323,87794,117,86155,153,40991,407,39817,866,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1836,5754,459,3,gilbert
111719,76,73543,496,212579,24,54836,141,58127,325,90644,102,89685,142,41975,364,40971,776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6146,471,3,gilbert
114174,49,74278,484,212190,21,55774,127,58726,283,92534,94,90832,131,42074,349,40924,670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5894,468,3,gilbert
112799,37,72666,528,202297,21,57303,111,60103,273,91703,72,91016,117,42379,324,41105,676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1856,5806,464,3,gilbert
115600,61,75457,637,214555,26,56669,149,60008,331,92180,111,90975,149,42549,396,41537,801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5880,472,3,gilbert
114316,51,74826,577,216684,23,56183,137,59425,317,92771,98,91097,136,42525,359,41240,694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5880,470,3,gilbert
116925,53,75646,549,219242,27,58988,151,62157,321,93611,111,92142,147,43501,409,42457,745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,5946,473,3,gilbert
109332,50,71208,605,219168,26,55861,130,59439,324,88731,100,87229,135,41760,366,40655,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6184,472,3,gilbert
112055,48,72859,597,208289,22,56358,123,59608,293,91321,89,90419,122,42886,356,41631,743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6058,468,3,gilbert
110194,40,72883,537,214932,19,55161,115,58304,280,88492,81,86926,117,41521,337,40297,691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5902,467,3,gilbert
110881,68,72326,522,206710,40,55751,174,58667,379,88820,137,87286,172,41609,438,40361,772,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1853,5774,463,3,gilbert
110998,53,72603,440,209974,19,55733,120,59099,284,90089,83,89022,118,41847,364,40562,730,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5918,467,3,gilbert
113775,42,72226,528,206796,24,56753,122,59813,292,91353,88,90425,126,42572,344,41259,810,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5896,468,3,gilbert
115347,57,74031,641,211300,29,56888,154,59920,353,93703,117,92948,151,43168,411,41710,850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,6090,475,3,gilbert
116032,55,74726,536,213347,22,57655,124,60986,288,93271,91,91585,131,43222,348,41704,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5796,468,3,gilbert
116830,77,75896,545,214456,28,58664,164,62122,355,95649,118,94075,160,43888,422,42365,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,5986,474,3,gilbert
116782,67,74908,509,212314,26,58863,161,62069,354,94893,110,94076,147,44046,389,42337,813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6038,473,3,gilbert
117636,51,75915,498,207501,24,58158,134,61241,319,95428,104,94576,141,43846,397,42569,709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5940,471,3,gilbert
111639,52,72398,618,216878,27,56005,137,59507,331,90287,107,88782,142,42184,397,41004,791,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6144,473,3,gilbert
114561,47,72987,586,208265,17,57761,111,60748,271,94683,78,93377,116,43257,349,41732,731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5786,465,3,gilbert
460028,170,274297,1362,925357,78,195591,421,211400,1071,358380,356,365611,535,144909,1328,140075,2142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12140,945,3,gilbert
455704,201,273987,1339,902831,118,188745,611,204983,1286,351510,479,355623,706,142106,1591,137233,2280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12170,943,3,gilbert
467761,206,277000,1370,987558,109,204643,569,220063,1264,359684,477,365259,663,149118,1510,143912,2257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11834,940,3,gilbert
468693,238,277525,1346,995557,112,205168,567,220798,1294,360598,507,368177,688,149863,1546,145709,2232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11802,941,3,gilbert
461021,195,273618,1326,958266,104,195609,542,211356,1259,351059,452,355354,649,144726,1493,139172,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11860,939,3,gilbert
466544,195,277331,1314,985396,103,199042,523,213835,1254,355117,442,361367,646,146076,1488,142284,2186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11786,939,3,gilbert
458101,183,273519,1348,914074,106,195212,517,211363,1236,361626,420,366147,608,144837,1457,140417,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,12090,938,3,gilbert
458020,151,276537,1329,914148,78,194783,415,210111,1147,354893,338,359844,519,144789,1259,140326,2118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12214,946,3,gilbert
468203,213,276947,1353,959265,117,199908,568,215588,1287,359725,480,364386,681,147611,1553,142686,2264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11958,942,3,gilbert
465211,152,277163,1344,931081,78,197963,446,214947,1053,361148,340,367217,535,147206,1257,142764,2042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12128,945,3,gilbert
464407,200,279191,1327,948131,111,200938,563,216846,1254,358861,442,367544,635,148219,1504,143749,2246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12000,940,3,gilbert
476604,203,279584,1383,1030177,104,206450,572,221759,1266,360538,469,367178,650,150139,1524,144977,2242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11678,939,3,gilbert
466954,222,277963,1240,960769,112,199631,628,214484,1304,357079,512,365411,675,147022,1550,142019,2187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11954,942,3,gilbert
453917,182,271897,1285,899460,81,193311,496,208376,1140,352342,397,357711,569,143152,1375,138284,2088,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11990,935,3,gilbert
461748,211,275486,1322,898263,118,198182,589,214515,1363,360637,482,364612,673,146349,1583,141540,2288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12222,943,3,gilbert
464599,163,283641,1251,948805,83,201893,420,217931,1150,366097,346,371132,540,149412,1253,143581,2024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12100,944,3,gilbert
460044,211,274558,1369,921209,120,194116,585,210407,1272,355418,456,362392,650,144812,1522,140215,2322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,12106,941,3,gilbert
455366,184,270403,1265,910949,86,195811,525,212863,1195,354982,406,360035,593,143501,1396,138727,2155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,12018,936,3,gilbert
472498,210,279371,1376,989491,116,209137,583,224594,1346,363379,518,370832,682,152304,1594,146588,2330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,11930,943,3,gilbert
456251,202,274829,1299,955377,107,197853,527,212072,1272,355536,446,358384,633,145932,1496,140999,2209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11898,939,3,gilbert
460226,200,276331,1332,949229,102,195023,532,210832,1214,352015,430,356723,620,144832,1427,139866,2188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11892,938,3,gilbert
454046,152,273458,1251,892600,72,190793,425,207118,1074,353314,352,360837,536,141905,1298,137836,1998,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11976,932,3,gilbert
444051,172,269845,1300,856284,103,183179,548,199184,1255,348753,441,353270,603,139598,1476,134762,2160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12316,940,3,gilbert
457696,155,276350,1226,894432,79,192282,435,207810,1082,357656,352,362798,525,143970,1277,139569,2088,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12290,947,3,gilbert
456266,174,273469,1281,952549,104,199264,533,214617,1210,353190,418,356632,607,145469,1458,140224,2169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11866,938,3,gilbert
460466,166,277410,1305,969860,81,198119,463,213248,1152,346241,394,352636,586,145462,1366,140749,2076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11716,934,3,gilbert
464555,147,279432,1366,921233,105,194733,411,210377,1070,356656,339,362332,529,145148,1230,141014,2026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12184,945,3,gilbert
455745,207,274463,1300,949893,90,196726,538,212449,1211,349922,417,355244,605,145033,1453,139868,2157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11922,938,3,gilbert
458929,227,273212,1315,954021,110,199996,542,215919,1224,358444,436,365673,624,146595,1453,141248,2246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11914,938,3,gilbert
467570,170,274808,1373,944637,71,199793,422,215093,1109,361418,352,369251,534,148674,1296,143458,2100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12162,946,3,gilbert
455979,157,274107,1224,894528,76,190317,412,206251,1072,352907,337,357400,522,141849,1228,137571,1958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12220,944,3,gilbert
465832,157,276237,1342,915023,78,199358,467,216260,1097,366392,349,371431,535,147363,1305,143002,2115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3790,12188,947,3,gilbert
452307,142,270786,1233,929723,80,195014,407,209702,1064,346605,339,354003,519,142638,1248,138294,1985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3722,11820,930,3,gilbert
460064,178,275278,1327,958521,102,197216,534,213005,1241,353161,424,357878,619,145672,1465,139853,2175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11878,938,3,gilbert
476183,199,279069,1328,1011429,107,208160,536,223781,1271,367542,456,373484,643,150796,1525,146858,2273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11796,939,3,gilbert
458243,158,274410,1360,922367,71,198043,421,213256,1084,359649,347,365131,532,145487,1271,140896,2113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12178,946,3,gilbert
480907,160,283616,1410,1024168,79,211140,464,227354,1127,371315,381,379622,574,153039,1342,148371,2174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3793,11896,948,3,gilbert
464592,162,277088,1371,946861,113,199050,397,214292,1068,360644,387,367620,524,147351,1240,142426,2049,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12070,944,3,gilbert
453954,148,270115,1257,939565,76,191048,441,206708,1112,345226,377,350945,539,142086,1271,137137,1966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3729,11792,932,3,gilbert
457184,146,274918,1256,905678,102,192031,442,209049,1063,351742,338,355968,521,143307,1238,138957,1958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12182,944,3,gilbert
461891,206,274945,1412,947938,123,200615,622,215432,1333,361135,515,367539,667,146938,1567,142364,2321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12046,943,3,gilbert
457482,162,272749,1258,916545,80,196765,455,211554,1112,355644,381,362492,564,144800,1350,140058,2042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3734,11906,933,3,gilbert
457660,180,270962,1310,910381,107,196677,525,212141,1209,356410,432,361661,623,144868,1528,140234,2096,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12016,938,3,gilbert
454929,154,275795,1277,908004,95,195741,503,211044,1152,351964,387,356528,564,143967,1368,139936,2133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,12006,935,3,gilbert
461408,174,276803,1326,924461,106,195095,543,210286,1252,356516,432,361477,613,144463,1465,139819,2167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,12010,938,3,gilbert
460985,179,269746,1256,927695,92,198859,496,213240,1149,355752,396,361252,592,145564,1400,140578,2077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11918,935,3,gilbert
462142,158,275094,1239,922523,84,197571,446,212717,1112,361930,354,366688,532,145984,1303,141491,1990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12216,946,3,gilbert
468720,209,277708,1270,1023516,108,201531,540,218449,1241,357629,467,362708,660,148660,1486,143606,2292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11638,939,3,gilbert
453887,206,265958,1264,934771,105,194776,496,209728,1205,351293,404,358248,588,145099,1403,139925,2191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11896,936,3,gilbert
453924,176,270953,1231,884619,76,191803,466,207523,1146,349805,385,354196,556,142599,1319,137759,2074,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11998,934,3,gilbert
1048710,471,598849,2187,2687555,234,413368,1210,436986,2819,755061,1097,777182,1597,307222,3422,298661,4422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17896,1407,3,gilbert
1084098,376,604151,2280,2872799,176,422384,1010,449932,2542,755824,877,778654,1424,310008,2960,301775,4247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17684,1411,3,gilbert
1056013,450,600502,2445,2606602,242,409008,1249,440665,2869,773317,1091,790416,1589,306441,3449,299646,4632,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5694,18184,1423,3,gilbert
1051261,369,602465,2299,2742521,187,414677,1029,444616,2555,760849,904,782245,1395,308212,3008,300417,4230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17862,1412,3,gilbert
1025024,381,591086,2287,2543342,209,403982,1199,435093,2690,760704,959,782026,1434,302078,3161,293938,4379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,18214,1417,3,gilbert
1052440,361,596779,2260,2724847,188,414503,998,444857,2484,755902,858,780688,1330,306049,2925,298961,4152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17886,1410,3,gilbert
1051612,375,595450,2348,2676065,191,410379,1065,442119,2575,761193,914,781105,1405,304246,3047,296917,4227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18040,1413,3,gilbert
1062237,460,597964,2130,2792342,220,416362,1135,445386,2700,746730,1029,771208,1530,306960,3227,297667,4270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5613,17610,1403,3,gilbert
1080539,461,607027,2374,2842950,225,424662,1182,455429,2774,763416,1069,787698,1564,311904,3333,303130,4515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5680,17904,1420,3,gilbert
1052732,446,600536,2347,2719628,227,409509,1223,440853,2809,759720,1089,779020,1568,305486,3290,297124,4553,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,18066,1420,3,gilbert
1064020,431,595911,2370,2791033,208,419545,1136,449474,2714,762387,988,787558,1496,309532,3203,300864,4440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,17852,1417,3,gilbert
1060405,466,597770,2203,2858847,236,425437,1199,453704,2769,754413,1094,777377,1592,308474,3373,298908,4407,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5623,17596,1405,3,gilbert
1043448,372,595784,2243,2619084,172,403872,1045,434341,2492,757213,876,780210,1370,302657,2932,294942,4147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18020,1411,3,gilbert
1044545,398,595093,2321,2644031,205,409268,1086,440132,2588,763282,953,782157,1439,306257,3078,298043,4309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17928,1414,3,gilbert
1039350,357,592623,2178,2584091,164,404626,962,436419,2416,753649,851,775629,1330,303564,2872,294931,4003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18032,1409,3,gilbert
1023599,365,581889,2209,2505754,176,396551,1019,429692,2505,757756,867,776433,1327,299181,2933,291969,4167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,18254,1412,3,gilbert
1049709,447,591596,2205,2669108,231,413582,1286,442683,2804,763148,1076,787372,1562,307172,3400,298897,4432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17982,1407,3,gilbert
1047127,424,607120,2443,2627591,237,415964,1238,447491,2907,766024,1067,789574,1556,309310,3407,301899,4582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5690,18338,1422,3,gilbert
1034519,403,594646,2354,2627217,206,407891,1115,440665,2662,756198,970,776790,1425,303648,3152,295293,4298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5669,18146,1417,3,gilbert
1056232,399,604111,2322,2762779,203,414792,1103,446700,2635,758042,976,781698,1466,307425,3130,299366,4334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,17932,1415,3,gilbert
1060226,438,607640,2136,2751085,229,417608,1206,446606,2775,763248,1037,790814,1541,311130,3289,302137,4339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5679,18028,1419,3,gilbert
1076153,486,609105,2229,2921418,232,426913,1214,454701,2815,752745,1122,777730,1622,308737,3351,299896,4333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17468,1406,3,gilbert
1048165,348,590687,2229,2700862,171,411065,990,439627,2453,757907,846,779799,1328,304960,2892,297872,4068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17900,1409,3,gilbert
1051465,391,598974,2258,2665385,201,410370,1079,441917,2649,758875,994,780690,1442,305713,3121,296452,4332,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18032,1415,3,gilbert
1046624,486,592428,2234,2634152,165,412298,980,444098,2461,763551,1025,785271,1494,306464,2907,298508,4097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18062,1409,3,gilbert
1052713,403,599817,2342,2681853,216,411855,1172,442951,2721,759160,1016,780369,1481,305525,3234,297841,4439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,18108,1418,3,gilbert
1054601,402,601088,2285,2723380,196,413373,1050,442742,2574,754291,929,779051,1421,305234,3117,297078,4259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18006,1413,3,gilbert
1033871,382,591017,2262,2619103,163,404208,994,435459,2442,754033,860,777980,1343,301923,2869,294348,4057,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,18014,1409,3,gilbert
1041010,402,590039,2207,2629928,173,405070,1032,434309,2452,750355,893,775531,1401,304113,2887,295403,4113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18104,1410,3,gilbert
1048648,386,593434,2259,2697186,195,414618,1065,444735,2616,760671,920,785211,1448,308134,3075,298885,4251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17932,1414,3,gilbert
1046729,373,594972,2357,2671770,193,415945,1076,446674,2568,761206,904,781950,1407,307930,3048,298947,4271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18038,1413,3,gilbert
1026392,363,591201,2208,2550998,168,400003,944,432109,2480,759835,864,785601,1325,302610,2870,294119,4028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,18074,1409,3,gilbert
1063375,369,605547,2299,2822715,177,414149,1017,440804,2522,754053,892,775080,1394,306645,2984,297623,4151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17732,1411,3,gilbert
1046893,453,593922,2240,2684141,239,408863,1249,436400,2821,744661,1118,770387,1551,303750,3438,295168,4464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17892,1407,3,gilbert
1038383,363,592162,2251,2678966,159,409392,954,439627,2486,758169,859,782374,1333,304762,2909,297089,4037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17874,1408,3,gilbert
1054392,443,598580,2172,2744158,221,412188,1168,443927,2774,761911,1017,783514,1522,308276,3279,299539,4356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5679,17952,1419,3,gilbert
1042561,346,596343,2272,2669885,167,415741,997,445580,2496,760257,859,779634,1337,305934,2974,297927,4128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,18054,1410,3,gilbert
1048673,476,595653,2187,2708578,239,409974,1253,439731,2819,756152,1127,776220,1653,304265,3425,296613,4427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17724,1407,3,gilbert
1043293,455,593569,2189,2647119,234,406567,1250,436352,2793,741386,1126,767235,1565,303043,3360,294124,4395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17960,1407,3,gilbert
1030688,408,584308,2089,2654711,214,406917,1134,435656,2664,748538,994,769663,1485,301038,3155,293236,4201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5610,17816,1402,3,gilbert
1038791,464,591980,2186,2660501,243,412388,1234,441664,2815,756077,1099,778604,1607,307043,3417,298368,4406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17900,1407,3,gilbert
1051257,389,595763,2285,2686790,204,414187,1163,444439,2709,769221,1000,787363,1474,307875,3227,300347,4432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,18106,1418,3,gilbert
1059692,425,600104,2206,2763231,169,412322,968,442227,2451,759307,952,782249,1452,306678,2941,299283,4088,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17798,1410,3,gilbert
1064237,368,597000,2192,2801710,183,422930,951,452103,2407,757702,870,782845,1367,309277,3004,301302,4034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17698,1408,3,gilbert
1054265,369,595653,2206,2709573,173,413385,999,444482,2483,758837,895,779538,1387,307325,2966,299455,4153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17906,1411,3,gilbert
1041599,419,587840,2135,2695176,199,405977,1073,434236,2654,747759,964,770841,1440,300701,3079,292844,4075,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5601,17684,1400,3,gilbert
1038627,464,591243,2204,2665750,231,410176,1225,439288,2762,749201,1056,771298,1561,302276,3312,294284,4369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17922,1406,3,gilbert
1050718,385,599870,2296,2664657,198,410269,1071,440263,2637,758957,934,783720,1420,304924,3115,296385,4285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17902,1414,3,gilbert
1025943,419,589906,2163,2591874,209,405438,1168,435511,2746,744723,1025,768318,1515,300807,3246,293227,4315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17950,1404,3,gilbert
1060560,388,603507,2311,2784082,172,418940,1043,447107,2499,755499,904,782516,1391,308145,2957,299585,4175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17898,1411,3,gilbert
1866003,677,1031663,3430,5511588,333,672429,1828,721149,4516,1259545,1656,1308820,2611,498533,5328,485015,6748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23770,1873,3,gilbert
1889841,840,1038690,3732,5482278,400,685730,2201,735098,5080,1292001,2048,1337789,2984,508146,6103,493954,7533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23926,1885,3,gilbert
1876121,715,1035917,3512,5556104,332,674326,1936,723850,4676,1251197,1759,1307842,2714,500563,5597,485795,7066,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,23648,1878,3,gilbert
1916231,936,1053375,3785,5699488,319,688699,1874,737253,4558,1270387,1966,1330331,2948,508593,5401,494867,7108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7558,23748,1889,3,gilbert
1862416,797,1033913,3407,5482707,381,677858,2167,725085,4927,1258915,1920,1305938,2880,500467,5880,487890,7212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7476,23754,1869,3,gilbert
1878448,816,1025473,3413,5573460,387,684232,2155,733187,5041,1244587,1936,1301677,2889,500771,5956,487623,7275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7480,23684,1870,3,gilbert
1862661,713,1028515,3455,5488947,332,670718,1914,720383,4686,1264621,1707,1317440,2658,497793,5530,485795,6978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23884,1877,3,gilbert
1886855,807,1043630,3665,5575847,384,696027,2130,744388,4977,1273434,1911,1332922,2871,506590,5928,492294,7426,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23952,1882,3,gilbert
1847518,719,1027988,3514,5411955,347,668316,1947,718664,4707,1262939,1728,1319225,2669,498702,5529,486900,7004,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23920,1877,3,gilbert
1863302,719,1024041,3410,5501294,304,674605,1825,725155,4485,1254234,1706,1308374,2635,499300,5342,486520,6821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7488,23658,1872,3,gilbert
1886885,828,1040277,3659,5567383,371,676741,2103,727711,4933,1273766,1972,1326709,2905,503015,5896,489527,7359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23780,1883,3,gilbert
1889923,688,1051853,3546,5563309,340,685716,1912,734717,4620,1267477,1718,1326739,2661,504194,5486,490477,7019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23770,1875,3,gilbert
1864152,675,1044858,3510,5458154,304,664112,1821,711079,4525,1262709,1643,1312471,2581,496814,5290,484951,6784,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23924,1872,3,gilbert
1882955,761,1034824,3567,5633055,359,679119,1990,728039,4816,1251576,1813,1315204,2780,501859,5769,489489,7129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23932,1879,3,gilbert
1930683,863,1052320,3726,5776956,404,708622,2155,758074,5037,1275353,2033,1337330,2975,514153,6086,499993,7595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23768,1885,3,gilbert
1896692,765,1053464,3684,5575484,360,690084,2059,740360,4828,1261098,1884,1314993,2855,507580,5812,492781,7361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23718,1881,3,gilbert
1870976,756,1042881,3524,5419848,343,668827,1973,716403,4741,1262803,1820,1312060,2772,498403,5601,485216,7173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,23972,1878,3,gilbert
1897978,809,1043889,3723,5580136,402,678191,2200,727999,5120,1269565,1962,1324480,2919,501930,6070,487372,7520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23836,1886,3,gilbert
1911840,800,1050827,3705,5701799,395,683908,2127,732572,4984,1264168,1954,1319124,2900,503771,5987,491046,7532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23930,1884,3,gilbert
1878939,813,1034827,3651,5508851,402,685396,2163,732692,5060,1287514,1967,1346419,2879,507297,6041,494265,7573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,24172,1885,3,gilbert
1844836,707,1019588,3422,5287678,338,666633,1936,716557,4698,1272268,1758,1317412,2672,498904,5541,487579,7045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,24176,1877,3,gilbert
1873826,694,1036809,3487,5535898,320,682595,1897,730016,4611,1267247,1707,1323666,2671,502967,5478,490308,6966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23894,1875,3,gilbert
1912347,698,1057616,3781,5604836,337,686880,1969,736983,4705,1281171,1726,1340168,2689,509372,5617,497345,7270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7566,24142,1891,3,gilbert
1900093,740,1043998,3589,5638223,362,691702,2059,740411,4841,1278258,1822,1338068,2783,505378,5737,492058,7211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23868,1880,3,gilbert
1869964,665,1042800,3774,5445680,318,679697,1921,727845,4538,1273552,1658,1327175,2579,505324,5382,493529,7108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24306,1889,3,gilbert
1873952,700,1037102,3564,5510481,335,668419,1936,715922,4709,1259124,1732,1315109,2698,498438,5537,484187,7087,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23964,1877,3,gilbert
1886654,706,1038857,3554,5527954,334,678297,1910,728459,4603,1260799,1747,1310306,2676,498809,5420,488452,6905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23690,1875,3,gilbert
1865527,707,1030810,3481,5536875,321,677516,1891,725093,4567,1252932,1688,1309237,2640,500072,5450,486876,6894,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23746,1874,3,gilbert
1887635,767,1031871,3587,5569489,355,675246,2096,722737,4827,1259579,1859,1319345,2808,500000,5721,487752,7275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23856,1881,3,gilbert
1844876,730,1028386,3219,5454414,339,670841,1935,717965,4667,1246430,1730,1296119,2681,493929,5545,480631,6827,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7448,23552,1862,3,gilbert
1881887,679,1038913,3727,5514390,319,676736,1873,725515,4605,1289606,1675,1343396,2625,505292,5430,493103,7118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7560,24340,1890,3,gilbert
1875990,864,1036608,3727,5493646,408,674456,2191,722807,5076,1277567,2010,1330901,2942,503503,6028,490276,7516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,24094,1886,3,gilbert
1843262,760,1023710,3464,5285441,327,657502,1859,705881,4558,1260151,1786,1306546,2683,494021,5405,482527,6871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,24164,1875,3,gilbert
1903308,807,1045507,3616,5664662,368,687032,2108,734219,4973,1263026,1914,1325968,2867,505758,5917,491421,7375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23704,1882,3,gilbert
1874561,732,1052083,3855,5500417,348,664438,1989,713032,4851,1267377,1790,1314825,2715,499972,5706,487882,7435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7580,24142,1895,3,gilbert
1917821,817,1058909,3684,5701253,383,691845,2144,740385,4960,1258945,1944,1319993,2927,505388,5929,491809,7459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23722,1884,3,gilbert
1890240,737,1040763,3647,5619142,365,680919,2091,730450,4853,1254375,1817,1309627,2786,500227,5744,488860,7327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23796,1881,3,gilbert
1883532,694,1034839,3546,5502067,346,672297,1988,721882,4705,1274044,1749,1330880,2690,501186,5625,489385,7126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24054,1878,3,gilbert
1885730,697,1045113,3772,5576398,318,680461,1853,729589,4606,1277358,1663,1332883,2644,508705,5377,496079,6997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,24134,1888,3,gilbert
1876731,722,1034677,3562,5527000,343,671017,1983,719856,4774,1264856,1780,1326122,2727,500279,5644,488332,7155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,24030,1879,3,gilbert
1851211,805,1036719,3638,5376614,384,669116,2155,717926,4999,1270756,1941,1323414,2891,501093,5915,489638,7516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,24170,1884,3,gilbert
1866545,748,1041097,3509,5518301,307,686523,1826,734390,4501,1258626,1735,1307381,2700,499708,5354,487913,6752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7492,23752,1873,3,gilbert
1865705,745,1035598,3490,5438355,311,671260,1865,720574,4518,1257633,1688,1307664,2647,496714,5374,481221,6842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23610,1874,3,gilbert
1865180,721,1018603,3520,5527020,346,679234,1960,726292,4687,1253607,1752,1309440,2671,500116,5628,486566,7084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,23884,1878,3,gilbert
1883630,690,1039262,3472,5529946,312,676316,1852,725278,4551,1266048,1691,1319659,2640,499144,5352,487493,6895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23826,1874,3,gilbert
1892233,754,1048444,3638,5644059,362,688596,2026,738242,4875,1270921,1848,1328332,2775,505649,5773,491075,7306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23806,1880,3,gilbert
1886530,781,1049413,3707,5502349,369,672366,2055,721325,4897,1273120,1874,1330834,2820,501628,5880,489349,7345,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24112,1882,3,gilbert
1917299,823,1055650,3728,5660320,397,695194,2240,742836,5068,1278973,1989,1339690,2963,508489,5960,494947,7563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,23866,1885,3,gilbert
1864404,765,1031461,3619,5491661,386,675584,2142,722991,5023,1277119,1908,1332674,2886,501761,5916,489787,7470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,24004,1884,3,gilbert
1902552,830,1049667,3719,5647113,378,692729,2153,741421,4993,1273136,1962,1329667,2871,505760,5905,493220,7467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23918,1883,3,gilbert
40418,68,29378,338,132618,41,23874,106,25009,171,34061,82,33236,98,18525,233,18025,590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1853,5834,185,3,gilbert
42106,66,30450,498,149458,41,24064,108,25017,171,34824,84,33939,92,18582,214,18173,608,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1910,6200,191,3,gilbert
40187,36,29256,337,145753,21,22873,79,23753,123,33180,56,32290,67,18027,155,17578,558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6072,188,3,gilbert
41049,41,30459,285,131155,19,24938,84,25810,141,33418,57,32516,69,18712,158,18203,524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5844,187,3,gilbert
41915,31,30032,376,138821,21,24095,71,25104,136,34785,56,34003,70,18821,164,18218,583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6002,188,3,gilbert
42669,37,30756,330,130601,20,25273,75,26374,118,35543,57,34724,71,19363,167,18781,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5850,187,3,gilbert
41681,41,30391,359,149153,29,23349,104,24478,172,34971,82,33868,93,18556,221,18059,619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1908,6176,190,3,gilbert
40598,26,29358,294,132974,19,24261,70,25252,113,34189,57,33357,66,18779,158,18182,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5896,186,3,gilbert
41178,33,29956,309,138611,21,24146,77,25033,114,34011,55,33119,69,18738,172,18141,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5974,187,3,gilbert
40833,32,29890,282,140841,19,23757,75,24686,120,33593,56,32820,67,18205,149,17787,463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6016,187,3,gilbert
41502,38,30082,313,132573,19,24298,64,25216,120,34492,56,33704,67,18905,152,18341,517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5832,186,3,gilbert
43056,46,30593,346,132784,21,24603,79,25642,128,36105,63,35114,73,19173,192,18702,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5910,188,3,gilbert
41100,32,29637,374,139461,20,23548,72,24559,118,34222,56,33329,67,18313,158,17779,503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5950,187,3,gilbert
40464,35,29345,278,134855,19,23802,69,24891,108,33859,57,32883,68,18478,148,18043,466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5906,186,3,gilbert
41317,28,29873,282,134150,20,24282,77,25189,129,34371,57,33411,68,18630,159,18193,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5878,187,3,gilbert
42158,41,30676,426,139008,20,24562,71,25645,138,35449,56,34564,70,18904,171,18527,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6024,188,3,gilbert
42784,43,30447,339,138776,23,24381,89,25647,136,35621,67,34837,81,19009,182,18464,627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5990,189,3,gilbert
42514,26,30526,349,133682,21,24640,78,25967,125,35457,58,34613,73,19094,166,18413,439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5886,188,3,gilbert
39727,30,28895,279,148939,19,22180,71,23221,111,33010,55,32225,66,17828,167,17294,487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,6146,187,3,gilbert
41819,49,30086,315,131931,20,24963,80,25959,126,34691,56,33683,69,19101,155,18412,469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5786,187,3,gilbert
41051,29,28920,328,137324,20,23255,71,24286,106,33776,56,32806,68,18176,152,17790,537,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5920,186,3,gilbert
41195,29,29313,279,134842,19,23286,71,24238,127,34683,56,33655,67,18265,148,17903,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5858,186,3,gilbert
41961,46,30178,441,147139,26,23583,96,24648,158,34940,71,34030,86,18356,193,18095,694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,6146,190,3,gilbert
41718,33,29645,313,141912,21,23935,79,25011,133,35118,64,34172,73,18850,162,18305,534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5982,188,3,gilbert
41418,30,29841,330,139075,29,23590,73,24696,111,34584,59,33699,66,18663,166,17991,610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5990,187,3,gilbert
42088,55,30140,357,140354,24,24315,81,25286,150,34373,65,33539,85,18700,197,18348,664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6040,189,3,gilbert
40357,41,29850,359,141917,20,23577,67,24586,111,33540,55,32572,66,18263,153,17629,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6024,187,3,gilbert
43594,58,30897,388,140274,29,24888,98,26227,185,36242,86,35416,94,19385,207,18847,607,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1909,6050,190,3,gilbert
41722,33,30128,313,134204,20,24305,66,25554,131,34834,56,33819,68,18824,150,18418,555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5884,187,3,gilbert
41436,43,29969,285,131470,19,24032,69,25299,115,34535,57,33782,68,18471,147,18054,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5848,186,3,gilbert
41643,38,30025,280,133288,16,24056,63,25117,109,34724,57,33790,72,18435,157,18043,477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5828,186,3,gilbert
43200,34,30747,372,125842,20,25893,66,26977,109,36212,56,35322,57,19479,128,18953,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5780,186,3,gilbert
41340,40,30204,352,140761,22,24168,78,25156,122,34700,59,33798,73,18606,190,18198,486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6032,188,3,gilbert
39698,29,29310,279,143675,19,23397,73,24325,126,33057,56,31984,67,18055,156,17579,563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6066,187,3,gilbert
40205,66,28940,392,134323,31,23639,109,24424,187,33390,90,32459,108,18085,216,17611,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1855,5812,185,3,gilbert
41680,53,30172,297,139942,22,23777,86,24673,152,34512,62,33666,76,18518,173,18015,564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6022,188,3,gilbert
41098,37,29232,361,145440,21,22545,75,23477,121,33949,58,33127,69,17891,166,17466,598,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6060,188,3,gilbert
39149,28,28531,366,142258,21,23010,66,23908,114,32978,55,32229,65,17800,155,17262,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,6000,186,3,gilbert
41633,38,30137,286,134305,20,24747,79,26007,134,35324,57,34388,68,19108,172,18594,546,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5928,187,3,gilbert
43436,32,30749,344,127184,20,25917,71,27078,141,36777,59,35699,71,19821,155,19269,605,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5776,188,3,gilbert
42684,42,30602,307,143364,35,24371,101,25326,162,35476,83,34538,91,19103,212,18486,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1906,6102,190,3,gilbert
39867,35,29372,376,143285,19,23359,70,24300,109,33404,53,32428,66,18047,158,17513,507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,6036,187,3,gilbert
40852,34,29794,313,144188,19,23518,72,24583,110,33775,56,33009,66,18323,150,17887,629,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,6102,187,3,gilbert
41598,32,29966,302,134914,19,23781,73,24860,123,34319,56,33392,66,18539,150,17880,551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5868,187,3,gilbert
43064,60,31421,298,131400,23,25558,90,26561,150,35976,63,35060,78,19745,193,19062,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5854,188,3,gilbert
40232,35,29807,394,151678,26,22714,93,23545,153,33402,68,32719,81,17870,198,17475,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6200,189,3,gilbert
40182,44,29593,293,141851,20,23479,67,24536,126,34028,59,33150,66,18418,171,17833,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6000,187,3,gilbert
40343,33,28885,277,139645,17,22993,65,24178,129,33034,55,32104,67,17917,153,17665,491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5956,186,3,gilbert
42238,37,29711,338,136710,20,24407,72,25626,111,35171,58,34264,65,18755,149,18158,523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5944,187,3,gilbert
38916,30,27994,325,142843,19,22512,61,23348,107,31916,56,31080,67,17551,146,16988,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,6026,186,3,gilbert
173525,100,117890,849,370724,63,94744,264,101015,516,148166,217,145433,278,71642,673,69594,1254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3793,11802,379,3,gilbert
168883,126,114188,856,366723,81,90651,332,96849,626,142507,265,139801,304,69003,770,66940,1357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11816,375,3,gilbert
169032,96,112476,839,360338,67,93629,290,99296,532,143483,215,140373,276,70623,670,68206,1274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11698,373,3,gilbert
170001,100,114712,919,386372,67,92800,245,99310,512,143442,206,140584,252,70243,662,68248,1322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12218,379,3,gilbert
168850,113,114477,887,383728,102,89958,347,96498,656,142985,281,140329,335,69394,820,67453,1420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12180,377,3,gilbert
168674,107,113316,804,353549,64,90769,253,96393,522,143041,214,140129,265,69484,663,67819,1298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11754,373,3,gilbert
170742,101,113646,780,353159,87,93169,228,98631,490,143940,197,140315,249,69921,621,67955,1241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3723,11592,372,3,gilbert
166644,103,112512,768,369817,71,89320,296,95624,565,140746,235,137895,303,68311,727,66344,1364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11838,374,3,gilbert
172028,103,115011,845,352623,69,94219,281,99602,584,146857,235,143499,287,71170,709,68876,1245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11692,374,3,gilbert
169444,121,112830,851,360334,71,90676,294,96445,581,143049,237,140417,286,69224,706,67401,1324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11714,374,3,gilbert
167015,113,111894,886,376449,91,91881,334,98561,633,141229,280,138798,314,69755,789,67488,1371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12046,376,3,gilbert
166705,95,113260,820,368668,81,92825,292,98368,558,141077,242,138471,277,69471,735,67707,1320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11930,374,3,gilbert
170557,101,114119,869,368568,84,91607,324,97427,625,144044,284,141092,303,69828,749,67940,1335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11830,375,3,gilbert
168026,114,114516,924,390524,68,91224,260,97269,585,142711,221,140116,270,69574,741,67669,1351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3801,12260,380,3,gilbert
170883,90,114916,822,378453,66,93743,242,99610,523,145525,204,142376,253,71181,662,68967,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,12192,378,3,gilbert
170721,93,114166,828,363523,82,90846,294,96253,578,144553,236,141391,286,69226,705,67497,1317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11662,374,3,gilbert
166432,106,112957,859,389249,79,89248,316,95831,631,142113,273,139586,309,68428,786,66524,1404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12094,376,3,gilbert
168627,110,112820,828,367548,69,91824,284,97673,546,142619,231,139818,281,69901,702,68099,1296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11814,374,3,gilbert
172512,124,115948,869,357903,76,90795,305,95816,587,145189,258,142191,305,69450,778,67498,1329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11694,375,3,gilbert
164159,118,110967,831,392774,75,88429,294,95409,583,139948,246,137316,291,68343,762,65930,1361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,12162,375,3,gilbert
170941,116,114122,887,368658,85,94402,326,100814,661,145689,276,142703,319,71135,794,68907,1406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11976,376,3,gilbert
164272,107,111007,834,380187,81,89160,305,95243,568,138488,268,135477,291,67976,724,65845,1317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,12016,375,3,gilbert
170551,118,114652,835,366166,100,91971,352,97451,667,144965,295,141757,330,69748,812,68111,1435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,11890,377,3,gilbert
170164,95,113955,880,365936,70,93142,285,98942,558,144036,235,141323,277,70879,705,68736,1316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11754,374,3,gilbert
173080,116,115699,809,360786,95,92409,335,97655,652,145038,302,142223,326,69944,818,67960,1348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11876,376,3,gilbert
172366,92,116164,835,364603,61,95535,243,100954,524,147282,203,143870,256,71920,644,69854,1280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,11996,378,3,gilbert
167366,117,113119,779,374708,79,90184,338,96522,631,141985,273,139050,313,69237,770,67038,1375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11920,376,3,gilbert
165223,101,111292,831,379986,78,89650,284,96117,583,141279,252,138959,304,68325,730,66642,1347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,12136,375,3,gilbert
171520,102,116291,828,372325,67,91870,245,97627,511,144815,203,141916,264,69959,637,67906,1241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,11938,378,3,gilbert
167135,125,111960,806,381838,94,90512,374,96827,628,141817,286,139527,322,69678,797,67251,1344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12128,376,3,gilbert
165510,117,111889,851,378359,92,89724,318,96034,579,140451,280,137205,309,68223,761,66223,1341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11888,375,3,gilbert
169357,97,113758,853,365529,69,92661,272,98257,568,144466,240,141089,292,70436,705,67729,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11756,374,3,gilbert
170259,130,114557,882,367635,93,92717,310,98668,632,145825,274,143198,312,70794,760,68255,1377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,12042,376,3,gilbert
164009,117,111911,862,394013,99,88753,339,95296,636,138197,270,135662,317,68133,801,66212,1365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12130,376,3,gilbert
175612,90,117404,893,367670,57,94581,242,100219,515,148900,200,146228,269,71537,656,69475,1289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12006,378,3,gilbert
167181,104,113127,871,372476,81,90591,301,97080,605,141805,264,139203,300,69026,765,67188,1338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11960,375,3,gilbert
170707,103,114052,860,368466,91,92362,329,98067,606,145387,265,142163,315,70544,769,68220,1393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11860,376,3,gilbert
171740,121,114834,873,371266,91,92408,344,98625,635,145636,300,142905,345,70957,818,68751,1414,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,11856,377,3,gilbert
165512,104,112457,825,378893,75,89632,295,96231,596,140426,258,137947,297,68497,742,66768,1361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12016,375,3,gilbert
169649,93,114677,829,355583,66,92202,258,97664,559,143379,227,140537,283,69716,677,67715,1298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11610,373,3,gilbert
166635,106,112228,828,365998,64,91668,239,97454,502,141149,207,138564,256,69417,642,67544,1239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3730,11832,373,3,gilbert
167836,106,112978,841,365896,82,91369,276,97268,570,142407,236,139562,287,69587,744,67318,1331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11892,374,3,gilbert
167722,109,112853,853,374353,77,91486,318,97570,609,144383,269,141408,300,69648,750,67890,1340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11966,375,3,gilbert
170066,93,116115,893,376957,56,91129,229,97106,542,144348,198,141646,248,70362,628,68520,1311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12026,378,3,gilbert
166942,100,112618,835,376234,72,89784,298,95790,566,141721,242,139044,299,68659,744,66862,1334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11880,375,3,gilbert
167197,119,113338,852,369459,89,90305,325,96326,615,142147,285,139524,313,69135,794,67148,1416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12052,376,3,gilbert
169722,130,114879,883,376247,100,92022,355,98677,641,143478,287,140622,332,69978,817,68296,1344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12076,377,3,gilbert
167402,89,112614,790,387434,64,90460,236,96890,479,143810,189,141225,245,69231,606,67255,1213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12234,377,3,gilbert
170984,98,115459,796,380504,64,91831,243,98212,502,145233,199,142572,251,69790,629,68268,1255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,12044,378,3,gilbert
170695,108,114303,757,366930,79,94366,325,100224,598,146508,260,143387,308,71023,794,69074,1339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11780,375,3,gilbert
381691,200,245597,1449,742790,138,181811,613,192919,1137,317604,498,312969,620,139473,1437,135686,2410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17862,565,3,gilbert
382086,256,242765,1444,743360,190,182315,723,192641,1314,320753,658,315905,754,140299,1690,136449,2582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17832,563,3,gilbert
393549,208,252882,1523,722240,148,191243,617,202438,1220,332243,541,327071,700,144800,1519,140710,2511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18048,566,3,gilbert
383030,239,246863,1472,735294,187,181116,683,192870,1281,322073,601,317168,730,139294,1640,135960,2520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17890,562,3,gilbert
375364,214,242652,1450,734363,134,181154,521,192691,1080,317215,458,311841,573,139029,1347,134862,2308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17952,563,3,gilbert
378376,201,243586,1498,742710,148,181363,624,193031,1193,319987,521,314656,647,140812,1518,137084,2506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,18156,565,3,gilbert
382171,186,246586,1416,724252,138,179662,517,191140,1159,322656,457,317411,587,139324,1352,135909,2311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,18068,563,3,gilbert
385147,187,246823,1457,733031,133,182430,537,193506,1119,323900,474,319879,604,140973,1413,137226,2372,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17964,564,3,gilbert
381345,192,246214,1469,740437,137,178718,544,190339,1124,321079,486,315556,612,138820,1410,134420,2367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17974,564,3,gilbert
386560,216,249676,1565,732311,173,181381,640,192573,1250,324118,567,319537,707,140574,1601,137435,2600,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5675,18160,567,3,gilbert
391090,224,251098,1559,750543,156,183589,654,194579,1247,326868,573,322348,689,142005,1578,137843,2548,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,17872,567,3,gilbert
377912,182,244470,1431,715768,121,181756,527,193044,1084,317295,445,312786,573,138777,1369,135988,2355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,18068,563,3,gilbert
380596,181,245611,1465,742841,141,181313,576,193207,1160,321544,493,316044,618,140246,1488,136118,2418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18124,565,3,gilbert
369104,217,241267,1386,712201,154,179425,632,190382,1203,311056,547,306419,664,138323,1550,134888,2390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,18068,560,3,gilbert
385752,195,245462,1524,729552,141,184944,613,196958,1169,325828,504,320691,627,141992,1456,138554,2446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18066,565,3,gilbert
375266,237,241805,1419,725805,183,180360,674,191406,1284,319127,652,314195,717,139455,1622,135857,2515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5623,18114,562,3,gilbert
389396,258,249338,1387,750225,180,188029,675,198640,1272,327791,624,321667,774,142182,1641,137850,2516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17556,561,3,gilbert
381670,204,243364,1481,730613,129,183829,525,195207,1157,320677,461,315680,581,140973,1355,136504,2354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,18040,563,3,gilbert
388155,184,247697,1498,743486,133,185290,547,196767,1121,325133,488,320053,614,141553,1412,137320,2398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17748,564,3,gilbert
383375,208,245579,1459,723983,135,182967,627,193916,1144,324672,484,319809,605,140983,1424,136989,2409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17950,564,3,gilbert
374563,211,240755,1377,723848,162,178554,618,190066,1222,317923,554,312032,670,138940,1617,134891,2390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5608,17836,560,3,gilbert
384506,189,247646,1469,722657,128,183931,521,194206,1085,325902,468,321323,587,141283,1365,136787,2334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17846,563,3,gilbert
380332,236,244509,1407,733144,182,181368,688,192157,1305,318452,595,314166,742,139919,1649,136189,2446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17970,562,3,gilbert
383705,197,247630,1467,733129,137,182276,569,193730,1133,321543,494,316286,619,139847,1442,136438,2397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17988,565,3,gilbert
391746,208,249786,1603,748591,163,185331,619,196675,1203,328844,534,323596,667,141481,1539,137923,2492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,17826,566,3,gilbert
382538,195,246071,1449,735560,131,182175,534,193492,1085,324339,465,318937,585,141379,1349,137537,2318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17914,563,3,gilbert
385961,206,247864,1549,734758,152,182245,614,193827,1198,323299,538,317904,672,140164,1527,136984,2432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,18046,566,3,gilbert
385451,229,246193,1448,727126,187,183756,703,194233,1305,324439,605,320039,735,140585,1648,136296,2545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17820,562,3,gilbert
383715,210,244971,1444,729941,130,182369,545,193366,1075,322002,467,316418,601,139941,1402,136064,2328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17922,563,3,gilbert
385464,196,248608,1477,736020,137,184356,530,195208,1093,324820,465,318936,596,141718,1429,137809,2352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17970,564,3,gilbert
376934,184,242796,1441,727639,130,184613,543,195663,1111,320971,459,315452,581,140880,1359,137202,2361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,18084,563,3,gilbert
380378,233,245918,1434,733330,179,182772,671,193579,1300,319860,602,314838,716,140343,1627,136313,2529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17862,562,3,gilbert
392383,240,252897,1482,741140,159,189097,658,200098,1244,331368,606,325835,700,144232,1595,139856,2552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,18004,567,3,gilbert
390885,198,250296,1447,720725,133,183772,572,194622,1151,327311,471,322814,600,141276,1381,137487,2350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17898,564,3,gilbert
395063,221,252306,1544,739650,175,185689,685,196961,1276,329734,581,325617,709,142933,1605,138856,2513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,17954,567,3,gilbert
378456,225,242627,1532,727088,137,182879,549,194100,1128,320553,485,314471,610,140914,1424,137399,2399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,18044,564,3,gilbert
377464,244,242447,1438,744309,186,178600,670,190159,1299,316913,603,311283,726,138562,1628,134355,2479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17726,562,3,gilbert
383580,205,243644,1483,737715,131,184288,533,194909,1116,323625,471,319382,602,141456,1390,137191,2382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17870,564,3,gilbert
391972,234,252114,1588,743256,172,187655,667,199152,1254,328090,609,323650,704,142858,1613,138725,2486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5675,17984,567,3,gilbert
375611,236,241532,1412,728334,174,179554,653,190679,1254,317568,584,312159,703,138520,1594,134642,2471,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,18024,561,3,gilbert
378444,233,244896,1384,756131,173,184202,650,195345,1239,318929,579,313399,723,141834,1593,137275,2470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,17672,561,3,gilbert
382650,219,243852,1380,714907,177,182924,668,193730,1270,320398,602,316159,714,140160,1594,135842,2491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17736,561,3,gilbert
379800,193,244843,1509,739843,137,181085,566,192620,1131,319202,489,314731,613,139893,1433,136429,2389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17996,565,3,gilbert
391233,189,249988,1543,756036,147,189261,599,200763,1196,328784,522,324401,657,143790,1508,139929,2480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,17796,565,3,gilbert
384422,227,249446,1534,735414,175,183472,644,194795,1252,323486,552,318984,683,141080,1577,137574,2542,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,18176,567,3,gilbert
382540,202,248134,1527,746954,145,183655,569,194793,1173,324771,513,319096,626,141251,1494,137341,2447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18066,565,3,gilbert
378142,191,243767,1443,738436,130,180928,532,192488,1201,317838,468,312951,586,139032,1387,135320,2364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,18082,564,3,gilbert
393543,211,251889,1478,731860,135,187099,545,198423,1148,328024,490,323744,617,142458,1418,138426,2377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17800,564,3,gilbert
396231,187,250810,1484,743185,132,186284,514,197680,1105,331900,466,327092,606,142199,1407,137733,2348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17628,563,3,gilbert
390874,234,250914,1545,753951,181,190048,692,201411,1354,329943,612,324582,734,144912,1658,139818,2667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5684,18032,568,3,gilbert
684960,386,425235,2187,1299349,284,303195,1160,325798,2226,575521,1039,571603,1242,231880,2799,225208,3951,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,24024,752,3,gilbert
690294,384,430382,2281,1298880,272,302637,1140,324839,2173,583022,977,579728,1210,233284,2748,226766,4092,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7580,24464,758,3,gilbert
701013,375,431656,2047,1351026,247,316201,1060,339403,2119,586960,937,584035,1185,238159,2660,229785,3847,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23638,750,3,gilbert
690777,458,430080,2197,1308010,306,309337,1277,330969,2338,577892,1110,573644,1355,235252,2987,226847,4237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,24126,754,3,gilbert
706664,348,433804,2359,1359812,248,314101,1170,336912,2148,585691,940,581974,1185,237193,2654,229099,4037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7569,23972,756,3,gilbert
693958,347,434331,2136,1316713,231,310056,1009,332438,2041,580924,882,577622,1125,235497,2536,228088,3704,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,23806,749,3,gilbert
682687,357,424024,2084,1303377,266,300657,1086,322324,2134,567802,956,565155,1181,230507,2681,223565,3884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23930,751,3,gilbert
697030,385,429440,2203,1377852,279,315810,1174,338242,2280,585030,1070,579698,1288,238897,2855,230316,4084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23694,753,3,gilbert
691044,373,430727,2159,1337733,270,301035,1164,324991,2202,576156,1016,569595,1247,232122,2799,225210,3991,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23926,752,3,gilbert
702256,409,432534,2150,1349553,287,317676,1196,340017,2315,593855,1062,592385,1300,239255,2876,231246,4072,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23890,753,3,gilbert
689255,351,426843,2303,1273314,239,304783,1062,325219,2076,576953,896,573080,1130,234052,2606,226785,3970,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7564,24578,756,3,gilbert
697645,424,430859,2193,1363678,302,310086,1276,332994,2355,579239,1179,577309,1360,236267,2973,227621,4156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,23926,754,3,gilbert
693265,346,429030,2162,1309578,244,307469,1053,330585,2112,581203,958,576479,1175,233721,2628,226225,3770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23872,750,3,gilbert
676592,365,422290,2041,1304126,245,301753,1049,322920,2077,565723,914,561049,1151,231222,2668,224373,3777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,24048,750,3,gilbert
704269,401,434873,2270,1344867,288,317284,1177,339182,2242,587157,1093,584011,1297,239550,2888,231467,4117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23882,753,3,gilbert
685556,408,424230,1942,1316034,280,303448,1169,326239,2252,571995,1065,567643,1298,231196,2823,223761,3909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7470,23660,747,3,gilbert
684608,390,430193,2194,1329050,287,304879,1217,327447,2272,570623,1097,568039,1311,234021,2883,226322,4111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,24110,753,3,gilbert
680094,329,423699,2042,1279682,235,303219,1009,324386,2029,568112,878,564402,1113,231067,2555,223532,3681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,24094,749,3,gilbert
703626,393,435770,2266,1354562,287,319044,1181,340508,2256,588627,1044,585453,1280,240691,2853,232701,4080,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23888,753,3,gilbert
698777,403,430503,2191,1338623,285,317648,1201,341138,2226,590125,1027,587502,1286,240129,2853,231872,4003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23900,752,3,gilbert
698579,380,432959,2081,1341822,282,311912,1158,334150,2245,582171,1044,579488,1258,235622,2784,227760,3964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,23848,752,3,gilbert
696325,332,431209,2197,1346499,234,308243,1016,331401,2031,580776,878,578486,1126,235202,2611,227651,3866,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,24002,755,3,gilbert
704190,338,435258,2252,1335406,235,316275,1047,338979,2083,586658,886,585118,1124,238165,2560,230887,3905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7556,23994,755,3,gilbert
689839,415,428255,2033,1308052,301,308954,1235,331311,2298,576649,1096,575236,1318,234740,2894,227024,3930,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7480,23840,748,3,gilbert
689079,376,425923,2182,1315613,266,302453,1121,325624,2172,576724,989,571942,1213,231184,2748,225055,3941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23954,752,3,gilbert
692819,401,430775,2213,1322181,278,303442,1170,325745,2238,580190,1045,577315,1284,232658,2806,225570,4057,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,24054,753,3,gilbert
700325,405,432882,2114,1364468,266,311443,1146,335148,2230,580570,999,577492,1245,235439,2781,228122,3910,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23576,752,3,gilbert
682069,335,423339,2269,1296838,237,298388,1059,319909,2097,569905,881,564359,1116,230441,2555,224045,3849,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7562,24434,756,3,gilbert
666494,387,415775,2140,1265716,296,292075,1175,313327,2254,558468,1062,554050,1249,227742,2831,220962,4061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24454,753,3,gilbert
685094,399,428913,2126,1327848,295,304172,1197,326595,2277,573486,1088,570630,1317,232086,2849,225440,4053,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23962,753,3,gilbert
675843,344,423002,2072,1301067,244,296231,1042,318149,2074,563439,906,558906,1128,228970,2605,222139,3769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,24034,750,3,gilbert
699364,337,430307,2100,1360848,240,316620,1041,340744,2061,586913,914,584328,1154,239657,2592,230590,3696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23586,750,3,gilbert
685233,408,427085,2020,1317644,300,311792,1215,332943,2301,577164,1058,572969,1323,235355,2900,227520,3977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7481,23718,748,3,gilbert
693759,383,432925,2266,1298478,296,308964,1221,330562,2273,578631,1038,575068,1284,235645,2874,228123,4075,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,24178,753,3,gilbert
683559,397,426642,1992,1311565,295,308254,1214,330545,2265,575694,1049,570540,1329,233515,2871,225809,3911,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7476,23650,747,3,gilbert
693258,396,429714,2153,1324647,283,307752,1198,329749,2271,582082,1053,579119,1278,235218,2858,226961,4065,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,24018,753,3,gilbert
700828,397,433588,2096,1354868,278,314010,1164,337108,2247,585721,1044,582675,1288,236333,2843,228687,3935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23720,753,3,gilbert
689142,398,425999,2276,1313556,292,304461,1196,324049,2254,574646,1094,570617,1315,232758,2858,226490,4021,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24174,753,3,gilbert
687746,331,423864,2270,1305875,241,301937,1041,323323,2039,577319,893,571196,1136,232315,2576,224912,3913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7563,24288,756,3,gilbert
693915,415,429422,2138,1325321,295,308450,1189,330536,2274,578044,1093,572741,1306,233784,2871,226734,4059,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23994,753,3,gilbert
700506,378,431499,2068,1361838,270,317014,1107,339059,2186,587593,983,585243,1218,239454,2763,230576,3934,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23780,751,3,gilbert
692312,344,426498,2070,1342214,238,310308,1023,332243,2045,579797,904,577769,1143,234956,2557,226915,3695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23668,749,3,gilbert
712880,427,440235,2216,1398996,296,321657,1252,345782,2312,594005,1116,590904,1359,241855,2960,233804,4203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23550,754,3,gilbert
693441,425,433438,2052,1338383,312,310315,1265,332390,2326,580943,1136,576881,1347,234563,2974,226840,3973,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23616,748,3,gilbert
698680,410,431766,2141,1363277,286,316444,1192,337262,2241,578387,1030,576770,1283,238298,2865,229581,4023,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23780,753,3,gilbert
702168,373,436341,2212,1379025,274,317056,1158,338376,2250,584997,1007,583461,1259,237339,2779,230563,3994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23678,752,3,gilbert
709844,341,439126,2257,1360086,230,317805,1009,340984,2031,593903,897,592256,1142,239845,2613,231606,3914,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,23842,755,3,gilbert
697408,383,432813,2170,1347912,277,314360,1164,335955,2267,580271,1072,578359,1321,237387,2823,229151,4015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23892,753,3,gilbert
686421,381,428126,2216,1301288,289,305726,1190,328641,2231,572964,1027,570174,1271,233446,2829,226078,4038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,24146,753,3,gilbert
695494,403,434022,2140,1324968,282,312163,1196,334948,2295,584989,1030,581863,1264,237581,2855,229370,4010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23972,753,3,gilbert
4693,31,4305,335,16304,29,4507,39,4508,44,4140,37,3906,38,3786,65,3719,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6004,43,3,gilbert
5250,33,4778,207,17034,25,4901,39,4897,44,4470,38,4230,39,4082,66,3974,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5966,43,3,gilbert
4792,31,4389,236,15327,27,4556,54,4554,45,4159,40,3936,41,3808,68,3720,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6144,43,3,gilbert
5145,25,4673,240,17170,28,4875,51,4873,46,4473,41,4262,42,4093,70,4005,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5938,43,3,gilbert
4998,25,4523,235,16082,17,4837,40,4836,43,4402,38,4206,39,4112,66,4019,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5984,43,3,gilbert
5638,33,5088,246,17984,25,5288,47,5287,45,4866,38,4628,40,4457,68,4328,283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5852,43,3,gilbert
5481,28,4991,193,17120,17,5158,41,5156,46,4754,39,4481,40,4289,68,4195,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5908,43,3,gilbert
5495,29,4967,263,17436,20,5155,47,5155,53,4713,45,4446,47,4275,79,4173,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5986,43,3,gilbert
5711,29,5203,191,18274,19,5402,46,5402,45,4813,39,4559,41,4389,69,4281,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5828,43,3,gilbert
4707,26,4288,224,15692,17,4466,48,4466,56,4116,38,3902,48,3768,67,3676,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6096,43,3,gilbert
4648,30,4298,214,15633,22,4455,44,4455,43,4077,41,3853,39,3735,65,3655,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,6012,43,3,gilbert
4908,34,4444,224,16289,17,4631,40,4629,44,4236,39,4013,41,3887,67,3793,312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6010,43,3,gilbert
4652,26,4273,209,15615,29,4500,53,4500,45,4116,39,3881,41,3815,67,3704,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6036,43,3,gilbert
5061,31,4589,232,16645,17,4802,39,4801,43,4440,38,4235,39,4062,66,3946,334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5926,43,3,gilbert
5058,33,4631,217,16502,25,4796,49,4795,44,4406,38,4177,39,4023,66,3907,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5948,43,3,gilbert
4870,34,4448,213,15828,22,4647,51,4647,56,4273,49,4054,50,3941,83,3839,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,6160,43,3,gilbert
5306,24,4791,226,17233,25,5040,48,5038,44,4644,38,4391,40,4214,67,4105,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5932,43,3,gilbert
5072,29,4627,319,16627,25,4772,46,4768,44,4403,37,4194,46,4019,66,3926,434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5946,43,3,gilbert
5258,31,4736,314,17151,19,4963,39,4963,44,4536,37,4269,39,4110,66,4019,352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1861,5856,43,3,gilbert
4895,35,4483,239,15992,30,4624,47,4621,53,4276,46,4044,48,3876,79,3787,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6108,43,3,gilbert
5134,37,4675,217,17204,29,4879,46,4878,52,4431,45,4222,46,4085,78,3980,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5970,43,3,gilbert
5244,25,4788,249,16703,25,4976,40,4972,44,4538,37,4303,39,4175,67,4054,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5946,43,3,gilbert
5124,27,4704,246,16903,17,4849,39,4847,44,4480,38,4239,39,4084,65,3988,322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5898,43,3,gilbert
5148,36,4689,267,16657,22,4893,50,4895,55,4473,48,4286,49,4121,82,4000,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6060,43,3,gilbert
5535,34,5049,208,17954,18,5261,42,5254,47,4818,41,4574,42,4379,71,4308,345,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5866,43,3,gilbert
5183,31,4740,231,17026,20,4900,39,4900,45,4526,37,4293,39,4130,66,4031,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5874,43,3,gilbert
4628,33,4231,230,15304,29,4444,47,4443,52,4057,45,3918,47,3817,78,3722,329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6154,43,3,gilbert
5226,28,4756,201,17142,17,4918,40,4917,45,4561,38,4294,40,4099,67,3988,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5872,43,3,gilbert
5242,43,4801,197,18037,28,4888,64,4890,55,4555,42,4294,44,4092,72,4007,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5894,43,3,gilbert
5242,36,4791,246,16884,20,4986,57,4989,67,4562,44,4317,46,4156,76,4074,318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5990,43,3,gilbert
5357,30,4906,222,17459,38,5015,62,5016,55,4674,49,4449,51,4227,84,4128,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,5912,43,3,gilbert
5163,41,4659,284,16890,27,4804,46,4809,45,4433,38,4177,39,3975,66,3887,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5966,43,3,gilbert
5336,34,4899,249,17304,17,5046,39,5043,48,4657,37,4420,39,4244,66,4129,297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5880,43,3,gilbert
4638,37,4253,193,15164,19,4409,45,4407,49,4051,42,3877,44,3728,74,3647,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6170,43,3,gilbert
5288,26,4786,227,17502,27,4962,51,4962,45,4580,39,4350,41,4157,68,4082,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5884,43,3,gilbert
4852,30,4485,211,16317,18,4653,42,4653,47,4263,40,4075,42,3945,70,3849,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6018,43,3,gilbert
4576,32,4237,227,15057,23,4406,39,4408,43,4064,37,3874,39,3763,65,3674,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,6060,43,3,gilbert
4679,36,4347,205,16174,17,4421,40,4421,44,4099,38,3923,39,3787,65,3721,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,6002,43,3,gilbert
4913,31,4453,243,15843,17,4707,39,4710,43,4312,37,4103,39,3948,64,3851,290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5956,43,3,gilbert
5076,30,4629,195,16387,21,4712,70,4712,51,4368,45,4143,46,3947,77,3861,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6066,43,3,gilbert
5026,40,4608,266,16330,24,4770,39,4764,44,4289,38,4100,40,3947,66,3858,360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5990,43,3,gilbert
5659,33,5113,201,18129,22,5317,52,5316,44,4906,38,4657,40,4433,68,4347,269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5748,43,3,gilbert
5325,24,4810,237,17301,17,5043,40,5038,45,4655,38,4401,40,4185,67,4108,345,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5854,43,3,gilbert
4489,48,4141,202,15438,26,4253,70,4253,63,3985,56,3789,58,3649,94,3588,427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1913,6236,43,3,gilbert
4971,29,4547,230,16623,17,4719,40,4717,44,4331,38,4102,39,3943,69,3842,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5948,43,3,gilbert
4823,26,4417,213,15855,21,4582,49,4585,61,4214,44,4029,46,3890,76,3803,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6094,43,3,gilbert
5098,31,4647,202,16768,17,4885,40,4885,47,4464,38,4264,39,4137,67,4011,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1861,5936,43,3,gilbert
4942,30,4527,192,16127,28,4665,43,4663,47,4278,41,4051,43,3966,72,3844,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6060,43,3,gilbert
5165,25,4673,207,16939,17,4875,40,4873,45,4449,38,4200,40,4079,67,3979,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5940,43,3,gilbert
5041,33,4583,213,16606,17,4755,40,4757,44,4337,38,4105,40,3971,67,3877,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5960,43,3,gilbert
19524,102,17106,528,68332,78,17613,172,17612,195,16236,176,15358,188,14036,297,13676,715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12018,61,3,gilbert
19723,91,17280,527,70674,88,17790,188,17794,208,16349,188,15542,193,14075,312,13698,690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11964,61,3,gilbert
18832,94,16489,466,67155,79,16982,170,16987,183,15678,173,14803,169,13560,293,13259,657,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11962,61,3,gilbert
19225,114,16838,567,68545,80,17517,185,17517,216,15991,191,15129,188,13922,310,13573,743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12056,61,3,gilbert
19754,65,17333,508,70487,58,17799,147,17810,153,16411,135,15520,141,13995,236,13686,650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11692,61,3,gilbert
19731,98,17272,554,70683,69,17741,156,17744,173,16294,156,15439,161,14019,265,13683,686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11798,61,3,gilbert
21626,108,18694,552,73871,76,19334,176,19335,206,17684,189,16778,198,14906,301,14549,748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,11674,61,3,gilbert
19541,107,17003,483,68736,79,17491,175,17483,211,16189,188,15330,191,13969,312,13628,718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12078,61,3,gilbert
18909,115,16531,559,68525,90,17179,189,17188,207,15768,202,14981,185,13722,317,13381,795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12002,61,3,gilbert
20428,100,17642,521,71424,61,17929,138,17931,158,16778,141,15867,148,14147,242,13822,664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11726,61,3,gilbert
19889,71,17347,500,69351,60,17865,151,17864,166,16327,141,15508,147,13980,245,13618,706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11884,61,3,gilbert
18448,83,16150,524,66193,56,16576,130,16570,150,15239,129,14466,135,13276,230,12933,692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3792,12394,61,3,gilbert
20196,81,17589,486,71309,60,18124,148,18133,159,16688,139,15784,145,14200,239,13864,664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11760,61,3,gilbert
19134,78,16729,468,66112,72,17324,169,17328,182,15804,166,14952,170,13787,285,13440,683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,12176,61,3,gilbert
19365,102,17000,554,68504,86,17397,180,17389,200,16095,174,15255,179,13767,301,13444,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12030,61,3,gilbert
20064,93,17504,587,70862,75,17888,192,17887,189,16602,172,15651,196,14245,293,13838,741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11824,61,3,gilbert
19021,85,16676,500,68064,63,17143,159,17147,163,15857,142,15030,149,13574,247,13231,677,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,12032,61,3,gilbert
19754,92,17220,523,69119,63,17733,151,17732,163,16280,143,15441,149,14058,248,13755,659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11862,61,3,gilbert
21105,99,18288,501,72766,81,18675,177,18680,210,17364,184,16425,188,14705,309,14282,782,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11790,61,3,gilbert
19287,105,16842,555,68200,82,17422,183,17421,214,15984,198,15236,207,13976,325,13571,798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12086,61,3,gilbert
18887,92,16633,525,67238,66,16948,153,16958,169,15657,150,14816,155,13559,256,13154,715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3808,12400,61,3,gilbert
19276,108,16839,497,68608,78,17342,169,17331,194,15999,175,15224,180,13779,308,13437,735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12028,61,3,gilbert
19935,85,17380,504,69242,61,17934,151,17933,159,16467,141,15617,147,14086,251,13651,639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11838,61,3,gilbert
20327,86,17651,489,70793,62,18441,143,18445,170,16843,151,15960,158,14460,248,14043,686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11782,61,3,gilbert
20222,76,17695,492,70193,56,18200,145,18213,150,16695,129,15792,135,14241,226,13830,660,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3731,11770,61,3,gilbert
18101,73,15873,512,64391,74,16349,153,16350,168,15024,149,14259,157,13196,256,12809,640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,12318,61,3,gilbert
19306,81,16927,527,67484,72,17534,163,17547,180,16256,162,15363,168,13951,277,13593,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11950,61,3,gilbert
20171,88,17584,545,70668,79,18055,156,18057,175,16623,159,15691,170,14204,271,13829,660,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11866,61,3,gilbert
20708,79,18003,488,72005,68,18448,159,18434,182,16970,156,16084,163,14439,281,14018,721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11692,61,3,gilbert
19717,85,17236,498,69301,79,17676,179,17678,196,16317,176,15433,186,13913,308,13570,706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11954,61,3,gilbert
19275,85,16888,516,67724,80,17326,174,17322,191,16027,166,15165,172,13781,289,13415,688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,12044,61,3,gilbert
19358,93,17086,550,68176,58,17477,151,17483,155,16179,138,15356,143,13884,236,13595,697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11868,61,3,gilbert
19502,88,17136,490,68288,58,17591,149,17584,153,16100,136,15214,141,13882,247,13518,617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11840,61,3,gilbert
20425,99,17738,511,71267,64,18249,152,18249,167,17030,148,16175,154,14480,254,14126,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11622,61,3,gilbert
18810,104,16510,511,67841,81,17035,183,17049,213,15497,195,14771,200,13434,310,13071,766,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12134,61,3,gilbert
19997,78,17487,511,69465,73,18142,196,18141,186,16618,167,15782,172,14211,284,13869,703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11894,61,3,gilbert
18943,79,16665,459,67111,73,17095,152,17085,162,15755,144,14948,150,13715,250,13355,685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11958,61,3,gilbert
18639,115,16465,489,65991,52,16978,145,16981,153,15588,124,14764,124,13641,214,13221,680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,12252,61,3,gilbert
19102,98,16706,503,67600,80,17188,177,17195,199,15847,192,14990,187,13635,299,13341,647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12068,61,3,gilbert
19705,98,17200,508,69568,75,17704,165,17707,172,16360,154,15454,159,13986,263,13655,656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11878,61,3,gilbert
19889,98,17291,497,70496,79,17650,191,17651,200,16226,176,15418,183,13745,323,13467,693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12006,61,3,gilbert
19673,104,17287,507,69679,76,17691,171,17696,190,16336,173,15516,180,14092,298,13677,733,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11986,61,3,gilbert
19565,87,17153,487,69593,62,17603,152,17599,162,16258,144,15409,150,13931,253,13579,648,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11836,61,3,gilbert
19375,77,16982,524,69066,71,17434,160,17438,206,15970,162,15108,168,13835,276,13504,678,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11868,61,3,gilbert
19158,63,16738,535,68215,58,17359,145,17367,155,15974,126,15162,124,13827,223,13461,672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12154,61,3,gilbert
19559,102,17187,531,68778,73,17476,172,17479,186,16141,168,15278,174,13869,296,13471,692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11936,61,3,gilbert
20209,91,17656,528,70658,71,18172,172,18169,193,16777,176,15875,183,14350,290,13966,739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11846,61,3,gilbert
20024,92,17531,577,70265,75,17968,177,17969,188,16646,171,15734,183,14281,310,13907,743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11890,61,3,gilbert
19123,74,16884,470,67939,57,17361,147,17360,150,15981,123,15117,128,13865,219,13462,662,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12098,61,3,gilbert
20280,72,17637,492,71742,79,17959,142,17954,159,16630,119,15744,119,14144,207,13838,649,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11888,61,3,gilbert
41212,173,34770,762,150298,141,35139,306,35161,361,33504,318,31955,333,26857,533,26036,1148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5596,17558,74,3,gilbert
41299,190,34819,796,150241,155,34900,354,34900,398,33276,354,31688,365,26829,609,26102,1156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17698,74,3,gilbert
39111,197,33465,825,145730,168,34094,369,34109,425,31919,374,30206,385,26293,634,25541,1225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,18074,75,3,gilbert
40296,174,34339,817,150695,170,34331,377,34336,424,32813,387,31253,387,26419,653,25816,1260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17854,75,3,gilbert
38991,205,33341,824,146956,165,33943,363,33921,430,31698,366,30161,374,26235,645,25529,1246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,18118,74,3,gilbert
41646,149,35174,829,152161,116,35398,301,35461,331,33797,271,32203,285,27130,480,26285,1173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17808,75,3,gilbert
41374,163,34945,897,152961,147,35432,360,35443,398,33611,344,32021,353,27052,587,26328,1279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,18026,75,3,gilbert
40251,157,34008,866,150102,119,34732,268,34740,322,32816,270,31287,278,26785,479,26018,1133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17886,75,3,gilbert
40998,172,34569,892,152838,166,35244,353,35255,408,33411,367,31938,364,27100,623,26346,1304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5681,18128,75,3,gilbert
40128,151,33941,820,147925,157,34153,333,34176,385,32599,355,30921,354,26226,581,25440,1114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5610,17776,74,3,gilbert
43019,152,36090,870,155983,119,35884,256,35910,320,34607,272,32991,287,27292,482,26621,1196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17702,75,3,gilbert
42799,182,36033,825,153749,154,36604,375,36615,409,34979,366,33312,395,27625,622,26761,1238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17402,74,3,gilbert
39049,171,33332,885,147980,145,33914,310,33913,353,31979,322,30482,321,26402,542,25683,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18294,75,3,gilbert
42231,156,35618,864,153985,119,35692,292,35716,334,34294,274,32613,287,27339,486,26599,1162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17788,75,3,gilbert
41640,181,34999,854,152757,164,35247,382,35258,442,33819,394,32153,399,27105,672,26333,1295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17824,75,3,gilbert
41546,131,35079,856,151281,123,35123,301,35154,339,33559,286,31857,299,26924,500,26220,1173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17916,75,3,gilbert
40815,164,34608,859,151708,149,35120,312,35103,369,33287,326,31630,326,26948,565,26082,1219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18084,75,3,gilbert
40358,152,34294,810,150560,129,34461,292,34470,321,32957,277,31267,288,26655,486,25933,1154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18038,75,3,gilbert
41386,130,34798,885,152172,124,35388,311,35403,336,33660,286,32070,297,27067,508,26266,1187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17764,75,3,gilbert
41247,193,35000,827,151153,154,34905,354,34940,418,33460,366,31806,377,26622,619,25981,1217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17690,74,3,gilbert
41785,143,35529,843,154064,133,35255,296,35268,331,33906,287,32231,300,26874,512,26222,1218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17816,75,3,gilbert
41989,194,35408,878,155251,147,35620,336,35648,386,33922,320,32368,331,27170,559,26386,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,18026,75,3,gilbert
42667,178,35909,930,155471,156,35922,363,35934,407,34563,372,32798,378,27334,630,26650,1331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,17896,75,3,gilbert
41938,173,35461,890,154490,155,35749,361,35760,386,34394,352,32707,371,27585,596,26773,1318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,17768,75,3,gilbert
40320,178,34217,861,149453,148,34319,348,34352,396,32810,361,31300,370,26490,593,25790,1238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17736,74,3,gilbert
42256,142,35555,842,154524,122,35470,294,35458,327,34162,293,32499,302,27214,494,26440,1183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17788,75,3,gilbert
40559,172,34349,828,147881,149,34723,361,34725,399,32980,348,31371,370,26653,594,25916,1227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5613,17830,74,3,gilbert
41062,184,34852,901,152445,163,35397,354,35397,400,33291,363,31647,376,27033,606,26250,1297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,18170,75,3,gilbert
40182,199,34232,872,151233,149,34365,323,34386,375,32586,335,30973,355,26566,563,25766,1231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18028,75,3,gilbert
41218,188,34786,834,151011,171,34904,365,34921,428,33224,387,31560,396,26722,642,26082,1268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17834,75,3,gilbert
40453,191,34175,831,151624,166,34333,382,34356,437,32602,386,31022,396,26242,679,25598,1293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17986,75,3,gilbert
41900,156,35399,853,153199,131,35304,277,35340,322,33704,277,32036,292,27000,491,26235,1169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17896,75,3,gilbert
40386,209,34317,825,147680,168,34746,368,34752,420,32852,371,31317,382,26581,632,25914,1237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17910,74,3,gilbert
42193,170,35509,854,153698,121,35608,298,35641,324,34125,290,32477,292,27136,492,26351,1172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17896,75,3,gilbert
39502,140,33718,845,149344,125,33985,296,34004,325,32336,289,30803,303,26479,514,25739,1180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18076,75,3,gilbert
39855,167,33742,807,145659,138,34026,326,34015,364,32108,317,30423,325,26031,555,25283,1152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5602,18006,74,3,gilbert
41896,190,35334,853,152408,169,35534,374,35575,422,34116,376,32363,377,27105,630,26471,1248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17840,75,3,gilbert
40987,137,34766,840,151869,128,35080,299,35090,348,33467,297,31879,317,27087,518,26399,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18036,75,3,gilbert
39371,161,33484,782,144825,158,34057,344,34068,394,32070,365,30578,363,26177,597,25446,1191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5614,17940,74,3,gilbert
40551,151,34311,821,148150,122,35025,289,35012,323,33060,280,31479,295,26733,494,25983,1119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5585,17500,74,3,gilbert
41822,175,35310,819,151619,154,35213,325,35232,378,33675,334,32040,343,26827,577,26114,1170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5608,17680,74,3,gilbert
40610,162,34403,882,151464,150,34875,358,34920,397,33051,355,31473,354,26884,597,26189,1309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5675,18162,75,3,gilbert
40142,143,34066,830,151049,120,34361,300,34369,324,32388,278,30769,291,26480,492,25731,1179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18258,75,3,gilbert
41251,165,34905,886,152215,130,35188,299,35235,341,33586,299,31979,311,26983,534,26203,1210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17906,75,3,gilbert
41172,171,34753,851,152621,130,35290,319,35306,342,33440,300,31870,309,27149,535,26336,1232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17990,75,3,gilbert
40284,170,34435,866,149499,139,34530,329,34557,363,33137,320,31438,340,26562,557,25809,1244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,17878,75,3,gilbert
41307,171,34617,789,150183,155,35310,338,35329,389,33555,347,31989,350,26806,582,26094,1198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5609,17706,74,3,gilbert
42912,151,36137,863,155259,130,36027,299,36046,345,34677,305,33066,331,27500,525,26818,1214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17696,75,3,gilbert
40276,163,34161,848,150438,127,34545,303,34555,339,32665,291,31093,314,26448,511,25752,1201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,18114,75,3,gilbert
39580,154,33736,832,148573,119,33902,270,33938,314,32300,270,30714,283,26227,493,25536,1128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,18132,75,3,gilbert
67419,302,55600,1277,257723,224,54581,529,54666,600,54627,540,52113,548,41380,914,40184,1909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7569,24222,87,3,gilbert
67244,297,55431,1092,253685,237,54094,538,54192,629,54176,550,51770,566,40773,958,39695,1723,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23648,86,3,gilbert
66727,288,55029,1151,253546,241,53938,566,54010,643,53727,567,51376,572,40839,986,39653,1836,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23894,86,3,gilbert
67345,264,55746,1187,254226,258,55126,569,55151,655,54594,565,52268,582,41322,1005,40327,1859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23826,86,3,gilbert
67802,282,55847,1201,254531,276,54508,608,54643,700,54970,620,52641,636,41201,1084,40093,1929,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23618,86,3,gilbert
66325,259,54737,1158,253433,237,53963,546,54064,641,53491,556,51130,563,40905,962,39663,1844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,24002,86,3,gilbert
67806,287,55809,1099,252761,210,54367,503,54519,571,54790,486,52385,505,40773,872,39864,1706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23672,86,3,gilbert
66900,263,55199,1158,254778,226,54295,528,54333,606,54061,529,51577,551,40814,933,39723,1768,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23660,86,3,gilbert
65185,297,54454,1224,251486,281,53772,661,53912,733,52802,666,50322,669,40647,1128,39499,1960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,24222,86,3,gilbert
65703,231,54600,1088,251733,210,53172,470,53236,569,53090,478,50679,490,40351,858,39266,1692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7489,23862,86,3,gilbert
66790,306,55099,1213,254167,288,53791,650,53887,733,53794,658,51228,673,40555,1115,39455,1986,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,24058,86,3,gilbert
68317,305,55803,1210,257706,258,55068,616,55161,690,55465,619,53065,614,41122,1065,40009,1923,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23780,86,3,gilbert
64804,292,53892,1191,248219,276,53111,615,53149,700,52186,626,49729,635,40245,1063,39205,1926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7540,24292,86,3,gilbert
66450,260,54998,1224,256695,212,53686,513,53743,575,53491,487,51008,505,40558,866,39480,1850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24236,86,3,gilbert
67403,258,55584,1235,256874,211,53982,484,54106,576,54319,487,51868,510,40466,868,39389,1847,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,24062,86,3,gilbert
64738,303,53553,1147,248174,231,53563,529,53616,628,52748,547,50430,558,40523,938,39472,1800,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23938,86,3,gilbert
65009,258,53941,1089,247204,208,53224,471,53268,569,52801,478,50403,496,40318,857,39292,1688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23990,86,3,gilbert
66538,227,55049,1140,252860,234,53533,527,53621,597,53408,515,50955,533,40303,910,39106,1779,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23842,86,3,gilbert
65719,236,54411,1143,251967,225,53847,525,53921,620,53241,528,50791,533,40584,912,39561,1773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23932,86,3,gilbert
67241,276,55513,1238,255625,219,54270,511,54316,593,53916,509,51574,528,40651,901,39482,1870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7566,24024,86,3,gilbert
66504,289,54831,1061,251529,262,53935,592,54012,686,53773,583,51408,604,40634,1022,39445,1735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7468,23682,86,3,gilbert
67471,238,55850,1260,258486,225,55253,525,55329,612,54677,520,52190,535,41718,922,40415,1892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7569,24068,87,3,gilbert
66264,297,55050,1190,251726,260,53817,613,53903,672,53654,586,51283,595,40850,1024,39678,1880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,23852,86,3,gilbert
67334,321,55247,1179,254598,267,54072,592,54123,692,53935,599,51567,623,40547,1040,39589,1908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,24058,86,3,gilbert
66949,272,55176,1239,253086,207,54320,491,54365,579,54179,489,51675,500,40906,872,39815,1832,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24114,86,3,gilbert
66949,238,54926,1141,255717,231,53706,541,53797,643,53923,540,51562,553,40574,941,39461,1794,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23814,86,3,gilbert
67183,279,55632,1182,254530,244,54791,562,54892,655,54324,575,51826,610,41278,998,40056,1945,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23806,86,3,gilbert
66255,320,54674,1163,253579,254,53735,566,53797,647,53668,580,51218,584,40808,991,39763,1843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23842,86,3,gilbert
64860,317,53939,1231,252528,289,53115,639,53154,731,52535,657,50088,668,40276,1123,39226,1981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,24206,86,3,gilbert
66832,333,55103,1194,254394,251,54328,559,54408,650,54313,561,51897,580,40980,979,39913,1850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23732,86,3,gilbert
66894,268,55376,1148,251814,244,54663,552,54733,631,54209,556,51630,574,41128,967,40001,1826,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23772,86,3,gilbert
65653,293,54474,1065,251618,264,53296,594,53369,688,53071,603,50641,618,40168,1039,39068,1814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7472,23596,86,3,gilbert
67922,240,55768,1166,254899,245,54457,532,54561,626,54951,543,52498,555,41183,956,40025,1812,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23604,86,3,gilbert
65662,294,54231,1094,251423,209,53662,478,53715,557,53193,480,50732,489,40376,857,39267,1704,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7489,23824,86,3,gilbert
65023,269,54246,1243,251921,218,53601,510,53666,587,52876,500,50534,522,40651,891,39621,1888,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7564,24306,86,3,gilbert
66811,335,55412,1231,254208,277,54221,614,54292,719,54494,628,52035,660,40907,1079,39756,1952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23706,86,3,gilbert
64447,305,53657,1199,249999,277,52677,633,52754,708,52169,642,49667,667,40233,1083,39182,1948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24310,86,3,gilbert
66945,249,55355,1241,253556,221,53726,505,53826,602,54202,506,51824,536,40578,900,39475,1859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7565,24000,86,3,gilbert
66482,302,54798,1023,252279,224,53750,512,53817,595,53614,529,51065,537,40336,908,39318,1651,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7446,23646,86,3,gilbert
66256,296,54688,1242,250696,288,53957,642,54002,739,53453,655,51034,662,40764,1136,39619,1996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,23938,86,3,gilbert
65910,276,54590,1206,253899,272,53685,601,53702,696,53387,610,50911,625,40527,1074,39323,1940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,24184,86,3,gilbert
66725,334,55162,1195,252855,265,53929,591,54006,684,54165,598,51780,615,40584,1038,39689,1894,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23916,86,3,gilbert
67090,265,55619,1282,257875,234,54617,538,54701,626,54356,536,51949,554,41264,943,40183,1940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7575,24222,87,3,gilbert
65883,267,54859,1236,251296,217,53273,503,53347,597,53259,506,50803,553,40310,904,39176,1854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7565,24298,86,3,gilbert
67973,287,56302,1139,252495,248,54269,564,54362,640,54967,564,52554,566,41020,961,39959,1816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23792,86,3,gilbert
65764,247,54603,1158,250743,211,53299,480,53441,573,52847,486,50360,507,40330,874,39193,1837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7556,24086,86,3,gilbert
66688,227,55199,1232,255319,216,53566,505,53618,581,53865,495,51456,517,40308,879,39254,1854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7562,23902,86,3,gilbert
65471,233,54394,1127,249551,222,53496,515,53564,595,53165,510,50784,529,40799,910,39562,1758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23842,86,3,gilbert
67707,228,55558,1117,253278,208,54572,484,54670,558,54792,479,52239,498,40768,859,39764,1674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23554,86,3,gilbert
66649,335,55075,1206,253851,260,53918,585,53953,672,53700,593,51325,603,40829,1028,39596,1882,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,23984,86,3,gilbert
420062,284,189724,1390,687384,35,109109,504,112883,1360,211683,401,153989,724,77128,1422,76090,1961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6058,1871,4,gilbert
435214,390,195792,1456,716620,44,112142,593,119803,1512,219853,513,156495,854,78601,1646,77745,2107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5960,1887,4,gilbert
441377,332,195760,1395,716706,37,117039,536,123285,1385,223020,419,158574,759,80467,1497,79324,1959,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5922,1876,4,gilbert
419057,516,188496,1396,696146,64,108890,714,115627,1722,212789,639,153935,971,75998,1818,74677,2354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1851,5772,1850,4,gilbert
440798,376,198989,1551,737768,36,115520,497,123340,1449,223052,482,159593,819,79789,1462,78632,2011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5754,1873,4,gilbert
432771,503,188879,1481,712442,61,110275,660,115257,1649,216331,641,155929,973,79362,1741,78231,2210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6120,1899,4,gilbert
435967,349,194629,1448,710056,39,110755,544,116699,1474,218867,439,157557,783,78384,1536,76991,2087,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6028,1881,4,gilbert
437635,366,190946,1409,696438,36,111355,519,115436,1332,219613,473,155911,800,78656,1418,77407,1893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5954,1868,4,gilbert
431082,376,197522,1424,717154,48,113772,627,119307,1643,217228,592,157226,893,80138,1725,79041,2199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,6038,1898,4,gilbert
423278,273,189941,1392,685842,36,109705,466,115685,1252,212771,374,152142,689,77249,1331,76060,1890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,6024,1862,4,gilbert
433743,360,194986,1357,701796,43,111937,598,116345,1549,218666,494,156863,836,78814,1613,78114,2109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6066,1887,4,gilbert
444290,578,201195,1468,741252,43,118006,589,125293,1565,228295,681,164187,1031,80280,1658,78921,2132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5846,1888,4,gilbert
422080,362,189384,1428,710048,36,112765,489,119795,1342,214228,466,155193,786,78517,1414,77115,1926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5918,1870,4,gilbert
434962,329,193193,1472,711910,35,114993,511,120771,1367,218703,430,156983,764,79447,1452,78479,1975,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5944,1872,4,gilbert
421673,334,190597,1456,687084,40,107574,547,113554,1477,209608,457,151106,790,76053,1539,76337,2089,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6084,1882,4,gilbert
428945,319,189323,1264,697138,37,106818,509,113353,1481,212650,429,151702,761,77196,1477,76074,1999,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6002,1875,4,gilbert
423720,317,191674,1367,693716,40,109903,560,116454,1473,211834,461,152873,755,77599,1558,76994,2073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6122,1882,4,gilbert
436075,337,192012,1369,700642,41,114360,525,119910,1433,219621,432,155930,782,79189,1484,78373,1954,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5946,1875,4,gilbert
451896,523,201957,1435,725010,53,121156,695,127897,1762,228297,667,163973,1020,82022,1860,81389,2304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1906,6158,1905,4,gilbert
448494,465,200779,1450,728040,60,118778,625,124675,1650,229370,606,163930,960,81195,1697,80313,2213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,5896,1892,4,gilbert
439815,385,190973,1457,728852,41,111671,540,116974,1489,220810,562,157503,864,78801,1545,77750,2119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5890,1882,4,gilbert
426022,298,192368,1459,700954,37,106083,483,110892,1331,210429,396,148737,719,76405,1429,75492,1951,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5940,1869,4,gilbert
438420,389,196304,1394,717392,38,111856,542,118989,1429,223726,518,161114,853,78290,1518,77604,2006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5976,1877,4,gilbert
444403,403,203529,1415,728646,39,118825,542,124117,1450,228787,524,163660,856,80719,1538,79727,2014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5902,1877,4,gilbert
419088,342,187475,1284,690956,49,105118,594,110589,1593,208226,472,150093,799,76682,1679,76291,2177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6164,1892,4,gilbert
443417,394,199070,1461,730014,38,115676,530,121179,1409,227174,512,162407,846,80135,1520,79004,2040,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5852,1877,4,gilbert
413250,303,183853,1382,681142,36,101341,489,108214,1354,204137,399,146843,720,74626,1455,74071,1908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5968,1872,4,gilbert
432515,337,191136,1385,710320,43,109029,597,115156,1536,218640,478,155198,814,77571,1631,76680,2194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6114,1890,4,gilbert
432518,402,198336,1461,695940,51,117523,554,122644,1464,222483,531,160894,861,79604,1580,78980,2133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6028,1882,4,gilbert
439381,353,193188,1412,723816,36,110718,485,117005,1329,220712,440,156309,786,77947,1391,76994,1923,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5804,1867,4,gilbert
428102,348,188328,1307,697756,45,104791,558,109899,1507,211692,453,150960,783,76686,1562,75587,2110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6142,1883,4,gilbert
442805,464,200966,1494,728924,51,110932,653,116106,1679,221020,606,155769,961,79500,1775,78544,2346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,6028,1900,4,gilbert
449237,455,195409,1384,729466,47,111806,639,118162,1636,225976,580,159759,970,79961,1735,79009,2238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,5974,1896,4,gilbert
432222,402,196080,1439,704442,40,112082,554,117180,1483,219255,473,157571,806,78945,1538,77449,2003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6070,1881,4,gilbert
420285,306,189436,1388,701176,41,103395,562,109988,1484,209940,440,152124,762,76474,1528,75435,2086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6038,1882,4,gilbert
426812,364,195283,1455,698676,36,113469,493,117261,1334,216284,499,155456,800,77403,1425,76370,1989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5934,1869,4,gilbert
425856,308,194941,1434,698652,39,111123,554,117540,1493,213554,438,153383,768,78231,1527,76796,2076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6040,1881,4,gilbert
431833,359,198999,1399,710990,41,115069,549,120959,1484,218849,475,157134,805,79010,1586,77600,2101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5998,1884,4,gilbert
446734,515,197809,1423,726584,69,117463,728,124449,1858,225667,673,161861,1027,81438,1966,80192,2461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1916,6146,1915,4,gilbert
441795,382,206586,1473,727114,41,122579,514,130685,1437,229419,488,163101,814,80858,1511,79805,2014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5826,1875,4,gilbert
434330,326,197108,1398,705074,40,111462,551,116160,1504,218861,457,154307,803,78155,1536,77244,2060,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6036,1880,4,gilbert
428615,333,196376,1399,719522,44,108737,493,116821,1337,215399,446,153916,806,76830,1411,76227,1989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5876,1870,4,gilbert
440560,707,193028,1453,715342,38,116590,525,121804,1434,219988,783,157104,1131,80134,1491,79234,2020,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5890,1877,4,gilbert
428844,336,189474,1380,711522,36,110297,461,117242,1301,218764,429,155969,761,77140,1360,76149,1859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5788,1865,4,gilbert
436814,416,195252,1482,713816,41,114018,545,120500,1480,218466,514,154711,893,78703,1549,78126,2156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6024,1881,4,gilbert
437551,408,201174,1439,723160,37,112502,460,118136,1283,220998,496,155553,824,78653,1382,77228,1875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5786,1865,4,gilbert
445861,417,197921,1460,729486,43,118199,588,122829,1550,225300,542,160281,886,81225,1661,80157,2166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5938,1888,4,gilbert
426947,329,192032,1364,714070,43,110560,466,118051,1236,217542,440,156027,757,77030,1294,76076,1863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5704,1859,4,gilbert
440639,382,196508,1310,725860,58,114251,592,121510,1546,224236,509,159854,856,79755,1642,78646,2114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5948,1887,4,gilbert
423430,276,194175,1368,695164,36,112015,461,117776,1282,214577,397,154307,736,77024,1354,75977,1860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5958,1862,4,gilbert
1706264,1637,714288,3646,3227306,142,393263,2114,399894,5598,799585,2083,514593,3730,275731,5800,272603,6810,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3727,11670,3726,4,gilbert
1764660,2178,736535,4116,3178612,177,418985,2611,425349,6506,840023,2726,541060,4528,285658,6889,282826,7900,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11944,3765,4,gilbert
1758342,2038,716858,3985,3225850,178,404920,2421,412447,6364,839628,2644,537895,4431,277913,6615,274946,7562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11826,3755,4,gilbert
1723953,1649,715848,3754,3175898,138,385141,2213,395671,5809,807596,2191,520216,3892,272514,6044,269318,6999,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11762,3734,4,gilbert
1714358,1724,713496,3686,3006704,177,378142,2475,384658,6428,793992,2325,509891,4062,271279,6724,268573,7708,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,12180,3761,4,gilbert
1766572,1714,713443,3855,3146768,155,401249,2258,405203,6051,819085,2330,528833,4094,280193,6307,277993,7453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3802,12250,3801,4,gilbert
1754638,1751,728766,3959,3180290,132,397441,2032,406687,5627,822359,2183,531922,3937,279473,5879,276305,6988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12024,3783,4,gilbert
1728901,1815,716715,3683,3155274,154,382494,2351,393039,5896,806474,2360,519109,4090,271809,6230,268620,7218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11838,3742,4,gilbert
1742739,2235,725737,3818,3172364,182,410958,2552,420029,6596,823049,2875,535692,4547,281127,6912,278404,7850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11880,3764,4,gilbert
1745913,1917,719191,3723,3149012,129,391208,2085,398343,5667,806812,2335,522302,4018,279262,5944,277205,6893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12106,3786,4,gilbert
1703625,1629,695016,3493,3140176,139,383359,2178,390376,5754,793377,2108,514688,3809,270911,5967,268706,7009,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3732,11784,3731,4,gilbert
1751405,2091,710227,3792,3276684,171,400229,2312,404056,6006,828897,2588,540835,4354,278392,6338,274942,7277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11714,3744,4,gilbert
1699175,1568,691898,3399,3090620,134,372757,2191,380867,5747,788598,2083,509499,3788,269226,5950,266063,6975,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3733,11916,3732,4,gilbert
1712990,2057,709980,3639,3006118,183,402877,2584,412649,6577,810150,2658,534295,4351,274402,6878,272270,7859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,12132,3766,4,gilbert
1736953,2062,713315,3673,3185464,181,386544,2525,391954,6424,807303,2710,519453,4435,276365,6769,273787,7739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11966,3760,4,gilbert
1760751,2251,707664,3848,3172904,195,401424,2628,410846,6678,815987,2874,525291,4579,279808,7062,277592,8051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12050,3771,4,gilbert
1727296,1894,711457,3760,3136512,170,383611,2379,392383,6204,812709,2481,531100,4189,269772,6546,267682,7427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11868,3751,4,gilbert
1774499,1921,720128,4004,3294390,121,408243,1983,415509,5450,839004,2326,548829,4110,280918,5700,277607,6663,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,11810,3777,4,gilbert
1775987,2291,707299,3714,3232060,182,396968,2576,399236,6555,837210,2798,541264,4608,276600,6845,273757,7826,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11938,3763,4,gilbert
1756701,2095,726971,4006,3238346,177,402967,2486,412698,6401,828087,2759,535093,4519,282158,6754,278192,7655,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11830,3759,4,gilbert
1725950,1502,721690,3881,3165046,136,384858,2116,394436,5756,796460,2073,513055,3742,275158,5993,273196,7094,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3792,12136,3791,4,gilbert
1727845,1927,713785,3675,3288248,156,374748,2264,383292,6000,803641,2437,518218,4140,271505,6249,269327,7216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11640,3742,4,gilbert
1745605,2081,733802,3904,3227232,168,403005,2296,415113,5964,824267,2593,534025,4369,278682,6302,275373,7231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11662,3743,4,gilbert
1771651,2179,721903,3906,3215410,181,398887,2472,409247,6362,834998,2716,536204,4485,274611,6734,271782,7621,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11846,3761,4,gilbert
1733297,1964,715758,3638,3098416,175,389475,2443,402401,6333,816292,2553,527917,4294,274774,6694,271196,7650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11974,3757,4,gilbert
1757666,2049,702725,3617,3166650,171,403046,2351,412327,6211,821525,2557,527800,4299,276995,6540,274777,7521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11914,3752,4,gilbert
1723396,1897,712070,3681,3033572,179,381338,2506,386648,6474,804318,2459,523741,4213,272336,6802,269501,7793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12162,3762,4,gilbert
1801563,1806,735516,3989,3245768,152,416309,2260,424085,6054,849464,2367,549356,4150,285168,6342,281788,7457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3802,12100,3801,4,gilbert
1745569,1827,717963,3721,3206060,118,401142,1975,411644,5441,813215,2272,526501,3989,279216,5649,277145,6620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11942,3776,4,gilbert
1740604,2085,712342,3687,3099178,189,392186,2690,403006,6818,810361,2710,524657,4462,275979,7187,273725,8086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12112,3774,4,gilbert
1743947,1452,710917,3573,2960122,129,392216,2101,403873,5652,825291,2018,547968,3710,270960,6003,268683,6881,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12312,3786,4,gilbert
1712574,1942,694084,3704,3144530,167,395313,2389,401525,6217,799363,2560,525417,4258,274611,6540,273138,7498,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11908,3752,4,gilbert
1737545,1857,709041,3921,3221894,121,393550,1944,396915,5505,806243,2256,523823,3977,277867,5761,275105,6718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11960,3775,4,gilbert
1727318,1752,710059,3648,3105078,163,393655,2255,401461,6052,810559,2225,520537,3977,275326,6256,272631,7264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11948,3743,4,gilbert
1771589,1788,720946,3826,3242584,124,409299,2018,420560,5533,842174,2325,548445,4049,282172,5800,278612,6871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,11880,3781,4,gilbert
1743330,3023,725948,3796,3206816,144,401136,2213,411082,5790,827817,3492,534132,5249,278993,6117,275107,7063,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11760,3735,4,gilbert
1685733,2256,683189,3919,3034844,128,391721,1967,399827,5408,783939,2643,510991,4291,272542,5655,268643,6613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3720,11888,3719,4,gilbert
1727290,1827,705070,3732,3183216,161,390418,2288,397992,6043,808780,2324,515353,4034,275120,6345,273158,7358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11804,3746,4,gilbert
1757919,2573,730942,3779,3145412,189,414349,2579,422468,6519,831949,3088,544552,4834,278649,6904,275391,7855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12002,3764,4,gilbert
1728595,2125,719110,3928,3084196,179,397360,2521,403704,6380,813486,2662,529958,4389,276485,6730,273333,7720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,12056,3761,4,gilbert
1760508,2345,713537,3878,3326952,176,402617,2451,406825,6318,829759,2992,535193,4737,280519,6656,277871,7616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11706,3754,4,gilbert
1693297,2042,696136,3725,2995078,133,374646,2154,382001,5651,791970,2480,520873,4139,266166,5883,263959,6841,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3730,11920,3729,4,gilbert
1728309,2132,707976,3690,3181520,186,384300,2584,388181,6555,801976,2724,519564,4483,275172,6792,271949,7857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11990,3764,4,gilbert
1696238,1748,703160,3570,3044168,164,379094,2288,385350,6077,787657,2245,512225,3941,270300,6314,267270,7315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11984,3745,4,gilbert
1729993,2023,709765,3698,3153280,176,373641,2597,380319,6499,802138,2563,513845,4298,273494,6917,270999,7791,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11990,3764,4,gilbert
1746059,2111,732117,3858,3204556,192,399463,2605,412290,6696,820213,2736,535369,4481,279788,7014,277267,7974,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11956,3769,4,gilbert
1748290,1498,701242,3569,3085320,129,388366,2060,399524,5699,814146,1969,523290,3732,276777,5856,274622,6846,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,12226,3785,4,gilbert
1748020,2182,712077,3846,3132864,188,389278,2500,398226,6491,815856,2779,528620,4481,274183,6843,271259,7822,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11978,3763,4,gilbert
1784370,2829,731850,3843,3263474,183,416946,2509,425451,6375,851443,3331,554556,5123,282846,6697,279527,7541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11750,3758,4,gilbert
1734788,1447,704644,3586,3120704,130,381679,1984,382837,5466,798978,1893,511343,3609,273756,5657,272185,6610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12190,3778,4,gilbert
3908014,4933,1540679,7001,8016738,382,842278,6377,850557,16274,1787179,6429,1074237,10740,583127,17080,578761,18570,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5593,17506,5592,4,gilbert
3923195,5775,1572848,7385,8073082,429,870365,7023,860305,17703,1811591,7392,1106903,11545,594922,18693,591145,20010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17758,5624,4,gilbert
3833831,4205,1522973,7132,7603376,395,793805,6067,804915,16077,1734279,5560,1059831,9685,567080,16738,561890,18672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18068,5639,4,gilbert
3921334,4564,1562105,7427,7873104,357,815011,6112,817865,16082,1776626,5756,1074077,10011,583570,16740,578555,18617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17978,5646,4,gilbert
3885297,4561,1519038,7109,7622284,402,830074,6442,824108,16233,1762780,5853,1072185,9998,587889,17202,580639,18770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,18262,5650,4,gilbert
3819817,4122,1520553,7070,7498362,351,834707,6067,834757,15820,1750046,5392,1083554,9507,579972,16691,574793,18451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,18130,5634,4,gilbert
3813238,4976,1498347,6701,7622614,390,812258,6494,814218,16647,1727999,6405,1046390,10475,573849,17692,567789,19070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17910,5602,4,gilbert
3920691,4340,1558658,7325,7832014,326,831147,6017,840028,15796,1794614,5616,1086076,9873,581310,16612,577419,18264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17952,5635,4,gilbert
4024498,5642,1572268,7943,8488992,359,858251,6272,854608,16166,1852096,6741,1115692,11083,595094,16789,590732,18397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17438,5643,4,gilbert
3945116,4909,1541776,7503,7934164,382,843632,6530,841816,16945,1795466,6275,1092813,10543,587122,17689,583274,19391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,18006,5662,4,gilbert
3903373,5413,1527273,7582,7943970,365,861099,6247,858347,15922,1776780,6749,1091170,10953,596181,16834,591004,18461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17890,5644,4,gilbert
3862926,4000,1499137,7258,7581318,373,819690,6118,805830,16080,1719509,5163,1043833,9303,578450,16932,575104,18745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5701,18648,5700,4,gilbert
3931422,4845,1551376,7641,7793558,391,872450,6576,869734,16782,1802850,6312,1108679,10562,599117,17581,590341,19419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18118,5661,4,gilbert
3917504,5034,1543733,7715,7866424,410,826420,6622,829656,17024,1775303,6597,1089253,10797,581204,18024,576887,19789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,18046,5670,4,gilbert
3970903,6198,1538392,7402,8028176,406,862086,6880,863172,17425,1838728,7645,1123393,11911,593785,18210,587362,19630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17658,5617,4,gilbert
3902269,5110,1552236,7122,7827508,340,828860,6018,833028,15752,1785587,6333,1089691,10626,576962,16582,572380,18230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17836,5637,4,gilbert
3903290,4990,1532981,7053,7802442,411,841854,6742,839711,17209,1789637,6515,1085556,10698,583778,18162,578330,19575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17826,5614,4,gilbert
3862966,5444,1523336,7280,7816148,452,802839,7130,803050,17732,1746482,7023,1065795,11149,573032,18890,568825,20456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17936,5629,4,gilbert
3897199,5280,1535615,7570,7979532,340,834632,6076,819949,15782,1775472,6330,1088866,10506,585819,16372,581751,18178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17838,5634,4,gilbert
3960835,4884,1554216,7569,8040132,370,855427,6372,861194,16289,1800309,6141,1078017,10418,592259,17094,587183,18983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17832,5649,4,gilbert
3950376,4645,1557006,8468,7969358,389,844183,6425,846018,16664,1780819,6026,1080488,10224,591996,17567,586953,19146,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18072,5659,4,gilbert
4000814,6556,1549587,7780,8247162,460,856067,7176,853599,17662,1827278,8270,1102604,12440,594734,18663,590113,20068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17626,5629,4,gilbert
3908267,5669,1552887,7311,7966696,421,830048,6784,833026,17185,1794842,7133,1096644,11361,581740,18251,576285,19606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5614,17680,5613,4,gilbert
3856462,5360,1510160,6859,7613688,423,826005,6774,825347,17345,1761433,6897,1084234,10923,575509,18283,570865,19725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,17934,5615,4,gilbert
4003766,5197,1556204,7736,8074918,391,867197,6589,864026,16671,1815999,6969,1089244,11215,597097,17544,593558,19157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17988,5661,4,gilbert
3850531,4970,1535975,7208,7529672,451,840954,6795,847121,17472,1763953,6583,1098677,10723,577712,18474,572353,20028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5622,18036,5621,4,gilbert
3922915,4715,1543860,7322,7901638,345,861653,6161,857578,15843,1792765,5982,1097336,10119,595294,16699,589818,18338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17892,5638,4,gilbert
3987200,5098,1570864,7908,8115100,350,849885,6039,853423,15731,1852790,6260,1139236,10554,590625,16346,584624,17902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17630,5633,4,gilbert
3932529,4763,1549771,7533,7930980,369,852153,6207,856900,16190,1818167,6202,1112014,10459,585190,16961,579125,18722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17832,5646,4,gilbert
3945374,4712,1548928,8002,7992652,365,840905,6345,833435,16391,1815078,6283,1107973,10425,585246,17224,580072,18749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17910,5653,4,gilbert
4036749,5778,1569529,7973,8243326,437,870349,6827,864688,17500,1866512,7473,1119777,11821,603859,18382,598462,19992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,17982,5681,4,gilbert
3975457,5016,1539787,7609,8026150,408,884854,6730,883620,17386,1806690,6514,1107845,10858,605022,18185,599953,20035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5677,18068,5676,4,gilbert
3946905,5266,1558246,7548,8044866,357,858415,6131,850447,15981,1818076,6517,1112776,10729,595679,16694,589670,18327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17780,5641,4,gilbert
3940510,5836,1546316,7477,7984340,421,829301,6861,837121,17369,1801882,7409,1090352,11686,584709,18300,579187,19922,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17700,5618,4,gilbert
3908470,4932,1541990,7591,7767854,443,814686,6976,799152,17933,1748902,6648,1058775,10835,585447,19025,580133,20610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5690,18420,5689,4,gilbert
3993215,5915,1588082,7956,7957690,439,878180,7141,878803,17820,1846171,7332,1134162,11652,592277,18849,588864,20599,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5690,18112,5689,4,gilbert
3942703,5302,1550143,7520,7943726,409,853402,6684,854472,17143,1798782,6763,1092239,11092,587193,17941,585011,19647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5669,18028,5668,4,gilbert
3870525,5107,1505075,6993,7963498,382,836445,6220,835979,15970,1784009,6358,1090838,10573,577873,16875,574008,18271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5585,17468,5584,4,gilbert
3955053,4683,1565755,7497,8008680,374,833072,6341,841409,16143,1812483,5976,1099331,10238,582968,17001,579489,18699,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17806,5646,4,gilbert
3942976,4557,1572904,7427,7799870,382,832042,6010,840511,15768,1796815,5762,1095138,10040,582429,16492,577632,18271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17984,5635,4,gilbert
3937757,5068,1559949,7656,8052162,382,856205,6341,863444,16483,1798115,6336,1097603,10561,594838,17402,587763,19080,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17864,5654,4,gilbert
3968400,5238,1559236,7977,8175414,386,852474,6081,860057,15788,1831712,6432,1115521,10719,594358,16658,588981,18278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17586,5637,4,gilbert
3893261,5348,1535209,7246,7809212,441,840839,6890,839622,17713,1776806,6807,1082202,11072,583512,18703,578259,20250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17914,5626,4,gilbert
3928311,5482,1540359,7346,8032898,455,828675,7076,822456,17819,1780156,7044,1065588,11271,584738,18774,581285,20246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17862,5630,4,gilbert
4010655,5529,1566350,8382,8325932,402,876411,6493,871653,16666,1837606,6979,1113058,11328,603434,17370,598081,18984,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,17768,5660,4,gilbert
3994229,5282,1551127,7585,7999138,416,854020,6881,847601,17445,1826969,6741,1103213,11036,596831,18408,590712,20011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5681,18112,5680,4,gilbert
3798912,4485,1510157,7101,7799414,397,820847,6608,817334,16796,1729475,5791,1059385,9808,575788,17710,568893,19490,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5602,17776,5601,4,gilbert
3995137,4775,1568710,7499,7979126,384,853860,6485,859333,16765,1825052,6152,1107608,10494,589950,17358,585667,19102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17966,5659,4,gilbert
3886370,4366,1549457,7257,7738312,365,829987,6067,829121,16126,1773732,5662,1077210,9943,580717,16860,579467,18444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18078,5643,4,gilbert
3913693,4962,1526607,7265,7871718,376,854922,6183,856338,16250,1776397,6314,1089424,10518,592485,16935,585585,18702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17980,5647,4,gilbert
6937511,11457,2638307,13193,15289322,800,1454537,10168,1427452,29328,3113322,14473,1823800,22602,1014219,30844,1006417,33431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23898,7524,4,gilbert
7079261,10531,2708699,13391,15273000,833,1474438,10462,1447604,30160,3177350,13876,1844283,22200,1015430,31892,1007222,34286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23938,7536,4,gilbert
6923913,9422,2636744,12902,15088758,797,1428543,10068,1384276,28989,3072255,12180,1780859,20314,1001788,30592,994796,32803,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,24154,7520,4,gilbert
7056724,9961,2691040,13399,15110724,723,1435815,9652,1387731,28050,3164272,12739,1818505,21150,1006829,29640,998068,32373,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7564,24294,7563,4,gilbert
6988472,10372,2645606,12624,15510722,739,1477584,9376,1429680,27963,3153107,12959,1821192,21270,1015001,29202,1009561,31616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23612,7498,4,gilbert
6926116,8655,2652646,12673,14626042,610,1464773,9419,1426898,28149,3087568,11480,1814139,19506,1007694,29513,1000877,32055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24570,7558,4,gilbert
6906556,11521,2647546,12695,14811534,972,1427120,10373,1405527,29996,3092956,14554,1819641,22485,1001147,31612,991086,33950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,24196,7532,4,gilbert
6975277,15966,2666721,13047,15336800,749,1464293,9637,1432137,28220,3140373,17856,1840575,26029,1009793,29840,1001577,32272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23688,7508,4,gilbert
7015624,9402,2673509,12319,15044218,786,1437391,9965,1411508,29025,3136659,12360,1820897,20517,1001985,30594,995298,32773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,24022,7520,4,gilbert
6855606,10619,2629540,11996,14993616,857,1419606,10627,1393303,30041,3063519,13592,1780123,21504,985664,31899,978939,33986,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23728,7483,4,gilbert
6925930,9021,2598761,12029,15168728,742,1447926,9538,1397095,27911,3111746,11869,1794990,20018,1003321,29563,996814,31764,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,24016,7503,4,gilbert
6956405,9879,2645198,12375,15145956,731,1454083,9324,1430379,27232,3129865,12213,1819553,20374,999566,28771,991846,31263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7488,23658,7487,4,gilbert
7068454,10036,2698198,13274,15328574,796,1454643,10318,1420581,29667,3180772,13221,1847570,21531,1008069,31425,1000902,33725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23840,7531,4,gilbert
7003756,9582,2664756,13493,15256746,758,1475259,9373,1447606,27750,3126394,12251,1823710,20453,1018139,29732,1011895,32127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24042,7558,4,gilbert
7051124,10560,2648896,12799,15485378,764,1441416,9672,1404739,28505,3180236,13556,1838224,21955,1007410,29824,997924,33180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23620,7508,4,gilbert
6888893,11112,2652156,12010,14760396,883,1446843,9703,1416226,28221,3110785,13670,1819091,21759,992462,29948,985033,32099,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7451,23780,7450,4,gilbert
6945902,9220,2637230,13407,15181230,768,1424610,9749,1377971,28802,3080594,12204,1778667,20399,1006242,30231,997649,32943,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7572,24388,7571,4,gilbert
6918952,10810,2631283,12172,14940308,866,1490335,10595,1460981,30226,3132871,14212,1847085,22226,1007276,31751,1000572,33865,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7482,23794,7481,4,gilbert
6841396,8962,2609866,11505,14615278,567,1408962,9211,1381156,27238,3060223,11542,1786723,19600,979890,28562,973513,30921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7488,24078,7487,4,gilbert
7043118,9158,2752559,13370,15123606,746,1432195,9786,1416509,28586,3149977,12345,1839558,20519,997346,30234,990259,32795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7571,24218,7570,4,gilbert
6941909,10176,2619999,12447,15033942,762,1447531,9605,1411466,28187,3113687,12570,1821075,20847,1000606,29715,993653,32167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23898,7505,4,gilbert
7003200,9494,2678556,13029,15298262,717,1430322,9353,1381816,27651,3132861,12360,1822007,20659,1002796,29319,996348,31801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,24016,7551,4,gilbert
7025541,10246,2677679,12863,15342242,750,1459564,9666,1432955,28199,3178122,13313,1857846,21606,1008067,29875,1000283,32055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23646,7506,4,gilbert
6865563,9727,2648177,12444,15199888,688,1434791,9176,1387573,27170,3091133,12500,1814056,20677,996394,28398,986628,30877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7489,23760,7488,4,gilbert
7040075,9812,2708135,14111,15262712,739,1493938,9602,1456266,28201,3159576,12656,1844969,20949,1020779,29629,1013163,32444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7567,24128,7566,4,gilbert
6890516,9234,2642721,12454,14967584,779,1432008,10023,1409675,28873,3079372,12312,1812000,20306,1001894,30513,995520,32902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,24030,7520,4,gilbert
7106945,10081,2714474,13619,15468290,746,1482468,9313,1451448,27690,3227454,12937,1891679,21346,1018761,29287,1009757,31664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,23734,7554,4,gilbert
7030893,10955,2686930,12892,15344654,761,1478993,9734,1458786,28440,3167537,13612,1853640,21959,1014513,30203,1005027,32499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23696,7509,4,gilbert
7047824,11186,2701085,13437,15563006,814,1473068,10483,1441324,30168,3182954,14504,1860370,22785,1015617,31777,1008578,34102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23730,7538,4,gilbert
6939109,10393,2664970,12832,14888326,847,1475336,10222,1461240,29811,3125181,13488,1844639,21589,1012485,31487,1004177,33802,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24108,7531,4,gilbert
7024439,11256,2645436,12608,15346502,801,1465588,10054,1428447,29448,3134437,14497,1823201,22676,1013398,30952,1004469,33530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,23932,7525,4,gilbert
6906994,9422,2634967,12351,15076454,748,1423955,9569,1391440,28274,3080044,12118,1797641,20251,994134,29624,987613,31837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23892,7506,4,gilbert
6942367,9611,2658687,12616,15285090,779,1457641,10132,1428663,28905,3098317,12541,1785776,20599,1011381,30732,1003827,33000,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23982,7521,4,gilbert
6989515,9573,2684657,13080,15154430,711,1445322,9429,1414816,28007,3126360,12182,1824877,20638,1009058,29524,1002375,32287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24182,7558,4,gilbert
6935042,10247,2682359,12532,15137600,754,1394035,9143,1364499,27319,3099506,13058,1809042,21272,983764,28710,975081,30797,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7488,23720,7487,4,gilbert
7058786,11066,2679054,13284,15157868,858,1482513,10730,1464506,30487,3181619,14275,1860118,22327,1013889,32509,1006436,34887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,23944,7544,4,gilbert
7172266,12071,2721474,14103,15672466,732,1525669,9903,1494335,28802,3267948,14704,1923805,23591,1030065,30557,1022899,32958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7573,23676,7572,4,gilbert
6975271,9950,2587740,12024,15147004,795,1452959,10003,1415209,28872,3116021,12991,1804741,21146,1012443,30400,1003049,33078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24016,7521,4,gilbert
6989467,10655,2645121,13127,15058320,860,1424475,10597,1407765,30243,3135092,13567,1850020,21713,994113,31753,988684,34102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7540,23956,7539,4,gilbert
6947072,9288,2655229,13021,15131814,728,1435218,9400,1407832,27884,3099364,11889,1813049,19895,1001592,29265,994875,32026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,24144,7556,4,gilbert
6932231,9752,2649027,12881,15010614,760,1476114,9665,1448204,28517,3121326,12317,1837253,20409,1006062,29485,998370,32150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23828,7508,4,gilbert
7014472,11363,2684442,12667,15301416,791,1459735,9999,1450213,28697,3164747,13819,1864623,21976,1013506,30360,1006079,33045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23608,7517,4,gilbert
6825889,8513,2590970,12270,14756308,851,1390674,10092,1346152,28914,3034397,11526,1747841,19521,990534,30531,982903,32544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,24358,7519,4,gilbert
6931002,10507,2633358,12823,15134562,833,1404644,10432,1354337,29959,3085925,13620,1787066,21579,993750,31206,987014,33820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,24064,7536,4,gilbert
7026151,10511,2728296,13489,15636436,782,1497161,9977,1460739,29065,3192625,13607,1854647,21889,1018083,30353,1011456,32927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23554,7515,4,gilbert
6790441,9311,2608578,11896,14712322,945,1376139,10363,1344247,29681,3010716,12677,1764844,20478,973953,31381,968086,33309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7478,24024,7477,4,gilbert
6892464,9997,2655911,12744,14929922,777,1467408,10058,1433546,29018,3083413,12854,1806046,20971,1009275,30709,1000515,32977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24046,7521,4,gilbert
6864171,9306,2659559,12713,15235664,716,1447160,9322,1416892,27547,3100979,11795,1832506,19939,1001327,29096,995897,31444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,23770,7495,4,gilbert
6966923,10471,2637702,13084,15193196,858,1426668,10646,1392823,30510,3125255,13430,1834182,21635,1004771,32054,997300,34644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,24026,7544,4,gilbert
7005300,10766,2673906,13007,15541570,817,1456607,10464,1420108,29861,3139841,13859,1820158,22234,1013640,31646,1006848,34021,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23800,7534,4,gilbert
103889,98,59942,732,376708,27,44493,254,45577,665,82331,159,80452,199,36375,722,35779,1097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5868,940,4,gilbert
100869,78,59767,692,386576,31,44213,231,45562,606,78436,128,76446,167,35576,646,35328,964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5852,933,4,gilbert
100062,75,57680,639,393597,27,44569,242,45101,672,79132,149,76992,185,36134,732,35693,1068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5956,938,4,gilbert
99708,96,58068,648,421359,30,44764,277,44094,701,79582,162,78109,199,36596,781,36225,1153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6122,944,4,gilbert
101143,102,58153,641,408522,34,45120,296,44945,735,81382,173,79387,210,36848,809,36362,1213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6056,947,4,gilbert
97139,103,58073,658,446279,36,43640,280,43854,725,77697,169,76190,211,36136,813,35657,1140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6146,948,4,gilbert
93293,72,55327,684,444737,27,43635,231,43533,633,76430,122,74824,156,35472,662,35525,1015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6104,936,4,gilbert
100945,101,59170,679,408703,32,44293,289,44510,727,80334,181,78522,210,36292,801,35893,1150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6032,947,4,gilbert
106653,126,60864,658,342485,40,45205,336,45980,810,81761,232,80459,277,36402,909,36118,1377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1853,5728,926,4,gilbert
106390,113,62413,689,369448,31,45960,265,47011,723,83862,181,82235,219,36926,791,36727,1241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5846,944,4,gilbert
108225,86,62842,646,352379,27,46183,250,46990,676,83673,150,81882,193,37300,717,36933,1047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5816,939,4,gilbert
102135,106,58643,706,409846,34,44730,298,45130,758,80156,178,78821,217,36427,833,35979,1140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,6038,948,4,gilbert
100511,88,58842,653,407039,30,43946,252,44297,710,79441,153,77518,193,36035,750,35546,1138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6014,942,4,gilbert
103758,101,61122,643,406921,35,45569,299,46033,757,81996,181,80291,216,36746,815,36929,1182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6086,949,4,gilbert
102250,113,59215,660,397300,37,45160,314,45346,763,80837,185,79593,234,36753,821,36333,1274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6058,951,4,gilbert
95280,81,55527,690,444045,29,43575,262,43406,672,76899,138,75081,172,35688,735,35419,1120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6124,940,4,gilbert
99340,88,57469,628,400514,27,43922,240,44417,673,78419,151,76472,194,35659,715,35368,1019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6002,938,4,gilbert
103804,91,61113,725,387890,33,44642,294,44908,712,82471,163,80501,202,36829,781,36430,1210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5954,945,4,gilbert
102788,116,59707,691,414743,39,44763,317,44747,813,81059,192,79337,231,36712,859,36377,1317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1909,6106,954,4,gilbert
103901,85,60064,658,367251,26,44260,233,45395,617,80749,129,78953,169,35895,652,35627,1006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5796,933,4,gilbert
103349,111,60168,673,385920,30,43723,272,44308,742,80545,184,78768,222,36023,796,35571,1161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5912,943,4,gilbert
101506,114,59961,675,402498,34,44664,287,44905,754,81424,175,79761,212,36666,819,36234,1217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6044,948,4,gilbert
99660,68,58129,677,399971,22,44840,227,44604,596,78939,116,77254,151,36070,646,35716,1114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5964,932,4,gilbert
99652,89,58502,678,418875,31,44836,267,44934,703,79794,156,77982,189,36512,798,36164,1090,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6058,943,4,gilbert
98646,93,57584,676,418931,29,44015,259,44720,692,78549,172,77067,206,35763,711,35517,1086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6026,940,4,gilbert
103640,87,60686,635,390509,27,44394,248,44849,664,81779,149,79947,184,36398,723,35936,1029,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5990,939,4,gilbert
99485,74,57806,659,394782,31,43685,243,43543,629,78997,125,77358,161,35767,667,35439,1079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5990,935,4,gilbert
95708,79,55452,597,443178,28,43794,236,44297,691,76749,142,74967,176,35808,704,35318,1055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,6076,939,4,gilbert
100561,91,58490,637,416856,32,44471,283,45423,736,78756,162,76592,198,36080,780,35608,1174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6020,944,4,gilbert
104124,99,60857,692,401381,33,44614,295,45446,772,80637,180,78552,222,36271,827,36058,1204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,5988,947,4,gilbert
95528,93,57305,658,431982,30,43722,253,44680,699,76997,153,75027,188,35646,736,35290,1055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6044,942,4,gilbert
96465,93,57183,616,434904,33,43350,282,43354,701,77469,163,76004,197,35679,763,35430,1109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6100,944,4,gilbert
111037,106,64749,691,364478,36,46482,315,47247,810,85686,203,84299,239,37871,873,37610,1222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1903,5962,951,4,gilbert
104094,72,60167,712,366829,31,43380,224,43919,563,80709,120,79023,158,35675,606,35298,999,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5842,930,4,gilbert
97796,88,56692,696,429754,31,43062,291,43888,710,76626,157,74426,193,35015,769,34818,1251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,6042,945,4,gilbert
99455,113,58840,668,438150,37,45030,333,44822,798,80277,185,78641,219,36649,847,36420,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6150,952,4,gilbert
100398,98,58513,621,397720,26,44024,251,44353,662,79970,142,77882,177,35902,725,35452,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5906,938,4,gilbert
96497,71,57095,741,436727,29,43731,255,43191,694,77383,140,76087,179,35921,740,35767,1123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6178,940,4,gilbert
100025,73,58920,637,380254,26,43612,220,43970,613,80489,113,78726,148,35902,600,35627,951,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1856,5900,928,4,gilbert
103833,72,61000,732,384080,26,44286,247,45066,666,80108,138,78194,177,35898,727,35607,1077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5872,937,4,gilbert
99812,85,57928,697,420071,30,43917,268,44047,698,80125,159,78066,195,36066,751,35756,1062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6042,942,4,gilbert
104581,120,61686,659,392452,35,44059,292,45261,753,79961,185,78270,226,36034,807,35627,1132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,5972,949,4,gilbert
95666,81,56402,659,432148,28,43233,260,43781,674,76994,145,75325,176,35591,727,35411,1149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,6066,939,4,gilbert
100134,80,59376,640,381534,24,44405,223,44678,607,80083,117,78286,155,36254,664,35960,1078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5976,933,4,gilbert
100357,80,59752,704,394346,28,44707,255,45142,702,79830,152,78163,188,36133,744,35530,1200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5938,941,4,gilbert
98956,76,56359,716,395643,26,42396,225,43128,656,77775,126,75725,161,35016,634,34518,1136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5838,932,4,gilbert
96553,84,56440,676,412698,27,43737,229,44230,642,76871,134,74974,167,35629,694,34909,1064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5922,935,4,gilbert
109863,116,63487,753,358344,32,46291,298,46523,765,84541,180,83714,218,37793,785,37324,1215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5926,946,4,gilbert
102698,95,59501,619,384863,31,43863,255,44253,694,79943,145,78069,184,35719,709,35528,1122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5932,939,4,gilbert
108364,98,63119,704,366187,30,46119,285,46819,742,83719,164,82214,203,37424,800,37032,1190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5890,944,4,gilbert
409813,412,224272,1672,1092982,99,166628,1085,159640,2747,312334,678,313652,870,134851,2889,134165,3766,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3803,12230,1901,4,gilbert
406479,461,226697,1666,1067467,125,166456,1254,161945,3000,308149,889,308848,1023,133588,3286,132734,4010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12000,1887,4,gilbert
404705,391,217002,1548,1065219,101,164060,1111,160267,2853,302648,703,304788,888,132101,3004,131268,3658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11944,1877,4,gilbert
420299,488,223395,1673,1059346,125,170596,1254,163414,3050,311987,800,311694,1011,135870,3247,135197,4022,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,11862,1887,4,gilbert
410816,405,223275,1601,1052020,111,167776,1092,162466,2801,306773,691,307691,891,134455,2966,133280,3745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11910,1876,4,gilbert
402895,338,217176,1534,1075839,84,162956,906,158642,2454,303956,551,304085,738,132339,2625,131576,3348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12102,1888,4,gilbert
409916,457,220172,1609,1057521,123,167336,1217,162457,3027,311684,784,310644,977,134512,3212,133451,4010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12104,1885,4,gilbert
413913,361,226914,1596,1069897,73,166801,939,162347,2481,309573,569,312200,764,134943,2576,133536,3355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11956,1888,4,gilbert
409467,341,222785,1507,1061584,83,166495,931,160994,2482,312846,568,313880,770,134356,2561,133141,3352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12108,1889,4,gilbert
418757,539,224846,1646,1050865,125,168592,1246,161756,3060,311231,900,312233,1099,135651,3208,134673,3948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,11940,1885,4,gilbert
407238,404,216134,1544,1057059,112,163516,1106,158854,2805,304175,705,306600,849,132466,2974,131943,3709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,12022,1876,4,gilbert
413417,453,221621,1375,994899,109,166533,1110,160100,2811,303199,729,305000,932,132315,2963,131672,3605,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3694,11550,1847,4,gilbert
406411,530,219789,1717,1064321,127,166073,1245,161090,3098,305237,858,308214,1060,133485,3298,132462,4079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12108,1887,4,gilbert
398606,379,214635,1609,1128764,84,161172,916,158642,2516,303837,651,305815,808,130902,2607,129783,3481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12366,1892,4,gilbert
428428,352,225978,1647,1031951,82,174843,941,165892,2431,320946,591,322202,784,138607,2595,137906,3430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11828,1888,4,gilbert
414267,440,227144,1641,1036174,119,170426,1194,162394,2968,313330,728,315830,929,136278,3125,135048,3845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11944,1881,4,gilbert
413218,483,221288,1521,1077139,122,165481,1183,161238,3012,306980,788,310409,992,133420,3185,132273,3874,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11996,1884,4,gilbert
422829,403,228681,1594,1027116,89,172652,1050,164513,2740,314217,656,317410,866,136511,2845,135868,3581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11684,1870,4,gilbert
410667,415,225026,1542,1095894,93,166591,1008,161207,2701,310718,688,313195,863,134894,2794,133770,3524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3796,12230,1898,4,gilbert
417162,451,227012,1539,1048694,123,170227,1170,162124,2996,312859,739,313886,945,136007,3122,135069,3816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11994,1884,4,gilbert
405163,357,224330,1517,1096705,84,164136,967,161731,2569,307149,581,307495,762,132910,2733,131377,3442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12152,1894,4,gilbert
404403,320,217657,1493,1056321,79,164837,949,159900,2534,302572,550,303914,731,132100,2625,131116,3347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3724,11906,1862,4,gilbert
404592,481,220969,1597,1059023,109,163487,1081,158469,2800,302895,827,304457,997,132570,2978,131586,3709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11962,1876,4,gilbert
420079,370,226241,1670,1038252,82,174036,959,165755,2491,318375,586,321398,775,138197,2616,137669,3421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12106,1890,4,gilbert
407008,400,221845,1581,1046503,92,163158,1033,158269,2696,300624,671,302373,867,131476,2836,130409,3580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11834,1871,4,gilbert
411114,342,222128,1692,1072972,89,166581,1062,161506,2711,310258,604,310205,800,134912,2843,133936,3705,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3801,12180,1900,4,gilbert
403262,376,219323,1531,1060788,93,163971,1062,157726,2734,305021,638,305665,815,132820,2839,131898,3610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11944,1872,4,gilbert
407299,350,220920,1574,1040390,84,163160,1010,159945,2590,299724,597,302020,784,131096,2726,130132,3431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3733,11748,1866,4,gilbert
420312,371,226090,1714,1061635,86,173997,977,168153,2665,313935,607,315000,801,138465,2763,136933,3593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,11988,1895,4,gilbert
412155,454,221941,1624,1059603,115,167474,1138,163781,2866,304324,760,306470,959,134356,3076,133375,3808,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11834,1880,4,gilbert
417224,395,223930,1557,1008681,82,167993,977,160244,2618,307622,639,308302,822,133999,2707,134297,3441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3730,11680,1865,4,gilbert
424550,559,226375,1635,1011824,124,174033,1179,163574,3004,319852,895,323652,1080,138701,3171,137976,3980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11942,1883,4,gilbert
427609,488,225778,1675,1034435,108,173837,1193,165538,2992,315327,800,318485,981,137440,3151,136644,3922,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11780,1882,4,gilbert
405148,396,220262,1547,1040767,93,163306,1093,157416,2740,301740,628,304160,811,132319,2884,131150,3583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11954,1872,4,gilbert
420989,453,227078,1608,1036338,115,171882,1187,163082,2956,313592,829,316001,1017,136701,3152,136021,3919,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11794,1881,4,gilbert
423084,424,226982,1618,1005819,112,169028,1128,162029,2878,313210,718,315072,925,134944,3068,134435,3830,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11834,1878,4,gilbert
420871,455,226749,1690,1048737,118,170536,1162,163984,2930,309412,736,311853,930,136156,3089,135023,3844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11830,1880,4,gilbert
411898,469,224518,1667,1047487,124,167320,1207,160722,3043,311139,765,312358,970,135253,3223,133808,4024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12044,1886,4,gilbert
417883,482,226279,1691,1069335,119,165483,1169,162019,2930,303737,769,305635,977,133009,3179,132046,3901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11826,1882,4,gilbert
412657,453,224081,1527,1031066,120,168377,1240,162877,3019,306125,800,307076,955,135687,3199,133982,3810,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,11886,1884,4,gilbert
409302,461,223189,1640,1063789,129,168176,1221,162748,3088,308977,818,309137,993,135166,3238,134038,4041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12102,1887,4,gilbert
416040,372,226450,1646,1077334,81,170222,977,163905,2603,314863,605,315680,791,137268,2752,135884,3598,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12140,1895,4,gilbert
396526,317,217480,1469,1046745,81,160260,910,156341,2452,299324,552,297259,724,129718,2571,128721,3278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3720,11832,1860,4,gilbert
413052,393,225660,1622,1097900,83,167731,889,164675,2520,312659,634,313570,828,134545,2645,133494,3558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11932,1890,4,gilbert
422407,489,224438,1637,1030095,75,172969,938,162996,2518,316527,728,317638,941,137860,2634,137157,3457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,11976,1891,4,gilbert
403926,437,220836,1564,1071207,116,166020,1179,160538,2990,310046,746,310833,953,133988,3132,132871,3911,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12148,1882,4,gilbert
394687,390,214543,1495,1096894,113,159147,1142,155136,2873,300441,696,301479,869,129995,3027,128566,3724,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,12190,1878,4,gilbert
415830,418,223341,1483,1010939,97,171199,1063,162581,2768,313488,680,313931,919,135907,2917,135108,3622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11854,1873,4,gilbert
409315,378,222964,1636,1062754,83,168438,949,161368,2509,314819,575,314600,762,135868,2624,135179,3430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12058,1890,4,gilbert
422229,364,227578,1681,1041462,82,170177,928,163998,2498,309877,580,313600,785,135849,2636,135067,3491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,11932,1891,4,gilbert
911718,893,470492,2846,2119513,193,357734,2818,327382,7149,653206,1512,670306,1991,279588,7401,277891,8785,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,18102,2829,4,gilbert
941926,963,481096,2779,2221906,179,356862,2633,330462,6791,655857,1502,675464,2024,279163,7093,277206,8430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17752,2822,4,gilbert
904452,845,466054,2707,2122425,191,359266,2514,328564,6444,653536,1389,667909,1837,280511,6782,278983,8038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18194,2824,4,gilbert
971187,983,489041,2871,2257522,192,361568,3033,333265,7383,660179,1558,687102,2107,281314,7653,279774,9010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17726,2828,4,gilbert
920483,966,474389,2810,2143279,190,361299,2875,330258,7084,660198,1529,675289,2029,281806,7440,280114,8757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18080,2827,4,gilbert
939698,962,480844,2882,2175201,195,360628,3119,330412,7278,659654,1541,681524,2075,281874,7636,280193,8795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17866,2827,4,gilbert
928967,944,481263,2771,2172723,201,359615,3053,333067,7495,657648,1556,675466,2016,280329,7878,278328,9237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,17918,2830,4,gilbert
913542,898,473044,2729,2163260,206,363742,2972,333839,7318,659885,1486,676517,1950,282514,7809,280932,9011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18098,2830,4,gilbert
907762,906,470138,2819,2126691,210,363060,3022,330905,7432,665273,1543,680594,1994,281820,8149,280634,9101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18146,2833,4,gilbert
916501,1744,469577,2718,2227293,204,355099,3038,328908,7208,649456,2253,666486,2683,278731,7611,276616,8986,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17966,2829,4,gilbert
902173,962,465968,2825,2154582,188,354304,2619,325508,6575,650010,1551,664768,2005,277846,6988,276205,8187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,18076,2825,4,gilbert
933172,980,481913,2781,2235277,190,355729,2595,330642,6460,651192,1524,672157,2034,277590,6912,275791,8040,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17766,2823,4,gilbert
890358,1051,454084,2472,2077621,175,354330,2181,322714,5795,640187,1557,657181,2062,276171,6132,274316,7056,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5580,17898,2790,4,gilbert
883236,828,458332,2720,2114896,195,358073,2525,325720,6353,651565,1409,666202,1834,281171,6867,279656,7946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,18318,2825,4,gilbert
923231,1167,475699,2779,2173733,247,358281,2649,326918,6697,650073,1854,669167,2361,278686,7128,277116,8251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17834,2814,4,gilbert
896252,852,464519,2686,2139337,182,354318,2495,327337,6303,649789,1399,660871,1847,280176,6651,276803,7989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18160,2824,4,gilbert
906262,1002,471515,2813,2197607,188,361336,2737,329762,6865,657231,1571,670609,2045,280981,7318,279872,8409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18122,2826,4,gilbert
930042,995,478771,3011,2134045,174,355300,2307,324003,6062,650742,1533,670276,2036,277846,6338,276049,7535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17912,2818,4,gilbert
941239,1181,481504,2965,2203681,225,359548,3241,330421,7797,651364,1827,671042,2374,281741,8252,279389,9505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5677,17986,2838,4,gilbert
923569,907,464727,2686,2154310,177,355558,2497,327779,6590,652490,1421,670405,1900,278324,6828,276000,8159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17954,2822,4,gilbert
907535,922,471872,2903,2145583,209,360168,2869,329554,7088,655872,1569,671134,2028,281082,7560,279991,8734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18142,2830,4,gilbert
935774,1122,475775,2705,2168002,224,355086,2522,327061,6389,648594,1749,672619,2267,277052,6766,274677,7821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5612,17632,2806,4,gilbert
922127,1050,473026,2631,2144117,225,360317,2620,328523,6571,654559,1674,671707,2176,279757,6958,277925,7913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17832,2809,4,gilbert
958449,1133,497251,2773,2216137,231,359097,2577,330566,6522,665184,1764,687624,2239,279905,6913,277327,8019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17560,2807,4,gilbert
926395,1001,473815,2701,2155000,211,356258,2466,326135,6253,658589,1588,675650,2100,277596,6586,275391,7614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17738,2801,4,gilbert
925772,887,475407,2761,2111947,172,359655,2426,327171,6167,654877,1427,673369,1924,280692,6579,279303,7731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18074,2820,4,gilbert
912509,1001,466791,2906,2156261,223,359476,3226,326617,7821,657995,1646,673425,2134,280461,8326,279809,9429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5676,18196,2838,4,gilbert
933458,1027,471965,2627,2142103,232,350019,2540,325535,6396,642164,1679,663644,2167,274493,6842,273437,7876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17642,2808,4,gilbert
907675,885,467566,2875,2113090,173,359790,2236,327027,5855,658248,1449,672692,1917,279948,6248,278450,7332,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,18068,2819,4,gilbert
930361,1010,470855,2806,2177273,179,362733,2864,328084,6974,671095,1591,685792,2072,281979,7398,280372,8473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17966,2824,4,gilbert
895083,846,465386,2768,2118050,177,361070,2282,326888,5938,658004,1391,672104,1861,280939,6228,279268,7392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18106,2820,4,gilbert
950014,989,482863,2939,2227995,189,366941,2997,334242,7295,675638,1582,695400,2061,284516,7747,282347,8971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17894,2826,4,gilbert
963257,1181,491383,2793,2253599,247,361615,2974,332475,7285,661506,1852,689916,2380,281255,7794,279593,8766,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17674,2815,4,gilbert
931087,925,477337,2888,2203149,174,357775,2235,327563,6027,653085,1490,670447,1945,279168,6321,277598,7551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17808,2817,4,gilbert
892888,904,462985,2689,2101467,179,354095,2317,323902,6091,643645,1418,659173,1902,278221,6380,277166,7604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,18132,2823,4,gilbert
927241,915,472082,2886,2161586,177,364957,2948,333582,7135,669271,1417,687371,1910,285096,7566,283608,8941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5703,18302,2851,4,gilbert
919685,1012,471360,2595,2110750,215,354771,2500,325207,6331,646786,1631,667204,2102,277320,6709,275461,7757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5609,17832,2804,4,gilbert
948953,1120,489905,2997,2200219,219,366940,3148,335911,7705,675843,1708,697288,2243,285072,8218,283432,9358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,17952,2836,4,gilbert
949640,1026,479104,2811,2194519,216,358645,2445,330623,6274,651988,1662,678859,2208,278165,6671,276525,7792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5607,17616,2803,4,gilbert
932776,998,474333,2761,2139222,170,363915,2627,331974,6426,663650,1516,683547,2028,282606,6962,280742,7940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17952,2819,4,gilbert
897042,855,469094,2670,2128257,175,356158,2212,326083,5765,654809,1412,667101,1895,278794,6070,277210,7205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,18070,2816,4,gilbert
897567,944,458222,2692,2140957,203,363006,3222,331068,7392,655118,1611,670032,2051,283262,7984,281496,9143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,18336,2832,4,gilbert
959251,976,482500,2817,2249416,175,354892,2371,330885,6109,647673,1504,670328,2028,277762,6462,275904,7767,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17552,2818,4,gilbert
944312,1061,475509,2801,2232066,178,355322,2583,327819,6518,648235,1558,667887,2066,278224,6903,276422,8183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17688,2821,4,gilbert
899833,865,468827,2687,2112620,177,356540,2263,324336,5966,653695,1405,667927,1867,279630,6381,277687,7429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18164,2822,4,gilbert
948111,1109,484221,2862,2187108,236,362414,3324,331489,7723,661117,1758,684782,2259,282926,8361,281466,9761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5681,18130,2840,4,gilbert
937348,1039,476598,2840,2145439,197,361788,2885,329038,6967,661703,1612,683824,2109,281360,7535,279695,8614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,17894,2826,4,gilbert
937804,935,474867,2803,2177852,176,362320,2646,331588,6714,659051,1463,680607,1947,281283,7107,279057,8221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17836,2822,4,gilbert
915941,1008,474616,2767,2131309,176,360718,2827,328591,6872,659955,1676,677775,2126,281730,7263,279682,8534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18060,2824,4,gilbert
991434,1191,489991,2798,2317337,238,360106,2922,331738,7074,651866,1915,683296,2426,280569,7560,278787,8614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17474,2815,4,gilbert
1628766,1982,804410,4141,3975514,380,598182,4647,541080,12075,1098621,3107,1151748,4028,463591,12803,460432,14216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,24046,3764,4,gilbert
1648350,1838,818216,4283,4044874,346,600362,4424,543786,11508,1082125,2806,1152583,3772,464965,11955,462888,13645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23904,3754,4,gilbert
1695533,1999,828212,4254,4090872,353,613710,4538,555151,11965,1098437,3078,1166148,4059,474537,12568,471421,14109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23920,3761,4,gilbert
1629800,2062,817555,4355,3860074,406,599082,4891,546326,12617,1081720,3277,1139378,4248,463083,13398,460097,14885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,24176,3775,4,gilbert
1667889,1806,818970,4118,4027123,344,600289,4459,546716,11463,1090950,2872,1150245,3807,466184,12088,462790,13525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23838,3754,4,gilbert
1679674,1844,836939,4490,4027657,333,606697,4295,552079,11447,1104385,2857,1167963,3815,470735,12070,467463,13821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7562,24118,3781,4,gilbert
1686076,1970,816195,4253,4107183,372,601026,4582,548512,11903,1068795,3075,1134690,4044,467283,12590,464098,14044,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23766,3761,4,gilbert
1697574,2071,827061,4008,4227133,381,608789,4691,557885,12112,1078522,3202,1154925,4221,474235,13093,469408,14425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7465,23506,3732,4,gilbert
1650223,1797,806201,3944,3831478,313,599125,4174,539742,11169,1083363,2739,1148824,3670,463782,11788,462034,13243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23990,3745,4,gilbert
1650212,1861,811099,4083,3913823,368,600126,4631,542928,12155,1086521,2998,1150871,3949,466278,12723,462542,14317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24084,3764,4,gilbert
1695281,1951,829838,4323,4092494,377,608841,4733,553023,12104,1075876,3084,1150238,4003,472943,12769,470313,14252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23862,3764,4,gilbert
1656388,1955,817164,4187,3999180,370,603281,4572,549330,11999,1101047,3027,1161001,4020,466758,12741,463909,14250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,24024,3763,4,gilbert
1627399,1945,797016,4159,3814463,396,600241,4786,541935,12434,1095460,3186,1147888,4086,464742,13232,461971,14703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24292,3771,4,gilbert
1605194,2079,779731,3921,3839125,409,587334,4797,532207,12343,1075686,3284,1128371,4162,456127,13010,453481,14294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7479,23958,3739,4,gilbert
1698655,2084,820283,4235,4233089,390,606397,4641,552068,12272,1073866,3158,1146883,4128,472061,13105,468483,14702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23710,3764,4,gilbert
1682575,2109,825465,4270,4145732,381,597983,4599,549843,11903,1090433,3175,1150427,4129,465457,12671,460754,14185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23798,3762,4,gilbert
1622552,1952,796265,4084,3813125,378,594576,4596,535583,12081,1087008,3096,1149548,4006,461655,12916,458718,14286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24186,3762,4,gilbert
1726863,2116,853108,4314,4298233,375,619130,4799,568157,12214,1088030,3208,1170507,4209,478311,13151,476240,14683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23584,3761,4,gilbert
1630139,1753,804091,4245,3849961,324,596311,4306,537245,11505,1088905,2812,1147574,3713,463863,12166,461901,13748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7564,24328,3782,4,gilbert
1701392,1940,828729,4155,4181718,341,607500,4393,554807,11955,1082374,2952,1153829,3971,475959,12657,469493,14212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,23732,3756,4,gilbert
1647323,2141,819041,4359,4051319,422,592296,4942,544538,12522,1061397,3338,1125399,4285,461332,13322,458508,14765,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,23940,3775,4,gilbert
1705392,2301,828134,4128,4196589,315,609913,4216,558219,11425,1071182,3237,1141966,4311,473584,12217,470662,13720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,23538,3748,4,gilbert
1616599,1900,802895,4134,3867882,347,593224,4413,538746,11662,1086105,2958,1141414,3891,460427,12369,458009,13892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,24070,3758,4,gilbert
1674030,1966,819758,4152,4044439,362,602362,4549,548036,11838,1077268,2983,1144975,3957,468267,12633,464871,14094,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23918,3761,4,gilbert
1643791,1836,811126,4293,3890143,311,600296,4154,539744,11160,1104565,2808,1165299,3724,466756,11884,463896,13449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,24240,3776,4,gilbert
1658618,1894,816253,4358,3973497,348,610569,4424,553053,11548,1106653,2919,1167007,3888,471141,12354,467855,14030,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7572,24272,3786,4,gilbert
1732814,1988,850410,4683,4234730,327,620253,4301,563434,11621,1094589,2993,1178141,3999,480899,12543,478311,14297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7562,23888,3781,4,gilbert
1614798,2014,791063,3828,3840181,365,587064,4561,532734,11951,1073404,3112,1127350,4048,456576,12730,453708,13873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7467,23836,3733,4,gilbert
1657057,1981,816858,4260,3972602,379,598489,4707,543466,12152,1090478,3044,1152964,4026,465842,12857,462852,14374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23952,3765,4,gilbert
1673855,1802,817752,4189,4133828,347,604762,4506,552720,11712,1075752,2943,1152728,3879,467651,12287,465214,13778,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23748,3757,4,gilbert
1638156,1825,813193,4064,3946280,322,596330,4284,541404,11354,1084549,2816,1144577,3729,462299,12011,459407,13545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23938,3752,4,gilbert
1706831,2223,829766,4279,4271092,384,613352,4792,562787,12513,1082242,3375,1163775,4351,474026,13406,471463,15019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23762,3768,4,gilbert
1669651,2168,822397,4301,4108924,382,598089,4673,549648,12125,1079681,3321,1148225,4293,464715,12761,462050,14269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23792,3765,4,gilbert
1706660,1953,833800,4204,4322549,332,608450,4209,558320,11301,1067389,2895,1139049,3944,471075,12090,468428,13597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7489,23512,3744,4,gilbert
1685832,1989,829306,4189,4068598,357,610493,4510,551217,11752,1088967,3041,1160349,4008,473527,12430,470523,13992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23820,3760,4,gilbert
1701094,1998,826600,4262,4207952,345,614140,4475,561233,11791,1101695,3015,1169687,3992,475100,12660,471087,14109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23664,3754,4,gilbert
1664443,1900,829183,4412,4006764,353,606030,4352,550168,11588,1101288,2877,1163368,3807,469427,12306,467142,14003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7569,24206,3784,4,gilbert
1677026,1824,825478,4458,4043531,317,609677,4174,551185,11208,1115741,2878,1180120,3813,471734,11826,468806,13565,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,24108,3776,4,gilbert
1700704,2147,838891,4422,4016125,383,612222,4846,555374,12438,1099454,3295,1165717,4283,474447,13202,471491,14685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24044,3771,4,gilbert
1654024,1847,817826,4061,4021975,335,595840,4286,539734,11109,1063081,2792,1129292,3730,462243,11744,458961,13240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7495,23806,3747,4,gilbert
1666065,1892,811844,3890,4047754,336,593883,4423,542135,11488,1072667,2898,1135523,3841,460509,12149,457718,13413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7449,23592,3724,4,gilbert
1634264,2004,796089,4223,3836351,405,605800,4865,542560,12515,1113708,3205,1168973,4065,467327,13299,463597,14933,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,24350,3773,4,gilbert
1636869,1864,816342,4405,3858177,317,602411,4296,544123,11348,1102139,2855,1161783,3819,466259,11918,463390,13689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7558,24278,3779,4,gilbert
1645147,2075,811275,4226,4014993,384,600524,4714,545953,12252,1084926,3288,1149001,4260,464862,13002,461223,14481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23940,3768,4,gilbert
1623248,1840,804879,3970,3838229,351,594066,4329,537173,11382,1073604,2813,1136075,3705,461417,12070,458407,13517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,24066,3751,4,gilbert
1725260,2330,840234,4466,4349201,421,620965,5000,566174,12882,1101812,3507,1170533,4565,480855,13860,478215,15621,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,23726,3775,4,gilbert
1690526,1845,827028,4392,3970537,324,612027,4351,551939,11553,1101167,2887,1168063,3878,474220,12125,471173,13873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7564,24066,3782,4,gilbert
1680023,1829,818953,4009,4031097,318,606790,4226,552832,11273,1085883,2789,1162291,3730,470729,11843,467593,13463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23814,3749,4,gilbert
1610132,1875,797789,4420,3825801,385,599764,4663,538503,12287,1101500,2975,1151065,3863,465235,13050,463363,14757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7594,24572,3797,4,gilbert
1734462,2211,838595,4410,4447947,378,622888,4753,571955,12393,1097732,3208,1178726,4251,482303,13230,478671,14889,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23608,3765,4,gilbert
57243,68,35962,515,379861,26,29883,194,31460,461,48095,110,47144,133,24913,494,24707,816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5942,626,4,gilbert
64171,71,39461,573,320237,29,32562,209,33500,519,52757,121,51041,143,26271,570,26042,856,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5784,629,4,gilbert
60507,60,37696,501,361396,26,30993,190,32299,450,49765,99,48460,119,25428,523,25314,794,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5920,626,4,gilbert
60549,65,38240,581,366297,29,32423,211,33192,487,52141,113,50729,135,26655,555,26417,869,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6022,629,4,gilbert
57400,51,35985,434,383368,25,30341,173,32157,452,49145,92,48148,110,25420,507,25062,817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6000,625,4,gilbert
58794,59,36520,481,402921,32,31223,222,32927,498,50422,115,49279,134,25938,582,25856,884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6112,631,4,gilbert
61071,58,37129,498,366448,29,31871,204,32749,497,51914,110,50564,130,26292,538,26090,863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5980,629,4,gilbert
60043,51,37541,544,360009,38,31190,198,32022,489,50774,103,49237,124,25673,505,25386,817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5874,627,4,gilbert
58130,66,35872,449,375736,24,31098,172,32744,439,49074,106,48018,126,25689,461,25305,744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5960,623,4,gilbert
57014,63,36247,520,404492,31,30247,220,32019,530,49256,116,48173,134,25509,569,25221,854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6070,631,4,gilbert
59303,72,36746,506,379384,28,30454,197,32337,494,50022,99,48908,119,25443,508,25212,825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6006,627,4,gilbert
61727,80,37233,506,372575,32,31895,232,33245,512,51727,125,50523,162,26457,594,26085,982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6026,632,4,gilbert
59123,53,36418,550,383892,27,30955,185,32443,462,49393,103,48203,124,25572,535,25358,820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6018,627,4,gilbert
62095,68,38861,573,349853,30,31763,215,32863,496,51612,125,50282,146,26175,542,25805,875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5858,630,4,gilbert
55423,98,34514,527,394846,35,28853,219,30996,533,47092,123,46030,144,24318,568,24169,987,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1844,5988,614,4,gilbert
59551,67,37420,540,358645,26,32003,193,33249,470,50657,102,49272,122,26042,503,25913,868,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5886,626,4,gilbert
65278,74,39555,519,328493,29,33660,210,33450,493,55546,123,53991,156,27245,551,27039,843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5844,629,4,gilbert
56453,55,35683,493,402797,26,29679,180,31670,469,47292,97,46229,115,24761,506,24470,845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6006,625,4,gilbert
63421,68,38230,513,346292,31,32619,219,33147,518,53351,121,51947,148,26707,554,26433,899,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,5942,631,4,gilbert
62576,60,38756,534,334428,26,31639,191,32651,489,51722,102,50296,123,25818,524,25732,854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5830,627,4,gilbert
59632,72,36533,521,370041,24,30385,186,31651,466,50002,90,48877,109,25268,501,25033,783,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5934,624,4,gilbert
59151,63,37058,439,368914,30,30528,167,32362,424,49835,84,48397,103,25208,484,25045,735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5892,623,4,gilbert
60309,67,36800,564,355446,25,31202,180,31899,455,50810,87,49529,108,25719,475,25658,784,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5914,623,4,gilbert
60440,84,37142,573,380848,36,31090,211,32375,503,50777,109,49677,128,25717,553,25669,855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,6024,630,4,gilbert
58589,61,36179,497,377092,27,30923,189,32902,464,49494,101,48231,118,25413,526,25256,957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5984,627,4,gilbert
56821,63,35247,429,401824,26,29680,175,31546,443,46808,90,45672,109,24557,481,24455,857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6052,624,4,gilbert
59084,82,36052,489,384559,35,31878,210,33489,542,49722,115,48332,135,26106,572,25508,880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6038,632,4,gilbert
59198,70,37179,549,388162,29,30958,189,32533,479,49839,111,48771,129,25508,522,25381,795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6056,628,4,gilbert
57690,64,35101,610,400599,27,29377,196,31145,492,48955,100,47682,117,25170,515,24910,843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6054,627,4,gilbert
57281,54,35152,512,399279,36,29831,182,31578,443,48317,89,47408,108,25055,493,24822,817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,6068,624,4,gilbert
58181,67,36143,526,399047,33,31061,222,32754,507,49441,121,48189,144,25843,576,25573,829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6074,632,4,gilbert
60916,49,37947,448,351175,21,30779,163,31735,431,50644,84,49083,107,25263,454,25007,750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5854,622,4,gilbert
61614,54,37597,402,345298,21,31947,177,32544,428,51864,88,50427,108,25988,464,25629,823,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5896,622,4,gilbert
61150,45,37887,472,349742,21,31316,177,32160,429,51147,87,49725,109,25857,470,25527,770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5836,622,4,gilbert
53998,51,34403,513,408669,25,29451,173,31572,447,46473,87,45166,104,24607,492,24427,789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6050,624,4,gilbert
62924,56,39186,475,324452,26,31469,183,32159,471,52560,94,51093,116,25760,514,25452,890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5776,624,4,gilbert
58296,73,35707,504,354836,41,30121,250,31095,543,49461,128,48179,162,25171,587,24817,1005,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1843,5868,614,4,gilbert
60624,69,37197,533,365468,29,30903,199,31975,511,50454,109,49452,136,25734,542,25529,907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5942,629,4,gilbert
60995,72,37770,521,356528,26,31342,188,32518,479,50688,99,49429,120,25461,500,25208,824,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5908,626,4,gilbert
56638,68,35610,522,420551,32,29820,212,31864,512,48632,115,47525,132,25089,567,24778,971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6140,631,4,gilbert
59881,60,36976,591,357131,24,30944,172,32005,446,50571,90,49165,109,25659,500,25430,939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5920,624,4,gilbert
58349,52,36011,547,386136,27,31533,191,33139,459,49704,102,48402,118,25653,535,25481,875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6014,627,4,gilbert
58750,89,36671,609,381792,34,31330,229,32872,553,49671,135,48437,146,25964,599,25621,1010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,5982,633,4,gilbert
61743,46,38446,489,332254,24,31695,165,32169,426,52200,79,50747,101,25837,451,25502,839,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5774,620,4,gilbert
59082,71,36269,507,379458,30,31487,206,32967,484,49868,121,48614,138,25781,554,25606,899,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,5986,630,4,gilbert
62549,63,37875,563,361057,32,32385,225,33578,521,50985,121,49547,143,26473,583,26184,883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,5962,632,4,gilbert
60526,57,37464,504,365715,27,30755,193,32341,466,50597,108,49105,129,25283,521,25122,845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5908,627,4,gilbert
61111,85,37989,583,354774,25,31280,192,32326,477,50748,105,49413,126,25732,521,25485,885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5896,626,4,gilbert
64593,91,39657,452,346739,28,33088,206,33347,512,54230,117,52962,137,26858,557,26749,831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5948,629,4,gilbert
60349,58,37993,537,365682,27,31197,179,32190,488,51136,103,49905,128,25931,527,25693,874,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5962,627,4,gilbert
241920,247,139450,1174,843550,84,107066,813,107343,1972,199949,457,197131,553,87301,2065,86683,2699,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11742,1248,4,gilbert
248290,309,140860,1239,857306,110,107903,935,108028,2176,205094,547,201411,651,88477,2294,88144,2948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,11808,1257,4,gilbert
245147,216,139543,1161,823696,74,107834,771,107768,1830,204241,396,200129,485,88407,1919,87670,2552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3731,11600,1243,4,gilbert
243945,269,139053,1194,864354,107,107894,919,107622,2091,203886,521,199359,615,88261,2265,87367,2949,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,11776,1255,4,gilbert
231557,237,133641,1143,939683,99,101912,867,102438,2009,192795,454,188555,551,84522,2139,83453,2712,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11982,1252,4,gilbert
233448,277,135036,1159,928375,120,104047,888,103910,2027,196572,514,193075,595,85255,2181,84993,2818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11998,1255,4,gilbert
233983,230,136478,1133,922692,91,103047,801,102673,1837,195034,402,190973,488,84380,1959,83819,2603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11954,1247,4,gilbert
241642,230,139612,1257,940204,81,106129,754,107780,1821,202297,387,199140,482,87213,1897,86525,2657,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3793,12008,1264,4,gilbert
249430,246,141343,1158,841237,85,106819,854,106248,1984,206312,469,202669,565,87947,2116,87388,2725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11724,1249,4,gilbert
229468,205,133056,1100,923304,78,104286,679,103324,1677,194703,370,190560,461,84306,1811,83881,2401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3719,11896,1239,4,gilbert
229271,261,133648,1211,987438,122,105453,941,103742,2146,197259,519,193469,610,85826,2249,85447,2891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12232,1258,4,gilbert
242666,213,139433,1134,898371,77,107297,743,106196,1779,205155,372,200768,469,88369,1866,87976,2575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12098,1262,4,gilbert
234426,274,135908,1191,950451,118,103267,891,103633,2034,194523,492,191205,566,85067,2185,84336,2831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12026,1255,4,gilbert
223328,195,130238,1104,985180,98,101591,795,100959,1869,188623,417,184014,496,83274,1949,82706,2602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,12060,1248,4,gilbert
236093,263,136997,1196,931871,131,105515,945,104658,2098,199770,537,196314,597,86243,2292,85567,2904,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12010,1258,4,gilbert
226157,280,131512,1184,996167,108,103928,881,102777,2057,193652,511,189600,565,84773,2226,84056,2801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12136,1254,4,gilbert
237530,210,137044,1104,930552,82,103635,729,103431,1762,199244,374,195591,457,85747,1839,85301,2509,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,11986,1260,4,gilbert
232808,253,135843,1174,937796,117,103552,880,103789,2037,196145,485,192071,570,85160,2133,84299,2768,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11936,1253,4,gilbert
234350,226,136625,1143,908033,90,105182,824,104689,1908,196476,444,193246,525,86001,2031,85261,2670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11880,1249,4,gilbert
226238,251,130307,1151,991985,107,103137,850,102320,1938,191294,493,187599,551,84230,2082,83934,2743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12072,1251,4,gilbert
232968,270,133495,1163,958257,118,105584,884,106269,2061,195081,533,191219,636,85730,2209,84762,2879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,12022,1255,4,gilbert
234379,219,135980,1143,947514,82,104231,698,104387,1712,196354,365,192474,468,85663,1836,84703,2439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11998,1259,4,gilbert
236343,233,135538,1153,915411,92,105023,827,104852,1951,197723,466,195312,543,86003,2083,85483,2696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11968,1250,4,gilbert
237540,284,135528,1183,903258,102,103785,858,104348,1955,197309,475,193771,562,85462,2102,84690,2744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11910,1251,4,gilbert
235605,215,137894,1252,948703,77,104636,712,104640,1724,197913,389,193844,489,86038,1868,85219,2590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,12024,1261,4,gilbert
243238,239,141782,1220,889025,96,107174,702,107937,1775,201667,442,198413,533,87768,1945,86757,2658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11846,1258,4,gilbert
232990,238,134121,1144,926975,107,103950,847,104063,2006,194091,446,190476,533,85031,2094,84006,2736,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11898,1251,4,gilbert
239811,235,138002,1123,867661,77,105228,775,105664,1827,199044,396,195698,483,86001,1924,85338,2564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3732,11844,1244,4,gilbert
228047,259,130490,1101,977882,118,104149,886,102707,2039,193682,511,190707,567,85192,2229,84394,2808,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12186,1256,4,gilbert
242952,208,137483,1249,900332,67,106895,707,106167,1732,201678,379,197950,467,87475,1845,86646,2545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11982,1260,4,gilbert
241557,260,136399,1198,897959,114,106280,922,106249,2131,200194,528,197190,603,86623,2273,85941,2947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11974,1256,4,gilbert
249872,287,141545,1213,836690,92,108195,861,108579,2015,205959,523,201644,669,88598,2182,87992,2809,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11636,1252,4,gilbert
223608,192,130238,1158,1040502,70,103009,710,101773,1767,189849,333,186352,446,84322,1843,83804,2494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12402,1258,4,gilbert
243280,257,140722,1091,868434,95,106166,873,106479,2038,200605,488,196542,569,87370,2168,86492,2740,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11810,1253,4,gilbert
237429,216,135989,1127,963545,91,105847,774,104797,1905,200293,396,196739,481,87055,1963,86576,2633,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3798,12186,1266,4,gilbert
242671,260,138623,1175,872518,83,105948,824,105370,1897,203372,433,199225,522,87109,2018,86543,2623,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11868,1248,4,gilbert
234251,244,134180,1135,913533,87,103903,798,104856,1899,197331,446,193136,534,85092,2000,84592,2606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11834,1247,4,gilbert
229171,279,132063,1144,949444,107,104243,861,103866,1951,193941,488,189974,585,85140,2091,84658,2739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11986,1252,4,gilbert
221741,276,130785,1125,989033,88,102806,786,102340,1837,187944,493,183783,569,83524,1962,82512,2656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11972,1247,4,gilbert
231226,210,132726,1102,980772,87,105048,680,104513,1714,196261,390,192157,483,85541,1846,84868,2442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12256,1259,4,gilbert
234737,183,135870,1202,931662,78,104760,742,103582,1711,197550,349,193554,431,86133,1843,85470,2552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12130,1260,4,gilbert
244874,251,140442,1178,867129,95,106633,852,106870,1985,202767,457,199531,554,87387,2118,86197,2792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11734,1250,4,gilbert
234138,377,135759,1077,931994,106,103720,894,105134,2069,196201,609,191776,746,85362,2182,84462,2748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11914,1254,4,gilbert
240018,207,135840,1094,908846,79,106184,735,105934,1764,201341,379,197612,460,86974,1774,86409,2528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12038,1259,4,gilbert
225611,185,129598,1066,1017096,78,103201,751,101858,1691,192195,364,188942,450,84971,1776,84309,2367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12274,1259,4,gilbert
237806,251,135532,1196,885117,107,105151,948,105171,2074,197198,492,193575,576,86693,2178,85829,2854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11902,1255,4,gilbert
238178,295,135063,1182,896722,105,106192,856,106290,2022,199709,498,195376,590,86600,2147,85946,2811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11910,1252,4,gilbert
240208,216,135795,1167,871450,80,105708,814,105549,1887,199323,423,195921,513,86960,1976,86338,2637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11790,1246,4,gilbert
239597,267,138790,1084,882245,104,105501,870,105965,2046,200575,486,196830,571,86639,2157,86181,2769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11862,1253,4,gilbert
230563,221,134071,1126,959454,107,103986,857,104145,1977,195168,464,191498,527,84985,2099,84332,2707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,12048,1251,4,gilbert
537973,545,298317,2030,1598381,153,235388,1624,227553,4041,441056,997,437933,1204,190379,4178,189847,5285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17930,1877,4,gilbert
549817,641,303867,1895,1528481,201,243272,1907,233347,4454,446774,1178,442059,1434,193589,4748,192329,5728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5613,17542,1871,4,gilbert
535700,632,298432,2152,1632103,208,233698,1880,227063,4481,441143,1117,438097,1348,190527,4795,188998,5890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5681,18138,1893,4,gilbert
532314,514,298341,2018,1617325,177,233919,1751,226306,4231,438099,969,434082,1178,189892,4468,188253,5516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18114,1884,4,gilbert
548870,671,296785,1980,1531987,208,242031,1955,230726,4513,451793,1247,446937,1463,195098,4853,193946,5895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5622,17648,1874,4,gilbert
557201,559,303269,2003,1545364,154,247530,1674,236113,4137,453510,1015,450746,1247,197756,4354,196768,5440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17614,1881,4,gilbert
522462,486,292438,1898,1635267,153,226142,1610,219203,3985,430540,892,427319,1096,184806,4189,186438,5207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18118,1879,4,gilbert
532133,588,294895,1948,1568499,214,236880,1933,226851,4462,435763,1157,433075,1348,191841,4803,190513,5707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5622,17866,1874,4,gilbert
547591,543,303489,2134,1566434,167,243784,1760,233228,4261,450259,1000,447029,1235,196320,4526,195207,5594,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17992,1885,4,gilbert
539728,544,297338,2014,1594411,156,240586,1638,230574,3978,448785,1008,445181,1228,193883,4298,192853,5384,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17922,1878,4,gilbert
524307,501,292340,2022,1617766,168,229533,1688,223918,4113,433762,973,429371,1172,187361,4345,185854,5441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,18010,1882,4,gilbert
525467,483,294275,2043,1658447,154,227497,1629,221812,3998,435239,894,431331,1091,185490,4291,184494,5388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18216,1881,4,gilbert
527265,636,292563,1960,1626953,219,230415,1987,223533,4598,440044,1217,436748,1441,188213,4899,186542,5939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,18156,1876,4,gilbert
531939,630,297764,1952,1579945,213,231913,1932,224372,4460,438022,1171,433640,1374,188212,4812,186742,5734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17836,1873,4,gilbert
529046,578,295555,2048,1608557,184,232178,1840,225015,4302,437166,1032,435361,1283,189841,4633,188443,5661,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,18274,1887,4,gilbert
533661,587,290568,2005,1577970,214,236944,1948,228232,4542,439649,1210,436795,1365,191088,4906,189595,5832,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17906,1875,4,gilbert
565426,643,309007,1980,1500244,188,251438,1876,237262,4385,458784,1146,456607,1372,198723,4702,197230,5693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,17412,1868,4,gilbert
537864,520,297098,1982,1603518,155,236430,1699,227792,4019,442952,929,440141,1166,191711,4288,189625,5395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17906,1880,4,gilbert
540414,498,295352,1995,1594661,152,236288,1633,227456,4039,443358,909,439466,1147,191561,4263,190548,5336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18010,1880,4,gilbert
516571,499,285198,2009,1707494,181,223906,1739,218893,4133,428004,948,424720,1165,183198,4384,181695,5410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18254,1885,4,gilbert
552570,529,304775,2061,1550487,192,246086,1843,235630,4369,452533,1034,450515,1267,197369,4686,195385,5728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17946,1888,4,gilbert
544482,542,302154,2015,1549724,153,240109,1642,230635,4021,447680,971,444132,1189,193460,4213,192494,5449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17894,1879,4,gilbert
537411,494,298380,2014,1597015,170,236257,1822,226033,4203,441431,998,439768,1172,192251,4457,190929,5551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18190,1885,4,gilbert
535385,507,292802,1963,1618684,156,231484,1683,225861,4055,436242,918,432332,1144,188301,4338,186962,5399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18032,1881,4,gilbert
536544,511,297980,1993,1588704,158,236557,1716,229928,4112,440874,947,437562,1174,191209,4378,189953,5419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17924,1882,4,gilbert
534232,530,290569,1985,1605067,162,234564,1724,225268,4121,445571,954,442570,1192,190713,4319,189439,5390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18168,1881,4,gilbert
524339,470,289592,2047,1653980,154,227250,1638,219962,3998,434951,906,430072,1105,186014,4227,184170,5282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,18166,1879,4,gilbert
539666,525,300172,2045,1595877,172,238386,1711,229004,4173,441721,964,438921,1183,193146,4456,191068,5485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17982,1883,4,gilbert
530971,601,295588,1925,1589114,214,233438,1965,224425,4575,441079,1173,437396,1375,189609,4909,188336,5868,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17900,1875,4,gilbert
543645,637,301378,2032,1597573,194,241662,1946,230927,4499,447763,1146,445116,1374,195747,4803,194318,5828,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,18126,1892,4,gilbert
550505,567,298066,2126,1567377,174,246517,1815,233851,4278,458955,1038,455984,1266,198884,4509,197133,5635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18012,1885,4,gilbert
546074,580,300599,2008,1589317,188,241485,1831,233612,4318,443996,1073,440888,1288,194103,4667,192593,5668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,17900,1888,4,gilbert
543405,522,299291,2071,1565252,161,242045,1773,232189,4134,450377,983,445821,1205,195209,4430,193788,5521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17994,1882,4,gilbert
516648,514,290931,1894,1599495,178,223789,1762,217717,4264,422921,971,420146,1183,183023,4496,181708,5425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5598,17922,1866,4,gilbert
527097,499,296647,2012,1685700,183,229074,1810,223594,4263,437083,976,433773,1188,187192,4532,184935,5598,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18218,1886,4,gilbert
532752,519,293145,1904,1571833,185,233532,1781,223910,4233,439281,993,435520,1202,190147,4522,188697,5522,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5599,17880,1866,4,gilbert
543724,649,302753,2042,1582011,189,242599,1853,233751,4367,450409,1144,446871,1321,195375,4646,194396,5752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,18000,1888,4,gilbert
537813,503,299862,2069,1606092,160,234511,1704,226555,4105,438087,930,434417,1147,189944,4359,188841,5459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17962,1882,4,gilbert
531565,504,294413,2056,1574204,158,239730,1759,228516,4153,447075,930,442794,1146,194435,4408,192696,5443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,18164,1882,4,gilbert
535745,509,299884,2050,1591323,154,234029,1692,227733,4047,437101,913,432400,1147,190318,4245,188750,5352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17882,1880,4,gilbert
558007,525,312027,2076,1548833,162,248625,1753,235215,4185,465281,999,460938,1220,198601,4459,197283,5627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17822,1883,4,gilbert
552915,494,306464,2098,1554967,163,242454,1650,232010,4040,451036,926,447737,1151,195117,4284,194307,5424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17830,1880,4,gilbert
545070,526,301247,2027,1590524,158,239889,1714,229779,4103,449480,952,447352,1173,194255,4336,193133,5430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17990,1881,4,gilbert
546838,524,306060,1985,1561472,154,239286,1642,229949,4076,451097,965,447802,1194,193370,4313,192232,5364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17926,1880,4,gilbert
542279,651,303370,2014,1542793,215,239538,2019,231383,4620,447530,1227,442271,1447,193145,4907,191955,5850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17708,1875,4,gilbert
538545,636,301017,1976,1586978,215,236010,1959,227660,4580,445070,1161,439775,1388,191813,4903,190097,5867,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17854,1875,4,gilbert
541257,517,298100,2044,1590376,163,237947,1707,228021,4195,445965,947,442502,1154,192950,4419,192038,5471,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18080,1884,4,gilbert
529134,497,293053,2037,1593635,159,233877,1708,226185,4099,441350,935,438188,1141,190086,4315,188771,5419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18102,1882,4,gilbert
533165,502,296076,2039,1625607,159,232275,1648,226571,4025,436140,930,432763,1144,189351,4337,187994,5348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17850,1880,4,gilbert
522274,487,288652,2053,1634027,167,230024,1755,224287,4150,434489,923,430289,1158,187112,4436,185764,5527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18204,1884,4,gilbert
945494,1032,503574,3030,2484950,295,423216,3449,384294,8270,777228,1877,777927,2292,333185,8932,331218,10266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24094,2504,4,gilbert
930929,947,508478,3097,2569584,292,417801,3173,385218,7844,767034,1771,766768,2176,331502,8633,328980,10085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,24216,2517,4,gilbert
964984,1052,518065,3278,2569284,301,434229,3341,394729,8148,793758,1953,793650,2347,339931,8900,338051,10361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7565,24106,2521,4,gilbert
970074,1048,522354,3185,2555696,291,431286,3386,392863,8154,798326,1967,796159,2410,338340,8862,336765,10377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7568,23960,2522,4,gilbert
996418,1214,524869,3158,2511234,324,429166,3597,390047,8441,800411,2175,804059,2616,335008,9243,333901,10591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23536,2509,4,gilbert
995990,1122,534160,3332,2504699,286,436878,3369,394299,8161,806974,1967,807308,2434,340349,8935,339066,10311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7570,23832,2523,4,gilbert
965519,1238,518193,3066,2570054,327,423033,3623,388119,8530,781436,2164,784545,2626,331896,9252,329923,10569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,23626,2509,4,gilbert
946730,1003,507991,2944,2496173,303,425352,3436,387506,8204,777874,1883,774294,2361,333524,8921,331788,10289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,24038,2505,4,gilbert
949943,1048,512748,2931,2490168,294,420743,3351,386030,8033,775215,1883,774133,2319,331659,8768,329449,10128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23868,2502,4,gilbert
932983,959,507495,2867,2504817,270,421018,3244,384973,7854,768507,1758,766693,2194,331386,8531,329889,9876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7494,23968,2498,4,gilbert
961748,1151,512025,2984,2473435,305,427800,3496,386861,8432,789664,2050,788692,2516,336064,9062,333812,10413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23916,2507,4,gilbert
972119,1125,516153,3153,2542802,319,424305,3605,387452,8522,787074,2068,785795,2512,333722,9306,331121,10672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23674,2510,4,gilbert
954203,997,514826,3149,2510194,275,427085,3296,388058,7886,784786,1807,783985,2241,336848,8683,337151,10175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24232,2519,4,gilbert
993019,1162,520016,3116,2493615,309,431290,3525,392993,8318,796829,2055,799791,2532,335262,9063,332890,10499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,23604,2506,4,gilbert
956414,1105,513972,3077,2480366,324,424148,3575,386441,8423,777862,2021,780247,2436,332838,9131,331734,10467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24050,2508,4,gilbert
924301,1064,492057,2935,2571828,326,417032,3486,385696,8348,761853,1953,758727,2332,329622,9130,327933,10477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24152,2508,4,gilbert
974343,1155,514797,2766,2508820,318,423895,3594,385680,8412,788874,2039,790679,2535,330399,9152,328754,10314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7466,23376,2488,4,gilbert
962667,1236,521520,3157,2464194,362,426352,3703,387432,8636,782253,2220,781050,2636,335354,9456,333475,10861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23964,2514,4,gilbert
955817,998,509726,2888,2490039,280,421740,3346,386054,8075,779691,1803,778697,2233,331784,8726,329478,10016,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23910,2501,4,gilbert
955017,1028,513540,2944,2430572,298,428357,3416,389139,8189,781771,1901,782361,2293,334771,8957,332817,10311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23946,2504,4,gilbert
942026,1082,509821,2934,2508620,299,419920,3395,386389,8258,772102,1968,770874,2433,330524,8950,328119,10225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23914,2504,4,gilbert
973104,1165,526823,3110,2500395,330,429607,3678,392104,8588,789721,2116,792683,2591,336725,9290,335012,10738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23836,2511,4,gilbert
947704,1107,511449,3001,2519044,298,425723,3519,389348,8289,782187,1970,779422,2404,334532,9021,331901,10327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7517,23946,2505,4,gilbert
943439,1054,501181,2928,2496602,300,418734,3455,383260,8326,775474,1949,772286,2386,332453,8946,330434,10291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7517,24038,2505,4,gilbert
944554,964,505695,3267,2542215,283,419628,3299,386080,7885,766338,1777,765663,2207,331878,8527,330264,10148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7556,24198,2518,4,gilbert
959807,1132,514591,3207,2461095,357,426273,3722,386536,8699,779731,2109,778765,2548,335667,9574,333544,10905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,24134,2516,4,gilbert
967903,1012,518804,2948,2477533,286,423184,3408,386700,8124,782648,1883,784929,2331,331935,8861,329482,10170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23590,2503,4,gilbert
963825,1168,514489,3108,2499274,340,427733,3680,389748,8682,785813,2175,786270,2589,335114,9451,332772,10698,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23884,2513,4,gilbert
955125,1205,509360,2910,2517732,284,419666,3382,382693,8052,774640,2040,773853,2514,330187,8692,328501,9985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23724,2502,4,gilbert
940520,984,506565,2892,2506514,269,416191,3229,382760,7838,769294,1796,764862,2237,327523,8495,325707,9815,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23704,2497,4,gilbert
924922,1392,499113,3019,2564001,331,414082,3577,384415,8440,761875,2317,761591,2798,328648,9235,326759,10558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24088,2510,4,gilbert
980892,1111,522081,3022,2514873,289,425490,3405,388920,8060,794862,2024,794373,2456,331691,8765,329066,10139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7505,23510,2501,4,gilbert
953590,1037,512946,3190,2524245,270,429484,3302,392558,7954,784728,1903,784914,2287,337613,8703,335963,10083,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7558,24218,2519,4,gilbert
959760,1165,513870,3147,2526782,351,423527,3799,389926,8820,777966,2143,775321,2587,333609,9673,331161,11058,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,24062,2516,4,gilbert
967628,1168,523833,3154,2474429,361,434000,3771,392966,8827,793222,2172,791561,2631,339866,9732,337682,11029,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,24264,2516,4,gilbert
971556,1217,522294,3092,2562502,316,429658,3694,390268,8447,792308,2173,792328,2662,335723,9278,333583,10589,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23746,2510,4,gilbert
948277,1006,511071,2882,2504247,288,428332,3343,390559,8019,776944,1842,774716,2251,335206,8763,333083,10103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23968,2501,4,gilbert
931771,1146,500805,3006,2575960,345,413150,3601,384617,8496,758087,2090,755653,2497,327246,9278,325067,10621,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23940,2512,4,gilbert
984800,1131,528321,3225,2492925,285,437608,3393,396582,8121,805368,1981,807734,2403,341108,8728,339132,10331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7566,24018,2522,4,gilbert
959876,1024,510648,3034,2501244,274,429164,3335,392631,8077,789161,1897,787334,2303,334784,8791,332394,10078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23720,2501,4,gilbert
966557,1037,520829,3314,2498637,283,426263,3263,390702,7890,780585,1881,782850,2319,335286,8606,332833,10151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,24070,2518,4,gilbert
926469,1068,505384,2961,2580299,306,412626,3484,381045,8210,762571,1946,758941,2386,326810,9027,324857,10292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7517,24086,2505,4,gilbert
965916,1087,521610,3005,2492429,303,419973,3483,384746,8207,778024,1957,778218,2389,330003,8918,328605,10356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,23738,2505,4,gilbert
946939,1028,512869,2987,2514470,278,421832,3323,386913,8011,776325,1913,776218,2314,331915,8799,330213,10033,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23872,2502,4,gilbert
965332,1148,514687,3317,2503614,351,427637,3729,389703,8715,785857,2145,785713,2599,335742,9473,334182,10828,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23924,2514,4,gilbert
973110,1056,519824,3047,2494821,317,426836,3518,386492,8384,784329,1990,785093,2408,334374,9007,331841,10449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23838,2507,4,gilbert
986682,1167,526288,3145,2522656,323,431841,3676,392368,8499,800220,2135,800102,2593,336096,9391,335204,10741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23596,2510,4,gilbert
937728,1373,508022,3041,2569854,343,415809,3751,384745,8726,769586,2332,767129,2778,330404,9494,328709,10853,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,24234,2515,4,gilbert
950167,1173,514297,3246,2504138,351,425712,3729,387486,8659,782998,2178,783610,2600,335686,9548,333926,10814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,24188,2514,4,gilbert
947755,1171,513540,2854,2468462,350,416256,3706,382324,8609,769657,2160,768203,2636,328058,9535,326847,10724,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23818,2495,4,gilbert
38660,67,25225,534,357175,26,21318,136,23564,327,33741,77,32842,91,18209,370,18009,652,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6100,470,4,gilbert
42043,54,26961,479,333332,25,22471,144,24742,324,36028,81,35127,96,19104,371,18835,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5942,470,4,gilbert
40135,49,26580,401,343596,28,22631,153,24778,330,33983,86,33113,100,18759,386,18565,741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5980,472,4,gilbert
39657,45,26404,468,332434,24,21987,123,24142,282,33599,78,32958,74,18675,331,18433,614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5916,466,4,gilbert
41711,72,27110,403,338857,26,22471,152,24696,335,35637,82,34662,93,18997,363,18883,746,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5992,470,4,gilbert
39081,47,25734,345,358320,27,21805,135,24181,316,33336,77,32503,83,18241,349,17900,583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,6120,468,4,gilbert
40885,57,26955,460,326679,26,23851,135,26401,318,35161,93,34023,94,19548,375,19140,709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5902,470,4,gilbert
41117,55,26276,352,348567,33,21204,134,23841,324,35125,76,34314,87,18527,341,18164,677,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6032,469,4,gilbert
43287,48,27872,340,331725,24,23134,125,25271,317,37057,80,36129,88,19356,360,19152,709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5956,469,4,gilbert
42959,51,28204,347,318080,26,23736,136,26020,311,36707,79,35824,90,19708,369,19653,620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5852,469,4,gilbert
43974,56,28271,415,315975,25,24031,143,25737,337,37505,85,36458,99,19887,366,19766,700,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5852,470,4,gilbert
40747,61,26406,377,352335,30,22693,158,24795,371,34888,90,33997,105,18940,387,18764,742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6086,473,4,gilbert
39440,46,25632,414,354836,29,21627,156,24004,364,34024,87,33117,100,18355,395,18245,807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6086,472,4,gilbert
40032,47,26233,320,329823,17,22462,108,24801,293,33604,76,32585,78,18592,333,18394,617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,5874,464,4,gilbert
41515,50,26820,341,330293,22,22457,117,24760,308,35625,80,34490,80,18951,350,18854,635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5882,467,4,gilbert
43554,50,27638,347,311688,24,23613,143,25778,329,37643,80,36746,96,19924,371,19563,708,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5836,469,4,gilbert
41536,63,27128,476,349030,39,21888,152,24047,381,35143,85,34244,100,18862,410,18812,830,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6070,472,4,gilbert
39964,53,26298,455,353026,27,21455,145,23986,350,34106,78,33372,90,18492,373,18136,817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6030,470,4,gilbert
41087,59,26197,384,344041,24,22650,136,24790,336,35713,78,34574,89,18898,358,18846,680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6038,469,4,gilbert
39878,52,26181,391,345371,24,21955,124,24243,313,33483,74,32727,83,18675,344,18381,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5988,469,4,gilbert
39284,45,26105,364,358003,33,21538,138,23802,335,34058,74,33220,85,18332,340,18185,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,6064,469,4,gilbert
43814,72,28146,476,298970,20,24535,132,26347,311,37797,85,36710,89,20180,340,19958,682,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5712,467,4,gilbert
42556,44,27308,436,326392,39,23580,142,25388,334,36619,79,35810,94,19702,366,19642,703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5930,470,4,gilbert
41606,57,26629,423,357483,30,22574,149,24688,357,35787,89,35080,103,18995,386,18999,744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6158,473,4,gilbert
39610,44,25529,360,358219,31,20994,126,23467,308,33783,70,32926,79,18095,341,17876,751,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6126,468,4,gilbert
42813,61,27555,453,322613,26,23357,141,25457,346,36792,81,35648,93,19614,386,19324,821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5872,470,4,gilbert
39844,51,26507,444,350052,28,22072,142,24371,335,33874,77,33033,89,18585,360,18335,626,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6074,470,4,gilbert
41305,53,26868,436,318199,23,23363,128,25421,282,35663,76,34525,84,19405,322,19068,576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5842,466,4,gilbert
44046,66,28158,404,307052,35,24435,140,26382,350,37344,86,36283,103,20084,387,19880,756,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5824,471,4,gilbert
38678,41,25637,399,346379,33,22243,123,24323,296,33514,73,32667,80,18511,333,18141,779,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6010,468,4,gilbert
40374,49,26658,403,338502,26,22629,147,24848,325,34517,85,33490,91,18928,378,18677,714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5990,470,4,gilbert
42430,48,27689,377,346971,26,22547,144,24759,326,36052,78,35240,91,19151,368,18987,853,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6046,470,4,gilbert
42623,60,27402,348,324474,21,23212,122,25228,293,36022,72,35280,80,19323,333,19135,747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5892,467,4,gilbert
42683,68,27575,521,298103,44,24038,178,25720,387,35921,108,34835,132,19561,435,19294,856,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1846,5642,461,4,gilbert
38840,55,25397,380,352625,23,21212,120,23492,295,32805,73,32025,74,18012,337,17919,693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,6050,467,4,gilbert
42978,78,27439,479,328808,34,23875,164,26042,383,36050,98,35069,113,19667,443,19339,764,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,5940,474,4,gilbert
44077,64,28389,478,328243,31,23463,151,25579,376,37789,98,36488,108,19950,395,19800,798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,5924,473,4,gilbert
41364,61,27083,364,339051,40,23099,159,25319,343,35883,87,34920,102,19571,389,19203,741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5958,472,4,gilbert
40341,50,26078,328,349257,24,21088,130,23456,337,34346,75,33538,84,18281,341,18062,702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6002,469,4,gilbert
39216,59,25722,405,348223,24,21160,115,23253,294,33431,76,32534,76,18083,322,17661,749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1861,5996,465,4,gilbert
39733,67,26002,432,362264,33,21549,173,23743,378,33860,97,32933,125,18592,425,18182,824,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6136,475,4,gilbert
43228,56,27802,455,312756,24,24201,139,26058,335,36971,100,36039,94,20020,350,19631,674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5818,468,4,gilbert
41065,56,26693,567,347117,38,22220,140,24510,346,35118,85,34169,100,18922,378,18550,757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,6054,472,4,gilbert
40994,48,26987,389,322813,24,22453,116,24657,283,35072,76,34043,74,18762,335,18661,676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5834,465,4,gilbert
40109,54,25793,356,351473,27,21719,141,24174,315,33786,85,32929,93,18589,350,18230,693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6046,469,4,gilbert
39760,53,26316,390,342272,26,22193,127,24426,311,33797,79,32848,87,18777,360,18404,754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5958,469,4,gilbert
42695,55,27620,456,335952,29,22706,153,25295,345,35989,90,35004,105,19390,392,19010,691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5998,473,4,gilbert
42336,50,27889,459,313008,24,23489,125,25433,283,35858,77,34739,85,19481,325,19156,691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5780,466,4,gilbert
41658,52,27045,338,327363,24,23576,137,25481,314,35476,77,34452,90,19430,363,19251,665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5942,469,4,gilbert
41895,62,26864,319,310822,34,23145,176,25115,396,36047,110,35131,127,19392,431,19150,778,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1849,5784,462,4,gilbert
167668,192,99111,1002,860199,102,83957,616,84347,1435,146252,385,142816,450,68306,1565,68081,2340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11860,941,4,gilbert
160541,160,97445,1002,959495,78,83048,475,82460,1167,140381,279,137091,338,68055,1278,67465,1966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,12170,945,4,gilbert
163782,213,96782,1017,910191,119,83398,646,82078,1473,142867,430,139434,455,68726,1634,68054,2245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12054,942,4,gilbert
165516,209,100241,1014,915797,122,82685,635,81301,1474,143564,424,140161,466,68323,1638,68174,2252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12128,943,4,gilbert
171260,186,101874,946,807616,88,82818,551,83112,1324,147081,373,143523,408,67598,1435,66932,2136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11684,936,4,gilbert
172408,210,102436,1026,824299,103,84381,641,84277,1460,147657,414,144596,461,68464,1592,67962,2219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11848,941,4,gilbert
164227,191,97972,992,916474,125,82720,652,82575,1455,141897,408,138381,449,68297,1646,67715,2152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12092,943,4,gilbert
163067,160,98362,935,916729,90,83822,545,82498,1306,140612,345,137710,384,68241,1437,68011,2043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,12110,936,4,gilbert
173659,209,103842,1000,807993,92,84637,637,84074,1418,149888,415,145989,485,69128,1587,68622,2230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11784,940,4,gilbert
162955,231,96633,925,901895,84,82015,574,81860,1334,140678,400,136964,494,67319,1443,66780,2055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11936,936,4,gilbert
167188,168,99990,913,886270,78,83810,437,82724,1170,145295,279,141950,336,68807,1334,68556,1872,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12024,944,4,gilbert
166730,175,100434,1052,928987,87,83376,534,83058,1308,143091,326,139069,380,68730,1413,68096,2131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3802,12096,950,4,gilbert
163315,167,97849,927,890445,83,83050,549,82999,1314,139858,342,136363,394,67390,1446,67072,2043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11912,936,4,gilbert
163484,175,98772,950,904451,105,83152,617,82734,1400,142265,378,139278,414,68009,1543,67488,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11978,940,4,gilbert
171996,170,103760,1047,837905,73,84092,501,83227,1231,147719,299,144755,352,68940,1352,68448,1970,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,11916,945,4,gilbert
170060,263,102878,1010,861844,113,84702,660,84115,1508,147218,467,143909,529,69193,1679,68354,2305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,11928,943,4,gilbert
160912,191,96096,1007,948760,109,83598,612,81954,1415,140704,409,137759,434,68811,1597,68152,2189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12180,941,4,gilbert
170439,167,103521,1062,875017,74,85751,526,84405,1253,148758,306,145301,364,69845,1378,69288,2082,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3794,12088,948,4,gilbert
170634,178,102692,1064,865530,73,84891,468,84912,1207,147606,312,144246,381,69288,1323,68459,1991,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,11866,946,4,gilbert
168520,179,100707,1045,903569,83,83816,554,82772,1298,145165,331,141443,395,69391,1427,68678,2134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3802,12172,950,4,gilbert
162354,195,97355,1008,966326,108,83136,641,81728,1478,140535,398,137555,451,68008,1623,67897,2240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12268,942,4,gilbert
158913,209,94939,950,944985,100,83524,566,82575,1381,139096,371,135644,411,68397,1501,67681,2106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,12116,938,4,gilbert
164155,216,98362,1029,904275,117,83817,648,83478,1490,143718,412,140166,466,68388,1656,68238,2271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12040,943,4,gilbert
168889,188,101275,900,848545,102,83500,608,82641,1409,144928,389,141297,440,68285,1570,67630,2047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11860,939,4,gilbert
165788,205,99811,903,890266,113,82979,653,83162,1467,142274,401,139205,450,68172,1576,67383,2125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,11952,942,4,gilbert
170682,164,103855,987,853350,78,85128,510,84685,1246,147608,316,144073,373,69415,1324,68682,1958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,11960,947,4,gilbert
171703,194,102985,994,822514,82,84022,554,83571,1307,146973,347,143168,398,68336,1444,67682,2102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11778,936,4,gilbert
172027,169,101638,981,793739,79,83062,535,83469,1335,147518,342,144027,397,67769,1444,67033,2059,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11658,935,4,gilbert
166241,155,100204,1002,917068,105,84802,467,83660,1171,144910,279,141848,337,69008,1274,68537,1962,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12176,945,4,gilbert
159785,149,96975,953,929578,91,82202,532,82866,1301,139333,337,135058,381,67051,1404,66347,2054,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11938,935,4,gilbert
165435,178,98792,964,965000,94,84611,574,83467,1313,143178,326,140045,386,69508,1456,68920,2093,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3807,12316,951,4,gilbert
163285,192,97037,980,910817,111,85057,605,83310,1406,142384,379,138805,446,69226,1562,68867,2173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12100,941,4,gilbert
167557,208,100490,995,896908,114,84065,631,83696,1464,144899,415,141489,459,68490,1657,67979,2258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12010,943,4,gilbert
159555,140,95921,857,907929,102,82426,474,81818,1164,138281,276,134659,327,67161,1266,66781,1844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3722,11928,930,4,gilbert
166347,180,100044,1016,872325,93,84901,622,84149,1379,144731,372,141412,435,69128,1563,68466,2110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11930,939,4,gilbert
172406,198,101530,1003,813115,96,84400,605,84249,1385,146679,387,143669,444,67972,1538,67653,2181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11804,939,4,gilbert
168970,152,100212,908,880235,72,84228,505,82550,1235,146511,298,143442,335,68925,1297,68489,1902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12092,944,4,gilbert
163873,150,98161,927,870803,71,81366,473,81473,1162,139573,277,136264,335,66470,1291,66008,1885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3725,11868,931,4,gilbert
160347,151,96597,921,900985,75,81635,513,81080,1233,137947,300,134267,362,66768,1345,66377,1901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3733,11904,933,4,gilbert
172518,172,102113,1043,861025,75,85374,489,84297,1239,148830,313,144985,371,70000,1360,69317,2034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3790,11982,947,4,gilbert
169973,204,101238,1018,850801,105,83634,619,83611,1389,147433,400,143593,449,68272,1571,67532,2158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11804,940,4,gilbert
169171,192,101794,971,835299,97,83556,574,83187,1359,145576,366,142244,413,68720,1497,67903,2109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11852,937,4,gilbert
167290,192,100787,877,842557,82,82625,567,81842,1307,143979,331,139611,388,67491,1434,67297,2043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11812,935,4,gilbert
159601,168,95691,946,934641,95,82026,566,81322,1338,137940,352,135056,408,67320,1454,66833,2114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,12072,937,4,gilbert
165580,167,99834,948,846027,75,82189,491,81177,1209,143105,308,139826,364,67396,1323,66790,1950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3729,11820,932,4,gilbert
170398,166,100972,973,810889,78,83193,515,83167,1265,145609,327,142142,383,67701,1385,67051,2028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11718,934,4,gilbert
169110,164,99958,949,826952,71,82997,494,82135,1264,145511,301,141834,359,67942,1376,67444,1949,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3729,11810,932,4,gilbert
167018,164,101003,948,825538,74,82261,509,81663,1266,144430,314,140910,368,67646,1375,66771,1971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3734,11720,933,4,gilbert
167788,176,100334,964,861422,84,83382,558,82737,1297,145528,354,142012,412,68308,1425,67533,2080,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11806,936,4,gilbert
163765,176,98122,949,889694,88,82446,584,82005,1363,141788,358,138563,409,67694,1498,66984,2059,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11928,938,4,gilbert
383452,409,219721,1752,1432685,154,173135,1170,171976,2900,327447,768,320803,919,141816,3119,140755,4158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17864,1412,4,gilbert
372540,362,217077,1674,1475367,148,165305,1100,163856,3028,319901,703,314046,842,137173,3240,135717,3940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17878,1410,4,gilbert
366485,398,211385,1738,1566240,192,167853,1272,165253,3077,318310,844,312109,943,137678,3336,136230,4738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,18314,1418,4,gilbert
387685,377,220553,1725,1418649,166,174010,1205,171623,2955,331860,774,326809,917,142848,3205,141948,4266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18036,1413,4,gilbert
378656,394,218659,1576,1373446,166,170882,1256,169292,2900,322874,815,317524,926,140787,3174,139135,4079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5596,17722,1399,4,gilbert
368603,419,211036,1591,1509647,211,166488,1348,165051,3191,317027,882,310936,1056,136563,3500,135427,4349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,18122,1406,4,gilbert
376523,387,213072,1844,1495455,151,171614,1126,169573,2889,326801,726,319981,856,141235,3054,139957,4226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5703,18148,1425,4,gilbert
377322,456,216709,1734,1464988,187,172467,1266,171132,3028,326206,856,320536,987,141653,3361,139956,4342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5669,17986,1417,4,gilbert
385224,466,222237,1737,1457756,192,172939,1322,171186,3103,330899,886,325409,1018,142164,3414,141095,4446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5676,18076,1419,4,gilbert
368605,404,211828,1547,1440673,173,166948,1196,165640,2909,319085,788,312748,918,137078,3191,135772,4085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5600,17814,1400,4,gilbert
375546,484,215150,1761,1495688,200,171262,1342,169752,3153,323697,920,317437,1101,140501,3523,139568,4448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,18108,1420,4,gilbert
387918,407,224448,1742,1381045,165,175661,1211,173542,2878,332367,764,326679,915,143902,3154,142309,4179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17862,1412,4,gilbert
373513,370,213421,1631,1436035,147,168264,1081,166824,2746,321512,733,315785,895,138423,3009,137112,3917,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,17810,1408,4,gilbert
379722,406,218722,1765,1485589,189,170927,1326,168711,3107,327789,841,321492,979,140958,3423,139774,4451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,18214,1419,4,gilbert
379580,400,221803,1706,1434782,150,169712,1088,167973,2754,323699,723,318503,867,139036,2971,137834,3994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17856,1408,4,gilbert
378867,447,214567,1605,1400842,188,171052,1249,168444,2982,322796,813,317863,957,140423,3271,139425,4148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,17770,1401,4,gilbert
353391,398,201647,1706,1669328,190,165850,1269,162898,2998,308715,772,301368,913,136423,3307,135360,4297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18512,1417,4,gilbert
381999,397,220485,1592,1348845,152,171770,1167,170578,2833,326234,776,320016,913,140786,3079,139571,3940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5585,17566,1396,4,gilbert
367041,421,211196,1622,1491623,148,166093,1105,164936,2763,315524,817,309388,949,137158,3004,135582,3966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17976,1410,4,gilbert
362882,392,206389,1568,1472793,178,163913,1208,163347,2962,314247,793,307298,933,135242,3174,134253,4031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5598,17766,1399,4,gilbert
379985,377,213272,1725,1452341,160,169288,1167,167404,2909,322374,721,317449,859,139399,3103,138159,4093,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,18118,1412,4,gilbert
376915,407,212343,1572,1407621,184,167325,1219,165214,2994,318194,797,311703,936,138198,3218,137124,4148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5600,17800,1400,4,gilbert
385880,415,218399,1728,1411678,172,173332,1264,170730,3075,330792,797,325771,944,142836,3242,141745,4280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18038,1415,4,gilbert
375978,403,218444,1758,1498102,176,170187,1226,168169,2967,322277,791,315977,928,140112,3249,138551,4205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18112,1415,4,gilbert
370354,411,214227,1635,1430579,184,169276,1306,167897,3083,320573,880,314395,979,138673,3439,137571,4279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17878,1404,4,gilbert
380227,363,220614,1671,1410524,148,170462,1139,169854,2763,323814,715,316919,846,140621,3006,139585,4010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17852,1410,4,gilbert
377806,406,218934,1786,1466861,192,169968,1269,169562,3013,323883,808,318017,956,140192,3320,139123,4334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,17954,1417,4,gilbert
365457,354,211641,1677,1497246,149,168333,1076,167019,2725,316043,687,309492,831,137637,3031,136344,4019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17978,1408,4,gilbert
367884,342,210278,1646,1521348,152,166315,1118,164315,2774,319047,709,312028,838,137064,3031,135816,4026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18058,1411,4,gilbert
375793,341,216432,1694,1462712,154,167943,1157,167388,2852,321286,693,315484,830,138525,3071,137378,4071,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18048,1411,4,gilbert
380468,411,216293,1725,1428979,193,172385,1281,170943,3063,326993,831,321402,966,142145,3377,140620,4417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,17954,1418,4,gilbert
382122,393,220697,1728,1434445,192,170426,1264,170512,3073,326581,824,320702,953,140962,3346,139672,4355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,18000,1417,4,gilbert
388573,425,220039,1818,1412581,190,173453,1303,170529,3114,329030,854,323578,989,142999,3433,141660,4413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5674,18128,1418,4,gilbert
373975,404,213260,1679,1493364,163,169974,1222,168066,2979,323654,798,317553,936,139661,3218,138666,4206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18106,1415,4,gilbert
385806,381,222681,1742,1414255,178,173981,1234,173792,2958,327920,797,322461,924,142141,3353,141179,4273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,17936,1415,4,gilbert
379701,365,221366,1670,1404382,151,172867,1108,172308,2776,325841,722,320270,878,141760,2939,140634,4003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17760,1408,4,gilbert
391508,368,219199,1675,1367759,162,174922,1183,173947,2953,333975,771,328098,919,144274,3207,143272,4225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17706,1413,4,gilbert
372571,354,213370,1698,1488975,158,166816,1181,166033,2831,316145,707,310196,840,137519,3085,136858,4102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18080,1412,4,gilbert
374801,358,215459,1635,1445748,147,168773,1159,168004,2751,318992,699,314509,842,138645,2999,137742,3962,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17804,1408,4,gilbert
385541,376,224089,1738,1372416,148,174638,1122,172618,2784,329671,718,324056,891,143248,3038,141773,3965,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17742,1409,4,gilbert
379154,370,215715,1739,1476070,163,169659,1206,166860,2962,324040,758,319755,907,140313,3270,139125,4220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18222,1414,4,gilbert
372891,353,216515,1660,1451343,152,169113,1086,168011,2715,319372,696,313592,851,138859,2983,137769,3950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17944,1408,4,gilbert
376144,401,216548,1746,1514231,199,171781,1303,168897,3090,325860,842,319664,970,140513,3405,139511,4397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5676,18264,1419,4,gilbert
389621,458,224991,1652,1383340,205,173204,1419,171864,3250,330787,971,324729,1119,142278,3571,140960,4457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17692,1407,4,gilbert
371143,382,214233,1746,1505475,178,166914,1213,166462,2954,316967,764,310908,898,137561,3219,136558,4251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18046,1415,4,gilbert
372195,433,216245,1729,1518660,193,166419,1300,165236,3046,319729,843,314639,977,137787,3370,136850,4258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5674,18212,1418,4,gilbert
380258,472,219886,1680,1393929,217,172298,1358,170695,3239,326547,994,320731,1107,141105,3565,139750,4487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17756,1407,4,gilbert
401613,385,226270,1691,1316353,151,181271,1156,177870,2841,339439,762,334768,920,147685,3142,146568,4122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17650,1411,4,gilbert
379391,399,217089,1711,1430144,159,170174,1160,169060,2879,324185,764,318369,910,140432,3111,139096,4140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17854,1412,4,gilbert
385140,386,218020,1677,1401752,148,171814,1169,171151,2803,325253,745,320421,889,141528,3049,140203,4060,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17742,1410,4,gilbert
678295,786,380041,2437,2119408,299,306949,2384,296504,5562,574164,1578,568067,1841,249204,6112,247348,7331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23886,1881,4,gilbert
689043,780,381785,2688,2077340,303,317411,2324,302128,5565,587511,1605,580263,1850,255656,6125,253612,7357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23826,1880,4,gilbert
686912,719,379788,2667,2116438,277,312491,2245,299154,5443,586445,1440,580749,1711,253488,5921,251527,7314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7570,24304,1892,4,gilbert
669131,812,372232,2580,2186781,336,301566,2521,291689,5760,570084,1630,563074,1929,245633,6393,243582,7571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7540,24128,1885,4,gilbert
682496,732,376561,2246,2011536,261,311517,2176,296961,5212,577828,1419,571395,1676,250918,5668,249297,6749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7437,23538,1859,4,gilbert
668795,851,375746,2306,2095641,330,302762,2492,294844,5828,566869,1678,559699,1973,245897,6416,244181,7416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7486,23764,1871,4,gilbert
672375,807,380024,2699,2248385,312,303811,2368,294824,5618,575852,1604,567268,1861,247986,6198,246104,7586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7587,24244,1896,4,gilbert
700254,740,387621,2667,2107703,288,316131,2255,302190,5514,589250,1465,583264,1736,256947,6004,254077,7378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7573,24032,1893,4,gilbert
678817,730,378443,2532,2122727,319,306288,2368,293516,5639,573873,1549,566748,1811,249944,6163,247710,7392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23926,1881,4,gilbert
676464,701,377440,2368,2097977,264,308167,2159,297863,5287,576710,1371,569528,1643,249732,5741,247607,6908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23768,1875,4,gilbert
653797,740,369656,2527,2215110,322,294997,2401,288245,5840,557791,1563,550425,1792,241707,6323,239495,7406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24230,1883,4,gilbert
665524,788,374698,2492,2171491,304,302764,2378,293711,5544,565756,1522,557505,1795,245915,6120,244216,7347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24018,1880,4,gilbert
683167,812,381775,2367,2057479,320,314825,2460,300666,5690,584798,1655,577286,1945,253439,6317,251786,7408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7476,23634,1869,4,gilbert
693570,815,383262,2525,2053631,304,318838,2425,303286,5711,591628,1656,583916,1900,257129,6283,255570,7484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23768,1882,4,gilbert
671231,701,375138,2430,2126172,287,302170,2277,293330,5374,572819,1421,565772,1667,246340,5836,244965,7067,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23972,1877,4,gilbert
694011,831,385560,2526,2074104,318,313305,2431,301200,5729,584821,1654,577649,1939,252849,6329,251616,7540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23834,1883,4,gilbert
676692,738,376414,2659,2180279,270,302734,2235,296022,5329,566211,1391,560330,1674,246658,5848,245102,7251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7567,23920,1891,4,gilbert
654705,674,369675,2616,2279098,265,293765,2140,286966,5281,560723,1353,553000,1610,241391,5733,238971,7086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7561,24352,1890,4,gilbert
679374,720,375848,2510,2109083,292,309574,2332,296372,5472,579213,1465,571962,1749,251174,6029,249241,7303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23966,1880,4,gilbert
687278,784,383952,2758,2172361,332,310817,2499,297600,5910,585382,1607,578210,1867,254940,6438,251464,7806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7604,24326,1901,4,gilbert
692623,704,388353,2553,2097162,262,317292,2172,302902,5230,589731,1415,582807,1683,255687,5687,253933,7038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,23898,1888,4,gilbert
660144,771,373637,2476,2204919,325,296838,2421,288369,5699,564799,1578,557614,1797,242839,6287,241369,7544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,24096,1884,4,gilbert
694769,803,389253,2434,2055803,286,315930,2365,301154,5549,588391,1594,579706,1865,255097,6076,253486,7342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,23646,1879,4,gilbert
662320,766,374892,2460,2188237,320,298956,2389,289956,5667,565685,1630,559076,1827,244642,6201,242779,7410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,24092,1882,4,gilbert
696707,733,383495,2400,2026672,282,313024,2251,300342,5331,581035,1444,573997,1729,253369,5861,251917,7136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23548,1876,4,gilbert
703828,925,395122,2416,2011885,335,323098,2501,305586,5785,594212,1769,587044,2032,257687,6401,256152,7475,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7483,23356,1870,4,gilbert
642491,769,360465,2401,2252490,298,287227,2346,281367,5481,550193,1523,543148,1775,237211,6032,235670,7192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24244,1880,4,gilbert
690352,732,390959,2569,2127454,263,314446,2117,301195,5255,589748,1432,582310,1718,255417,5701,253616,7151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,23902,1888,4,gilbert
702817,827,388762,2354,1982363,302,328096,2421,309398,5660,596333,1613,588263,1920,260331,6184,258521,7185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7468,23298,1867,4,gilbert
671235,807,376382,2528,2159184,329,302274,2449,294495,5792,571154,1654,563032,1906,246274,6359,244665,7637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,24064,1885,4,gilbert
687722,783,381325,2455,2109906,315,311805,2389,299158,5637,581898,1548,575756,1811,252916,6164,250648,7389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,23930,1881,4,gilbert
671272,785,376997,2545,2154972,315,304430,2355,297146,5667,571956,1567,562933,1842,247649,6185,245530,7414,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23900,1882,4,gilbert
676818,815,378505,2544,2138214,311,303726,2354,294832,5581,572896,1573,565736,1844,247846,6152,245344,7441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23870,1882,4,gilbert
708187,896,394024,2658,2037388,337,325336,2566,307576,5886,600841,1787,593829,2028,261000,6552,258626,7768,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,23726,1886,4,gilbert
656342,695,368049,2423,2249668,289,289217,2258,282497,5381,557663,1434,549506,1680,238514,5894,236361,7132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,24118,1878,4,gilbert
680826,779,380763,2318,2050539,311,308636,2339,297031,5564,571091,1555,563024,1828,249422,6103,247460,7170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7466,23408,1866,4,gilbert
663444,743,367365,2436,2190647,294,299201,2315,291186,5490,564774,1512,559128,1794,243163,6093,241719,7248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23960,1880,4,gilbert
686300,710,386002,2648,2108602,262,312992,2161,299716,5262,586520,1404,579479,1665,254129,5668,253261,7149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,24132,1888,4,gilbert
664676,840,370672,2321,2158713,335,298658,2452,290508,5735,561836,1639,555523,1917,244233,6277,241749,7336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7478,23766,1869,4,gilbert
687777,860,382593,2534,2102440,329,313105,2451,301342,5758,582209,1701,573901,1964,252935,6335,250730,7652,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23910,1884,4,gilbert
680960,795,380227,2512,2109604,331,312397,2475,298831,5729,578258,1670,571387,1887,253147,6275,251237,7544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23966,1884,4,gilbert
685065,825,383718,2577,2074801,325,311816,2454,299380,5697,575548,1650,568432,1912,252219,6260,250888,7526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23784,1883,4,gilbert
698999,848,385330,2502,2076492,320,315300,2485,300522,5756,590402,1648,583334,1942,255167,6311,253237,7575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23820,1883,4,gilbert
678158,707,383587,2613,2152466,256,306325,2147,296488,5246,578535,1391,571278,1659,249515,5647,247665,7077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,23954,1888,4,gilbert
669265,758,377918,2401,2150253,306,305129,2312,294606,5503,573268,1510,565907,1772,247497,6091,245779,7253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,24046,1880,4,gilbert
675224,745,377135,2337,2121007,264,305515,2154,296283,5226,572440,1434,564581,1711,248648,5718,247239,7028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23748,1874,4,gilbert
673114,848,376195,2525,2123287,333,303903,2487,296091,5785,571670,1704,563292,1954,247139,6368,246093,7604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24014,1885,4,gilbert
687790,696,379688,2488,2061707,256,314270,2121,298914,5183,584548,1393,578760,1676,253330,5647,251605,6907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23838,1873,4,gilbert
674951,774,376618,2442,2172143,319,303217,2402,292106,5659,569916,1558,562145,1840,247982,6198,245551,7433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23824,1882,4,gilbert
679410,795,382912,2557,2142671,330,308213,2575,297457,5841,573904,1608,568745,1881,251072,6351,248409,7624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,23924,1885,4,gilbert
11832,36,9299,306,106594,29,9663,76,9771,115,10014,51,9600,52,7935,141,7810,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6072,188,4,gilbert
12075,31,9723,252,104112,19,9610,62,9723,104,10198,46,9705,50,7892,133,7767,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6012,187,4,gilbert
12418,42,9754,279,106539,26,9645,68,9779,101,10439,48,9999,52,7910,133,7774,454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5934,186,4,gilbert
12562,39,9891,299,108617,31,9868,78,9936,122,10513,54,10105,54,8111,147,8054,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5990,188,4,gilbert
12497,32,9795,250,107398,19,9846,62,9969,116,10555,49,10072,53,8015,139,7862,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5874,186,4,gilbert
12058,29,9541,244,105957,19,9695,62,9773,105,10227,47,9808,51,7923,138,7760,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5906,186,4,gilbert
15276,32,11532,294,120960,20,11098,61,11377,121,12574,49,12064,54,8747,168,8599,536,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5770,187,4,gilbert
12826,34,10112,246,110204,22,10132,77,10227,135,10863,50,10356,54,8287,176,8178,481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5954,188,4,gilbert
12470,38,9860,337,106763,26,9902,63,10033,102,10437,47,10009,51,8026,133,7888,424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5984,187,4,gilbert
13427,43,10503,253,113521,29,10171,91,10342,161,11189,70,10741,74,8437,207,8258,580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1912,6124,191,4,gilbert
12099,46,9772,390,103266,30,9604,64,9729,109,10178,50,9741,53,7923,175,7795,486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6010,188,4,gilbert
11380,44,9012,249,100425,19,9071,60,9179,101,9692,46,9248,51,7628,131,7465,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6116,187,4,gilbert
13642,48,10622,288,113943,26,10311,90,10460,137,11446,62,10921,66,8512,191,8303,532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6042,190,4,gilbert
13524,26,10470,252,113264,19,10436,73,10564,109,11403,49,10924,54,8413,143,8277,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5836,187,4,gilbert
12820,28,10094,258,109872,20,9977,74,10114,127,10714,48,10209,52,8070,144,7933,508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5976,188,4,gilbert
12939,47,10068,270,108191,36,9745,90,9840,134,10697,61,10263,65,7890,174,7825,495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1840,5758,184,4,gilbert
11878,33,9437,276,102525,29,9427,73,9502,117,9984,50,9559,54,7823,148,7655,481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6094,188,4,gilbert
12968,38,10062,380,110256,33,10169,85,10298,133,10889,57,10429,61,8299,162,8125,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6016,189,4,gilbert
12196,43,9632,329,105671,21,9584,62,9726,101,10181,48,9670,52,7859,131,7743,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5920,186,4,gilbert
12529,54,9837,287,107667,33,9574,72,9714,121,10529,52,10132,56,7903,148,7795,444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6102,188,4,gilbert
14304,37,10918,252,115793,27,10695,94,10880,142,11920,64,11424,68,8575,181,8511,557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1903,5988,190,4,gilbert
12569,31,9639,271,109510,19,9669,66,9833,108,10523,47,10036,52,8012,138,7876,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5962,187,4,gilbert
14246,38,10913,271,118810,24,10896,77,11092,123,11886,56,11385,60,8675,164,8554,535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5892,189,4,gilbert
11573,33,9267,231,105370,27,9515,70,9591,104,9762,48,9299,51,7802,135,7665,413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5996,187,4,gilbert
12271,32,9576,260,108113,22,9443,74,9606,125,10408,53,9965,57,7924,152,7799,502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,6132,189,4,gilbert
11442,33,9130,372,102036,30,9128,69,9202,113,9676,47,9243,51,7580,133,7458,502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6052,188,4,gilbert
12347,30,9689,255,107581,21,9739,80,9800,120,10357,51,9851,56,7949,176,7888,423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6036,188,4,gilbert
12790,30,10052,227,107372,19,9999,64,10089,111,10621,48,10165,51,8073,134,7957,427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5938,186,4,gilbert
12480,32,9892,250,107668,19,9866,62,9971,104,10518,48,10081,52,8006,156,7933,537,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5980,187,4,gilbert
12606,38,10027,253,107377,19,9992,59,10116,115,10500,47,10026,52,8048,137,7976,511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5890,187,4,gilbert
13829,35,10629,267,114827,22,10371,75,10536,130,11565,53,11069,57,8449,165,8289,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5930,188,4,gilbert
12706,35,9954,283,111706,35,10079,90,10139,133,10707,59,10282,64,8255,196,8151,555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6018,189,4,gilbert
14102,41,10946,250,112263,24,10676,64,10784,105,11644,51,11127,57,8483,142,8329,470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5844,186,4,gilbert
13262,30,10357,260,109881,19,10205,65,10311,108,11007,49,10472,54,8231,139,8125,467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5908,188,4,gilbert
13530,36,10370,275,111149,19,10137,49,10236,100,11191,48,10680,52,8294,137,8179,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5850,186,4,gilbert
12590,42,9892,302,108116,36,9994,84,10091,145,10485,63,9991,67,8084,196,7961,595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,6130,190,4,gilbert
11302,35,9039,352,101479,29,9136,63,9197,102,9557,46,9127,50,7675,154,7556,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6134,188,4,gilbert
13179,38,10380,298,111121,20,10136,79,10237,127,10944,48,10540,53,8244,147,8064,465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6034,188,4,gilbert
12186,33,9671,247,107791,20,9735,67,9796,109,10311,48,9788,51,7855,139,7738,429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5864,186,4,gilbert
12977,41,10195,295,110164,19,10052,66,10145,110,10810,48,10325,52,8087,135,7940,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5968,187,4,gilbert
11941,31,9509,321,106781,20,9681,65,9851,104,10119,49,9709,53,7963,139,7796,533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5922,188,4,gilbert
13087,38,10159,296,112758,27,9902,92,10020,143,10775,62,10363,67,8161,185,8027,547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1903,6122,190,4,gilbert
11296,43,9164,356,101168,28,9087,72,9179,104,9468,46,9032,51,7545,148,7382,476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6040,187,4,gilbert
12831,27,9958,236,107555,19,9917,72,10071,105,10794,49,10331,54,8163,168,7989,481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5880,187,4,gilbert
12442,29,9695,256,107302,20,9751,73,9784,140,10346,48,9926,52,7909,159,7758,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6026,188,4,gilbert
13683,39,10611,246,113338,26,10514,117,10647,165,11474,63,11011,68,8653,196,8420,534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,6024,190,4,gilbert
11926,33,9389,269,104079,23,9464,67,9546,119,10015,47,9583,51,7809,134,7681,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5932,186,4,gilbert
11399,31,9211,230,103467,30,9367,77,9455,130,9754,48,9328,52,7868,159,7752,461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6070,188,4,gilbert
13279,41,10170,272,107618,19,9968,54,10064,104,11070,48,10553,52,8173,144,8032,465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1857,5834,185,4,gilbert
11908,38,9396,254,104994,35,9385,83,9493,134,10069,56,9624,60,7803,156,7717,515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6122,189,4,gilbert
60177,114,40460,693,577469,91,35657,306,39009,598,51831,209,50315,227,29812,723,29478,1227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11810,375,4,gilbert
61226,107,41363,694,587359,92,34795,340,38052,624,52892,241,51358,257,29668,823,29451,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11978,376,4,gilbert
59704,114,40900,639,598975,90,34131,342,37779,636,51674,237,50113,257,29343,791,28913,1242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12020,377,4,gilbert
59583,92,40331,658,564770,81,35903,263,38802,583,51487,191,50028,205,29659,689,29461,1180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11782,374,4,gilbert
57680,117,39439,657,590191,76,33656,278,36822,589,49186,195,47684,210,28589,679,28216,1147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11964,374,4,gilbert
59387,123,41091,638,581561,86,34768,313,38045,604,51298,225,49795,233,29321,727,29068,1229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11904,375,4,gilbert
56747,113,39397,676,577180,80,34191,269,37108,575,48506,204,47077,229,28699,676,28191,1189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11898,374,4,gilbert
58401,98,40150,666,583764,72,34044,269,37252,546,50060,200,48594,203,28988,652,28675,1125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11936,374,4,gilbert
59954,100,40864,687,586305,86,35021,312,38627,635,51822,214,50467,249,29632,748,29135,1266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11934,375,4,gilbert
58650,102,40301,670,581364,93,35000,311,38258,611,51050,215,49548,248,29504,749,29166,1217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11900,375,4,gilbert
59864,105,41103,664,578210,89,34909,303,38063,583,52201,207,50692,240,29607,709,29259,1229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11850,375,4,gilbert
59605,133,40964,713,593406,95,34761,340,37927,659,51637,250,50215,283,29399,759,28980,1305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11968,377,4,gilbert
59627,99,41256,711,595880,74,34885,243,38101,495,50925,157,49349,181,29483,595,29099,1169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,12126,378,4,gilbert
56134,100,39556,667,589222,77,33554,281,36397,563,48399,189,46911,216,28392,683,28160,1190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,12032,374,4,gilbert
59520,111,40633,671,585789,87,34463,316,38020,620,51041,224,49577,240,29211,749,28927,1231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11912,376,4,gilbert
59691,101,40839,650,599284,66,34750,244,38010,525,51265,159,49883,177,29472,597,29157,1098,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12162,377,4,gilbert
59305,88,40107,718,607576,67,34362,223,37518,494,50758,165,49363,190,29075,589,28761,1179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12150,378,4,gilbert
59654,106,41085,677,571603,81,35711,297,39040,592,51681,211,50104,239,29848,710,29320,1213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11768,375,4,gilbert
57748,118,39645,667,584273,78,34699,293,38040,574,49477,214,48066,226,28957,710,28570,1170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11974,375,4,gilbert
56271,115,38843,683,610485,66,33426,215,36233,503,48356,158,47017,176,28616,591,28205,1156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12316,378,4,gilbert
56064,108,39036,691,595488,99,33428,330,36331,624,48464,234,47037,247,28658,740,28192,1247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12132,376,4,gilbert
55661,93,38955,604,577886,65,33532,244,36237,506,47628,157,46320,176,28196,583,27714,1023,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3721,11900,372,4,gilbert
57981,106,40022,674,578475,74,34238,281,37485,576,49549,203,48151,219,28930,670,28455,1220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11948,374,4,gilbert
59291,137,40481,688,595498,105,34641,347,37865,647,51353,252,49844,261,29321,779,29205,1284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12030,377,4,gilbert
61159,104,41587,660,566939,83,35695,299,38916,588,52711,202,51090,223,30015,721,29592,1164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,11728,374,4,gilbert
61702,111,41568,664,570497,83,35686,264,38769,579,53040,193,51261,220,29933,689,29552,1209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11710,374,4,gilbert
60127,120,40992,696,592368,94,35145,326,38402,633,51693,255,50176,270,29545,770,29239,1300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,11928,377,4,gilbert
60870,100,41523,619,566156,65,35533,247,38799,514,51908,167,50274,186,29734,611,29343,1102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3727,11672,372,4,gilbert
59389,93,40620,656,590460,66,34518,239,38116,528,51472,160,50039,178,29604,629,29034,1102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11986,377,4,gilbert
57994,111,40102,641,601787,62,34460,245,37611,501,49703,165,48203,185,29023,596,28569,1121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12162,378,4,gilbert
59566,94,41158,682,599744,67,35361,255,38710,523,51960,171,50446,188,29933,635,29454,1162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12098,379,4,gilbert
60111,140,40880,712,606640,101,34454,336,37629,658,51843,249,50479,264,29270,771,29201,1301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12104,377,4,gilbert
58983,160,40756,695,595858,105,34490,325,37753,643,50975,243,49524,266,29429,803,29036,1274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12094,377,4,gilbert
58974,103,40507,647,580078,79,34865,263,38447,579,50747,190,49421,207,29461,701,29063,1161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11894,374,4,gilbert
59507,132,41166,609,573890,89,35528,340,38777,648,51412,245,49918,273,29800,771,29352,1229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,11798,376,4,gilbert
58631,119,40120,705,593740,76,33913,294,37274,600,50631,204,49323,223,28867,708,28579,1206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11936,375,4,gilbert
59535,117,40975,652,585120,85,34677,320,38056,603,51642,224,50275,240,29528,767,29201,1192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11850,376,4,gilbert
59457,99,40852,631,569379,74,34718,258,37840,519,50916,174,49358,201,29125,611,28764,1078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3729,11744,372,4,gilbert
55504,123,38941,677,604953,105,33069,340,36025,628,47351,246,45926,266,27905,781,27807,1258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12210,377,4,gilbert
58842,98,40320,646,578431,69,34491,264,37690,553,50418,183,49060,200,28976,634,28654,1142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3737,11854,373,4,gilbert
58513,133,40589,715,598117,93,34072,345,37224,640,50669,245,49192,261,29148,775,28707,1316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12022,377,4,gilbert
57014,125,39393,684,592270,88,33871,298,36945,574,49058,210,47688,237,28979,690,28429,1215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,12136,375,4,gilbert
60791,127,41713,708,584555,99,35093,322,38722,654,52262,244,50686,256,29788,760,29516,1284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,11924,376,4,gilbert
60934,110,40559,657,585049,69,34517,262,37529,561,52582,181,50932,214,29575,637,29237,1125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11884,373,4,gilbert
55491,121,38779,681,596918,102,33313,348,35942,652,47964,250,46466,256,28472,797,28148,1300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12206,377,4,gilbert
60510,114,41388,723,585143,98,35385,320,38502,634,51871,233,50358,251,29680,777,29457,1272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11900,377,4,gilbert
56681,135,39438,706,602567,108,33782,331,36809,628,48692,254,47148,267,28645,765,28240,1291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12162,377,4,gilbert
60552,120,41361,732,577051,92,35422,312,38530,603,52642,216,51228,235,29890,712,29519,1252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11812,375,4,gilbert
60265,140,40960,690,597229,105,34790,350,37974,661,51556,255,50015,260,29684,793,29138,1311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12058,377,4,gilbert
60119,123,40981,672,587188,92,35282,334,39019,674,52063,229,50745,251,29946,754,29496,1279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12006,376,4,gilbert
133978,234,87148,1164,1205252,167,74534,598,82102,1238,117405,434,114795,465,63691,1458,62799,2242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17958,565,4,gilbert
134878,193,86046,1161,1212003,139,74915,579,82295,1150,119264,402,116205,422,64509,1421,63876,2141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18002,564,4,gilbert
139527,221,88868,1170,1150209,152,77313,605,83422,1254,122833,436,119556,473,65720,1477,64960,2239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,17698,565,4,gilbert
130189,223,84353,1182,1289354,186,72117,656,79945,1328,115400,481,112521,507,62759,1566,61926,2358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5677,18426,567,4,gilbert
139114,206,89001,1063,1119692,158,77926,618,84001,1248,122900,442,119567,489,65813,1500,65022,2246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5601,17596,560,4,gilbert
133683,248,85659,1202,1256922,192,73894,684,81377,1359,118603,505,115937,535,63949,1629,63102,2434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5683,18286,568,4,gilbert
132663,184,85565,1127,1225150,140,74157,575,81573,1232,117898,373,115260,410,63727,1370,62665,2215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,18088,563,4,gilbert
138737,238,88918,1128,1157957,196,76767,734,83218,1366,121378,518,118329,579,64962,1662,64267,2352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17750,562,4,gilbert
135257,244,86853,1098,1162393,178,76064,671,82663,1335,119025,505,116395,545,64247,1595,63596,2297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17750,562,4,gilbert
136162,215,86618,1065,1142969,156,76073,617,82555,1231,119643,438,116828,479,64455,1475,63816,2198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5599,17676,559,4,gilbert
138844,198,88481,1147,1172259,145,76597,583,83036,1196,121491,402,118410,448,65017,1477,64400,2238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,17812,564,4,gilbert
135494,240,87274,1081,1154255,182,76585,679,83297,1330,119474,486,116270,529,64300,1563,63747,2291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17718,561,4,gilbert
133030,251,86365,1184,1295328,187,72372,689,80286,1343,116884,496,114187,542,63118,1602,62341,2455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5683,18450,568,4,gilbert
131292,201,84580,1112,1253013,134,71785,609,79482,1145,115834,375,113149,411,62675,1393,61807,2128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,18154,563,4,gilbert
134791,262,86779,1104,1213725,194,73297,713,80574,1391,118704,525,116141,557,63279,1661,62591,2373,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17994,562,4,gilbert
136540,197,87847,1137,1207439,142,73772,596,80901,1202,120085,404,117065,447,63912,1393,63090,2213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17970,564,4,gilbert
130872,203,85027,1155,1246006,155,73149,615,80251,1222,115556,428,112892,459,63072,1453,62288,2284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18172,565,4,gilbert
134822,222,87298,1161,1209634,157,74424,628,81948,1268,119524,437,116211,486,63802,1490,63469,2323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17994,565,4,gilbert
140098,208,90089,1173,1159505,162,76975,631,82586,1244,122170,431,119225,476,65646,1469,64910,2288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17878,565,4,gilbert
135963,185,86756,1128,1186566,138,75352,522,82041,1141,120091,375,117168,418,64369,1334,63705,2162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,17954,563,4,gilbert
134953,241,87295,1122,1182667,202,75010,704,81870,1395,119099,532,116211,565,64548,1659,63642,2382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17802,563,4,gilbert
136527,243,87894,1079,1168427,184,74922,682,81706,1338,120628,483,117664,513,64104,1562,63354,2284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5614,17788,561,4,gilbert
129772,205,84059,1118,1308392,149,72009,551,80014,1137,115193,384,112466,421,62441,1336,61433,2174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5698,18574,569,4,gilbert
139059,206,88788,1051,1132008,159,76334,607,82815,1243,122665,430,119617,471,65020,1497,64788,2224,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5596,17716,559,4,gilbert
138009,236,88763,1074,1140453,181,77343,678,83724,1327,121909,484,118532,522,65156,1576,64506,2308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17734,561,4,gilbert
139081,190,88631,1120,1167053,129,75934,580,82791,1144,122828,381,119825,422,65229,1430,64479,2194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17800,563,4,gilbert
133670,194,86629,1099,1205486,142,74119,587,81737,1174,117577,397,114575,445,63759,1383,62728,2190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17922,564,4,gilbert
128248,181,83826,1117,1282058,143,70774,569,79168,1159,113639,392,110693,426,61637,1381,60681,2165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18240,564,4,gilbert
134056,177,87702,1129,1206382,142,74875,551,82103,1163,118580,392,115642,433,63903,1391,63527,2202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17990,564,4,gilbert
141240,192,89573,1152,1135600,137,78287,536,84199,1191,124161,392,121032,435,66263,1350,65462,2163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17724,563,4,gilbert
130776,242,84929,1096,1264633,203,71040,711,79259,1388,115436,534,112655,553,62040,1655,61496,2362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,18194,563,4,gilbert
135122,206,86891,1136,1215499,157,74854,604,83000,1212,119215,425,116359,459,64088,1446,63514,2268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17984,565,4,gilbert
131759,225,85013,1101,1203859,180,73683,668,80902,1325,116781,479,113801,523,63309,1562,62378,2306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17850,561,4,gilbert
140243,217,89183,1180,1179788,169,77438,665,84000,1287,123935,477,120950,508,65795,1539,64845,2369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5668,17954,566,4,gilbert
133268,261,86618,1100,1168909,185,75212,683,81714,1346,117127,484,114267,519,63635,1575,63078,2286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,17728,561,4,gilbert
129731,236,84528,1218,1304545,200,71227,682,79475,1343,115371,514,112457,533,62202,1618,61042,2449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5687,18502,568,4,gilbert
134231,211,86050,1135,1226118,142,73839,574,81532,1182,119066,404,116355,439,63856,1389,62630,2221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18042,564,4,gilbert
137590,206,88091,1111,1177696,139,74770,563,81716,1154,120964,389,117862,429,64456,1358,63661,2201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17806,564,4,gilbert
137210,213,88455,1096,1122750,178,77179,653,83429,1289,120023,452,116996,494,64812,1515,64190,2252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,17494,560,4,gilbert
134864,188,86155,1137,1196392,140,74729,552,82182,1174,118765,403,115786,436,64026,1371,63382,2232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17918,564,4,gilbert
139823,210,88983,1161,1155945,158,77936,593,84604,1219,122555,440,119371,474,65915,1473,64947,2267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17772,565,4,gilbert
137091,195,87706,1161,1191766,146,76258,583,82856,1244,119891,407,116695,450,64771,1436,63928,2235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17908,565,4,gilbert
136635,225,87298,1178,1201698,162,76298,653,83448,1288,120534,459,117885,500,64989,1515,64328,2356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,17980,566,4,gilbert
130819,227,85828,1169,1280249,166,71958,633,80234,1291,115628,468,112726,502,62177,1521,61649,2343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5668,18374,566,4,gilbert
135424,252,85823,1125,1193699,198,75430,719,82046,1397,119861,535,117017,568,64325,1674,63761,2411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17886,563,4,gilbert
143496,188,91184,1125,1086945,127,80249,532,84958,1237,126354,393,122810,439,66884,1380,66196,2233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17406,563,4,gilbert
136598,241,87728,1122,1171815,184,76397,705,83466,1363,120489,506,117475,550,65135,1628,64214,2366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17848,562,4,gilbert
133107,196,85626,1140,1224364,142,74637,596,82848,1179,118089,396,115328,434,63737,1406,63151,2207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18078,564,4,gilbert
134920,205,87025,1155,1228036,162,74138,637,81693,1257,119035,437,116363,471,63982,1553,63679,2295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18178,566,4,gilbert
131567,202,84730,1138,1245715,153,73782,600,81070,1219,116456,419,113853,455,63168,1442,62384,2257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18134,565,4,gilbert
249869,381,153056,1636,1739539,284,136208,1199,137060,2403,222032,824,217281,898,113319,2789,112683,3790,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23964,752,4,gilbert
244022,327,150414,1557,1746579,241,135280,1049,139033,2234,216820,710,211550,778,111731,2568,110596,3616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7492,23742,749,4,gilbert
247218,409,152072,1608,1714528,287,136589,1266,140437,2464,218630,891,213380,1000,112752,2912,111689,3895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23648,753,4,gilbert
244401,335,151199,1579,1779101,258,135090,1153,137779,2381,217367,772,212165,833,112298,2654,111783,3656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23860,751,4,gilbert
244085,346,151940,1485,1750985,240,134575,1083,137955,2242,216033,724,211266,798,111883,2586,110896,3542,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23850,750,4,gilbert
240222,374,149000,1600,1848226,284,132261,1194,137277,2377,212597,814,208571,878,110604,2764,109469,3769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,24072,752,4,gilbert
245991,341,152672,1519,1716407,235,135741,1060,138612,2176,217417,707,212496,799,111810,2494,110999,3544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23626,749,4,gilbert
245449,351,151861,1704,1808796,241,134246,1063,138304,2234,217723,710,212568,793,112097,2534,111344,3741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24034,755,4,gilbert
244741,380,153016,1675,1755985,290,134263,1238,137767,2404,216571,839,211225,949,111087,2801,110436,3835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23832,752,4,gilbert
251491,359,155754,1569,1665155,267,137094,1143,138832,2333,223149,778,217875,848,113173,2667,111886,3714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23594,751,4,gilbert
241426,354,149413,1619,1800341,273,133455,1153,137562,2313,215009,791,209748,867,111325,2745,110226,3711,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,23888,751,4,gilbert
239028,365,149444,1612,1857560,277,130105,1131,135323,2291,211583,770,207206,838,109691,2685,108800,3694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,24110,751,4,gilbert
233932,336,145367,1555,1870412,275,130829,1092,136964,2253,208549,740,203906,810,110002,2624,108878,3624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,24130,750,4,gilbert
248349,345,151795,1557,1697520,256,135195,1143,137517,2309,220284,775,214365,849,112063,2688,111181,3685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23662,751,4,gilbert
253757,451,155002,1662,1659599,302,138281,1287,140074,2490,223839,920,218564,1000,113288,2958,112805,3950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23614,753,4,gilbert
240782,361,150771,1510,1781361,241,132755,1084,137629,2207,213632,734,208143,806,110219,2561,109444,3557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7501,23762,750,4,gilbert
246780,342,152461,1575,1674098,236,135495,1071,138886,2207,218440,735,213092,822,111465,2544,110702,3544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23464,749,4,gilbert
240402,408,148467,1652,1859912,321,132174,1266,137416,2461,214582,886,209553,988,111323,2876,110138,3890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,24194,753,4,gilbert
233373,401,146092,1488,1887779,315,130132,1249,135829,2425,208647,866,204150,932,109492,2871,108688,3727,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7477,24098,747,4,gilbert
237156,334,148565,1519,1861802,250,129594,1050,136053,2170,210748,715,206311,787,108838,2531,108031,3524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,24008,749,4,gilbert
249713,355,153162,1700,1774686,242,134932,1104,138040,2242,220056,747,215048,822,112551,2578,111489,3734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7563,24004,756,4,gilbert
236722,355,147631,1580,1858450,278,130042,1142,136132,2313,211132,787,206348,854,109652,2705,108286,3722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24024,751,4,gilbert
245133,364,151281,1549,1720154,242,134437,1083,138526,2214,216153,734,210747,812,111550,2587,110553,3499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23632,750,4,gilbert
241928,427,149251,1510,1755397,319,132739,1288,137163,2534,214974,918,209442,985,110689,2963,109672,3813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23674,748,4,gilbert
240685,400,148594,1638,1850325,333,133868,1320,139195,2487,213840,901,209320,973,111603,2955,110678,3980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24236,754,4,gilbert
243327,359,151676,1623,1757119,277,133889,1157,137425,2336,214782,795,209871,876,111470,2700,110416,3702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23812,751,4,gilbert
244610,345,151142,1572,1748607,271,134722,1151,138701,2290,216566,774,211397,844,111722,2661,110810,3657,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23794,751,4,gilbert
242580,423,151159,1686,1819509,323,135196,1322,139342,2515,215468,936,210757,1036,112632,2981,111496,3967,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24032,754,4,gilbert
239777,330,147649,1516,1812756,239,132391,1136,136792,2177,213635,695,208967,775,110942,2513,110030,3539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23996,749,4,gilbert
240892,346,148303,1541,1782966,264,132035,1136,135974,2297,213153,759,208301,828,110439,2637,109537,3628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23800,750,4,gilbert
238636,378,148405,1623,1849811,313,132615,1242,137547,2417,211523,836,206929,948,111043,2832,110185,3847,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,24054,753,4,gilbert
239273,350,147569,1583,1832538,280,132290,1153,135944,2306,212422,780,207677,851,110163,2698,109825,3713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,24024,751,4,gilbert
244007,345,151468,1585,1791628,251,135029,1111,138573,2277,216117,752,211461,824,111903,2642,111284,3645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23966,750,4,gilbert
243239,404,149216,1651,1808980,317,136083,1306,140395,2494,216891,921,212273,974,112767,2927,112020,3939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,24090,754,4,gilbert
239809,370,147490,1574,1843969,294,132577,1216,136442,2394,212939,818,207838,895,110425,2782,109790,4039,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24022,752,4,gilbert
240507,423,149953,1543,1777847,313,131742,1291,135561,2520,212802,921,207800,1004,109861,2960,108856,3793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7485,23752,748,4,gilbert
253692,401,156292,1591,1655200,289,137379,1285,138761,2487,222949,866,217690,941,113077,2879,111962,3939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23590,753,4,gilbert
239802,409,147868,1521,1807768,316,133290,1297,137047,2498,214186,893,209495,973,110960,2949,110161,3789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23910,748,4,gilbert
238636,411,148262,1494,1819470,329,130958,1297,135282,2511,212458,911,207932,964,110079,2949,109167,3833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23994,748,4,gilbert
238773,385,148631,1465,1773126,286,132668,1178,135991,2346,212194,818,207219,893,110109,2771,109257,3635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7463,23698,746,4,gilbert
243600,373,151700,1601,1794241,289,132439,1233,137187,2402,216263,852,211477,922,110767,2817,110313,3750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23944,752,4,gilbert
247983,334,154439,1568,1689304,239,136037,1083,138902,2214,218501,731,213413,797,111913,2600,111067,3614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23594,749,4,gilbert
235589,379,147693,1612,1874406,309,130240,1259,135952,2429,208848,853,203956,932,109248,2835,108510,3843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,24054,753,4,gilbert
235087,408,146478,1589,1898513,293,131395,1208,137352,2430,210241,846,205715,899,110787,2841,109791,3792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24290,753,4,gilbert
244226,348,151798,1563,1747912,251,134029,1153,137202,2277,217232,755,211958,823,111895,2647,110922,3651,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23778,750,4,gilbert
243872,414,150956,1638,1784673,313,135558,1288,139188,2511,217614,893,212200,964,112351,2917,111305,3952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23926,754,4,gilbert
239704,450,148889,1495,1766839,297,132919,1279,137468,2519,211894,886,206966,954,109967,2910,109158,3761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7481,23630,748,4,gilbert
240898,342,147683,1570,1847817,258,131696,1127,136085,2283,214279,770,209538,830,110949,2682,109742,3706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,24122,750,4,gilbert
240436,333,148223,1522,1806568,243,133510,1075,137737,2209,213507,727,208722,794,111185,2575,109846,3571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7501,23942,750,4,gilbert
242414,333,149873,1542,1776979,239,133458,1084,137395,2225,213537,735,208796,807,110622,2556,109387,3572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23864,749,4,gilbert
596,30,567,234,3824,16,598,42,597,46,551,35,526,39,535,56,528,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5784,43,4,gilbert
463,31,443,172,3113,18,469,39,469,39,442,37,414,37,413,59,407,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6028,43,4,gilbert
482,38,452,224,3243,34,477,49,476,61,451,65,442,47,436,74,429,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,6130,43,4,gilbert
531,40,511,195,3310,16,530,37,529,38,512,35,484,35,488,56,484,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5890,43,4,gilbert
533,28,509,243,3429,16,539,37,539,39,520,34,500,34,502,56,495,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5894,43,4,gilbert
528,32,497,174,3465,21,524,46,523,61,496,42,473,43,471,71,466,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6030,43,4,gilbert
415,29,405,180,2825,18,415,37,415,39,397,35,389,35,388,56,381,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6008,43,4,gilbert
391,29,380,172,2626,19,392,42,392,43,375,39,355,40,358,63,356,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6114,43,4,gilbert
394,31,383,237,2645,29,398,38,395,48,377,36,365,36,365,57,365,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6068,43,4,gilbert
414,31,401,187,2831,18,414,40,414,41,398,38,384,38,384,63,376,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6140,43,4,gilbert
593,26,563,211,3276,19,587,54,585,44,567,40,545,40,535,64,521,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6028,43,4,gilbert
523,31,507,176,3593,21,525,46,525,47,493,44,480,44,483,71,471,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,5962,43,4,gilbert
589,24,563,194,3471,19,593,38,591,39,556,34,533,35,534,56,530,257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5890,43,4,gilbert
635,28,602,180,3599,17,633,39,631,40,597,36,580,36,579,57,572,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1856,5776,43,4,gilbert
444,27,421,223,2964,31,452,57,451,57,428,44,409,44,420,70,413,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,6076,43,4,gilbert
501,27,469,165,3104,17,492,43,494,44,473,35,453,36,457,58,446,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,6030,43,4,gilbert
428,31,406,167,3064,23,424,38,421,39,407,35,395,35,392,57,386,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,6074,43,4,gilbert
439,34,422,242,2963,26,439,61,439,57,421,53,409,53,409,84,403,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1914,6106,43,4,gilbert
395,34,384,196,2642,18,394,41,394,42,390,38,372,39,371,61,371,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6130,43,4,gilbert
464,29,443,176,2911,32,468,47,468,48,445,44,425,45,428,70,419,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6068,43,4,gilbert
655,35,619,232,3880,16,656,37,656,40,607,34,563,35,566,56,561,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5796,43,4,gilbert
423,35,408,180,2964,16,423,37,423,38,397,35,389,35,386,56,377,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,6004,43,4,gilbert
628,33,592,209,3679,17,613,45,610,45,572,35,554,35,550,57,540,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5826,43,4,gilbert
520,55,494,238,3748,26,517,67,517,58,485,54,473,54,472,94,460,324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1855,5844,43,4,gilbert
430,31,413,175,3052,22,424,47,424,48,403,45,395,45,394,72,391,237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,6076,43,4,gilbert
511,23,488,192,3342,17,516,41,515,39,491,35,474,35,481,57,466,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5954,43,4,gilbert
509,43,495,189,3116,22,506,48,508,48,486,45,473,45,475,71,464,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6102,43,4,gilbert
479,28,461,202,3256,28,482,38,481,39,457,36,438,37,442,58,436,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5968,43,4,gilbert
570,31,540,188,3673,18,569,47,567,40,541,37,512,37,520,59,509,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5894,43,4,gilbert
602,29,581,188,3563,28,596,39,596,40,573,37,557,37,552,59,547,279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5934,43,4,gilbert
500,32,480,230,2856,33,503,51,502,60,469,48,459,48,462,76,455,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6118,43,4,gilbert
581,30,553,184,3934,17,579,42,579,39,558,35,529,36,529,58,522,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5880,43,4,gilbert
555,43,517,201,3641,37,563,68,563,69,518,54,505,64,508,86,499,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1855,5786,43,4,gilbert
642,48,612,176,4083,21,654,46,653,48,596,43,583,43,585,80,574,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,5900,43,4,gilbert
489,22,464,256,3411,25,483,46,483,38,465,35,454,35,445,56,438,309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6008,43,4,gilbert
528,26,505,197,3279,17,526,37,524,39,506,35,479,35,473,65,467,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6002,43,4,gilbert
543,27,514,261,3236,16,543,41,545,39,518,35,495,35,498,61,490,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5914,43,4,gilbert
645,44,602,223,4085,17,643,38,641,40,588,36,577,36,580,59,568,281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5858,43,4,gilbert
530,33,507,201,3125,19,531,42,531,44,482,40,470,40,478,73,471,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5990,43,4,gilbert
413,34,405,199,2843,28,425,64,425,55,397,38,385,38,390,61,385,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6082,43,4,gilbert
482,29,463,185,3130,19,477,42,476,43,448,40,434,40,433,64,426,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6082,43,4,gilbert
546,29,523,243,3631,29,546,54,546,46,524,41,500,42,501,67,497,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5970,43,4,gilbert
418,35,403,233,2594,24,419,37,419,45,397,34,393,34,389,56,383,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6148,43,4,gilbert
705,36,658,205,4391,24,705,38,704,38,652,35,620,35,627,57,621,246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5742,43,4,gilbert
678,26,643,211,4373,17,678,41,675,39,629,34,616,34,616,55,609,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5706,43,4,gilbert
481,25,467,177,3084,17,483,38,483,39,457,35,442,36,440,56,438,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5934,43,4,gilbert
702,29,655,194,4405,20,699,44,696,46,652,41,632,42,636,67,629,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5816,43,4,gilbert
448,25,419,184,2913,17,450,38,450,38,422,35,406,36,406,57,398,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5952,43,4,gilbert
599,30,560,194,3873,17,606,38,606,39,561,35,546,36,547,58,539,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5922,43,4,gilbert
568,25,535,186,3832,17,576,38,574,45,532,35,519,35,524,56,513,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5892,43,4,gilbert
1906,79,1810,380,14093,73,1907,160,1908,156,1811,150,1749,149,1760,233,1725,531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,12206,61,4,gilbert
2326,88,2181,413,15695,55,2311,118,2305,128,2176,117,2075,116,2082,186,2044,581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12054,61,4,gilbert
2220,102,2075,475,15851,82,2193,166,2190,184,2083,176,2012,177,1972,263,1945,609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12010,61,4,gilbert
2149,91,2034,467,15571,75,2157,173,2154,163,2032,154,1967,154,1982,253,1943,566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11924,61,4,gilbert
2826,117,2594,439,19604,91,2769,182,2765,176,2614,186,2515,169,2499,283,2425,594,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,11736,61,4,gilbert
2111,77,1984,422,15443,63,2136,142,2137,137,2006,129,1940,130,1942,211,1915,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3803,12130,61,4,gilbert
2481,69,2287,414,17222,63,2469,132,2473,153,2300,132,2191,132,2183,207,2130,528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11838,61,4,gilbert
2353,109,2181,446,16247,85,2347,155,2344,174,2143,156,2087,157,2084,245,2054,561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11978,61,4,gilbert
1989,81,1893,406,14679,69,2011,146,2005,159,1886,143,1831,153,1833,225,1790,536,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12030,61,4,gilbert
2598,105,2401,444,17511,78,2602,172,2599,179,2396,161,2311,180,2309,258,2251,597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,11890,61,4,gilbert
1825,65,1715,416,13085,58,1831,112,1827,119,1768,105,1678,106,1689,170,1658,586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,12384,61,4,gilbert
2296,81,2183,391,16393,74,2292,153,2287,160,2154,154,2089,154,2082,239,2038,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11916,61,4,gilbert
2517,91,2349,367,17311,72,2506,149,2500,170,2363,150,2250,151,2256,235,2218,526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11834,61,4,gilbert
2379,96,2238,413,16419,71,2356,157,2355,159,2257,151,2148,151,2143,237,2098,567,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11912,61,4,gilbert
2149,124,1995,423,15257,79,2162,164,2158,170,2028,164,1945,163,1939,254,1904,603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12066,61,4,gilbert
2464,106,2315,433,17609,90,2465,169,2467,184,2293,168,2232,168,2223,264,2188,641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,11920,61,4,gilbert
2082,105,1967,481,14779,76,2081,158,2080,174,1965,160,1897,160,1894,247,1849,565,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,12188,61,4,gilbert
2351,82,2205,385,16662,53,2329,136,2330,139,2191,111,2124,111,2087,178,2067,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,11928,61,4,gilbert
2443,97,2259,378,17014,64,2406,142,2406,141,2252,132,2178,133,2150,209,2118,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11786,61,4,gilbert
2609,99,2446,437,17579,76,2599,154,2600,165,2435,158,2371,159,2371,246,2319,605,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11846,61,4,gilbert
2395,124,2255,391,16328,73,2347,160,2344,171,2227,151,2149,152,2139,257,2107,571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11900,61,4,gilbert
1982,85,1872,402,13960,48,1935,131,1936,115,1829,99,1769,100,1765,160,1729,480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12220,61,4,gilbert
2532,100,2349,418,16901,71,2505,156,2508,155,2347,148,2249,147,2234,230,2184,558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11852,61,4,gilbert
2288,80,2143,415,15583,48,2292,103,2292,112,2169,102,2085,102,2086,165,2059,555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12024,61,4,gilbert
2120,79,1991,476,14608,68,2082,153,2084,148,1966,141,1898,142,1882,223,1850,544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3813,12266,61,4,gilbert
2445,95,2280,410,17066,70,2400,145,2395,154,2250,146,2154,147,2154,241,2103,554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11834,61,4,gilbert
2252,104,2110,494,15703,89,2225,166,2222,186,2091,169,1990,170,1961,273,1944,587,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12076,61,4,gilbert
2258,76,2114,389,16200,48,2247,101,2241,108,2110,99,2028,99,2029,160,1987,543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12086,61,4,gilbert
2291,55,2145,368,16135,47,2265,122,2265,109,2117,99,2052,99,2030,169,1999,515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12052,61,4,gilbert
2588,77,2410,460,18381,56,2607,132,2609,120,2433,104,2316,105,2324,170,2269,539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,11882,61,4,gilbert
2078,90,1949,492,14938,74,2099,148,2098,147,1947,140,1870,139,1904,218,1871,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3810,12254,61,4,gilbert
2394,109,2235,422,16268,73,2401,176,2400,168,2259,151,2157,152,2143,237,2102,609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11870,61,4,gilbert
2342,103,2206,467,15777,86,2317,164,2313,165,2175,156,2095,158,2104,244,2063,590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11896,61,4,gilbert
2484,100,2342,428,16867,56,2484,136,2483,107,2353,97,2259,98,2241,160,2195,517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11860,61,4,gilbert
2189,113,2060,417,15308,79,2206,160,2206,186,2040,161,1984,159,1998,278,1964,563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12040,61,4,gilbert
2642,83,2446,463,17343,71,2598,161,2596,163,2435,147,2319,148,2325,242,2273,549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11764,61,4,gilbert
2221,80,2068,404,15643,77,2202,167,2204,164,2089,157,2006,157,1997,245,1951,581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12116,61,4,gilbert
2545,71,2376,398,17578,60,2510,140,2499,132,2361,124,2267,126,2267,197,2222,512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11698,61,4,gilbert
1851,102,1741,390,13396,78,1856,160,1853,167,1756,160,1687,161,1689,249,1652,602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,12396,61,4,gilbert
2328,96,2187,437,15514,74,2319,166,2312,161,2203,153,2122,155,2110,240,2051,582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11930,61,4,gilbert
2278,87,2111,390,15348,69,2233,147,2234,157,2101,141,2034,143,2020,233,1968,572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,12000,61,4,gilbert
2165,70,2016,403,14673,56,2150,100,2145,109,2025,98,1955,100,1957,159,1914,560,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12150,61,4,gilbert
2483,78,2337,379,17496,58,2494,140,2489,138,2326,122,2221,123,2231,203,2196,511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11724,61,4,gilbert
2138,67,2011,371,14967,48,2100,101,2097,109,2016,100,1916,100,1926,161,1887,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12178,61,4,gilbert
1938,96,1818,467,13780,79,1918,165,1918,172,1833,166,1760,167,1752,257,1711,584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12186,61,4,gilbert
2359,76,2191,464,17120,56,2323,139,2312,137,2180,118,2128,118,2085,188,2059,599,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3793,11974,61,4,gilbert
2781,99,2571,401,18588,78,2760,170,2762,170,2549,161,2466,162,2467,255,2403,569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11844,61,4,gilbert
2102,82,1970,430,14879,73,2104,150,2110,164,1976,151,1900,153,1885,238,1855,554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12112,61,4,gilbert
2388,98,2250,396,16470,67,2375,148,2375,156,2218,139,2164,140,2140,218,2101,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11850,61,4,gilbert
2490,98,2316,386,17386,67,2496,137,2483,157,2314,138,2227,139,2233,227,2188,541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,11864,61,4,gilbert
5221,154,4862,707,38972,146,5113,285,5102,322,4854,280,4661,290,4575,447,4476,1023,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18148,75,4,gilbert
6351,162,5813,679,45580,109,6211,269,6204,265,5794,229,5551,242,5497,399,5381,963,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17544,75,4,gilbert
5589,153,5136,690,41322,132,5556,264,5554,286,5118,262,4929,273,4951,422,4858,979,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17928,75,4,gilbert
5549,144,5102,626,39383,123,5441,270,5430,273,5126,255,4944,262,4862,408,4745,948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,18028,75,4,gilbert
5842,191,5401,663,42358,169,5844,329,5838,363,5405,339,5196,328,5155,530,5068,1033,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17744,75,4,gilbert
6393,171,5826,696,45291,120,6263,269,6251,276,5783,253,5532,265,5494,409,5377,967,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17710,75,4,gilbert
5627,136,5176,675,41571,123,5532,268,5522,283,5168,257,4998,259,4989,420,4888,950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,17866,75,4,gilbert
5213,171,4827,684,38316,118,5196,273,5180,268,4835,241,4647,242,4616,392,4514,944,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17994,75,4,gilbert
5998,166,5488,715,43271,119,5935,267,5919,272,5489,245,5294,247,5261,396,5168,947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17754,75,4,gilbert
6054,195,5499,670,43107,159,5941,350,5936,365,5549,357,5324,355,5255,561,5119,1042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17700,75,4,gilbert
5556,218,5126,753,39913,159,5506,311,5505,350,5152,324,4942,321,4892,494,4799,1106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,18072,75,4,gilbert
5982,152,5455,631,43307,120,5881,259,5864,275,5429,252,5213,254,5175,407,5035,921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5585,17554,74,4,gilbert
5920,189,5463,677,42906,172,5879,356,5879,371,5402,331,5227,341,5186,533,5095,1015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17688,75,4,gilbert
5576,165,5173,736,41954,127,5548,278,5537,284,5135,265,4941,266,4964,435,4853,992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,17884,75,4,gilbert
5818,167,5358,688,41846,119,5727,267,5707,278,5356,248,5139,244,5087,397,4973,921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17834,75,4,gilbert
5176,144,4826,629,39179,118,5199,263,5191,265,4817,247,4663,241,4659,390,4556,947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,18082,75,4,gilbert
5905,174,5365,695,41994,152,5786,333,5785,357,5371,330,5189,338,5171,516,5036,994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,17708,74,4,gilbert
4901,191,4528,706,37271,138,4760,289,4758,317,4537,291,4366,295,4313,470,4234,998,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,18290,75,4,gilbert
5157,195,4695,708,38516,147,5052,290,5033,316,4720,287,4539,287,4463,462,4368,1018,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,18228,75,4,gilbert
4829,167,4516,708,36955,145,4829,292,4821,302,4527,289,4361,281,4381,448,4290,996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18242,75,4,gilbert
6109,168,5590,698,44084,145,6026,293,6006,308,5546,279,5357,280,5314,456,5217,995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17786,75,4,gilbert
5713,159,5253,705,41703,129,5623,274,5610,300,5209,270,5052,269,4993,441,4888,1008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17858,75,4,gilbert
5295,153,4863,645,38996,119,5250,244,5231,261,4896,245,4732,246,4690,398,4592,929,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,18010,75,4,gilbert
5586,160,5150,693,40562,117,5465,268,5463,268,5161,244,4959,248,4901,396,4794,933,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17950,75,4,gilbert
5079,187,4679,660,36326,163,5038,322,5030,345,4692,319,4501,313,4491,494,4389,1032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,18078,74,4,gilbert
5004,171,4606,706,36809,131,4916,276,4921,303,4607,274,4431,277,4398,435,4307,1003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18244,75,4,gilbert
5319,171,4930,655,40005,118,5318,267,5305,268,4926,244,4748,246,4738,394,4623,937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17938,75,4,gilbert
5795,197,5297,718,41171,136,5657,300,5652,310,5302,287,5093,289,4995,462,4931,1002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17952,75,4,gilbert
5172,153,4815,706,39332,126,5175,266,5173,282,4819,264,4640,264,4647,420,4531,957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18064,75,4,gilbert
5175,153,4768,681,38591,127,5135,278,5144,286,4775,265,4619,267,4642,424,4523,1011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18176,75,4,gilbert
5320,164,4898,709,40134,134,5217,295,5203,311,4890,281,4712,290,4669,450,4565,1037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18082,75,4,gilbert
5235,136,4847,649,38723,118,5268,273,5264,269,4928,241,4735,243,4704,394,4588,931,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,18064,75,4,gilbert
5604,195,5109,638,39565,175,5504,356,5497,379,5122,336,4914,356,4879,542,4763,1054,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17914,75,4,gilbert
5777,144,5303,671,41310,118,5650,271,5643,300,5329,244,5126,244,5022,388,4922,941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17876,75,4,gilbert
5201,145,4808,687,40000,118,5151,249,5147,262,4816,238,4663,240,4642,389,4532,905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,18028,75,4,gilbert
5090,173,4694,666,38061,160,5032,353,5011,371,4693,342,4545,344,4502,555,4448,1003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,18056,75,4,gilbert
5579,158,5099,715,41300,120,5530,267,5530,274,5134,252,4946,253,4882,408,4773,946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,18006,75,4,gilbert
5313,171,4874,666,40102,120,5311,268,5302,276,4898,254,4718,245,4696,393,4571,939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17960,75,4,gilbert
4995,209,4646,676,37476,160,4921,350,4920,370,4663,341,4479,339,4444,533,4365,988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,18020,75,4,gilbert
5225,156,4852,670,37934,124,5239,274,5227,281,4877,260,4700,260,4681,415,4593,961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,18108,75,4,gilbert
5335,187,4895,699,39674,173,5252,334,5242,354,4899,329,4729,352,4728,521,4605,1004,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,18018,75,4,gilbert
5583,169,5111,683,40637,160,5486,327,5471,339,5070,316,4897,334,4851,511,4739,996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17868,74,4,gilbert
5935,168,5468,695,41901,149,5855,315,5857,310,5468,289,5239,301,5211,472,5116,1051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17852,75,4,gilbert
5526,172,5088,663,39649,126,5448,287,5441,283,5072,273,4924,263,4884,421,4774,988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18038,75,4,gilbert
6007,166,5483,725,42651,126,5882,277,5878,300,5520,264,5264,276,5200,426,5062,1004,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17858,75,4,gilbert
4747,166,4388,739,35008,161,4633,314,4624,326,4385,305,4232,307,4180,490,4094,1068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5674,18504,75,4,gilbert
5381,177,4992,686,39557,118,5359,250,5365,275,4974,239,4815,249,4802,396,4697,942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17944,75,4,gilbert
5020,191,4671,635,38100,147,5062,323,5058,335,4684,320,4527,314,4534,500,4451,948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5612,17948,74,4,gilbert
5500,164,5086,650,39025,119,5479,264,5470,268,5097,264,4918,238,4867,395,4769,935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,17966,75,4,gilbert
5569,167,5155,728,39770,143,5492,310,5492,324,5123,310,4921,302,4884,495,4761,1034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,18112,75,4,gilbert
10537,224,9561,872,77201,215,10263,463,10257,491,9542,449,9186,458,9029,729,8833,1417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23674,86,4,gilbert
9382,278,8528,892,70195,275,9133,576,9107,603,8536,571,8164,567,8039,894,7885,1476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7481,24004,86,4,gilbert
10415,270,9435,954,78875,264,10031,562,10041,599,9449,552,9035,562,8826,875,8648,1578,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23860,86,4,gilbert
11263,303,10132,960,82953,258,10880,571,10863,593,10095,556,9691,547,9501,878,9263,1588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23648,86,4,gilbert
9333,279,8554,929,70677,240,9219,500,9218,536,8549,499,8242,509,8230,806,7993,1495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24108,86,4,gilbert
10995,247,9889,865,80427,203,10611,441,10616,478,9963,447,9524,435,9286,702,9098,1392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23574,86,4,gilbert
9505,258,8612,972,73016,241,9309,508,9300,541,8669,499,8374,508,8282,815,8129,1514,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,24030,86,4,gilbert
10284,250,9311,893,76643,239,10056,499,10049,550,9267,497,8892,499,8849,806,8608,1508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23860,86,4,gilbert
9989,313,9040,945,76033,255,9828,531,9831,585,9070,540,8681,532,8619,867,8417,1557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23932,86,4,gilbert
9796,316,8823,880,73680,281,9541,573,9526,620,8897,580,8565,579,8438,921,8218,1527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7485,23894,86,4,gilbert
10162,234,9197,888,78497,200,9932,454,9940,476,9212,423,8844,430,8799,684,8610,1390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23722,86,4,gilbert
9968,229,9061,980,74678,205,9820,465,9811,481,9141,430,8774,431,8711,709,8532,1423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24080,86,4,gilbert
10287,292,9350,949,76975,239,10038,498,10011,534,9341,482,8993,484,8916,795,8717,1455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23884,86,4,gilbert
10457,260,9412,1058,76410,248,10216,507,10198,542,9547,499,9090,508,9026,828,8852,1615,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7582,24266,87,4,gilbert
10995,289,9830,875,79208,276,10571,579,10580,624,9866,564,9452,572,9290,920,9073,1507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7483,23588,86,4,gilbert
9512,275,8657,966,74003,253,9340,540,9321,563,8704,542,8370,535,8301,836,8113,1511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23986,86,4,gilbert
9835,264,8944,914,75458,246,9578,514,9567,557,8949,523,8625,514,8474,832,8300,1515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23940,86,4,gilbert
9389,278,8578,871,70910,206,9246,453,9231,467,8601,423,8288,427,8252,704,8076,1379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23968,86,4,gilbert
9747,232,8926,886,72702,214,9608,462,9632,486,8934,445,8577,447,8471,720,8289,1399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23978,86,4,gilbert
10331,257,9362,925,76094,222,10146,498,10109,582,9470,471,9071,466,8935,763,8737,1427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23844,86,4,gilbert
11745,269,10536,843,89271,237,11373,486,11375,528,10608,490,10159,497,9920,794,9722,1399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7453,23122,86,4,gilbert
9486,269,8623,941,73324,247,9373,521,9355,561,8638,519,8353,512,8253,821,8067,1516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,24084,86,4,gilbert
10191,242,9240,909,76387,231,9990,481,9988,506,9252,474,8841,470,8754,753,8516,1453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23858,86,4,gilbert
9492,290,8616,1011,72837,284,9332,601,9323,618,8654,562,8332,581,8293,919,8116,1592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,24204,86,4,gilbert
9693,321,8851,857,72075,281,9588,588,9599,630,8880,579,8550,578,8466,916,8265,1490,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7486,23942,86,4,gilbert
10010,274,9088,921,75723,253,9775,534,9769,563,9150,538,8782,526,8649,848,8490,1550,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23962,86,4,gilbert
9893,307,9024,980,73812,272,9780,551,9771,587,9057,559,8736,560,8656,889,8485,1581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24032,86,4,gilbert
8575,285,7891,937,67302,277,8548,577,8528,609,7973,573,7683,575,7643,904,7479,1583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,24366,86,4,gilbert
9669,300,8784,958,73695,250,9485,547,9473,548,8863,512,8542,514,8417,804,8184,1514,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,24000,86,4,gilbert
10076,283,9199,956,75515,247,9922,530,9919,555,9248,524,8884,524,8791,836,8595,1508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23892,86,4,gilbert
9676,242,8837,941,73631,232,9587,515,9560,549,8836,498,8503,485,8485,780,8298,1478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23950,86,4,gilbert
9990,233,9073,891,74050,204,9790,458,9785,473,9156,430,8800,432,8690,700,8504,1360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7494,23956,86,4,gilbert
10197,282,9140,886,78333,212,9828,458,9796,485,9223,453,8854,446,8714,717,8493,1392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23798,86,4,gilbert
9344,234,8555,906,69731,207,9233,455,9221,484,8574,431,8259,433,8183,697,8014,1378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,24128,86,4,gilbert
9648,304,8747,944,71471,279,9444,585,9423,600,8839,570,8479,575,8316,909,8153,1603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24280,86,4,gilbert
10165,296,9231,861,76128,215,9915,457,9905,490,9181,447,8935,466,8753,726,8586,1441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23868,86,4,gilbert
10698,294,9651,919,80155,232,10306,500,10288,527,9738,494,9285,502,9092,780,8908,1463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23612,86,4,gilbert
10638,272,9593,981,79022,263,10286,567,10284,607,9654,561,9286,562,9110,899,8911,1590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23844,86,4,gilbert
9837,278,8963,949,74911,260,9666,549,9632,577,9081,528,8664,540,8564,845,8386,1528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23938,86,4,gilbert
9786,246,8917,988,74299,209,9611,444,9606,493,8945,437,8611,431,8510,698,8324,1497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,23954,86,4,gilbert
10117,256,9129,885,75452,230,9932,480,9905,520,9209,478,8783,486,8640,771,8456,1448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23848,86,4,gilbert
10278,232,9326,933,75148,219,10126,480,10104,499,9392,455,8997,459,8905,742,8707,1362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23862,86,4,gilbert
10801,274,9749,928,78579,235,10481,490,10459,553,9800,506,9387,488,9183,788,8976,1486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7517,23670,86,4,gilbert
10221,304,9281,971,75728,279,9922,589,9896,618,9279,574,8854,573,8713,919,8541,1650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23976,86,4,gilbert
10760,242,9651,867,79947,209,10363,459,10327,486,9701,439,9333,437,9176,709,8966,1404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23608,86,4,gilbert
9923,264,9051,920,73826,243,9689,522,9680,556,9035,514,8719,507,8562,824,8376,1508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23990,86,4,gilbert
10124,259,9195,1016,76075,228,9946,489,9925,512,9266,474,8901,486,8786,775,8609,1545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7573,24210,87,4,gilbert
10881,287,9811,959,79176,259,10511,534,10488,573,9871,520,9400,541,9224,845,9043,1535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23696,86,4,gilbert
10702,278,9697,959,78516,271,10474,563,10464,607,9691,558,9303,554,9196,895,8973,1566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23768,86,4,gilbert
10579,268,9534,957,79699,264,10344,545,10338,587,9648,551,9226,550,9148,864,8945,1552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23760,86,4,gilbert
255973,508,108632,1392,757638,48,70291,758,69837,1910,138519,623,92603,791,48712,1974,48286,2497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,5962,1896,5,gilbert
249147,297,106855,233,870890,36,68154,653,68574,1704,133578,366,87074,540,47621,1747,47417,1780,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1934,6206,1933,5,gilbert
239615,401,103358,1334,814438,42,65625,649,65857,1662,129805,466,86395,652,46419,1724,45761,2261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6010,1881,5,gilbert
254064,405,111046,1533,733226,41,73952,653,70982,1725,136648,480,89761,672,49504,1776,48883,2313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5866,1882,5,gilbert
233198,333,100060,1253,835560,42,63355,673,63130,1677,125498,400,84112,570,45338,1736,44886,2228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6082,1882,5,gilbert
236763,322,101292,1297,765674,37,64833,630,62860,1594,127590,394,84036,574,46000,1665,45304,2134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5892,1874,5,gilbert
242903,355,106511,1436,784100,42,68809,652,66756,1690,130860,423,87398,601,47107,1786,46433,2263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5962,1882,5,gilbert
235651,301,103743,1219,808750,38,67622,599,67067,1581,127949,386,85482,554,46167,1623,46088,2112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5998,1874,5,gilbert
256262,391,110743,1277,797990,44,72272,687,72787,1725,142011,491,93514,681,48832,1782,48335,2320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6016,1885,5,gilbert
243048,393,103460,1360,792986,45,68364,707,67144,1817,130977,480,87168,661,47435,1881,46933,2412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6016,1891,5,gilbert
236142,322,100628,1314,843868,41,64215,649,65009,1663,126862,406,84578,581,45780,1716,45257,2240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6104,1880,5,gilbert
246014,380,105935,1372,769746,41,68504,677,66825,1749,133371,480,89218,674,47645,1809,47083,2266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5960,1884,5,gilbert
242115,322,104197,1275,829436,43,65249,663,65281,1723,132040,409,87498,585,46047,1768,45654,2212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6042,1885,5,gilbert
237197,314,102615,1364,843272,48,65433,681,63919,1809,127874,412,86300,576,46551,1852,46019,2377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6174,1890,5,gilbert
254963,404,109162,1361,776836,43,72958,679,72177,1737,140351,522,92972,684,48999,1782,48568,2271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5994,1884,5,gilbert
250675,445,107644,1317,838072,50,69721,721,69219,1883,136863,575,91722,719,47731,1928,47549,2440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,6148,1896,5,gilbert
237328,309,103927,1344,810646,38,65462,571,66653,1513,127023,373,82552,549,45301,1594,44597,2098,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5968,1871,5,gilbert
256807,534,109497,1437,785422,60,71488,854,68780,2185,136504,640,90299,816,49465,2246,49192,2781,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1917,6052,1916,5,gilbert
231152,285,98554,1277,787306,37,62646,525,60247,1463,121929,365,81624,532,44651,1461,44640,2006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,5962,1862,5,gilbert
248174,439,108354,1379,816730,47,69961,734,70750,1806,136517,539,89551,723,47900,1907,47436,2386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6006,1892,5,gilbert
252986,443,107176,1384,768516,45,70408,729,70452,1793,135560,513,88818,698,48035,1888,47594,2450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5938,1891,5,gilbert
242867,360,102202,1329,788738,39,68861,647,67566,1667,133367,438,88716,624,47180,1730,46682,2282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5960,1880,5,gilbert
245609,331,106416,1316,779986,37,68431,630,67285,1647,134309,396,89563,575,47123,1659,46731,2163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5942,1875,5,gilbert
246989,464,106426,1343,817536,49,69965,736,71456,1894,133195,553,87831,744,47425,2003,47309,2454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,6040,1898,5,gilbert
245390,365,104389,1334,798256,42,65305,668,63801,1705,132177,432,86800,619,46540,1760,46059,2274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5972,1883,5,gilbert
236973,355,102506,1262,834708,44,64125,645,62855,1703,126336,430,84438,587,45575,1743,45272,2255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6088,1884,5,gilbert
239191,432,102990,1354,805138,39,66427,619,63954,1672,127496,486,85975,668,46383,1707,46127,2218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6036,1879,5,gilbert
251784,443,105850,1498,762652,43,71949,642,71105,1737,138806,519,91648,682,48485,1765,48005,2272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5908,1883,5,gilbert
250151,321,109532,1401,771884,39,71134,623,70555,1618,136800,413,89416,597,47955,1717,47589,2198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5928,1877,5,gilbert
220383,417,95506,1178,823122,68,61120,801,60101,1998,117758,522,80577,701,43866,2063,43509,2619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1852,6016,1851,5,gilbert
247057,375,104734,1307,780558,43,71340,686,70492,1747,134226,455,88081,635,47898,1812,47466,2294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5936,1886,5,gilbert
253546,488,110954,1435,775788,51,70025,712,71471,1841,138011,551,90015,749,48604,1903,47415,2572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,5952,1893,5,gilbert
231872,315,101251,1284,869040,42,63586,654,62643,1654,124190,399,83293,560,45295,1748,44977,2244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6184,1882,5,gilbert
238454,311,100843,1329,818964,41,65697,637,64090,1641,128438,382,85348,557,46064,1697,45798,2247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6078,1880,5,gilbert
242082,365,102721,1382,775152,38,67203,579,65598,1568,129894,432,86708,617,46487,1613,45821,2123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5900,1870,5,gilbert
247582,435,104702,1317,781090,49,67094,758,65601,1904,132099,522,87324,688,47439,1964,47339,2459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1899,6040,1898,5,gilbert
243628,399,101082,1369,797132,54,69827,705,67125,1820,130239,486,87484,643,47922,1950,47288,2453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6026,1891,5,gilbert
235529,310,98588,1180,846584,43,64436,646,62455,1688,127578,391,85472,558,45855,1759,45421,2205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6114,1883,5,gilbert
240127,279,102131,1240,770582,37,66680,569,63450,1535,129264,343,85792,532,46859,1574,46482,2074,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5944,1868,5,gilbert
244983,339,105216,1345,798896,42,68046,691,66028,1726,132371,413,87274,593,47047,1767,46734,2233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6012,1884,5,gilbert
245961,423,105285,1373,817940,45,66748,715,65384,1842,132990,519,89071,704,46849,1871,46406,2413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6080,1891,5,gilbert
233319,273,100623,1180,807882,34,64757,579,63295,1479,125522,320,83119,499,45371,1524,45168,2000,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,6016,1867,5,gilbert
244353,367,108707,1335,790378,43,69944,667,68091,1728,133442,435,88728,612,47993,1781,47537,2311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6006,1885,5,gilbert
244366,434,105855,1365,835704,50,70181,727,69537,1893,130911,534,87596,723,47479,2003,47188,2446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6112,1897,5,gilbert
244140,314,105842,1327,763068,37,67473,601,66854,1619,131531,418,87271,573,46501,1670,46102,2148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5862,1874,5,gilbert
242451,372,102386,1343,808068,46,67670,676,66581,1791,129567,460,85992,631,46705,1833,46394,2401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6052,1890,5,gilbert
234428,306,101234,1296,855608,42,67455,623,66996,1650,127408,403,85947,550,46492,1736,46149,2239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6134,1881,5,gilbert
257533,469,109706,1320,737032,44,70190,719,70308,1869,139880,563,90060,751,48754,1939,48324,2413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,5916,1892,5,gilbert
238638,367,101647,1236,778470,43,65946,617,64126,1635,127734,436,85684,612,46425,1683,45932,2203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5960,1878,5,gilbert
236571,338,106394,1366,838856,42,65171,647,64356,1659,127507,432,85535,585,45898,1752,45651,2316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6056,1882,5,gilbert
996634,1955,383564,3477,2358518,127,247052,2652,227060,6917,501176,2219,308964,3185,165720,7099,164879,8166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3793,12090,3792,5,gilbert
1005902,2070,388118,3475,2389200,119,254718,2533,237149,6678,509514,2159,316389,3172,168017,6835,166903,7871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,12076,3784,5,gilbert
944205,3438,367465,3537,2456408,110,236041,2469,215994,6572,468945,3486,295102,4393,161614,6664,160042,7754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12206,3780,5,gilbert
974964,1981,384346,3259,2314480,163,246841,3022,226738,7658,491137,2278,305028,3163,165115,7887,163770,8728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11970,3758,5,gilbert
1001297,2487,385975,3594,2246414,174,244240,3220,229663,8028,500113,2751,303538,3750,165213,8292,163772,9276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11808,3769,5,gilbert
1000115,2057,384848,3513,2176926,132,251502,2835,230553,7225,504078,2322,308674,3289,166502,7389,165486,8386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11764,3742,5,gilbert
969972,1752,374663,3345,2291394,151,245150,2864,226544,7293,484870,2053,299457,3004,165112,7495,163324,8430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11960,3746,5,gilbert
966757,1846,370122,3207,2356692,175,247223,3025,231765,7589,485970,2181,299197,3101,163686,7822,162156,8725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11982,3758,5,gilbert
970967,1511,376652,3346,2436830,128,245440,2605,225845,6727,485607,1769,303893,2691,164771,6892,163578,7845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12186,3787,5,gilbert
945627,1548,367652,3174,2414310,134,237110,2705,221234,6980,472966,1862,292897,2744,160235,7183,158976,8097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,12038,3739,5,gilbert
1000941,2181,389899,3516,2228290,161,255007,3044,237224,7680,500795,2442,306284,3419,168505,7888,167261,8841,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11854,3757,5,gilbert
978140,1993,384571,3408,2260092,154,242227,2936,225496,7420,490734,2238,304348,3173,163364,7667,162196,8597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11794,3751,5,gilbert
970367,2205,382051,3413,2359200,175,245365,3160,225476,7936,486378,2482,305891,3435,163792,8204,162626,9061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12024,3768,5,gilbert
946426,1994,372191,3378,2491630,183,237442,3208,222543,7923,470063,2354,295548,3234,161801,8220,160596,9147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12210,3770,5,gilbert
1007674,2082,389102,3582,2252546,146,253167,2950,239089,7469,505916,2369,309391,3344,167444,7713,166122,8680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11782,3752,5,gilbert
959816,1732,371092,3281,2361040,153,239745,2865,220041,7239,481850,2022,300128,2953,162189,7504,160759,8411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,12058,3748,5,gilbert
1001954,2192,392936,3668,2183164,158,247101,2988,227731,7576,497370,2561,299831,3569,165464,7816,164232,8730,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11808,3755,5,gilbert
973575,2022,370214,3455,2373338,185,246550,3306,227390,8068,489610,2328,300470,3244,164453,8330,163503,9217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12106,3772,5,gilbert
984059,1996,392270,3332,2345586,155,241773,2955,226311,7451,499299,2242,308325,3178,163209,7670,162125,8488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11904,3752,5,gilbert
987956,1792,378090,3538,2398600,119,245076,2558,226073,6720,497007,1981,308904,2936,164722,6831,163898,7825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12142,3786,5,gilbert
1013548,2328,387344,3564,2194696,165,247575,3082,230645,7849,506264,2638,310073,3613,166097,8041,164807,9060,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11710,3763,5,gilbert
982984,1784,380663,3305,2188620,116,241557,2609,223689,6746,488469,2047,295952,3007,162254,6866,161347,7731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3727,11648,3726,5,gilbert
983814,2305,377554,3423,2393080,177,251301,3215,235674,8028,499555,2656,306951,3587,166181,8289,164935,9258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12024,3771,5,gilbert
939973,1604,368941,3179,2313922,132,233476,2662,214647,6872,469639,1850,293361,2726,159553,6986,158555,7850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3732,11960,3731,5,gilbert
985770,1622,385449,3345,2368198,119,247505,2591,225467,6797,490465,1841,303751,2787,166905,6981,166045,7959,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,12194,3788,5,gilbert
952361,1734,373002,3256,2295642,140,239550,2855,221760,7274,473014,2003,291993,2890,161347,7525,160670,8444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11942,3747,5,gilbert
978189,1994,384399,3501,2216116,141,242450,2846,224812,7179,485722,2262,294708,3189,163757,7426,162458,8438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11816,3744,5,gilbert
994123,2184,387528,3664,2131518,141,244383,2816,223330,7137,495028,2423,296019,3383,164664,7339,163557,8151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11622,3740,5,gilbert
991094,2251,388630,3789,2139258,126,251197,2681,228387,6936,495501,2346,300394,3310,165930,7163,164356,8099,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11706,3734,5,gilbert
1006194,1735,387994,3500,2234390,108,251848,2480,230940,6508,501891,2017,303694,2929,167757,6630,166784,7630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,11876,3777,5,gilbert
967382,2061,385113,3438,2438232,185,253891,3266,237238,8110,484862,2449,308131,3387,167548,8303,165868,9370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12184,3774,5,gilbert
990614,2094,384756,3604,2138770,158,245912,2936,222907,7499,488883,2356,299198,3326,165565,7739,164196,8735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11760,3754,5,gilbert
990786,2069,391434,3571,2271562,169,246763,3046,231735,7765,492488,2409,299101,3341,165404,8084,164510,8983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11918,3762,5,gilbert
989911,2298,391957,3483,2146898,126,241205,2814,222785,7062,489696,2491,296432,3431,164443,7323,163863,8247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11676,3738,5,gilbert
955505,1517,368200,3451,2445870,127,229506,2597,214462,6821,472140,1741,292439,2642,159281,6969,158484,8008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3792,12186,3791,5,gilbert
977305,1736,376887,3207,2220494,115,237401,2423,222005,6245,491286,1961,297825,2889,161052,6402,159291,7401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3714,11688,3713,5,gilbert
956271,1846,372762,3341,2221320,121,239683,2606,214200,6787,471263,2063,291576,2976,161317,6935,160515,7895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3730,11802,3729,5,gilbert
981084,1646,384504,3644,2333802,108,248229,2507,227042,6443,485463,1889,303546,2762,165736,6574,164428,7671,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12092,3775,5,gilbert
955026,1925,375066,3281,2423634,170,248661,3097,231461,7820,481223,2208,299286,3165,163551,8093,162516,9012,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12148,3765,5,gilbert
976427,1797,377136,3290,2214838,136,246265,2827,224104,7171,484830,2023,298065,2948,164073,7421,162806,8381,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11880,3744,5,gilbert
979024,3032,394924,3547,2408704,179,248168,3110,235004,7745,500064,3284,310479,4269,164849,7989,162695,9088,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11958,3761,5,gilbert
989942,2066,381448,3443,2298614,173,248701,3154,233245,7969,496005,2410,304590,3384,164746,8256,163872,9198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11942,3769,5,gilbert
981829,1747,380615,3301,2283500,120,245884,2451,226757,6471,488050,1957,301270,2918,165162,6624,164152,7739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11922,3775,5,gilbert
968739,1777,379541,3408,2218474,138,244589,2727,223786,7066,486402,2055,296690,2961,164574,7196,163168,8198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11722,3738,5,gilbert
987660,2033,376655,3417,2241996,151,248278,2842,225820,7303,492744,2267,304009,3258,165489,7473,164584,8421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11876,3746,5,gilbert
1000022,1847,389850,3528,2307050,123,254718,2657,235173,6918,501355,2059,305959,3001,167801,7107,166585,8223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3793,11962,3792,5,gilbert
1006858,2140,386202,3462,2236086,138,268789,2889,250973,7322,507714,2410,309187,3388,171051,7533,169871,8454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11812,3746,5,gilbert
995855,2200,388749,3477,2310722,179,251003,3185,238308,8031,497500,2557,308229,3533,166955,8334,165676,9213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11916,3771,5,gilbert
1012950,2297,391798,3405,2252494,158,248861,3012,229553,7587,514749,2590,312923,3617,167356,7841,166120,8759,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11900,3755,5,gilbert
995214,1657,388887,3584,2443744,122,247986,2587,235344,6792,506334,1874,310173,2830,165260,6950,164420,7867,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12080,3787,5,gilbert
2186783,5489,791606,6025,4401856,332,518920,8706,478016,21660,1047265,6254,604819,8534,340014,22405,337929,23544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17852,5626,5,gilbert
2185407,4325,798310,6098,4535128,272,518785,7856,467461,20063,1051253,5036,614000,7253,342221,20635,340031,22135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18204,5652,5,gilbert
2237470,5799,812970,6085,4217304,316,559472,8536,498206,21373,1077361,6589,611240,8853,355834,21967,353769,23354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17646,5616,5,gilbert
2265797,5175,829853,6611,4278034,244,545970,7656,488048,19603,1103055,5698,618282,8160,353962,20086,352826,21519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17608,5639,5,gilbert
2219437,4782,823232,6221,4503766,244,523123,7488,484107,18993,1073438,5366,625886,7633,345830,19530,343422,20964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17932,5633,5,gilbert
2226101,5810,799039,6474,4194422,335,529554,8797,460046,22035,1067332,6434,610440,8658,350014,22465,347356,24069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17744,5629,5,gilbert
2251465,5318,822394,6275,4298858,237,551566,7503,487728,19080,1087112,5839,625089,8227,355394,19563,353454,21067,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17766,5634,5,gilbert
2307816,6378,849128,7174,4335652,297,555943,8310,505447,20912,1112182,6929,631585,9347,360608,21294,358940,23147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5667,17820,5666,5,gilbert
2163377,4599,795778,5695,4445212,283,511593,8080,469900,20440,1044368,5413,602533,7643,337663,20960,335505,22269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5601,17940,5600,5,gilbert
2252389,4615,814705,6564,4291040,252,541711,7779,486209,19975,1081550,5362,615606,7667,353963,20493,352556,21997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17962,5647,5,gilbert
2252782,4806,830488,6291,4383872,246,540408,7595,480524,19606,1099892,5517,626325,7808,352579,20047,349219,21485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17948,5641,5,gilbert
2241511,5279,815802,6600,4297596,287,523062,7941,463866,20530,1076142,5898,610069,8183,346240,20896,345159,22466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17844,5658,5,gilbert
2187592,4998,821588,6954,4494520,300,513476,8224,464972,20636,1050178,5764,613332,7969,343263,21188,340980,22876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18126,5665,5,gilbert
2231049,5008,812518,6179,4427022,281,543219,7866,491391,20179,1074892,5666,623429,8024,352839,20675,349699,22178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17958,5654,5,gilbert
2208862,5042,809082,6290,4398102,281,521452,8038,469325,20518,1062242,5680,612412,8002,346046,21012,343513,22663,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18170,5661,5,gilbert
2183413,5101,802874,6159,4371158,275,531069,7823,467503,20051,1041305,5579,605790,7844,347065,20636,343472,22205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18080,5654,5,gilbert
2217821,4739,811569,6570,4346342,313,519035,8490,460829,21411,1052577,5640,601235,7888,348302,22125,346380,23614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5680,18024,5679,5,gilbert
2275009,5409,848524,6902,4393260,284,534818,8110,486798,20358,1107520,6160,630763,8601,352793,21007,350262,22510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17712,5659,5,gilbert
2234613,4843,826721,6473,4549202,269,518266,7901,465431,20189,1069144,5456,624454,7732,348125,20830,346470,22403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5715,18380,5714,5,gilbert
2247788,5142,836027,6809,4426030,311,545698,8384,488995,20996,1082875,6144,619354,8347,354143,21525,351844,23284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,18052,5672,5,gilbert
2236466,5171,835635,6971,4289246,277,531802,8140,477426,20633,1077152,5867,612984,8116,352412,21276,348933,22835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,17866,5662,5,gilbert
2245272,5956,829997,6119,4369736,316,545382,8566,497139,21739,1090588,6669,626950,9042,353371,22221,351564,23506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17760,5623,5,gilbert
2153951,5368,776287,5883,4294774,330,512400,8593,451120,21442,1027621,6047,602084,8369,338628,22144,336486,23557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,18048,5623,5,gilbert
2194720,4589,806234,6508,4518234,280,534403,7912,480126,20095,1058163,5361,627532,7533,345248,20717,343768,22152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18188,5654,5,gilbert
2193215,4892,797896,5979,4196894,262,512733,7605,450251,19313,1056009,5417,598809,7701,341096,19871,339701,21101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5585,17504,5584,5,gilbert
2168424,4415,797236,5922,4648178,277,511352,7962,472345,19977,1043119,4989,613805,7206,337635,20669,336193,22062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18180,5653,5,gilbert
2230594,5275,819909,6621,4413978,297,523547,8390,466505,20982,1071756,6011,620905,8444,348718,21516,347099,23239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18090,5669,5,gilbert
2172313,5289,785739,5894,4414612,331,512129,8582,455712,21293,1039744,6027,598995,8296,337913,21959,335609,23419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5623,17934,5622,5,gilbert
2244533,4846,818321,6541,4372002,278,526575,7917,474328,20411,1081432,5451,616057,7816,349774,20757,347669,22246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17978,5655,5,gilbert
2239643,4981,828841,6689,4464100,266,536986,7873,495306,19556,1086452,5630,629769,7892,348790,19993,346599,21655,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17856,5645,5,gilbert
2181263,4674,795051,6149,4343048,245,530090,7491,470300,19241,1037058,5203,605096,7460,344511,19585,342804,21118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17996,5636,5,gilbert
2235249,4760,819700,6260,4277612,244,541528,7302,478861,19000,1078587,5386,617841,7716,351168,19301,348020,20963,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17834,5632,5,gilbert
2185929,5817,792489,5735,4346564,339,533779,8691,478248,21789,1050660,6462,612585,8759,346251,22402,343654,23701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17944,5627,5,gilbert
2238736,4719,802958,6274,4344750,293,548259,8183,495205,20889,1078637,5625,627776,7885,352402,21331,350719,22898,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,17956,5665,5,gilbert
2219299,4941,807135,6384,4311270,288,536644,8252,467199,20553,1066549,5608,615768,8064,352792,21032,349442,22715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18046,5661,5,gilbert
2165997,5435,799978,5780,4332234,307,508030,8391,456950,21399,1033434,6174,605354,8471,340053,22008,337303,23265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17886,5618,5,gilbert
2163771,4204,795722,6094,4504342,302,507016,8151,447356,20556,1035090,5022,613438,7285,338874,21104,336436,22906,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18324,5665,5,gilbert
2186755,4738,811598,6051,4290702,288,527368,8178,469159,20397,1052073,5415,612646,7666,345525,20963,343062,22555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5605,17878,5604,5,gilbert
2257582,5351,826852,6393,4497004,320,545175,8521,490817,21529,1091671,6218,636200,8502,355001,22113,352658,23694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5680,18208,5679,5,gilbert
2197833,4959,804588,6423,4468310,302,538208,8209,484370,20793,1054283,5754,618249,8000,347321,21264,345026,22885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5668,18102,5667,5,gilbert
2181943,4557,815739,6140,4438414,248,519099,7634,463638,19440,1048199,5152,610117,7431,342273,19906,339639,21616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18108,5643,5,gilbert
2175382,4290,799348,5972,4417376,247,505651,7658,459271,19394,1042564,4924,603112,7133,340096,20008,337206,21430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18036,5642,5,gilbert
2247262,5610,828141,6954,4419308,309,528597,8580,470234,21573,1074617,6382,622328,8710,348364,22144,346665,23804,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5682,17954,5681,5,gilbert
2212469,5035,821998,5940,4245592,274,517914,7896,461227,20013,1060581,5622,604467,7859,343469,20449,341240,21761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5594,17624,5593,5,gilbert
2159495,4338,800258,6123,4474838,277,517841,7490,466567,19402,1037559,5091,614609,7355,341172,19832,338612,21403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,18148,5641,5,gilbert
2301365,5304,844267,6567,4340022,248,550716,7811,499488,19710,1122084,5843,633483,8234,358088,20242,356079,21841,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17780,5644,5,gilbert
2180674,5444,819559,6385,4403996,259,526415,7787,464034,20088,1049035,6014,616221,8235,348067,20434,344214,21913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,18076,5650,5,gilbert
2208187,5531,807254,6099,4188062,293,538293,8215,473859,20831,1059237,6362,602931,8676,348893,21506,347735,22719,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5611,17644,5610,5,gilbert
2266124,5932,838750,6991,4287622,238,563582,7573,501274,19306,1097954,6535,629432,8857,358520,19907,355506,21488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17808,5637,5,gilbert
2201316,5521,813095,6312,4472536,336,528529,8813,474099,22004,1053523,6381,608967,8572,345958,22808,343799,24347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5693,18212,5692,5,gilbert
3938819,10878,1379971,9890,7138330,441,918288,12224,799527,33751,1850482,11871,1012933,16301,596522,34800,592862,37004,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23910,7510,5,gilbert
3932470,10082,1394520,10197,7229390,475,906286,12621,800638,34618,1858487,11568,1007996,16334,587874,35826,584965,37672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,23882,7525,5,gilbert
3940576,10405,1379316,10249,7156208,492,928527,13139,803238,35597,1857252,11860,1007947,16179,598989,36650,595471,38568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23922,7532,5,gilbert
3898645,9502,1380205,9965,6960642,440,932116,12030,799097,33656,1830648,10620,994138,15096,600488,34743,598829,36642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23964,7505,5,gilbert
4071981,11755,1408259,11515,7244208,507,928833,13413,790601,36021,1932446,13110,1010210,17735,609052,37068,605470,39214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23604,7541,5,gilbert
4009966,10641,1419870,10550,7133308,456,923866,12607,790630,34258,1888376,11880,995179,16344,605174,35362,602678,37491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,23738,7518,5,gilbert
3931878,10859,1384834,10762,7061270,438,919269,12156,793269,33776,1850571,11914,993668,16243,596540,34879,591932,36818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23762,7510,5,gilbert
3925959,10633,1390043,10321,7198720,437,908402,11647,797946,32780,1856167,11707,1016518,16259,594131,33884,590848,36003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,24086,7552,5,gilbert
3909326,9829,1391904,9899,7181436,463,898682,12432,781389,34173,1839727,11489,1005148,15839,589947,35653,587309,37428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24012,7518,5,gilbert
4002956,11045,1417516,10979,7141828,515,943011,13352,801834,36037,1893885,12505,1013281,16959,607944,37274,604216,39182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,23858,7541,5,gilbert
3870668,14403,1365162,9633,7249652,494,905043,12940,797374,34989,1831334,15217,1019041,19445,585720,36605,580740,38367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24276,7531,5,gilbert
4040904,13201,1430570,10938,7186884,479,964326,12773,830757,34710,1917813,14032,1031435,18435,611666,35874,608370,37833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23674,7526,5,gilbert
3980680,10671,1410511,10111,7133300,406,936414,11799,819388,32550,1892968,11704,1026147,16227,600198,33426,596704,35105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7494,23588,7493,5,gilbert
3921477,10280,1385015,10039,7469786,559,880553,13029,796915,35465,1842252,11493,1017369,16000,580311,36844,578880,38809,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,24244,7536,5,gilbert
4080293,10762,1426478,11133,7302772,481,961148,11814,844110,32870,1943553,11835,1041771,16470,616996,33954,609057,36070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,23882,7556,5,gilbert
3963165,10201,1404938,10247,7230216,466,931198,12688,820046,34654,1883455,11587,1028082,16115,601095,35445,596283,37573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23966,7521,5,gilbert
3952711,9282,1404064,10513,7392226,485,904437,12088,795379,33375,1864302,10597,1017843,15008,590637,34388,589004,36788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7568,24214,7567,5,gilbert
3891265,13935,1369618,12779,7104864,474,935747,12689,809599,34571,1831760,14508,1001259,18862,596302,35881,595620,37765,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23936,7524,5,gilbert
4016351,10513,1423839,10266,7229974,426,917225,11990,799498,32920,1919844,11740,1026044,16146,597448,34074,594559,35616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23574,7499,5,gilbert
3945335,9918,1382890,9877,7268542,494,904236,12958,798854,35588,1868989,11652,1021927,15939,591809,36728,587774,38639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,24044,7534,5,gilbert
4043762,10958,1434091,10392,7372308,558,915183,12446,802176,34549,1933545,12380,1024297,17000,595055,35517,591005,37319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23570,7519,5,gilbert
3964351,10587,1396416,10976,7208992,402,919088,11636,803185,32773,1873954,11644,1017033,16151,598859,33558,595748,35719,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,23970,7551,5,gilbert
3961617,10156,1395193,10232,7139320,457,924161,12586,797156,34162,1884157,11467,1015268,15832,601067,35601,597211,37342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7517,23846,7516,5,gilbert
3889332,9825,1375299,9961,7100914,454,907828,12408,793565,34112,1835078,11251,1000868,15622,591737,35426,589634,37518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23958,7515,5,gilbert
3956439,10471,1387994,9996,7150736,470,925077,12668,801930,34539,1872912,11712,1023922,16253,598614,35928,595619,37866,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24024,7523,5,gilbert
4007296,14304,1424931,10758,7375024,611,927628,13033,813383,35391,1900936,15514,1019499,20031,601145,36855,596295,38430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23840,7532,5,gilbert
3932778,10212,1369333,9805,7214284,495,904875,12978,793542,35384,1853282,11485,1007391,15947,592727,36716,591482,38544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,24066,7532,5,gilbert
3846852,8803,1388083,9456,7195856,403,877833,11612,786084,32681,1807352,9964,990877,14358,578701,33660,575628,35688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7494,23946,7493,5,gilbert
3931358,9779,1396032,9658,7192452,445,914665,12199,800275,33497,1858338,10995,1008281,15403,595399,34669,593257,36768,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23790,7508,5,gilbert
3951915,9907,1405464,10168,7158470,439,914190,12072,794118,33396,1867548,11117,1011129,15531,595339,34511,591685,36935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23838,7507,5,gilbert
3993520,10888,1395971,10308,7149426,484,918997,13013,789323,35375,1883964,12364,1000884,16817,600840,36231,598788,38336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23670,7531,5,gilbert
3968753,10565,1408875,10089,7165518,450,917796,12358,799371,34178,1892848,11533,1015551,16001,596555,35283,594033,37236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23796,7513,5,gilbert
3898857,9427,1382376,9965,7186774,427,898309,11938,798089,33216,1839982,10803,1000358,15238,584493,34424,581649,36370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23868,7501,5,gilbert
3901966,9926,1368299,9766,6985068,450,921503,12520,787067,34288,1817382,11113,993216,15465,597474,35732,594793,37402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,23924,7518,5,gilbert
3930340,9743,1379524,10223,7122236,461,907332,12338,775430,34065,1856138,11247,1008864,15736,591555,35205,591786,37126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23898,7515,5,gilbert
3851047,10198,1369476,9953,7155114,530,892181,13497,769337,36469,1803334,11633,1001620,16053,587090,37905,585046,39871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,24268,7549,5,gilbert
3946108,9704,1427494,11789,7285390,413,929021,11651,823865,32711,1854048,10971,1017377,15417,599044,33790,596250,35731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,23998,7554,5,gilbert
3760329,9015,1315834,9306,7180588,483,854024,12545,751669,34536,1744013,10510,985875,14684,567690,35912,565565,37387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24244,7524,5,gilbert
4030655,10149,1414897,11008,7333792,495,920479,12142,804455,33797,1915722,11200,1031399,15711,600930,34905,597426,36668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7569,24010,7568,5,gilbert
3930405,10265,1383863,10506,7273010,479,917908,12528,810742,34264,1864500,11433,1029711,15825,590227,35465,585947,37304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,23898,7518,5,gilbert
3995517,14355,1407752,10525,7080766,424,964339,12013,832413,33378,1904200,15087,1017998,19662,608484,34345,605112,36202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23612,7505,5,gilbert
3941809,10273,1384414,10825,7012436,472,919612,12578,785709,34476,1839125,11677,988841,16153,598610,35602,596292,37269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23774,7520,5,gilbert
4006090,11402,1411777,10510,7143322,462,930050,12828,799316,34655,1894419,12482,1019504,16904,602276,35803,600375,37862,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23842,7523,5,gilbert
4012470,10608,1432719,10193,7221328,435,923453,12108,807170,33162,1894197,11594,1006777,16093,600346,34412,596973,36188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23510,7503,5,gilbert
3974559,9768,1404655,10560,7274252,411,911093,11622,804303,32884,1867493,11063,1012756,15579,595871,34004,591374,36210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,23990,7553,5,gilbert
3864515,8877,1388240,11018,7310968,489,873933,12287,774022,34111,1805178,10019,986952,14370,581068,35281,578480,37745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7575,24392,7574,5,gilbert
3946172,13701,1402525,10613,7170510,428,928699,12104,818260,33312,1863562,14165,1024294,18876,600008,34509,594520,36198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23720,7503,5,gilbert
3862309,9800,1398609,9915,7220472,483,890505,12681,788986,34743,1819115,11191,1008590,15518,583812,36063,579494,38243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,24160,7526,5,gilbert
3913308,9829,1365055,9970,7221390,477,882626,12661,767628,34742,1853088,11143,1007219,15590,583955,36045,582493,38113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24016,7523,5,gilbert
3875710,9911,1356132,9660,7312810,553,882407,13009,785518,35443,1824637,11403,1011301,15735,582580,36959,576063,38762,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,24232,7535,5,gilbert
36058,132,22384,588,685179,37,25339,280,25315,712,30889,153,29995,170,20184,751,20118,1082,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6030,943,5,gilbert
40299,104,24317,622,651890,42,27391,321,26513,786,34201,165,33072,191,21363,857,21019,1241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,5932,948,5,gilbert
37734,80,23171,611,635920,32,26190,258,25787,664,32049,126,31236,140,20604,708,20210,1184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5886,936,5,gilbert
41635,113,24178,619,646258,48,27750,303,25992,774,35735,149,34544,163,21299,776,21214,1223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5868,944,5,gilbert
36311,77,22127,640,663587,42,25891,247,25109,643,31451,115,30621,127,20455,702,20296,1062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5910,935,5,gilbert
36676,91,22595,666,674355,46,25687,271,25325,683,31438,133,30626,147,20376,755,20309,1111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6004,940,5,gilbert
36579,78,22129,613,667863,44,25141,240,24786,652,31132,115,30245,126,20146,675,19995,1101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5966,935,5,gilbert
34148,108,21803,601,711668,63,24417,345,24652,806,29380,186,28673,189,19951,901,19949,1198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1912,6190,956,5,gilbert
37438,122,22779,620,714373,49,25801,365,25555,828,32007,188,30936,199,20810,909,20569,1338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1912,6170,956,5,gilbert
36654,83,22897,625,656207,33,26152,274,25592,680,31663,127,30681,143,20626,734,20445,1136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5940,936,5,gilbert
39504,125,23564,645,670513,56,26550,334,25807,815,33547,178,32576,206,21030,859,20984,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,5982,950,5,gilbert
36916,74,22620,602,653573,41,25678,236,25337,630,31794,113,30897,123,20412,670,20349,1048,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5890,935,5,gilbert
40293,105,23757,692,640730,34,27873,289,26245,739,34701,154,33730,166,21464,790,21424,1179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5900,940,5,gilbert
36750,92,22152,563,676052,44,26098,287,25544,743,31526,158,30669,170,20519,787,20509,1149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6006,943,5,gilbert
35643,91,21968,655,672348,39,25133,264,25038,717,30467,135,29532,149,20262,783,19975,1184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5964,941,5,gilbert
38293,86,23021,617,645607,34,26453,248,25718,675,32830,123,32062,135,20675,716,20538,1054,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5884,936,5,gilbert
38620,96,23009,585,674598,37,26756,292,25980,772,32899,151,32082,158,21039,788,20925,1157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5992,942,5,gilbert
35927,128,22307,624,640633,63,24989,354,25205,821,30188,188,29132,208,19805,905,19679,1339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1854,5842,927,5,gilbert
37702,80,22643,588,665202,32,25668,241,24500,639,32133,112,31319,126,20334,699,20260,1070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5940,933,5,gilbert
35506,100,21590,595,680915,42,25185,308,25300,746,30595,149,29676,160,20108,797,19918,1149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6058,946,5,gilbert
37438,79,22889,640,652649,35,25901,250,25116,674,31694,123,30687,143,20353,680,20200,1056,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5850,935,5,gilbert
35604,85,22190,574,669750,37,25095,269,25216,692,30504,136,29536,149,20143,744,19780,1145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5946,940,5,gilbert
35706,91,21766,602,680019,50,25240,285,25037,741,30965,150,30222,152,20280,771,20353,1157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6070,942,5,gilbert
37992,74,22913,561,637054,33,25292,236,24770,610,31954,109,30861,119,19958,664,19891,978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5796,929,5,gilbert
35834,100,22104,586,660995,49,25960,278,25409,720,30906,164,30029,172,20542,786,20196,1118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5900,942,5,gilbert
35465,95,21745,609,703024,38,24506,282,24385,741,30288,148,29548,161,19821,775,19656,1101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6088,943,5,gilbert
42688,129,24942,641,630283,41,28404,337,26452,812,35799,189,34753,211,21651,874,21469,1243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,5846,949,5,gilbert
35734,79,21827,556,676074,46,24929,269,24391,705,30628,133,29696,145,20123,747,20016,1031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5988,939,5,gilbert
35121,84,22027,545,680133,36,24353,256,24452,710,29623,135,28942,149,19599,702,19382,1055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,6018,939,5,gilbert
35337,93,21450,605,688419,52,24178,279,24197,716,30109,132,29327,144,19710,752,19509,1115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6052,942,5,gilbert
38440,90,22869,661,668570,37,26168,276,25179,701,32711,147,31617,161,20618,756,20597,1188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5940,941,5,gilbert
36217,74,21823,586,647048,35,25063,219,24377,641,30692,103,29837,115,19797,657,19837,1009,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5816,931,5,gilbert
41967,123,24618,662,609451,49,27785,310,26235,798,35523,172,34405,186,21343,876,21190,1340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,5770,945,5,gilbert
36925,86,22516,534,676553,33,25838,266,25591,700,31746,135,30714,148,20585,765,20327,1175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5996,938,5,gilbert
34520,91,21092,572,684188,49,24146,273,24110,683,29683,136,28840,148,19664,758,19532,1116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6090,942,5,gilbert
36690,89,22264,601,669196,39,25749,294,25249,727,31373,145,30458,158,20486,774,20168,1210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5946,942,5,gilbert
36021,85,21827,530,658067,33,25266,218,24701,585,30708,114,29856,125,20005,613,19957,920,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5934,929,5,gilbert
38084,92,22986,573,675889,38,26369,282,25958,726,32312,145,31377,159,20769,812,20664,1170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6022,943,5,gilbert
35476,78,21905,563,676505,44,24964,259,25020,669,30277,126,29382,140,20121,723,19925,1085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6044,937,5,gilbert
40161,80,24175,583,648270,34,27413,280,26247,693,33912,125,32753,138,21206,769,21037,1154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5892,938,5,gilbert
41838,93,24927,600,611076,32,27242,236,25997,640,35179,126,34300,129,20959,664,20928,1123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5738,932,5,gilbert
36584,87,22308,611,686642,53,25357,313,24862,778,31494,155,30663,165,20588,829,20348,1139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6102,947,5,gilbert
38351,93,23147,623,675783,44,26528,305,25968,795,32983,150,31981,163,20946,822,20827,1193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6036,946,5,gilbert
34891,77,21184,70,726538,29,24725,220,24814,609,30109,99,29306,111,20260,684,20109,694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1922,6280,961,5,gilbert
40652,79,24483,619,615703,36,27405,221,26114,669,34799,113,33540,128,21030,674,20930,1027,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5750,930,5,gilbert
38781,88,23155,611,648969,39,26721,288,26165,757,32940,146,31995,167,21198,803,20924,1195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5938,943,5,gilbert
37357,102,22286,544,666566,49,25763,296,25426,764,32015,162,31102,179,20526,787,20327,1151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5960,944,5,gilbert
37592,79,22989,559,661000,34,25726,269,25158,713,31826,130,30762,145,20407,732,20160,1045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5952,939,5,gilbert
36668,115,21736,662,707441,48,25666,336,25175,863,31999,186,31138,197,20847,922,20686,1396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1910,6164,955,5,gilbert
37301,93,22920,553,636950,32,25769,242,25326,650,32008,134,31178,130,20317,661,20239,1047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5802,933,5,gilbert
154723,419,85218,1385,1963652,142,98894,1330,84778,3343,133329,712,129948,798,72231,3480,71610,4196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11940,1881,5,gilbert
144095,342,78691,1241,2054542,115,93742,1145,82191,2897,124510,573,121024,633,68911,3025,68637,3689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11832,1867,5,gilbert
146690,434,80211,1365,2145550,156,95654,1377,83405,3439,127117,740,123613,810,70218,3604,70174,4254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12116,1886,5,gilbert
144864,410,79950,1300,2085479,129,95062,1229,81821,3125,127070,687,123157,737,69834,3209,69549,3909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11978,1874,5,gilbert
149582,455,82474,1388,2074566,149,96416,1420,84196,3451,128578,757,124860,829,70686,3688,70505,4294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12042,1887,5,gilbert
155282,503,84673,1376,1895918,142,97820,1403,86066,3460,132748,803,128386,888,72158,3610,71488,4200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11774,1886,5,gilbert
148637,402,83041,1354,2005099,122,94799,1235,83000,3093,127096,657,123375,753,69900,3234,69478,3939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11866,1874,5,gilbert
142269,457,79135,1308,2149299,137,93549,1324,82466,3294,123537,746,120096,804,69327,3412,68600,4107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12062,1881,5,gilbert
146061,444,80668,1307,2131995,134,94491,1328,81769,3282,126242,684,123278,743,69958,3395,69628,4071,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12106,1880,5,gilbert
161441,401,87767,1457,1858800,138,101323,1110,87034,2896,138325,608,134420,687,73852,2993,73332,3806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,11810,1892,5,gilbert
139176,411,78731,1284,2191914,124,92314,1235,81481,3113,121923,645,118792,711,68580,3258,69022,3966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,12018,1875,5,gilbert
148559,360,81543,1190,2159716,114,96853,1157,84353,2986,128191,581,124998,638,71458,3115,71419,3801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3799,12174,1899,5,gilbert
149173,349,81530,1255,1949723,107,96218,1057,82913,2768,129574,553,126017,602,70656,2885,69989,3583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3723,11794,1861,5,gilbert
152104,454,84133,1299,1874420,106,96137,1060,84175,2717,130695,740,127026,819,70541,2801,69901,3484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3712,11618,1856,5,gilbert
152299,363,85071,1409,1984084,111,98055,1080,84909,2769,132515,566,129009,639,72071,2894,71592,3665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11976,1888,5,gilbert
150984,434,80961,1300,1997934,142,97234,1289,84210,3301,130639,738,127061,785,71273,3434,70867,4129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11938,1880,5,gilbert
154722,425,85519,1333,1931867,129,98941,1241,85139,3186,132780,679,128923,740,72085,3275,71782,3979,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11894,1875,5,gilbert
154480,435,84918,1413,1836211,110,98498,1161,85887,2993,134683,689,131172,780,72175,3109,71706,3772,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11678,1867,5,gilbert
154983,377,84995,1334,1841826,107,98239,1104,85612,2918,132224,572,128209,660,71745,2983,71305,3687,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11632,1864,5,gilbert
158095,406,85702,1351,1782421,97,101373,1166,87010,2957,135246,639,130939,731,73509,3064,72949,3707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3733,11632,1866,5,gilbert
154148,433,84954,1361,1914325,126,98446,1297,84660,3239,132014,696,128337,747,72204,3368,71722,4060,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11824,1877,5,gilbert
137897,427,78037,1269,2221517,131,90702,1199,79011,3064,119598,650,116421,710,67191,3194,67255,3871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,12086,1874,5,gilbert
145092,346,82038,1321,2242448,117,94859,1154,83851,2976,126029,581,123281,642,70004,3116,69417,3784,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3799,12234,1899,5,gilbert
150074,459,83181,1247,2073468,151,97047,1365,83810,3416,129355,792,126229,820,71415,3590,70939,4167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12052,1884,5,gilbert
157227,460,87103,1292,1881118,143,98305,1357,84806,3330,135001,770,131223,846,72062,3494,71744,4152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11722,1882,5,gilbert
137478,306,78187,1202,2150913,130,92739,980,81034,2665,120965,503,118050,554,68375,2735,68027,3387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3715,11950,1857,5,gilbert
156310,489,87025,1408,1928663,135,100099,1362,85669,3387,135500,804,131624,881,73070,3552,72479,4222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11860,1883,5,gilbert
152972,474,83158,1358,1979786,149,97081,1391,85032,3384,131910,761,127964,825,71613,3548,70949,4227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11904,1885,5,gilbert
145558,377,79653,1298,2065699,113,94138,1139,81706,2977,126554,584,123079,641,69181,3114,68910,3764,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11908,1869,5,gilbert
149757,342,83717,1232,1902954,111,96723,1074,83010,2700,130345,543,126988,609,70575,2810,70304,3468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3712,11740,1856,5,gilbert
141781,421,78758,1335,2122132,148,92549,1313,81932,3305,122989,689,119271,782,68819,3386,68173,4109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11964,1881,5,gilbert
153745,454,85917,1344,1996907,134,98141,1330,84960,3333,132900,749,129286,834,71608,3461,71600,4123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11940,1881,5,gilbert
152949,385,84785,1394,2085572,110,97883,1149,85242,2919,131773,593,128274,672,71822,3078,71724,3838,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3794,12108,1897,5,gilbert
151760,476,84003,1328,2011067,133,98765,1353,83594,3327,131830,761,128377,825,71625,3497,71502,4150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12048,1881,5,gilbert
148370,445,82819,1355,2123484,159,96977,1393,82250,3433,128795,718,125509,774,70966,3609,70489,4283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12152,1886,5,gilbert
150188,522,81030,1332,2051961,143,96581,1420,84739,3461,129049,818,125272,887,71062,3598,70619,4335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12008,1886,5,gilbert
148074,374,81488,1349,2099809,119,95469,1057,82754,2754,128774,601,125421,673,70681,2878,70000,3680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12058,1890,5,gilbert
144656,445,80265,1343,2152519,133,94964,1307,81505,3337,126220,733,123036,793,69918,3507,69527,4077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12138,1880,5,gilbert
148474,359,80564,1421,2133353,106,97648,1066,83425,2849,129405,554,126304,602,71613,2909,71059,3697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,12176,1891,5,gilbert
147013,439,81265,1342,2117105,177,95353,1350,83429,3398,127660,770,124449,819,70483,3553,70225,4232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12082,1885,5,gilbert
150304,472,83674,1313,1953942,127,95846,1216,83685,3125,128593,715,124983,791,70659,3305,70160,3952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11796,1874,5,gilbert
148201,426,81657,1291,2064914,127,96549,1275,83101,3225,127945,686,124745,768,70623,3358,70389,4061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,12008,1878,5,gilbert
148293,399,81055,1364,1981072,128,97127,1251,84267,3153,128908,636,125512,703,70957,3262,70488,3956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11898,1875,5,gilbert
143179,424,79026,1280,2129742,159,92445,1332,81569,3371,124287,705,120162,769,68676,3437,68266,4158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11980,1882,5,gilbert
153366,480,84973,1291,1988290,148,97097,1395,83926,3417,130804,770,127370,844,71344,3539,70851,4143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,11898,1884,5,gilbert
143317,425,78970,1348,2216502,153,94500,1356,82086,3359,124268,740,121614,810,69509,3537,69065,4192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12222,1885,5,gilbert
131109,375,74881,1213,2421433,148,89663,1265,79600,3141,115698,617,112930,662,67249,3270,66958,3880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,12346,1879,5,gilbert
146069,419,80849,1324,2086336,134,94040,1292,82461,3227,125212,666,121732,725,69557,3418,68714,4030,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,12002,1878,5,gilbert
141236,405,80616,1350,2163117,131,93065,1254,82258,3129,123200,675,120339,748,68900,3266,68389,4064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,12038,1878,5,gilbert
147173,380,82668,1288,1986308,115,94604,1139,83110,2877,127120,606,123680,673,69630,2983,69535,3676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3730,11794,1865,5,gilbert
336099,911,174465,2296,3429273,188,219996,2634,179593,6640,289078,1506,281539,1665,156664,6926,155959,8019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17954,2818,5,gilbert
359180,1057,185943,2473,3141378,209,230836,3597,186742,8402,305489,1635,297545,1820,162405,8841,161461,9985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17686,2830,5,gilbert
329594,924,175781,2344,3564303,206,216635,3180,178727,7775,284816,1425,278564,1563,154634,7870,153916,9180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18056,2827,5,gilbert
337607,1056,177058,2386,3409330,228,222833,3534,182685,8524,293712,1747,285524,1914,158122,8819,158056,9935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,17930,2833,5,gilbert
339803,1185,176808,2247,3384924,190,223404,2775,180210,7149,294838,1895,287549,2007,157902,7291,157286,8438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17932,2820,5,gilbert
327170,930,173371,2233,3600065,205,213510,2603,176035,6622,283683,1501,276882,1679,153239,6835,151682,7956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,18062,2817,5,gilbert
345210,1118,182961,2237,3247722,243,222722,3037,181504,7583,292657,1820,285781,1998,157524,7849,156674,8834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17686,2809,5,gilbert
327614,990,170911,2114,3495251,237,213601,2842,175209,7149,282657,1619,275447,1768,152395,7418,151856,8385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5607,17892,2803,5,gilbert
349856,963,182959,2368,3279843,221,228832,3613,185390,8469,301671,1561,294275,1718,160794,8817,160135,9952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,17894,2830,5,gilbert
338167,1005,177217,2428,3474701,248,223529,3790,183622,8716,295356,1689,287976,1810,158707,9129,158107,10359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5681,18052,2840,5,gilbert
338172,1145,176671,2206,3390704,267,221247,3202,179821,7893,292276,1820,285368,1980,155911,8276,155280,9181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17900,2815,5,gilbert
344243,965,181573,2400,3408006,228,221565,3483,184105,8290,294092,1585,286767,1749,157497,8573,157115,9793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17988,2832,5,gilbert
357852,1279,183423,2307,3206672,220,231828,3650,188143,8540,308784,1910,300299,2080,162647,8929,161910,9978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17780,2831,5,gilbert
353881,1074,185133,2289,3085082,230,230666,2936,185629,7249,303401,1749,295680,1924,160829,7579,160223,8616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5607,17586,2803,5,gilbert
334119,944,175002,2248,3523811,205,219325,2930,178982,7428,288097,1506,280910,1652,155186,7549,154779,8856,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18146,2826,5,gilbert
333408,975,175577,2231,3532879,193,219355,2860,180113,7377,288959,1526,281858,1690,155483,7568,154948,8643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18078,2822,5,gilbert
344086,954,180164,2280,3315076,188,224863,2869,184585,7312,297279,1515,290013,1677,158319,7469,157707,8608,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17820,2819,5,gilbert
331410,894,172461,2217,3512141,205,220406,3332,180187,7835,288448,1469,282058,1622,156450,8014,155571,9241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18068,2827,5,gilbert
316041,1018,166556,2237,3863562,269,209260,3586,175183,8469,277181,1644,270087,1786,150703,8807,149569,9785,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,18330,2836,5,gilbert
326945,1008,172290,2156,3556709,259,214145,3003,174835,7458,283180,1684,275880,1853,152611,7749,151936,8730,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,18026,2810,5,gilbert
341368,1039,176501,2294,3406930,204,222548,3400,183012,7988,294196,1602,287273,1768,157877,8240,157216,9380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17958,2825,5,gilbert
342552,1106,178615,2161,3206649,223,226076,2874,184460,7213,295503,1797,288032,1965,159138,7503,158385,8519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17632,2801,5,gilbert
328610,1085,170539,2118,3555222,268,213592,3249,177110,7873,284740,1776,277729,1906,153212,8252,152192,9184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,18004,2815,5,gilbert
359396,1057,185604,2415,3137287,225,232040,3687,188276,8585,306092,1727,298185,1869,162687,8905,161879,10076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17672,2832,5,gilbert
350976,1263,183664,2313,3169708,256,227270,3252,186229,7891,298515,1944,290458,2125,160134,8235,159034,9166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17652,2812,5,gilbert
320146,982,168519,2215,3785443,231,210023,3039,175640,7499,280980,1577,273750,1732,150582,7771,150227,8833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18282,2826,5,gilbert
330600,1077,172085,2341,3601334,233,216975,3727,179871,8637,285993,1745,278165,1886,154963,8862,153931,10153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5672,18120,2836,5,gilbert
322240,896,172618,2218,3690278,212,212034,2834,177458,7253,281128,1396,273539,1528,152001,7398,151118,8464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,18162,2821,5,gilbert
348468,1011,178691,2374,3311072,232,228969,3652,185081,8454,297366,1609,289935,1747,160630,8696,159929,9956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17938,2831,5,gilbert
354487,1005,183595,2343,3160275,188,229957,3178,186281,7838,303158,1501,296756,1688,161812,8129,161303,9145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17742,2820,5,gilbert
323793,1071,170272,2231,3645057,218,211243,2993,176564,7542,280609,1693,273186,1858,151668,7722,152385,8869,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18036,2826,5,gilbert
344346,1064,178213,2154,3193202,228,221707,2886,181767,7242,293526,1729,286269,1864,157313,7492,156553,8466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,17574,2803,5,gilbert
339053,951,180680,2286,3339244,191,221753,3100,182844,7463,294471,1502,286871,1679,157828,7700,156607,8903,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17790,2819,5,gilbert
333679,1027,174976,2129,3434256,230,216846,2916,178709,7372,288888,1664,281628,1823,154233,7617,153538,8576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5612,17904,2806,5,gilbert
334565,866,176304,2212,3476521,190,220600,2599,179287,6639,289411,1387,282579,1552,156055,6890,155465,8045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,18070,2818,5,gilbert
329155,949,175793,2374,3593448,233,217600,3476,180046,8280,285823,1584,277877,1701,154779,8676,154075,9693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,18116,2832,5,gilbert
345470,1138,179596,2322,3307682,200,230190,3364,187462,8120,300694,1724,293234,1910,161786,8384,160699,9516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,17886,2824,5,gilbert
340588,1130,177237,2213,3281071,256,222849,3113,182995,7644,294029,1806,286268,1965,157527,7978,157249,8948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5623,17752,2811,5,gilbert
329287,1129,173135,2186,3447272,260,217004,3086,178998,7643,285751,1833,278390,1999,153957,8028,153466,9013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17920,2814,5,gilbert
331250,1006,172744,2201,3641308,257,213674,3777,178979,8805,283382,1639,277226,1816,153088,9115,152179,10114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5679,18164,2839,5,gilbert
330349,918,172795,2166,3545143,194,213706,2563,177707,6584,284201,1386,277346,1561,152570,6856,152199,7954,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17984,2816,5,gilbert
336352,1006,176072,2190,3327801,250,223324,3021,181210,7400,292377,1639,285929,1789,157518,7725,156690,8738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17872,2808,5,gilbert
347378,1042,180838,2349,3294909,214,227499,3559,185704,8476,299133,1716,291491,1886,160663,8877,159879,10045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17856,2831,5,gilbert
325861,905,173486,2315,3628589,207,215484,2884,177630,7288,282175,1491,274962,1638,153768,7532,153111,8636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,18120,2825,5,gilbert
351800,1154,183251,2458,3271666,246,227661,3797,185820,8847,303269,1800,295519,1972,160589,9224,160177,10357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5676,17766,2838,5,gilbert
337802,929,175280,2268,3433868,203,224168,3455,182450,8094,293244,1537,286021,1685,158652,8452,157579,9624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17976,2827,5,gilbert
360043,1111,187226,2334,3089144,184,229487,2762,184479,6997,305326,1702,297668,1924,160912,7236,160015,8411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17618,2817,5,gilbert
344310,1181,182412,2330,3289528,265,223974,3400,183430,8238,297255,1946,290376,2072,158442,8510,157558,9499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17790,2815,5,gilbert
337085,967,177474,2262,3396127,188,223011,2718,181115,6899,291116,1524,284364,1679,157410,7182,156792,8270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17948,2819,5,gilbert
354558,1135,182408,2333,3279115,260,232162,3939,189382,9033,304644,1811,297631,1975,163206,9520,162504,10528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5688,17964,2844,5,gilbert
624406,2122,315842,3223,4570800,422,407074,5870,309914,14834,531389,3388,519836,3723,275829,15616,274374,16820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7485,23632,3742,5,gilbert
642932,2341,328798,3606,4325717,368,410465,5647,318083,14262,546734,3514,533118,3861,278524,14946,277718,16366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23332,3760,5,gilbert
593924,1726,303534,3293,5024959,356,392328,5238,306367,13503,509818,2793,499311,3110,269851,14237,269223,15544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7505,23968,3752,5,gilbert
600480,2207,306289,3500,4996046,431,394563,6020,309936,15098,513923,3468,502318,3819,273946,15924,270924,17344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,24014,3775,5,gilbert
597432,2068,306429,3166,4803723,416,394624,5760,307017,14540,512157,3324,501694,3598,270860,15386,269620,18116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7479,23776,3739,5,gilbert
597124,1808,306363,3512,5093325,329,396080,5032,311255,13122,514078,2842,502569,3205,272213,13935,271539,15497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7552,24052,3776,5,gilbert
616321,1950,313562,3291,4706229,352,403161,5424,311679,13824,525839,3090,514476,3375,274615,14602,273913,15988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,23722,3757,5,gilbert
607423,1936,312295,3392,4850938,366,400249,5418,312490,13891,519316,3051,508911,3408,273488,14678,272272,16140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23800,3757,5,gilbert
612491,2268,316242,3272,4637437,420,402100,5895,313274,14825,521675,3521,510303,3861,273973,15657,272626,16860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7486,23558,3743,5,gilbert
601535,1895,308095,3473,4994809,418,397610,5605,310189,14426,513990,3030,503225,3311,272763,15166,271610,16649,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24086,3766,5,gilbert
541762,1846,280959,3049,5649300,430,362903,5670,292623,14300,471349,3093,461554,3391,255692,15124,254459,16290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7480,24216,3740,5,gilbert
562482,1825,285764,3198,5481897,397,376202,5566,298091,14168,483293,2895,473922,3205,262172,14918,261134,16314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24328,3764,5,gilbert
597124,1922,303561,3460,5015516,363,401279,5417,311585,13860,516787,3000,505462,3301,274280,14622,273313,16041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24084,3757,5,gilbert
633951,2348,326069,3730,4573018,415,406739,5986,312943,14997,533203,3627,521798,3982,277046,15891,275611,17284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,23676,3773,5,gilbert
613394,2174,313396,3227,4655183,322,400166,5029,309183,13183,526496,3519,513961,3838,272557,13939,271406,15161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23526,3745,5,gilbert
593026,1904,303821,3523,5069365,392,393162,5573,309670,14295,509817,3077,498197,3379,271667,15195,270361,16462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24036,3764,5,gilbert
608834,2060,309845,3469,4795883,381,404520,5639,312823,14259,526423,3278,513251,3606,275818,15060,274405,16417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,23828,3763,5,gilbert
624193,2106,314878,3398,4735721,396,407740,5885,313175,14836,534267,3359,522603,3668,277067,15547,275977,17104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23902,3769,5,gilbert
575103,2239,298137,3097,5108042,428,382037,5862,303987,14841,496266,3542,484572,3847,265608,15628,264462,16823,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7485,23856,3742,5,gilbert
612849,2042,315001,3613,4832018,416,406718,5847,312791,14697,525056,3297,514869,3573,277147,15463,276219,16900,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7540,24020,3770,5,gilbert
624079,2028,322769,3367,4579226,326,404497,5208,312261,13392,531554,3107,517505,3424,274415,14113,273806,15482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23526,3748,5,gilbert
550115,1881,285125,3258,5575634,393,366323,5665,297437,14398,478852,2962,467945,3229,258466,15087,257626,16398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,24284,3765,5,gilbert
601504,1796,309241,3350,4856074,355,393238,5257,308607,13427,512276,2849,501707,3155,270290,14256,269640,15757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23818,3753,5,gilbert
631406,2109,319226,3084,4360251,373,401912,5624,307225,14048,533039,3267,521194,3677,272607,14888,271643,15995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7460,23334,3730,5,gilbert
602023,1801,309987,3605,4996900,325,398928,5120,312215,13461,516760,2841,505435,3181,274641,14197,273360,15722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24004,3779,5,gilbert
606183,1990,306994,3066,4704042,392,398432,5681,307908,14347,520071,3169,507858,3497,271681,15163,270272,16264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7474,23678,3737,5,gilbert
604459,1906,306027,3242,4766861,331,399095,5083,309373,13286,523363,2973,510900,3298,272852,13980,272092,15368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7495,23724,3747,5,gilbert
576640,1793,297756,3247,5166704,345,383173,5161,302341,13372,500044,2831,488695,3124,266332,14055,264756,15441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23920,3751,5,gilbert
589114,1819,297709,3385,5116592,404,389657,5594,304146,14245,505800,3032,494789,3339,268715,15187,267773,16463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,24048,3765,5,gilbert
604771,1947,313047,3375,4809121,369,397499,5477,308353,13944,518673,3109,505533,3426,271750,14627,270878,15952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,23718,3758,5,gilbert
626225,1987,317851,3497,4697788,401,410192,5814,313155,14685,536247,3170,522842,3514,277600,15468,276730,16808,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23808,3767,5,gilbert
571878,1726,292014,3211,5279918,336,381349,5161,303328,13448,497110,2755,486573,3074,265834,14054,264166,15404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,24062,3749,5,gilbert
600099,2077,309592,3492,4856777,403,395118,5858,309974,14659,514433,3218,501062,3561,272302,15436,270734,16853,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23744,3768,5,gilbert
587163,1976,297294,3455,5135795,421,388729,5833,306787,14711,505019,3250,494770,3546,270163,15669,268907,16965,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24072,3771,5,gilbert
623405,2178,315062,3215,4592407,410,402798,5917,309314,14853,529851,3472,518430,3920,273795,15793,273714,16912,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23582,3742,5,gilbert
609260,2153,308540,3551,4962290,418,390459,5938,307445,14955,514252,3296,503312,3687,269629,15723,268441,17056,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23952,3772,5,gilbert
591341,2119,306745,3189,4861301,424,391108,5908,306693,14682,506887,3439,494451,3746,268911,15558,267790,16805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23678,3742,5,gilbert
583808,1718,294587,3326,5130217,378,391420,5352,307147,13825,503192,2818,492146,3075,270100,14484,269014,16038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,24072,3757,5,gilbert
587072,2112,303047,3179,5009961,425,382723,5917,302149,14902,502452,3384,492573,3720,265015,15700,264369,16911,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23848,3743,5,gilbert
594917,2225,308746,3165,4901082,426,391962,5922,308311,14790,510195,3457,498966,3824,270057,15615,268619,16866,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23770,3743,5,gilbert
605409,2054,310424,3575,4979343,420,399303,5932,312485,14929,517495,3291,506308,3652,274584,15747,272906,17134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,23990,3774,5,gilbert
605251,1985,307664,3451,4833037,403,398638,5727,310296,14585,517005,3215,506662,3505,273225,15406,272270,16695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23796,3767,5,gilbert
648980,2092,331054,3465,4343229,368,418154,5598,314842,14244,546483,3304,534487,3681,280577,15105,279253,16361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23548,3760,5,gilbert
594079,1890,304109,3473,5010824,388,394174,5622,305853,14184,509718,3072,498281,3426,270912,14977,270232,16417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,24034,3763,5,gilbert
591984,2093,304554,3240,5022337,388,390241,5617,308761,14265,510825,3347,498209,3710,269677,15032,269152,16417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23938,3762,5,gilbert
600137,1968,306449,3419,4934499,381,401482,5565,308730,14137,516219,3072,505676,3369,273993,14916,273734,16226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23986,3761,5,gilbert
600207,2103,305539,3583,4991697,353,398667,5122,309880,13282,515987,3240,504544,3609,274155,13962,273009,15720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24022,3777,5,gilbert
598168,1885,303274,3247,4885485,331,389295,5154,308661,13322,507572,2927,496432,3213,269033,13986,268279,15384,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23728,3748,5,gilbert
612612,2096,315485,3194,4594166,417,400241,5870,310581,14746,519144,3419,507099,3751,272740,15551,271646,16948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23538,3742,5,gilbert
570477,1752,292067,3178,5310394,371,380686,5335,301247,13668,494214,2799,484146,3122,265269,14409,263825,15792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,24154,3756,5,gilbert
20065,62,13414,444,408466,27,14782,148,14997,397,16936,87,16360,73,12680,416,12480,681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,5940,620,5,gilbert
20319,82,13539,406,411240,37,15308,187,15591,462,17262,108,16733,123,12971,499,12799,804,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6092,631,5,gilbert
21076,96,14085,510,440164,43,15408,249,15806,542,17701,132,17180,150,13222,602,12993,898,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1918,6150,639,5,gilbert
19300,57,13254,461,406848,38,14524,184,14716,445,16419,93,15937,101,12527,489,12416,881,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6002,627,5,gilbert
20967,85,14298,397,419554,37,15793,190,16120,457,17723,93,17164,101,13203,482,13066,890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5884,627,5,gilbert
17523,53,12372,434,396344,44,13809,187,13914,445,14902,96,14521,102,11924,484,11798,878,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,6080,630,5,gilbert
19599,71,13295,542,398939,29,14857,155,15013,381,16556,73,16065,71,12652,416,12550,796,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1861,5910,620,5,gilbert
21100,60,14347,505,428692,33,15733,216,16054,485,17824,105,17226,113,13217,536,13225,818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,5928,631,5,gilbert
16243,55,11740,494,359600,39,13220,171,13197,380,13988,83,13546,90,11439,412,11400,777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6194,628,5,gilbert
17483,72,12265,444,383451,36,13694,207,13818,474,14867,112,14430,119,11957,503,11892,802,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6200,634,5,gilbert
20275,59,13639,505,416447,27,14964,153,15241,406,16984,70,16502,76,12810,444,12734,739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5864,619,5,gilbert
21237,71,14172,468,426238,38,15199,183,15460,475,17941,95,17241,102,13128,492,12877,805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5958,628,5,gilbert
19869,60,13480,489,411847,42,14496,194,14894,464,16925,101,16473,103,12656,498,12516,866,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6110,631,5,gilbert
21266,94,14100,516,411745,50,15800,252,16139,538,18067,128,17517,135,13167,570,13048,888,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1852,5764,617,5,gilbert
20265,58,13655,410,408877,27,14992,172,15082,444,16972,87,16544,89,12759,456,12533,726,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5966,626,5,gilbert
18782,73,12860,432,401519,35,13967,197,14246,434,15779,101,15336,107,12049,493,12029,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6186,632,5,gilbert
23374,61,15312,449,442805,31,16536,207,16941,485,19493,94,18816,104,13962,515,13780,851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5902,628,5,gilbert
22894,70,15044,470,449459,52,16284,234,16641,544,18887,121,18300,129,13799,585,13708,978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1906,6068,635,5,gilbert
20611,76,13892,470,414163,40,15706,179,15888,433,17308,94,16793,100,13143,494,13014,933,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5896,626,5,gilbert
19169,59,13154,476,415763,36,14325,181,14612,418,16107,93,15687,101,12396,478,12173,825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6018,627,5,gilbert
21150,65,14340,546,419643,27,15888,173,16168,441,18076,85,17301,90,13258,452,13148,749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5808,624,5,gilbert
21638,68,14730,413,412898,31,16139,162,16538,407,18123,81,17428,82,13561,450,13360,707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5738,622,5,gilbert
18741,60,12936,455,401401,40,14186,182,14317,431,15913,86,15484,93,12208,464,12226,769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6128,627,5,gilbert
19463,70,13180,468,413181,43,14933,209,15039,482,16477,105,15991,112,12842,520,12695,802,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,6024,632,5,gilbert
20174,69,13965,433,412463,37,15825,200,15904,470,17374,100,16727,107,13292,509,13135,895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5954,628,5,gilbert
18848,68,13051,395,402295,36,14468,168,14710,420,15866,91,15333,86,12537,456,12358,795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5930,624,5,gilbert
18944,53,13064,449,400401,35,14130,161,14487,420,15892,83,15491,85,12274,439,12196,739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6110,625,5,gilbert
18695,58,12838,399,389868,25,13962,143,14278,383,15908,78,15473,81,12022,402,11974,666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,6042,620,5,gilbert
18514,54,12818,354,396795,39,14401,183,14600,456,15689,93,15251,100,12383,482,12346,809,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6076,628,5,gilbert
20405,54,13711,388,413925,27,15312,169,15456,441,17098,87,16481,95,12979,452,12816,886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5942,625,5,gilbert
19649,53,13421,490,402392,35,14330,159,14605,415,16709,96,16153,84,12454,465,12300,805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,6064,624,5,gilbert
20004,46,13391,347,415984,27,14747,173,15138,438,16906,86,16416,93,12720,451,12713,811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6026,626,5,gilbert
20055,63,13790,513,421246,46,15185,200,15478,482,16961,105,16367,108,12967,521,12806,763,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5936,629,5,gilbert
19182,59,13025,452,410635,43,14640,182,14855,453,16194,90,15711,96,12516,470,12406,768,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6034,629,5,gilbert
18144,48,12567,338,387647,26,13966,161,14257,412,15489,80,15076,86,12079,430,12000,825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6064,625,5,gilbert
18461,48,12774,367,393127,25,13992,157,14163,368,15684,73,15239,72,12137,396,11997,679,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5996,620,5,gilbert
20082,65,13719,463,429256,41,15127,191,15387,488,16872,103,16361,109,12830,547,12805,891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,5988,631,5,gilbert
20709,121,13972,563,430551,32,14954,194,15538,477,17611,98,17067,106,12872,498,12742,804,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6026,630,5,gilbert
19678,68,13417,403,411478,47,14950,217,15110,507,16626,111,16091,116,12823,535,12715,892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6010,631,5,gilbert
19735,81,13342,397,404682,52,14607,235,14816,537,16583,135,15972,135,12463,566,12324,842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1855,5876,618,5,gilbert
21570,66,14173,479,422226,26,15824,176,16308,446,18100,85,17536,92,13312,457,13176,887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5814,624,5,gilbert
21850,71,14443,453,436302,37,15796,174,16159,459,18308,89,17724,96,13365,478,13225,798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5950,626,5,gilbert
19702,64,13462,392,419677,43,14878,192,15154,480,16791,102,16279,109,12815,517,12720,901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6016,631,5,gilbert
21157,51,14284,515,423049,40,15794,181,16026,439,17717,90,17040,98,13377,507,13187,906,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5916,627,5,gilbert
21707,70,14444,461,432738,42,16212,210,16516,504,18517,108,17785,116,13714,540,13492,912,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5874,630,5,gilbert
20704,53,13867,381,409888,25,15846,161,16078,407,17545,84,16955,82,13121,449,13080,757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5850,622,5,gilbert
19423,59,13303,454,408132,39,15193,190,15321,443,16440,98,16001,102,12646,499,12627,819,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6070,628,5,gilbert
19887,69,13574,489,408842,38,15164,186,15345,475,16977,94,16415,100,12904,472,12788,852,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5966,627,5,gilbert
18908,65,12999,453,404096,40,14199,175,14577,435,16131,84,15637,91,12340,465,12228,832,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6080,626,5,gilbert
20151,79,13478,581,418590,43,14883,182,15004,460,16882,93,16375,100,12799,472,12737,870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5990,627,5,gilbert
82877,208,50166,1038,1836623,107,63426,781,58994,1846,74226,354,72247,381,49299,1941,48815,2562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12082,1260,5,gilbert
81676,231,49995,945,1750724,113,61740,868,58339,1963,73671,394,71777,427,47958,2082,47825,2716,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11804,1247,5,gilbert
83322,236,50476,996,1770063,105,61910,860,58827,2013,73657,411,71581,445,48299,2084,47803,2734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11870,1248,5,gilbert
84264,254,50582,993,1772108,110,64889,916,59678,2082,75449,433,73764,474,49849,2177,49468,2827,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11922,1251,5,gilbert
82098,195,49794,1041,1841461,105,61834,761,58607,1783,72430,321,70748,372,48925,1843,48380,2526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12092,1258,5,gilbert
84806,192,51828,1035,1801477,85,63632,748,59297,1849,75374,330,73560,360,49159,1946,49021,2599,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11972,1258,5,gilbert
78574,197,47953,919,1925264,111,59180,759,57065,1763,69379,353,67715,362,47547,1820,47112,2536,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12258,1259,5,gilbert
84981,272,51189,1022,1798957,133,63705,1030,59378,2244,75669,509,73676,548,49155,2337,49076,2981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11988,1256,5,gilbert
80750,235,50030,997,1814491,139,61545,922,58004,2093,72254,440,70350,451,48251,2190,48085,2821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11952,1253,5,gilbert
86247,254,52273,1006,1757448,111,63530,911,58155,2080,76903,433,74881,445,48986,2186,48470,2790,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11824,1250,5,gilbert
81841,215,49672,1059,1883227,123,61821,804,58967,1944,72945,372,70855,421,48679,2024,48203,2710,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3801,12194,1267,5,gilbert
85639,255,51283,976,1738249,106,63007,898,58796,2075,75138,428,73179,448,48724,2161,48666,2792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11812,1250,5,gilbert
83052,262,50343,1003,1788530,124,63117,924,59090,2183,74008,439,72079,470,48468,2251,48584,2896,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11910,1253,5,gilbert
83968,258,50747,939,1806955,115,62487,931,58055,2168,74763,473,72863,493,48796,2247,48349,2808,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,12030,1253,5,gilbert
82227,299,48796,924,1834919,156,61361,943,57966,2215,73358,473,71603,506,48177,2319,47836,2855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11994,1256,5,gilbert
85134,273,51007,1020,1796018,129,62490,937,58800,2172,74932,472,72806,506,48644,2282,48231,2886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11966,1254,5,gilbert
89486,263,53800,998,1640803,106,64796,874,59703,2035,78567,429,76168,460,49057,2101,48893,2726,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11584,1246,5,gilbert
84406,251,50522,984,1826410,123,63056,893,58388,2044,75439,430,73630,463,48769,2159,48612,2769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,12036,1251,5,gilbert
86156,286,51989,1017,1781502,134,64986,996,59810,2294,76834,505,74714,545,49659,2399,49373,3002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,11984,1258,5,gilbert
79234,199,48747,920,1772034,93,60844,766,57928,1798,70650,335,68853,386,47379,1868,47135,2488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3721,11838,1240,5,gilbert
84499,233,50874,969,1728482,113,63307,881,59007,2006,75429,422,73198,439,48659,2087,48326,2697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11802,1248,5,gilbert
79850,189,48614,937,1906326,106,61103,746,58477,1819,71246,315,69493,347,48315,1852,48259,2485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,12268,1262,5,gilbert
89260,302,54119,1023,1707473,112,64779,947,59617,2204,79066,492,77005,555,49332,2288,49159,2897,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11762,1253,5,gilbert
85903,255,51433,996,1759085,115,63389,908,58806,2093,75993,417,73887,446,48836,2175,48490,2783,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11900,1250,5,gilbert
80131,215,48983,966,1815189,106,60251,856,56968,1997,71689,404,69693,434,47518,2084,47413,2693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11942,1248,5,gilbert
91101,221,53893,1053,1742372,91,65765,783,59266,1860,79849,359,77946,405,50317,1929,49911,2592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,11920,1260,5,gilbert
84404,234,50632,987,1833982,105,62715,821,59088,1958,75125,381,72981,417,49188,2075,48647,2674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3798,12060,1266,5,gilbert
90217,238,53190,977,1631866,100,66471,891,60484,2054,80308,414,77894,442,49863,2148,49626,2712,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11632,1247,5,gilbert
81677,295,49125,1003,1872881,146,61592,945,58074,2251,73004,478,71266,495,48452,2303,48338,2922,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12126,1256,5,gilbert
77995,298,48155,982,1797686,118,59404,843,57222,2004,68589,489,66747,517,46602,2050,46421,2640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3747,11876,1249,5,gilbert
85389,254,50735,977,1729315,116,63398,877,58945,2042,76096,438,74058,465,48568,2156,48433,2744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11726,1248,5,gilbert
85439,225,52274,963,1779377,89,63626,750,59706,1849,75382,348,73332,388,49342,1954,48881,2569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,11946,1259,5,gilbert
84584,273,50279,1033,1804664,146,64376,970,60194,2281,75758,498,73678,525,49569,2372,49320,2987,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12012,1258,5,gilbert
83414,207,50112,946,1836207,103,61857,742,57863,1829,74452,347,72453,381,48223,1871,48031,2462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,11994,1259,5,gilbert
91317,268,54366,1062,1696996,126,66554,935,60416,2165,80379,451,78211,495,50367,2291,50001,2922,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11828,1253,5,gilbert
78156,258,47786,996,1868507,153,60640,915,57805,2111,70158,457,68555,474,48009,2214,47540,2863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12176,1253,5,gilbert
83063,289,49828,1030,1805251,131,62644,945,58457,2173,73268,461,71184,504,48425,2261,48046,2913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11948,1254,5,gilbert
82607,254,49191,955,1857693,92,62406,748,58718,1811,73164,415,71398,462,48629,1871,48599,2470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12154,1260,5,gilbert
91026,280,53815,1036,1661322,117,66269,910,60069,2123,80629,453,78501,493,50125,2171,49582,2829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11644,1250,5,gilbert
87419,262,52912,1031,1734141,119,62716,895,57931,2118,77271,443,74976,461,48606,2230,48243,2815,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11750,1252,5,gilbert
82095,282,49608,1018,1842721,165,62263,986,58525,2219,73316,480,71513,526,48713,2342,48269,2940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12046,1257,5,gilbert
79683,245,47982,975,1844222,153,61426,895,58173,2072,71374,425,69528,462,48459,2185,47770,2807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12060,1253,5,gilbert
80445,200,49129,945,1892834,111,61103,799,58031,1910,71340,347,69392,377,48213,2016,48040,2602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3797,12158,1265,5,gilbert
87644,290,52034,966,1719490,118,63988,933,59399,2128,77460,456,75306,470,49163,2235,48992,2861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11798,1252,5,gilbert
85074,258,51567,993,1697717,97,63409,872,59583,2063,75618,430,73572,463,48755,2103,48441,2738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11690,1247,5,gilbert
83444,269,50859,1013,1832590,156,62305,964,58209,2218,73997,499,71971,513,48496,2341,48214,2963,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12010,1257,5,gilbert
86917,270,51663,1007,1788717,124,64560,954,59407,2182,76996,470,75162,482,49383,2287,49302,2901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11946,1254,5,gilbert
84521,298,51679,1021,1757094,125,63046,963,59164,2243,74616,521,72452,567,48747,2323,48222,3005,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11862,1255,5,gilbert
78891,229,48525,1001,1869633,118,60255,825,57092,1932,70775,391,69172,419,47497,2090,47216,2621,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,12074,1246,5,gilbert
79944,258,48940,999,1869717,185,62041,932,58221,2111,72138,458,70175,475,48537,2217,48179,2834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,12112,1253,5,gilbert
191646,570,110257,1754,3371819,215,137331,2066,117759,4707,172236,1024,167988,1089,100595,4864,100294,5852,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18040,1886,5,gilbert
190042,499,108507,1679,3313793,181,135350,1847,117753,4443,170059,879,165663,962,99579,4571,99032,5577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17862,1879,5,gilbert
193360,516,110924,1721,3255619,171,135975,1808,116846,4353,170958,881,166414,954,99752,4554,99258,5543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17792,1878,5,gilbert
195551,585,111212,1661,3127472,248,138522,2188,118053,4987,172574,1066,167600,1165,101227,5356,100693,6110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17650,1874,5,gilbert
193232,563,109118,1531,3170464,211,135703,2008,117535,4724,172232,1027,167607,1082,99765,4985,99406,5787,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5600,17714,1866,5,gilbert
186079,572,107116,1574,3306397,220,132266,2038,115160,4764,166078,1014,161499,1085,97583,4945,97066,5739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5605,17716,1868,5,gilbert
187558,579,107139,1575,3329763,231,133987,2081,117069,4814,167049,996,163102,1066,98894,5000,98294,5871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5610,17876,1870,5,gilbert
182532,517,104605,1712,3588474,211,132895,2037,116708,4745,163499,962,159842,1034,98715,4954,98274,5897,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18176,1888,5,gilbert
191687,596,110543,1834,3288208,235,135834,2189,117922,4976,170619,1076,166104,1153,100221,5239,99785,6292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,17908,1892,5,gilbert
180082,481,105263,1629,3514086,189,132239,1833,116190,4342,161931,837,157768,911,98515,4505,97577,5434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,18074,1877,5,gilbert
187769,521,106708,1672,3377479,194,134410,1807,117662,4411,168843,912,164571,987,98965,4578,98687,5568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17900,1879,5,gilbert
194821,577,111431,1765,3336091,216,139243,2039,118754,4817,173900,1026,169633,1103,101437,5034,101118,5876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,18058,1888,5,gilbert
185255,588,106468,1757,3547232,239,133674,2106,116961,4935,166348,1035,162034,1105,99322,5121,98851,6097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,18124,1892,5,gilbert
198246,588,112884,1703,3109713,178,138628,1870,118914,4439,176308,1036,171689,1090,101458,4609,100942,5561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17674,1878,5,gilbert
200073,537,113117,1695,3159725,189,141609,1933,121260,4583,178852,916,174173,1027,103084,4793,102446,5796,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5648,17886,1882,5,gilbert
198152,513,111903,1689,3097238,177,137808,1892,120038,4503,175965,889,171181,979,101547,4633,100939,5653,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17694,1880,5,gilbert
187280,497,107152,1617,3436991,191,134272,1918,117197,4525,168163,881,163548,959,99154,4727,98926,5611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,18024,1883,5,gilbert
184742,494,105881,1646,3449658,187,133197,1890,116774,4476,164206,843,160269,932,98549,4665,97648,5622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18062,1881,5,gilbert
192815,529,109488,1713,3327761,209,136667,2014,117014,4742,172407,977,168237,1036,100330,4902,100045,5883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18004,1886,5,gilbert
187270,542,108153,1748,3483660,211,134651,1988,116518,4690,168328,962,163643,1034,99613,4898,99012,5865,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18144,1887,5,gilbert
172830,571,100892,1610,3806125,227,129216,1872,113878,4504,155823,993,152416,1079,97154,4698,96659,5620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18396,1885,5,gilbert
193416,578,110783,1780,3363666,228,137207,2104,118480,4877,173959,1019,169828,1082,100924,5017,100283,6024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,17998,1890,5,gilbert
187719,529,108402,1658,3387583,193,134685,1958,117217,4645,167723,962,163639,1029,100001,4799,99192,5767,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18010,1884,5,gilbert
192524,499,110126,1654,3211783,180,136290,1841,118166,4381,171568,866,167002,948,100289,4537,99732,5528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17790,1879,5,gilbert
190803,637,109055,1629,3230821,246,135146,2188,116965,5081,170348,1132,165975,1212,99727,5310,98941,6169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17712,1874,5,gilbert
190880,574,107736,1635,3278209,236,134582,2158,116714,4975,170876,1047,166185,1091,99250,5207,98666,6079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17806,1873,5,gilbert
190340,516,108257,1710,3372892,193,136705,1983,117549,4677,170009,931,166055,1019,100496,4858,99723,5830,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,18014,1885,5,gilbert
192419,502,110074,1590,3147767,205,134118,1968,116886,4692,170169,920,165358,984,99243,4787,98431,5688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5595,17522,1865,5,gilbert
199552,604,113988,1623,2965870,207,137727,2022,118606,4736,177211,1049,172626,1115,101169,4975,100564,5854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5599,17404,1866,5,gilbert
187173,642,106833,1642,3334033,257,133031,2210,116346,5063,167965,1146,163371,1187,98348,5330,97762,6186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17828,1876,5,gilbert
198445,567,112661,1716,3143171,185,139870,1913,119853,4495,177062,971,172584,1067,102230,4708,101639,5680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17714,1882,5,gilbert
184544,481,104989,1629,3461270,184,133939,1859,116663,4428,164597,855,161225,925,98997,4565,98490,5513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18088,1879,5,gilbert
199328,701,112886,1708,3124941,183,140208,1877,118853,4400,175986,1136,171478,1220,102165,4531,101400,5554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17770,1877,5,gilbert
185085,482,106198,1677,3408236,195,133576,1919,116128,4544,165338,894,161556,959,98810,4700,98226,5684,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17982,1883,5,gilbert
185654,483,106826,1684,3402815,187,133726,1857,117049,4442,165269,869,161157,945,99008,4607,98413,5636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,17984,1881,5,gilbert
197414,559,111001,1706,3204697,207,139301,2009,118450,4701,175888,973,171457,1054,101565,4912,101420,5883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17900,1885,5,gilbert
179168,461,102532,1467,3507344,202,128444,1827,112503,4238,159933,821,156134,890,95532,4388,95014,5308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5574,17912,1858,5,gilbert
191119,504,109137,1667,3337204,185,134807,1819,116770,4397,170835,874,166883,958,99543,4519,98894,5526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17916,1879,5,gilbert
196599,536,111261,1761,3290589,221,138498,2043,118487,4739,174923,949,170274,1021,101723,4986,100818,5908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17998,1887,5,gilbert
201922,626,113050,1645,3001622,228,141476,2147,120767,5014,179498,1127,174604,1191,103059,5284,102359,6130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17626,1872,5,gilbert
199391,586,112041,1738,3162931,222,139967,2085,119767,4905,178460,1061,173897,1126,102615,5123,101969,6065,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5667,17860,1889,5,gilbert
192517,661,110679,1665,3287485,253,137216,2226,117897,5089,172493,1173,168514,1247,100343,5330,99837,6223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17904,1876,5,gilbert
176552,501,103190,1665,3728618,229,130357,1868,114514,4519,158319,868,154959,932,97332,4640,97022,5636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,18334,1883,5,gilbert
174978,468,102384,1625,3713928,235,131552,1836,116282,4499,157557,869,153913,930,97989,4651,97258,5637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18326,1884,5,gilbert
189579,523,107522,1554,3206258,212,134922,1984,117163,4666,168723,944,164553,1014,99225,4842,98703,5682,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5596,17690,1865,5,gilbert
197079,681,109656,1661,3088602,246,137517,2248,120175,5107,175139,1199,170149,1284,100908,5328,100398,6244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17628,1875,5,gilbert
184614,498,104018,1649,3572864,202,134538,1963,116696,4612,166651,896,162847,958,99493,4794,99106,5801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18234,1885,5,gilbert
190758,556,108664,1606,3271377,221,135181,2127,115645,4849,169060,1020,165320,1062,99109,4995,99588,5900,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5610,17792,1870,5,gilbert
188219,526,106266,1628,3427060,181,135460,1842,116306,4475,169070,884,164972,971,99785,4482,99245,5447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,18082,1877,5,gilbert
185587,546,106490,1679,3493451,202,134462,1994,117060,4717,166024,970,162112,1031,99648,4901,99241,5863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18134,1886,5,gilbert
339242,1080,184211,2417,4700619,362,236957,4003,199601,9447,303131,1966,294863,2056,172142,10192,170860,11336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23726,2507,5,gilbert
334155,968,181484,2477,5006791,324,234800,3711,197700,8959,297705,1683,290136,1848,170864,9630,170010,11109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7562,24114,2520,5,gilbert
324495,939,179514,2309,5146729,343,231685,3759,194388,9133,292135,1754,284894,1873,167422,9849,166831,11035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,24184,2504,5,gilbert
347082,1172,188623,2456,4564403,357,247233,4175,206324,9727,309393,2068,301628,2223,177315,10432,176301,11762,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23756,2510,5,gilbert
336453,1184,183070,2434,4824949,414,241061,4230,200474,10018,301594,2113,293734,2236,173796,10722,172909,11898,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,24012,2516,5,gilbert
338791,1172,184678,2297,4696479,407,237791,4198,198275,9865,300789,2076,293167,2280,171963,10644,170866,11652,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23828,2494,5,gilbert
327808,980,181739,2363,5000556,334,231818,3798,194326,9059,293916,1693,286272,1840,167905,9695,167272,10977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23950,2503,5,gilbert
334215,1221,186072,2483,4976335,413,234609,4239,198235,9846,299056,2200,291652,2349,170239,10670,169319,11927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,24080,2516,5,gilbert
330590,1053,181619,2398,4937893,367,237428,4047,197804,9569,295418,1888,287617,2017,171013,10250,170091,11508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,24024,2509,5,gilbert
323761,1114,178023,2433,5100102,379,231236,4080,195307,9782,292059,2012,283965,2100,168054,10575,167447,11500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24048,2510,5,gilbert
332333,1113,183292,2361,4940922,379,235716,4104,197461,9689,298449,1976,290463,2100,170470,10424,169702,11494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,24034,2512,5,gilbert
337901,1175,181376,2403,4802131,369,241532,4008,199892,9465,301869,1962,293760,2102,172896,10066,172461,11304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23934,2507,5,gilbert
364739,1356,198444,2550,4200221,380,261509,4272,212513,10008,325777,2305,316219,2491,184734,10815,184041,12063,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23452,2513,5,gilbert
355676,1232,193771,2515,4452616,384,251078,4163,207153,9838,315739,2153,307804,2288,179683,10602,178902,11834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23726,2512,5,gilbert
333916,1115,183082,2478,4913157,378,237549,4047,197999,9630,299058,1968,290804,2130,171521,10250,170471,11502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,24020,2510,5,gilbert
330330,1100,184943,2429,5000002,386,235953,4024,195422,9600,296060,1905,289037,2039,170874,10302,169354,11545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24120,2510,5,gilbert
325095,1119,180549,2188,4944257,397,229942,4183,195667,9782,293069,1961,285034,2105,166968,10506,166079,11608,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23772,2494,5,gilbert
342856,1110,183752,2388,4690132,355,244605,4015,201935,9521,308083,1985,299922,2112,175863,10264,174214,11385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23848,2508,5,gilbert
345424,1122,187379,2535,4716014,318,245287,3674,204119,9090,307315,1910,298832,2066,175979,9488,175494,10908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7556,23980,2518,5,gilbert
357701,1189,193994,2497,4372568,376,253175,4148,208822,9804,317986,2085,309179,2257,181068,10524,179945,11685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23628,2511,5,gilbert
341540,1013,189422,2390,4549551,340,243858,3851,203590,9234,304942,1762,296461,1889,175488,9796,174378,11079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23626,2502,5,gilbert
319237,1063,176729,2311,5246847,353,228047,3801,192339,9161,288399,1722,281541,1849,165566,9789,164848,10992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24276,2504,5,gilbert
318915,906,177107,2236,5270841,316,226539,3618,191368,8710,285741,1639,278260,1754,164768,9300,163568,10468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7492,24144,2497,5,gilbert
345772,1078,192784,2479,4602202,370,245379,4009,203894,9597,307286,1929,299436,2080,176084,10248,175394,11508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23796,2508,5,gilbert
335563,960,182861,2182,4855922,312,236956,3676,197614,8721,297993,1747,290616,1871,170585,9341,169448,10478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23902,2497,5,gilbert
334306,1202,184534,2455,4946027,411,235892,4269,200047,9932,298054,2127,290494,2270,171166,10722,170117,11925,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,23944,2516,5,gilbert
325904,1029,180725,2383,5101791,378,231460,4044,195005,9454,291725,1825,284914,1965,168051,10180,167127,11376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24112,2509,5,gilbert
327706,993,181434,2331,4866444,313,233289,3712,198373,8933,292905,1761,284733,1885,169070,9549,168164,10760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23782,2499,5,gilbert
338642,1218,188258,2625,4789766,336,239510,3837,201994,8994,304424,2097,295902,2186,173635,9665,172777,11132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,23810,2519,5,gilbert
340872,979,184071,2343,4725169,337,243766,3764,201097,9079,305768,1784,297347,1925,174432,9692,173807,10886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23900,2502,5,gilbert
326376,1003,180846,2480,5006830,349,232011,3804,194112,9309,291235,1797,284386,1924,168173,9966,167306,11020,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,24000,2504,5,gilbert
342711,1075,184480,2358,4610953,309,242820,3674,201036,8866,304101,1855,296315,2015,173979,9404,173314,10662,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23676,2497,5,gilbert
345171,1237,187349,2523,4743169,408,246442,4332,203317,10131,309146,2199,301598,2347,176895,10829,175572,12137,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,24038,2517,5,gilbert
345997,1072,187519,2392,4575563,356,245474,4014,204107,9478,308375,1943,299574,2051,175978,10280,175548,11461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,23746,2508,5,gilbert
335561,1162,184639,2421,4900207,375,237497,4065,197420,9628,300373,2012,292837,2187,171384,10333,170489,11580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,24080,2510,5,gilbert
337473,1010,184165,2498,4891815,324,238893,3687,201532,8898,302416,1785,294010,1968,172417,9537,172068,10911,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7556,24020,2518,5,gilbert
336088,984,185848,2583,4945812,333,240674,3847,200507,9265,301933,1756,294308,1885,173209,9876,172240,11275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7571,24160,2523,5,gilbert
336216,1016,184151,2510,4869254,316,240304,3668,202727,8992,301062,1843,292697,1983,173388,9523,172388,10890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,23942,2518,5,gilbert
337334,1079,186850,2508,4731545,337,238468,3786,199885,9139,303457,1923,294850,2035,172153,9918,171261,11013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23726,2502,5,gilbert
332206,1068,180248,2241,4839370,311,236835,3628,197689,8789,297525,1825,289839,2005,171052,9382,169463,10512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7489,23814,2496,5,gilbert
328743,1124,179652,2494,5072606,428,235137,4245,197528,9876,293781,2110,286008,2269,170213,10684,169358,11878,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,24152,2516,5,gilbert
331514,1053,181318,2294,4912148,358,233905,3913,196249,9412,296614,1859,288865,1987,169546,10019,168617,11229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23914,2506,5,gilbert
322815,1030,179801,2306,4994043,321,232636,3671,194250,8879,291365,1790,283708,1916,168682,9430,167757,10673,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23958,2499,5,gilbert
321477,978,179036,2398,5105179,351,231630,3875,194338,9224,289298,1777,282539,1940,168040,9798,167031,11081,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24158,2504,5,gilbert
323489,1091,179056,2395,5148788,389,232245,4087,196425,9665,289814,1980,282340,2116,168711,10393,167595,11679,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24136,2512,5,gilbert
334882,1021,182890,2461,4948598,332,240864,3737,198477,8950,301447,1764,294134,1900,173447,9517,172623,10947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24152,2518,5,gilbert
344674,1070,190545,2437,4581192,341,244028,3947,203481,9335,306431,1885,298890,2013,175491,10003,174201,11198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23636,2504,5,gilbert
319942,938,179126,2343,5145398,385,227591,3813,194532,9193,286550,1701,278798,1827,166102,9913,164718,11042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23968,2506,5,gilbert
334825,1129,184878,2428,4855664,405,238552,4203,199641,9791,298302,2030,290434,2182,172080,10495,171405,11822,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23912,2514,5,gilbert
319194,1084,176518,2453,5409382,411,228803,4183,191786,9773,287826,2027,280812,2115,166244,10589,165227,11808,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,24482,2515,5,gilbert
11453,61,8629,364,238463,30,10232,109,10123,253,9679,69,9318,64,8899,275,8836,643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5910,467,5,gilbert
11975,74,9141,480,246836,26,10842,117,10658,274,10318,72,9967,73,9282,299,9160,760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5850,470,5,gilbert
12873,68,9522,473,256213,39,10747,131,10742,287,11019,74,10616,82,9292,306,9241,671,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5996,472,5,gilbert
13162,56,9599,287,254464,23,11068,103,11079,258,11103,77,10688,59,9459,301,9371,587,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1857,5730,464,5,gilbert
10784,43,8118,337,215627,22,9418,101,9346,240,9360,63,9014,58,8245,276,8219,653,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,6052,466,5,gilbert
14580,70,10391,448,281111,43,11300,161,11449,339,12195,89,11772,96,9845,368,9675,809,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,5910,475,5,gilbert
12209,46,8873,360,240756,25,10211,109,10153,253,10398,66,10088,65,8945,278,8962,686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,6004,467,5,gilbert
11167,48,8518,363,223296,33,9879,118,9758,263,9647,72,9286,68,8639,274,8561,666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6018,469,5,gilbert
13687,61,9924,533,263339,28,10947,128,10931,316,11448,72,11038,80,9501,315,9458,740,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5896,470,5,gilbert
14959,50,10492,365,276656,34,11337,115,11485,295,12560,68,12106,70,9797,320,9717,718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5830,468,5,gilbert
10107,52,7801,410,216403,45,9667,123,9515,267,8773,77,8474,84,8398,317,8354,645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6144,473,5,gilbert
11967,78,8879,355,237077,25,9837,121,9858,267,10058,89,9671,86,8591,288,8545,659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5976,468,5,gilbert
11136,59,8435,310,232948,26,10104,130,9817,292,9409,73,9113,79,8769,330,8690,675,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6022,471,5,gilbert
12808,60,9451,416,250452,38,10683,130,10662,280,10811,74,10390,81,9290,330,9220,701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5872,470,5,gilbert
12723,52,9441,329,253831,24,10722,120,10702,287,10820,69,10424,70,9320,303,9237,678,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5872,468,5,gilbert
12444,77,9097,380,240942,42,10438,124,10449,294,10638,77,10259,83,9026,335,9001,698,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6076,472,5,gilbert
11717,48,8708,301,236665,28,10072,129,9993,304,9885,79,9562,81,8768,317,8748,718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6072,472,5,gilbert
12190,70,9178,490,252572,45,10610,150,10600,304,10199,88,9812,95,9190,346,9040,718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,5992,475,5,gilbert
11524,61,8737,361,233139,25,10300,113,10288,240,10002,70,9716,53,8985,271,8917,640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5866,464,5,gilbert
12468,48,9118,317,242462,24,10359,107,10399,247,10681,69,10336,64,9013,285,8964,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5974,467,5,gilbert
13154,54,9562,343,256137,25,10684,123,10666,284,11163,69,10745,73,9302,307,9261,632,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5856,469,5,gilbert
10904,38,8099,367,221241,33,9703,104,9575,240,9421,64,9067,63,8528,261,8337,628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,6082,468,5,gilbert
9431,47,7397,349,206972,36,9156,120,9037,244,8222,70,7996,76,8060,272,8017,672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6192,472,5,gilbert
11897,51,8874,331,236430,27,10233,119,10127,280,9998,71,9693,74,8900,282,8828,690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6046,471,5,gilbert
11695,53,8750,351,228863,42,10063,143,10014,286,10062,78,9669,84,8781,308,8677,592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6118,473,5,gilbert
11500,55,8558,381,233610,47,10261,163,10214,326,9793,91,9450,98,8769,364,8745,762,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1846,5800,461,5,gilbert
10869,50,8225,334,223401,22,9621,104,9632,252,9347,70,9047,66,8468,283,8427,682,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,6014,468,5,gilbert
10947,47,8412,334,222019,22,9623,117,9600,243,9373,67,9047,70,8432,288,8320,677,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5986,469,5,gilbert
13629,50,9870,440,270094,39,11031,126,11168,299,11304,71,10940,75,9527,312,9482,738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5916,470,5,gilbert
11631,64,8688,357,232295,43,10170,133,10064,297,10082,79,9815,85,8810,306,8702,697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6146,473,5,gilbert
12928,49,9390,301,244279,24,10581,126,10627,279,10887,74,10534,72,9200,306,9136,721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,6010,469,5,gilbert
13143,53,9302,324,252147,27,10678,105,10653,251,11064,72,10674,68,9224,291,9226,735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5980,468,5,gilbert
12353,53,9151,381,250404,24,10393,112,10396,264,10347,68,9993,68,8979,294,8907,582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5944,469,5,gilbert
14995,52,10686,418,279483,28,11634,136,11814,302,12557,73,12154,80,9965,334,9846,728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5812,470,5,gilbert
11488,57,8581,361,233632,37,9925,138,9785,292,9822,86,9476,89,8834,333,8695,716,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6124,473,5,gilbert
12931,52,9481,432,250096,25,10810,117,10697,262,10905,70,10568,71,9248,304,9253,666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5876,469,5,gilbert
11624,56,8724,447,243042,26,10330,104,10216,259,9882,67,9560,60,8943,287,8905,657,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,5864,467,5,gilbert
13413,61,9595,374,263214,45,10896,161,10940,321,11409,92,11003,105,9477,390,9466,820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6064,476,5,gilbert
11647,47,8819,400,227656,35,10410,116,10294,277,9982,69,9712,71,9021,304,8934,702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5988,469,5,gilbert
10676,53,8048,302,229623,30,9887,115,9725,260,9165,73,8939,73,8627,274,8541,700,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5980,469,5,gilbert
12452,52,9342,373,247674,43,10677,121,10607,288,10647,77,10265,83,9182,306,9105,796,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,5968,472,5,gilbert
12855,53,9425,328,245924,29,10538,105,10657,247,10882,68,10570,60,9193,267,9077,597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5930,466,5,gilbert
13210,72,9691,377,261383,46,11054,146,11035,350,11286,92,10865,100,9584,383,9424,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,5944,475,5,gilbert
12909,51,9508,320,254573,36,10842,118,10680,263,11168,73,10749,72,9336,301,9265,664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5874,469,5,gilbert
11176,60,8510,426,231294,42,9781,134,9773,280,9587,80,9299,87,8657,330,8523,702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6146,473,5,gilbert
10591,42,8005,336,222042,34,9418,112,9325,251,9114,68,8885,70,8315,286,8187,674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,6106,469,5,gilbert
11176,102,8434,545,229151,32,9936,138,9803,294,9560,83,9257,89,8693,326,8636,732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6120,475,5,gilbert
12403,73,9080,363,252560,41,10587,129,10567,287,10544,73,10225,79,9261,340,9160,667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5992,471,5,gilbert
12868,53,9431,379,253238,34,10690,118,10660,288,10988,74,10582,70,9322,302,9224,707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5914,468,5,gilbert
12616,61,9275,384,249485,44,10863,140,10753,332,10771,82,10336,89,9351,356,9267,802,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,5988,474,5,gilbert
57634,156,36634,792,1443042,80,43652,479,44167,1203,50728,252,49429,277,36630,1332,36143,1877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,12188,946,5,gilbert
56134,176,35830,823,1397984,99,43318,566,43550,1335,49141,346,47913,345,36226,1474,35746,2069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11944,937,5,gilbert
54944,174,35409,828,1396140,99,42906,603,43031,1381,48558,331,47301,351,35870,1475,35514,2046,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3753,11980,938,5,gilbert
60398,188,37792,832,1398155,111,46169,577,45770,1334,52893,309,51365,319,37413,1471,37188,2032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,11800,937,5,gilbert
56020,193,36421,837,1419483,114,42889,584,43108,1376,48785,334,47458,355,35964,1486,35581,2073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,12002,939,5,gilbert
57991,175,36466,839,1392562,101,45289,569,45338,1387,51218,314,49871,331,36965,1470,36659,2064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11908,937,5,gilbert
56264,224,35790,853,1409559,119,43028,617,43062,1427,49764,376,48256,400,35775,1551,35494,2153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12004,941,5,gilbert
56815,164,36267,892,1445332,92,43543,519,44417,1259,49722,278,48332,310,36621,1396,36256,2044,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3800,12302,950,5,gilbert
59322,185,37812,861,1390062,109,46122,634,45483,1453,52248,359,50852,370,37441,1544,37271,2143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11774,939,5,gilbert
60139,171,37761,823,1403671,93,45651,556,45328,1325,52582,305,51201,326,37029,1431,36649,2034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3741,11792,935,5,gilbert
60081,197,37342,797,1405950,99,46152,593,45540,1387,52881,319,51594,353,37415,1515,37259,2076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11954,938,5,gilbert
61692,230,38401,819,1403283,111,48153,650,46797,1519,54840,406,53273,409,38754,1646,38367,2216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,11842,942,5,gilbert
59328,183,37489,814,1395950,92,44776,554,44642,1299,52278,298,50787,317,36817,1403,36459,1941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11744,934,5,gilbert
54544,157,34892,791,1378247,88,41856,491,42111,1191,48093,260,46864,277,34843,1292,34697,1880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3730,11946,932,5,gilbert
57894,210,36997,844,1413641,113,44396,626,44333,1453,50365,364,48975,394,36775,1617,36426,2162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11934,942,5,gilbert
60867,227,38218,872,1433349,108,45575,638,45138,1490,53324,382,51913,420,37466,1627,37033,2242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11936,941,5,gilbert
59165,193,37757,827,1404807,115,45340,603,44844,1438,51792,353,50342,362,37204,1566,36857,2095,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11844,939,5,gilbert
54497,190,35569,756,1374543,104,42732,605,43187,1384,47521,333,46071,350,35584,1529,35212,2002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11796,939,5,gilbert
57313,227,36469,780,1404838,122,44151,630,44344,1446,50218,371,48835,395,36726,1588,36302,2097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11944,942,5,gilbert
59194,183,37254,806,1417411,97,44981,589,44629,1396,52140,337,50933,366,37305,1519,36817,2144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11950,937,5,gilbert
55146,184,35793,855,1433686,121,42206,598,42769,1411,48000,328,46792,353,35497,1518,35187,2099,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12106,940,5,gilbert
60078,174,37608,791,1407700,82,45954,497,45570,1219,53203,293,51697,314,37551,1301,37264,1870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11866,944,5,gilbert
57241,155,36478,896,1450333,90,44523,483,44278,1192,50395,264,49097,289,36843,1286,36465,1967,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,12124,946,5,gilbert
52941,182,34756,841,1382573,118,41700,581,42109,1372,46735,331,45314,359,34784,1469,34318,2105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,12032,940,5,gilbert
55982,182,35606,806,1419307,102,42920,585,42990,1350,49287,317,47951,347,36079,1486,35642,2069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11968,939,5,gilbert
62452,254,39120,897,1432870,123,47429,680,46370,1620,55247,417,53628,455,38322,1719,38108,2297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11928,943,5,gilbert
56284,177,36215,878,1400857,115,43558,576,43831,1358,49317,334,48011,357,36189,1503,35813,2091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11924,938,5,gilbert
59600,162,37819,797,1368194,83,45811,495,45199,1236,52398,266,50867,294,37542,1334,37086,1912,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11654,932,5,gilbert
59755,157,37986,897,1435269,84,46295,503,46011,1250,52593,274,51274,302,37965,1374,37594,2022,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3792,12094,948,5,gilbert
58490,155,37342,782,1343020,106,45813,462,45366,1189,51305,260,49823,291,36765,1280,36478,1955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3717,11560,929,5,gilbert
60790,211,38426,886,1401014,112,46437,647,45644,1483,53256,388,51798,396,37788,1641,37495,2228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11766,942,5,gilbert
56954,224,36200,881,1419599,125,43829,641,43872,1470,49610,369,48373,381,36355,1602,36044,2243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12016,942,5,gilbert
61708,199,38810,870,1401516,118,47808,690,47204,1524,54615,375,53266,392,38445,1630,38256,2239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11814,941,5,gilbert
60516,180,38212,850,1385435,109,45737,560,45206,1341,53618,311,52167,353,37292,1439,37181,2013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11730,936,5,gilbert
61664,148,38829,889,1424453,80,47281,495,46391,1225,54386,258,52885,288,38143,1317,37914,1982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,11922,945,5,gilbert
57467,188,37243,811,1405808,119,44388,615,44429,1422,50365,342,49077,360,36646,1573,36329,2141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11972,940,5,gilbert
59271,204,37528,769,1402760,106,45616,645,45648,1480,52103,373,50665,390,37256,1618,37074,2206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11842,941,5,gilbert
60819,156,38838,906,1408336,82,46639,485,46224,1259,53366,263,51869,287,37954,1317,37607,1944,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,11870,946,5,gilbert
56042,237,35948,877,1418655,130,43711,644,43986,1467,49199,401,48146,397,36412,1658,35931,2215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3775,12118,943,5,gilbert
57402,193,36171,859,1454657,120,42898,608,43172,1434,50673,344,49323,365,35896,1521,35641,2125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12098,941,5,gilbert
54595,181,35052,845,1404195,111,42367,560,42789,1320,48345,309,47026,345,35617,1463,35447,2069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12058,938,5,gilbert
59425,158,37618,869,1439256,91,45161,484,45018,1215,52287,258,51004,278,37083,1300,36877,1945,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,11996,946,5,gilbert
60076,195,38099,826,1365034,105,45996,579,45704,1345,52220,332,50685,355,37580,1484,37050,2026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11744,936,5,gilbert
59883,192,37881,798,1414690,119,46398,631,45760,1507,52876,349,51388,374,37899,1658,37397,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,11892,941,5,gilbert
59690,159,37851,818,1430293,83,45384,522,45522,1291,52234,264,50839,288,37409,1331,37028,1909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12020,947,5,gilbert
59292,160,38332,837,1442005,88,45720,521,45614,1299,52515,277,51260,301,37678,1387,37445,1981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3796,12050,949,5,gilbert
60712,162,38070,846,1421995,90,46609,515,46147,1281,53439,282,51838,302,38108,1400,37695,1978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3798,11956,949,5,gilbert
58690,178,37120,886,1436921,96,45478,529,45382,1261,51579,273,50295,294,37558,1374,37348,2065,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3794,12094,948,5,gilbert
64466,160,40278,835,1400357,85,48754,498,47585,1258,56022,280,54129,301,39108,1368,38777,1983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,11784,946,5,gilbert
55665,197,35872,843,1436822,122,42029,599,42473,1380,49666,351,48407,374,35683,1514,35224,2103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12226,940,5,gilbert
127155,343,77952,1383,3092792,174,98451,1158,90923,2880,114526,634,111697,660,76787,3076,76291,4019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,17976,1409,5,gilbert
132095,387,79885,1432,3002992,184,100767,1231,92077,3084,118670,721,115858,786,77776,3266,77187,4176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17856,1412,5,gilbert
132209,369,80072,1400,2920041,200,101658,1156,94535,2956,118828,655,115766,702,77941,3131,77156,4011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17716,1408,5,gilbert
131398,432,79363,1478,3047846,216,102157,1347,93973,3283,118664,818,115708,892,79032,3484,78043,4457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5668,18074,1417,5,gilbert
129358,389,78711,1474,3073421,186,100536,1262,93042,3147,116351,699,113470,744,77499,3337,77164,4175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18034,1414,5,gilbert
128106,469,79041,1319,3045275,234,98949,1474,91952,3415,114782,874,111844,915,76821,3711,76031,4456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17904,1407,5,gilbert
135202,384,81283,1429,2915108,186,104631,1254,93935,3073,121081,680,117984,728,79407,3333,79013,4227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17850,1413,5,gilbert
132510,363,79948,1421,3051565,174,103571,1178,93827,2939,120134,657,117564,713,78465,3131,78572,4026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18038,1409,5,gilbert
128545,353,77803,1359,3073135,172,99060,1186,91503,2881,114604,640,111682,674,76888,3105,76185,3992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,17978,1408,5,gilbert
126396,408,76603,1313,3015475,215,99331,1308,92947,3208,112693,730,109795,777,76613,3505,76359,4237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,17868,1401,5,gilbert
139153,496,83252,1428,2801443,231,103333,1463,93565,3469,124059,915,120658,973,78466,3736,78068,4517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17528,1406,5,gilbert
131480,446,78532,1354,2977661,224,101305,1430,93037,3390,117675,834,114403,876,77384,3636,76902,4421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17776,1404,5,gilbert
130515,416,78299,1326,2921703,215,100117,1343,91262,3207,117311,761,114279,810,76803,3468,76409,4243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5608,17638,1402,5,gilbert
132776,417,79769,1438,2981805,187,102886,1284,94639,3122,119414,759,116473,797,78582,3329,77959,4215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17886,1413,5,gilbert
127906,380,78016,1410,3072273,178,99442,1193,91932,2943,114895,696,111861,741,77401,3179,76747,3995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17972,1408,5,gilbert
131400,340,79155,1438,3055335,182,100788,1197,92896,2970,117502,653,114912,687,77802,3215,77415,4108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17982,1411,5,gilbert
137100,397,82787,1319,2800155,177,102255,1234,92532,3067,122565,712,119775,760,77754,3263,77225,4054,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5586,17490,1396,5,gilbert
135185,448,80839,1376,2973452,240,102048,1484,93233,3427,120863,877,117703,929,78100,3701,77675,4524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,17842,1407,5,gilbert
129072,425,78308,1431,3068635,177,99638,1194,92603,2972,116388,770,113481,824,77402,3188,76727,4117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,18014,1411,5,gilbert
125894,337,76738,1371,3085290,177,99117,1182,92151,2971,113701,630,111193,681,77174,3057,76704,4006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5632,18112,1408,5,gilbert
135240,382,81393,1432,2979052,203,102542,1253,92704,3126,121683,699,118573,749,78114,3334,77767,4248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17794,1413,5,gilbert
120234,426,73333,1341,3132685,244,94518,1412,90150,3307,107153,800,104737,819,74885,3597,74425,4456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5628,18078,1407,5,gilbert
126766,429,77130,1262,3075777,242,99079,1426,92106,3382,113573,794,111170,836,76853,3637,76464,4481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,18044,1406,5,gilbert
125385,336,76006,1367,3115820,166,98199,1133,91716,2886,112418,609,109259,668,76574,3070,76173,3957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,18046,1408,5,gilbert
131726,380,79257,1299,2903972,184,99855,1261,91420,3069,117934,709,115012,757,76498,3272,75927,4087,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5590,17604,1397,5,gilbert
128581,417,77400,1365,2951831,225,99681,1422,92210,3359,115095,810,112245,842,77299,3564,76362,4370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,17764,1404,5,gilbert
125963,434,75671,1332,3093882,227,99074,1395,91715,3287,114068,802,111403,838,76841,3570,76358,4366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,18022,1405,5,gilbert
131180,380,79745,1421,3047824,189,101365,1264,92745,3086,117864,698,115098,739,77893,3373,77487,4286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18008,1413,5,gilbert
136032,415,80872,1434,2923644,203,103118,1268,94176,3108,121374,726,118521,761,78497,3347,77888,4228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17792,1413,5,gilbert
132825,392,79630,1323,2883251,204,101246,1303,91464,3149,118757,732,115765,773,77486,3362,76994,4158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5599,17616,1399,5,gilbert
129385,382,78448,1388,3040501,189,102099,1291,94123,3062,116654,698,113869,771,78650,3305,77874,4248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18034,1413,5,gilbert
132248,368,80384,1447,3014150,193,102852,1250,95492,3075,119578,664,116650,713,78928,3287,78578,4231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18016,1414,5,gilbert
124579,347,76341,1507,3260394,186,99806,1191,92962,2888,112143,622,109912,670,77689,3112,77294,4108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5696,18476,1424,5,gilbert
132451,354,78541,1407,3000589,175,102002,1215,93864,3001,119240,649,116320,694,78114,3204,77411,4109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17864,1410,5,gilbert
134352,382,80988,1462,3011446,194,104604,1306,95596,3138,120847,710,117993,750,79401,3355,78890,4319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18032,1414,5,gilbert
131610,385,78830,1335,2960753,211,100575,1317,91485,3163,117876,733,114904,783,77273,3411,76828,4245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5605,17800,1401,5,gilbert
132415,359,79231,1410,2992790,171,101903,1182,92674,2909,118997,643,116172,689,78410,3148,77879,4020,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,17884,1408,5,gilbert
130271,493,78163,1346,2977176,231,100077,1378,92453,3271,117794,899,114744,934,77279,3540,76617,4391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17802,1404,5,gilbert
130090,399,77510,1309,2952723,205,100045,1360,91562,3188,116770,759,113839,797,76703,3412,76253,4257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17704,1400,5,gilbert
132639,388,78954,1433,3109036,195,102952,1295,93454,3182,118871,731,116488,766,79000,3391,78447,4320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18188,1415,5,gilbert
121655,323,73811,1330,3198420,166,95948,1138,90101,2857,109463,614,106935,663,75928,3042,74994,3980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,18256,1408,5,gilbert
137261,436,82599,1497,2964012,221,104304,1391,94381,3345,123477,795,120291,842,79497,3585,78899,4533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5674,17910,1418,5,gilbert
130408,389,77885,1386,3044650,175,101267,1164,92319,2910,116592,628,113926,677,78070,3115,77590,4063,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5633,17946,1408,5,gilbert
132334,378,78822,1407,3049403,185,102536,1236,93317,3022,118082,668,115038,718,78531,3252,78067,4212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18024,1412,5,gilbert
136498,452,81720,1524,2957079,220,103298,1381,94912,3354,122780,816,119756,871,79120,3567,78771,4478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5674,17884,1418,5,gilbert
130953,373,79597,1430,3043666,183,102198,1256,93964,3085,117166,686,114712,733,78301,3310,77954,4206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18058,1413,5,gilbert
135471,424,80850,1305,2851776,195,102588,1306,92789,3154,121381,772,118241,810,77915,3356,77279,4135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5596,17582,1399,5,gilbert
136001,371,80831,1294,2836921,188,101717,1267,91777,3050,121115,694,117989,739,77567,3281,77726,4070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5591,17598,1397,5,gilbert
136204,442,81216,1446,2975625,202,103444,1305,93942,3167,122478,770,119360,825,78634,3375,77964,4735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,17872,1414,5,gilbert
124784,467,76477,1341,3066575,234,99713,1401,92594,3293,113146,820,110738,844,77173,3564,76783,4401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,18038,1404,5,gilbert
250537,862,143021,2233,4395321,395,182082,2845,154014,6578,224969,1551,219795,1706,132932,7053,132664,8206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,23888,1887,5,gilbert
235500,680,135293,2133,4829152,333,175992,2478,151993,5963,212271,1263,207303,1352,130153,6324,129265,7614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7573,24208,1893,5,gilbert
230513,705,133312,1867,4818581,339,171941,2563,148646,6005,207452,1318,202279,1402,127395,6435,127017,7596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24034,1879,5,gilbert
240819,865,139627,2134,4618021,409,177670,2877,153654,6563,216040,1625,210495,1754,131015,7061,130347,8206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,23966,1887,5,gilbert
242833,805,138368,2011,4526095,355,176744,2643,152400,6161,218507,1437,212843,1528,130682,6716,129637,7703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23724,1880,5,gilbert
240115,788,138050,2068,4648380,368,177928,2685,152220,6269,216102,1475,210747,1542,130969,6739,130118,7857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,24062,1883,5,gilbert
230283,710,133313,1973,4834720,352,171334,2523,149606,5988,206073,1334,201046,1410,127647,6507,127221,7526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24078,1879,5,gilbert
231824,741,133728,2000,4683536,348,175054,2523,151496,6008,210520,1385,205674,1460,129322,6415,128476,7540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7517,23938,1879,5,gilbert
230529,770,134255,1999,4786958,357,172370,2566,150974,6103,207535,1388,202703,1477,128415,6513,128040,7624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,24056,1880,5,gilbert
216786,819,129378,2073,5172077,398,167913,2726,148466,6360,196466,1508,192369,1594,126617,6769,126124,7989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,24428,1887,5,gilbert
237477,840,138533,1812,4310079,359,173167,2658,151865,6236,214577,1537,208741,1626,128715,6717,127814,7652,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7471,23308,1867,5,gilbert
237860,697,138536,2155,4771455,330,178431,2402,152763,5838,215119,1296,210220,1403,131060,6140,130452,7456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7559,24198,1889,5,gilbert
233643,695,136151,1912,4659344,305,173717,2310,150248,5633,211015,1245,205888,1342,128707,5997,127935,7087,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7490,23890,1872,5,gilbert
231887,666,135302,2075,4896693,312,176596,2357,151328,5757,210451,1244,205951,1311,130311,6108,129937,7358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,24316,1888,5,gilbert
230728,834,133778,1863,4640164,393,172651,2721,150594,6425,209091,1545,203728,1652,127856,6894,127428,7814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23738,1871,5,gilbert
233496,695,134389,1877,4578590,304,173203,2416,150563,5693,210759,1249,205370,1360,128009,6030,127207,7159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7489,23724,1872,5,gilbert
241445,726,138892,2022,4379256,321,178145,2542,154686,5966,217173,1345,212001,1433,131127,6402,130075,7476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23634,1877,5,gilbert
242471,864,139147,2094,4537275,387,179446,2783,154576,6495,218081,1592,212761,1679,132047,7002,130975,8174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,23962,1886,5,gilbert
230841,720,134469,2010,4752818,338,171974,2497,149704,6008,208020,1308,203156,1392,127781,6463,127392,7453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,23944,1879,5,gilbert
235794,852,135677,2131,4700440,400,175014,2784,151584,6490,213251,1566,207735,1661,129760,7012,128816,8119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,24020,1887,5,gilbert
229578,796,134327,2053,4674773,351,171466,2643,150805,6169,206172,1456,201452,1543,128415,6605,127247,7753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,23852,1881,5,gilbert
229478,734,133547,1982,4838755,347,174255,2505,151162,5996,206888,1387,202014,1435,129059,6466,128183,7551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,24110,1879,5,gilbert
241181,849,138552,1898,4406205,383,176095,2743,152081,6391,216579,1528,211247,1647,129717,6818,128920,7822,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7478,23594,1869,5,gilbert
237238,716,136929,2024,4556306,324,176436,2453,150848,5786,214485,1298,209239,1397,129660,6196,129137,7250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23782,1875,5,gilbert
240271,716,137601,2010,4536800,337,176628,2504,153089,5988,216858,1363,211306,1445,130439,6367,129734,7456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23764,1878,5,gilbert
231946,727,133477,1928,4897391,331,173508,2471,150700,5883,209837,1319,205046,1399,128465,6299,127426,7374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,24182,1877,5,gilbert
228105,909,133674,1830,4599887,387,170213,2713,150534,6302,204678,1638,199956,1690,126706,6830,125865,7681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7479,23594,1869,5,gilbert
236685,802,136561,2029,4542866,348,175063,2576,152925,6070,212895,1493,207813,1580,129630,6505,128716,7614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23720,1880,5,gilbert
232291,777,133786,1924,4588604,322,174253,2415,151528,5789,210470,1370,205650,1454,129254,6161,128220,7298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23794,1875,5,gilbert
228151,707,132693,1976,4761991,349,171371,2476,150912,5895,207417,1327,201903,1411,127478,6385,126993,7465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,23890,1878,5,gilbert
239845,711,139840,2093,4620116,319,179289,2390,153346,5843,216713,1272,211324,1371,131703,6175,130926,7429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,24018,1888,5,gilbert
241177,783,137730,2043,4554281,348,176700,2534,153347,6106,216176,1440,210774,1548,130129,6529,129547,7646,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23832,1880,5,gilbert
239103,741,138253,1952,4562039,331,177471,2396,152227,5804,214489,1332,209564,1411,130694,6117,129429,7317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7501,23886,1875,5,gilbert
240839,854,140455,2158,4536364,384,178547,2858,153740,6479,216367,1622,211314,1733,131709,7003,130755,8151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7547,23900,1886,5,gilbert
235258,745,134637,2060,4745692,379,175007,2637,151166,6332,212027,1423,206902,1486,129537,6668,128927,7903,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,24112,1883,5,gilbert
248719,766,141646,2042,4187171,338,180956,2560,156807,6215,223540,1401,217973,1502,132418,6584,131516,7680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,23396,1878,5,gilbert
258322,869,146862,2148,4079052,378,186676,2791,158843,6490,231364,1621,224848,1681,135661,6920,134625,8073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7539,23424,1884,5,gilbert
236899,859,136483,1884,4544010,389,173205,2788,150021,6416,212787,1599,207693,1722,127696,6887,127448,7683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7483,23658,1870,5,gilbert
240081,753,137506,1950,4424368,307,177656,2419,153482,5827,215757,1406,210766,1497,130758,6154,129694,7230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23610,1875,5,gilbert
239451,695,138289,1942,4524680,326,176169,2383,151732,5763,215263,1293,209946,1380,130028,6178,129037,7267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7497,23770,1874,5,gilbert
241150,752,140500,2126,4670580,351,180749,2592,154930,6137,218921,1425,213666,1486,132627,6542,131906,8656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7581,24078,1895,5,gilbert
225036,713,131366,1964,4966424,352,171937,2468,149995,5867,204537,1285,200009,1373,127842,6332,127119,7413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7515,24202,1878,5,gilbert
228370,822,132168,1967,4955827,394,171016,2717,149411,6361,207120,1553,201983,1634,127790,6837,127121,7930,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,24198,1886,5,gilbert
238490,854,137882,2035,4581275,370,175063,2692,152799,6326,213745,1530,208469,1622,129749,6847,128953,7883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23890,1883,5,gilbert
235932,700,137964,1970,4571288,316,174779,2416,151206,5846,212387,1268,206990,1347,129262,6276,128488,7313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7504,23746,1876,5,gilbert
231330,794,134144,2047,4854324,383,175833,2671,150489,6346,209543,1480,204794,1562,129758,6773,129124,7819,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,24244,1884,5,gilbert
222137,806,130499,1920,4953577,402,169256,2722,147285,6364,201101,1473,196905,1538,126745,6811,125904,7823,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7486,24168,1871,5,gilbert
242875,730,139342,2122,4598120,309,178609,2364,152556,5794,218810,1309,213390,1413,131312,6198,131399,7388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7553,23932,1888,5,gilbert
234638,733,138110,2144,4749597,313,175740,2415,153635,5772,212919,1330,207602,1429,130029,6092,129434,7387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24040,1888,5,gilbert
227958,791,131655,1882,4745488,397,171708,2722,149023,6388,207432,1513,202491,1585,127123,6863,126226,7875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7486,23822,1871,5,gilbert
1673,48,1513,320,29648,31,1841,54,1834,83,1530,46,1463,46,1621,101,1604,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,5996,189,5,gilbert
1500,36,1351,233,26372,31,1665,72,1645,81,1386,50,1354,51,1481,105,1459,383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6100,189,5,gilbert
1599,37,1464,193,31901,17,1816,58,1784,69,1450,42,1407,42,1586,90,1565,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5836,186,5,gilbert
1657,41,1508,199,30277,19,1822,56,1783,83,1497,47,1467,46,1604,105,1581,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5914,188,5,gilbert
1467,56,1357,283,27646,35,1602,88,1585,105,1373,56,1349,56,1459,117,1427,368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1904,6100,190,5,gilbert
1743,33,1551,199,30380,20,1944,55,1897,72,1569,45,1526,46,1712,95,1685,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5984,188,5,gilbert
1381,33,1241,212,25175,18,1501,56,1480,67,1252,43,1216,43,1343,98,1319,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6048,187,5,gilbert
1624,41,1439,220,28870,23,1811,65,1766,86,1461,52,1419,53,1581,113,1547,399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,6026,189,5,gilbert
1799,35,1607,200,30655,20,1954,53,1925,77,1621,42,1578,43,1732,92,1691,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5956,188,5,gilbert
1049,51,970,212,19654,19,1152,50,1128,66,981,43,963,43,1054,88,1034,356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,6252,188,5,gilbert
1662,28,1499,215,26477,18,1779,55,1742,70,1509,41,1480,42,1602,92,1562,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5970,187,5,gilbert
2060,34,1817,204,35128,18,2273,58,2222,78,1845,43,1796,45,2008,97,1962,308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5688,185,5,gilbert
1324,54,1227,203,23139,22,1468,75,1459,74,1238,50,1205,50,1344,100,1322,413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6166,189,5,gilbert
1463,36,1343,226,26989,21,1630,62,1623,70,1375,44,1335,45,1489,94,1460,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6016,188,5,gilbert
1525,40,1359,311,27465,25,1656,51,1647,71,1393,41,1358,42,1460,92,1428,312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5978,187,5,gilbert
1534,38,1411,232,25379,18,1651,50,1638,67,1408,41,1366,42,1475,87,1449,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1856,5944,185,5,gilbert
1843,41,1670,219,32161,31,2035,54,2021,75,1672,44,1615,45,1789,97,1770,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5878,188,5,gilbert
1320,56,1213,214,25235,31,1493,56,1478,70,1222,48,1196,48,1351,97,1312,352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6126,189,5,gilbert
2238,35,1978,275,34646,18,2349,60,2301,75,2033,42,1955,44,2052,97,2013,367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5786,187,5,gilbert
1536,35,1419,240,27479,17,1695,58,1673,71,1419,41,1385,42,1513,91,1497,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5918,187,5,gilbert
1826,40,1609,196,32431,18,2025,55,1994,74,1662,43,1613,45,1794,96,1765,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5842,187,5,gilbert
2101,41,1866,268,35901,33,2316,68,2262,93,1865,57,1805,57,2002,122,1960,396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1903,5946,190,5,gilbert
1308,34,1227,219,24701,17,1483,52,1462,71,1250,44,1208,46,1346,93,1319,309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1860,5952,186,5,gilbert
1533,37,1392,225,27905,18,1741,52,1711,73,1444,42,1399,45,1546,97,1534,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5938,187,5,gilbert
1316,30,1203,225,24648,19,1487,52,1454,69,1224,43,1187,43,1323,93,1318,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6076,188,5,gilbert
1776,32,1563,239,31353,18,1944,53,1893,73,1575,42,1520,43,1729,96,1699,318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5862,187,5,gilbert
1583,35,1443,243,27494,32,1712,75,1676,82,1447,43,1383,43,1501,93,1486,403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5988,188,5,gilbert
1713,32,1560,254,32744,18,1880,57,1869,75,1569,42,1509,43,1654,102,1636,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5848,188,5,gilbert
1797,30,1608,211,28525,31,1988,54,1952,72,1611,45,1580,46,1742,93,1721,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5950,188,5,gilbert
1399,37,1280,212,25904,18,1528,52,1510,67,1310,43,1277,43,1384,91,1353,372,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5992,187,5,gilbert
2069,37,1813,317,32348,23,2238,57,2176,87,1844,42,1777,43,1939,97,1899,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5890,187,5,gilbert
1453,29,1275,226,26074,18,1611,50,1577,70,1291,42,1264,42,1425,90,1390,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6044,187,5,gilbert
2155,40,1914,219,35027,18,2369,54,2340,71,1965,42,1897,43,2079,95,2029,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5814,187,5,gilbert
1585,30,1429,193,27804,18,1674,50,1644,67,1441,42,1397,42,1509,88,1471,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5962,187,5,gilbert
1599,26,1445,217,27282,19,1709,57,1694,69,1450,42,1401,44,1524,91,1499,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5954,187,5,gilbert
1948,41,1739,241,32010,18,2149,64,2084,72,1756,42,1708,43,1879,98,1859,325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5886,187,5,gilbert
1647,36,1470,194,28478,24,1871,60,1839,70,1503,41,1465,42,1659,89,1618,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5942,186,5,gilbert
1645,30,1512,209,30633,18,1816,51,1801,70,1523,43,1487,43,1606,93,1589,313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5920,187,5,gilbert
1425,49,1321,239,27777,20,1572,52,1568,72,1320,46,1306,46,1418,96,1396,412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6056,188,5,gilbert
1594,43,1421,211,29250,40,1813,93,1738,96,1452,62,1411,62,1591,127,1564,449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1912,6096,191,5,gilbert
1606,37,1410,260,28226,18,1763,51,1712,76,1452,42,1407,42,1545,93,1521,411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6040,188,5,gilbert
1680,36,1519,209,28428,25,1884,52,1846,72,1540,43,1505,43,1660,93,1649,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5920,187,5,gilbert
1452,34,1350,211,23902,28,1583,59,1568,80,1325,43,1305,43,1410,93,1373,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,6120,188,5,gilbert
1543,35,1387,217,26199,18,1688,49,1648,66,1416,43,1376,44,1485,88,1464,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1856,5916,185,5,gilbert
1725,31,1539,199,30227,19,1891,59,1848,78,1578,43,1512,44,1661,97,1610,364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,5976,188,5,gilbert
1228,33,1134,301,22275,29,1287,51,1278,77,1137,42,1111,42,1178,102,1151,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6104,188,5,gilbert
2152,34,1891,216,34723,20,2327,54,2271,74,1917,44,1849,45,2018,96,2025,366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5888,188,5,gilbert
1631,30,1478,213,28153,18,1774,50,1752,68,1491,42,1437,43,1582,92,1558,413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5918,187,5,gilbert
1028,27,957,191,20072,18,1073,47,1070,60,963,41,939,41,976,80,963,269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,6220,187,5,gilbert
1866,49,1647,292,28126,31,1970,63,1953,91,1686,48,1632,44,1737,106,1716,424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5968,188,5,gilbert
13745,99,11007,524,283181,63,13848,196,13490,379,11926,156,11530,160,12150,461,12108,873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3733,11796,373,5,gilbert
14048,103,11108,567,282339,69,14197,234,13909,436,12309,176,11876,181,12402,506,12333,969,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11870,374,5,gilbert
14338,122,11426,592,293126,76,14234,269,13867,490,12468,194,12040,197,12344,561,12292,1028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11876,375,5,gilbert
11528,110,9424,582,258155,96,12316,254,12017,432,10195,210,9914,213,10922,561,10890,1019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12208,377,5,gilbert
12266,114,9912,550,265828,87,13101,266,12695,445,10871,207,10552,210,11528,590,11479,1001,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3771,12220,377,5,gilbert
15285,130,12001,565,307260,86,14980,297,14676,495,13266,224,12802,217,13095,600,12955,1101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,11818,377,5,gilbert
13676,139,10915,497,287708,85,14161,263,13800,483,12033,211,11722,208,12481,575,12381,1030,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11980,376,5,gilbert
13812,102,11035,624,289463,81,14112,278,13765,479,12051,204,11674,212,12312,576,12243,1051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11914,376,5,gilbert
14796,109,11717,539,300771,66,14899,230,14580,409,12861,165,12439,170,13044,504,12856,913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3739,11702,373,5,gilbert
13641,94,10871,590,281758,63,13853,198,13409,406,11950,145,11572,152,12215,439,12136,957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3785,12156,378,5,gilbert
15051,88,11773,514,297456,61,14699,193,14420,387,13070,131,12633,136,12828,462,12747,880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3715,11624,371,5,gilbert
12794,116,10276,620,275873,88,13415,277,13168,453,11223,211,10874,214,11802,554,11677,1017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3773,12080,377,5,gilbert
14430,109,11424,557,289968,87,14501,243,14100,443,12526,189,12044,190,12643,563,12516,978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11848,375,5,gilbert
13472,94,10679,550,276733,79,13696,221,13331,428,11857,180,11441,183,11990,501,11875,1012,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,12026,375,5,gilbert
13116,103,10644,517,274821,78,13422,238,13191,431,11601,213,11194,194,11915,556,11844,942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,12028,375,5,gilbert
13897,116,11027,548,289126,69,13964,214,13614,396,12065,170,11634,173,12213,486,12120,926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11896,374,5,gilbert
14562,107,11519,601,304484,81,14891,244,14600,463,12762,182,12377,184,12988,535,12886,1041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,11742,374,5,gilbert
13902,124,11138,548,291366,86,14143,299,13747,508,12154,212,11763,225,12315,607,12323,1086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11950,377,5,gilbert
13191,100,10566,565,281510,70,13769,234,13358,416,11651,180,11282,183,12083,510,11902,1002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11908,374,5,gilbert
12882,99,10371,564,268046,60,13328,190,13058,370,11274,148,10930,153,11806,451,11674,929,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,12206,378,5,gilbert
14748,128,11667,543,309569,76,14749,261,14476,463,12888,188,12502,191,12909,539,12816,996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11734,375,5,gilbert
13906,109,11181,597,300129,55,14629,209,14232,397,12245,145,11813,142,12762,458,12617,983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,11906,378,5,gilbert
13422,90,10909,569,285485,79,13970,225,13626,409,11865,176,11431,179,12241,498,12073,978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11776,374,5,gilbert
13962,102,11020,514,285925,52,14125,212,13732,402,12113,145,11747,137,12393,486,12340,937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12100,377,5,gilbert
12886,99,10427,544,272417,65,13526,206,13129,368,11352,160,10980,164,11800,456,11687,893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11898,373,5,gilbert
12237,94,9948,530,270237,60,12925,207,12593,372,10743,147,10437,151,11449,452,11365,907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,12140,378,5,gilbert
12900,98,10388,538,265857,76,13174,248,12925,414,11259,184,10910,187,11517,524,11475,999,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12128,375,5,gilbert
14068,110,11151,604,297048,89,14589,273,14344,491,12359,200,11913,202,12655,582,12569,1073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3762,11876,376,5,gilbert
14311,95,11248,597,297506,60,14501,208,14025,417,12432,133,11982,137,12694,478,12643,939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12022,377,5,gilbert
12648,104,10236,560,269836,78,13273,252,12946,438,11137,193,10798,197,11608,548,11628,995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11966,375,5,gilbert
12410,112,10218,567,277096,76,13229,245,12857,429,10923,190,10581,201,11661,529,11534,947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11922,375,5,gilbert
14200,89,11296,568,282111,66,13872,213,13588,396,12410,167,11969,173,12190,481,12038,881,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3738,11884,373,5,gilbert
13764,116,10888,576,287285,86,14107,253,13747,450,12053,194,11682,197,12358,551,12313,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11962,375,5,gilbert
15501,114,12195,509,313150,77,14929,269,14742,450,13316,191,12874,192,13013,551,12977,996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11766,375,5,gilbert
16047,98,12418,495,312714,68,15645,240,15329,433,13889,161,13415,166,13585,523,13453,954,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3735,11656,373,5,gilbert
14461,85,11451,594,293250,65,14169,199,13889,401,12560,143,12130,145,12566,466,12453,961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3784,12110,378,5,gilbert
14325,83,11307,628,301972,63,14200,203,13959,387,12478,151,12102,155,12488,465,12393,997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12060,379,5,gilbert
14901,121,11669,501,307234,80,14798,262,14459,472,12961,208,12530,200,12919,569,12872,1005,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11846,375,5,gilbert
13767,100,11017,472,282939,53,13983,205,13684,372,12116,137,11707,141,12294,436,12168,896,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,12058,377,5,gilbert
13938,91,10901,536,286734,68,14064,216,13813,415,12134,168,11685,172,12299,496,12278,937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11878,374,5,gilbert
12681,116,10382,585,269361,80,13262,243,12962,452,11114,195,10775,198,11683,541,11508,1008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12076,376,5,gilbert
13078,100,10565,537,273922,60,13815,213,13497,381,11525,146,11196,151,12130,461,12058,916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,12160,378,5,gilbert
16195,108,12613,563,322881,69,15699,255,15378,461,13972,178,13466,181,13663,552,13574,1041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3743,11578,374,5,gilbert
13055,86,10446,574,278393,63,13608,197,13261,388,11419,142,11064,149,11915,464,11785,960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,12092,378,5,gilbert
15669,120,12380,512,321137,79,15544,270,15230,507,13585,220,13073,208,13489,588,13366,1015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11606,375,5,gilbert
13643,99,10883,574,280481,70,13966,237,13593,446,11879,183,11460,179,12215,517,12130,955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11938,374,5,gilbert
14179,131,11149,573,295401,83,14248,288,14005,485,12285,213,11899,214,12460,591,12394,1032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11946,376,5,gilbert
13420,108,10688,569,284290,74,13629,248,13277,437,11626,186,11285,188,12021,543,11862,1023,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3752,11940,375,5,gilbert
13682,120,11088,605,292682,86,14142,279,13855,498,12037,209,11651,212,12376,591,12328,1029,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11844,377,5,gilbert
11978,115,9698,599,256068,82,12736,248,12405,429,10661,203,10333,216,11236,541,11163,982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12182,376,5,gilbert
41176,254,29933,912,977316,192,35063,631,35140,1200,35453,459,34359,478,30629,1433,30560,2042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5625,17968,562,5,gilbert
41990,192,30469,968,985209,159,35468,546,35640,1068,36044,370,34881,387,31163,1266,30720,2002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17954,565,5,gilbert
38854,210,28563,949,940344,160,34058,541,33986,1068,33484,382,32521,390,29925,1251,29750,2015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18178,565,5,gilbert
40458,215,29359,977,965500,141,35276,525,35053,1051,34916,359,33802,373,30772,1226,30508,1997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,17898,564,5,gilbert
42749,201,30981,973,993293,151,36163,535,36140,1056,36940,393,35682,396,31611,1292,31297,1998,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17886,565,5,gilbert
39077,199,28444,960,935470,153,34122,550,33933,1052,33448,379,32491,391,29826,1262,29783,1968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18198,565,5,gilbert
42740,220,30401,837,983968,166,35708,588,36033,1153,36584,422,35431,431,31168,1359,30895,1942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5612,17738,561,5,gilbert
43191,219,30813,988,1004513,162,36099,590,36220,1155,37184,418,36050,422,31398,1338,31096,2084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5665,17898,566,5,gilbert
45406,250,32299,894,1024581,184,37454,642,37513,1203,39169,462,37816,471,32418,1449,32102,2096,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17576,561,5,gilbert
35975,230,27006,882,897225,182,33091,625,32793,1173,31312,463,30326,464,28936,1400,28695,2006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,18070,563,5,gilbert
39435,208,28740,984,958619,155,35125,561,34832,1101,34005,409,33033,422,30639,1328,30345,2067,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5663,18164,566,5,gilbert
45253,226,32442,1026,1025201,155,37019,563,37306,1150,38623,397,37358,411,31953,1312,31768,2077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,17788,566,5,gilbert
40578,191,29543,924,961991,142,35191,517,35159,1084,34879,368,33823,382,30584,1268,30482,1956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17952,565,5,gilbert
42573,246,30770,924,986729,193,35990,666,36121,1265,36767,494,35544,507,31464,1500,31298,2136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17732,563,5,gilbert
41899,238,30281,910,979236,199,35940,655,36000,1246,36157,487,34935,491,31327,1459,30878,2103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17686,562,5,gilbert
42775,235,30910,952,994543,187,36097,667,36096,1245,36883,498,35740,494,31447,1475,31151,2129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17770,563,5,gilbert
40544,224,29587,831,967467,171,34987,609,35056,1142,34857,453,33802,458,30629,1371,30256,2058,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5679,18116,567,5,gilbert
40027,244,29045,1027,953028,178,35197,591,34993,1112,34684,417,33492,433,30633,1313,30473,2058,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5671,18026,567,5,gilbert
39059,236,28598,957,948798,166,34927,580,34737,1108,33845,404,32842,417,30387,1304,30070,2057,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18152,566,5,gilbert
40602,211,29371,906,950796,171,34815,568,34866,1140,34982,400,33859,425,30530,1356,30167,1939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17724,560,5,gilbert
40138,201,29263,943,976931,141,34855,520,35046,1054,34599,364,33589,368,30531,1230,30341,1981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17926,564,5,gilbert
40977,178,29831,916,962647,138,35660,498,35704,1047,35451,353,34337,366,31110,1201,30838,1988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17968,564,5,gilbert
35199,238,26288,913,862000,190,32171,639,31848,1163,30719,471,29837,485,28043,1392,28020,2002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,18296,562,5,gilbert
38456,201,27946,939,913472,154,33598,548,33558,1059,33212,385,32264,404,29542,1251,29336,1990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,18342,566,5,gilbert
42541,234,30234,872,980461,162,35471,563,35766,1152,36454,401,35341,414,30877,1293,30557,1947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5600,17716,560,5,gilbert
44044,224,31405,1020,1036861,183,36692,646,36891,1225,37607,464,36346,477,31989,1441,31752,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5687,17868,568,5,gilbert
39734,204,28932,982,952721,148,34904,530,34696,1026,34190,368,33127,389,30499,1261,30287,1945,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,18088,565,5,gilbert
43646,198,30850,1007,998984,156,36488,564,36659,1133,37617,393,36535,411,31709,1293,31616,2025,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5661,17976,566,5,gilbert
41116,257,29657,900,978972,176,35504,610,35660,1183,35293,440,34034,444,30831,1387,30539,2051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17630,561,5,gilbert
41486,211,30011,933,973288,142,35392,536,35545,1068,35711,365,34538,378,31004,1240,30595,1961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17874,565,5,gilbert
39797,225,29091,957,980104,166,34635,588,34708,1137,34389,432,33390,440,30391,1321,30141,2079,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18116,567,5,gilbert
40272,221,29313,981,939856,144,34467,533,34429,1030,34754,385,33530,382,30171,1237,29935,1958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18078,565,5,gilbert
38869,171,28543,911,936630,140,34691,495,34312,988,33706,349,32812,355,30303,1255,30086,1978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,18098,564,5,gilbert
42394,205,30844,957,996875,156,36299,587,36455,1142,36537,402,35462,416,31575,1350,31293,2057,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,17932,566,5,gilbert
42063,275,30231,1023,994594,186,35499,609,35431,1199,35963,459,34911,473,31076,1402,30894,2139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5684,18068,568,5,gilbert
41651,225,29908,869,961262,170,35066,585,35227,1115,35742,406,34577,416,30442,1308,30387,1933,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5606,17824,560,5,gilbert
36711,190,27209,912,892087,133,33185,484,33000,984,31858,343,30959,346,29124,1158,29009,1873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,18236,563,5,gilbert
41225,229,29869,866,965457,174,34829,617,34927,1198,35382,458,34270,468,30404,1402,30299,2074,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17814,561,5,gilbert
40347,205,29094,941,963242,153,34610,567,34520,1133,34473,386,33458,397,30145,1300,30039,2028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18210,566,5,gilbert
38783,176,28331,906,934228,139,34359,481,34047,1008,33549,341,32405,350,29911,1146,29670,1887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5636,17996,563,5,gilbert
42658,241,30605,907,999131,181,36188,624,36312,1206,36797,456,35671,476,31397,1430,31080,2112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17710,562,5,gilbert
39106,237,28512,910,938007,196,34241,635,33939,1199,33684,463,32538,470,29944,1441,29753,1996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17982,563,5,gilbert
39606,211,28590,945,965083,149,34912,548,34565,1061,34080,384,33035,387,30419,1254,30181,2000,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,17974,565,5,gilbert
36140,250,26767,879,891961,186,32524,625,32300,1156,31378,445,30530,453,28539,1369,28342,2031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5620,18134,562,5,gilbert
43081,231,30894,885,994723,177,35672,591,35786,1175,37113,429,36027,438,31141,1360,30889,1972,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5615,17688,561,5,gilbert
40676,239,29768,917,975742,172,35223,621,35021,1197,35085,462,34121,456,30638,1399,30381,2007,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5619,17770,561,5,gilbert
44580,187,31609,923,1017748,137,36939,496,37364,1042,37996,349,36763,362,32057,1200,31948,1982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17594,563,5,gilbert
40120,207,29221,916,945169,137,34963,497,35012,1004,34527,339,33382,355,30398,1242,30209,1982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5638,18022,563,5,gilbert
41819,243,30332,934,975582,190,35841,644,35903,1218,35943,466,34800,485,31110,1463,30787,2044,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17780,562,5,gilbert
38202,223,28080,878,914661,169,33969,561,33801,1102,33053,393,32018,420,29636,1282,29438,1947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5603,17958,560,5,gilbert
81045,318,54417,1357,2128234,250,64665,1015,65585,2130,70077,635,68022,670,55567,2395,55266,3359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7554,24106,755,5,gilbert
79325,375,54065,1274,2083893,247,63410,985,64408,2062,68723,640,66830,674,54712,2358,54386,3264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7493,23730,749,5,gilbert
82159,339,55461,1267,2103877,250,64171,1020,65574,2196,71280,673,69344,682,55260,2388,54745,3303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23788,749,5,gilbert
80487,407,54621,1416,2110951,340,64488,1239,64861,2400,70196,841,68209,853,55711,2791,55037,3737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7551,24094,755,5,gilbert
82989,355,56108,1430,2144534,257,65470,1050,66718,2132,72001,678,69878,701,56138,2452,55645,3389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7564,24028,756,5,gilbert
79480,411,53987,1274,2064521,330,63411,1225,64296,2377,68683,826,66845,841,54654,2739,54296,3503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7484,23800,748,5,gilbert
76295,363,52490,1263,2046521,248,62315,996,63026,2010,66407,634,64710,655,53716,2361,53297,3220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7495,23976,749,5,gilbert
80821,380,55176,1191,2095366,246,64926,1022,66274,2058,70359,644,68373,663,55553,2334,54961,3341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7495,23618,749,5,gilbert
77579,441,52848,1368,2077406,328,62843,1227,63619,2358,67300,820,65612,851,54378,2725,54023,3644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,24270,754,5,gilbert
82104,375,55354,1337,2097376,284,65617,1135,66599,2257,71649,734,69646,748,56108,2549,55630,3453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23702,752,5,gilbert
79169,423,54267,1440,2095086,286,64122,1127,65019,2231,69226,739,67271,745,55316,2512,54816,3579,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7581,24236,758,5,gilbert
84405,357,56934,1357,2114575,296,66699,1150,67692,2258,73639,737,71427,759,57078,2606,56433,3516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,23716,752,5,gilbert
81380,388,54837,1365,2133133,314,65176,1166,65789,2311,70790,771,68734,797,55786,2667,55303,3556,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23950,753,5,gilbert
76993,388,52631,1337,2053379,299,61555,1135,62779,2207,67064,746,65124,776,53530,2553,52852,3463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24134,752,5,gilbert
84477,388,56764,1332,2158280,292,66910,1112,68075,2252,72951,723,70837,768,57108,2601,56599,3525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23632,752,5,gilbert
80246,351,54825,1284,2084202,247,63631,977,64503,2097,69469,638,67563,658,54862,2376,54412,3227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23748,749,5,gilbert
83816,334,56664,1303,2132425,248,66141,1053,67264,2128,72783,660,70670,682,56768,2406,55956,3376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7496,23602,749,5,gilbert
79736,419,54780,1394,2102887,328,62370,1234,64138,2401,68631,825,66623,834,54370,2700,53991,3609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,24142,754,5,gilbert
78325,338,53353,1428,2099274,255,63561,1023,64538,2103,67463,655,65586,676,54760,2383,54364,3419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7563,24202,756,5,gilbert
81320,413,55346,1524,2135367,314,65839,1157,66523,2295,70694,791,68675,794,56454,2649,55880,3689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7598,24094,759,5,gilbert
83189,388,56423,1421,2138318,296,66696,1173,67459,2307,72040,788,70040,808,56622,2658,56127,3571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23704,753,5,gilbert
86071,414,57394,1527,2198079,312,66870,1207,68433,2360,74722,808,72531,844,57350,2723,56941,3766,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7598,24024,759,5,gilbert
82131,371,55864,1338,2114488,283,65245,1091,66471,2197,71147,718,69177,733,55843,2514,55381,3433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23672,751,5,gilbert
79968,378,54178,1330,2114575,293,63093,1122,63937,2233,69293,753,67391,772,54438,2546,54274,3456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24010,752,5,gilbert
81825,388,55323,1312,2097547,291,66479,1173,67318,2311,71045,788,68964,805,56350,2685,55907,3568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23656,753,5,gilbert
80896,405,54910,1255,2069057,316,64565,1195,65492,2363,69924,820,67863,827,55385,2684,54722,3474,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7478,23678,747,5,gilbert
78964,380,53642,1306,2072183,278,63410,1065,64364,2150,68477,704,66664,719,54612,2441,54372,3404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,23984,751,5,gilbert
81924,375,55266,1342,2125693,282,64006,1086,65416,2216,70996,728,69080,751,55240,2517,54827,3430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24144,751,5,gilbert
80536,422,54745,1420,2120421,335,64648,1230,65687,2366,69614,854,67776,867,55736,2769,55356,3678,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7550,23942,755,5,gilbert
78659,371,53568,1409,2083275,250,64111,1059,65010,2091,68296,642,66336,663,54852,2421,54500,3376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7558,24096,755,5,gilbert
81408,334,54794,1282,2121671,256,65120,1065,66007,2143,70978,658,69073,683,55563,2443,55121,3319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23826,750,5,gilbert
81340,405,55291,1446,2106793,260,65767,1061,66366,2188,70596,701,68581,720,56235,2475,55814,3543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7570,24008,757,5,gilbert
80511,337,54518,1276,2095181,271,64177,1036,65220,2075,69657,679,67878,693,55098,2395,54599,3339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23942,750,5,gilbert
79470,423,54691,1400,2080607,324,64636,1204,65113,2322,68550,832,66685,858,55400,2712,54848,3656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7547,23884,754,5,gilbert
76037,369,52360,1306,2038470,274,61959,1061,62979,2139,66291,709,64343,714,53696,2453,53227,3361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7516,24048,751,5,gilbert
72927,392,50566,1354,2019002,316,60431,1158,61398,2226,63585,795,61991,809,52831,2551,52317,3481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24338,753,5,gilbert
84240,344,56697,1318,2136779,270,66508,1065,67479,2211,73258,713,71163,713,57016,2472,56310,3413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,23684,751,5,gilbert
78801,423,53814,1364,2091125,316,64421,1177,64784,2306,68730,799,66961,823,55187,2632,54633,3462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,23978,753,5,gilbert
77474,364,53242,1359,2035791,290,63218,1129,64158,2210,67617,740,65838,757,54545,2537,54269,3439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24082,752,5,gilbert
81118,396,54992,1424,2106517,332,66113,1229,66760,2415,70463,839,68256,857,56295,2794,55888,3689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7546,23936,754,5,gilbert
78214,369,53425,1357,2073066,303,62293,1137,63569,2224,67610,748,65718,760,54049,2557,53653,3486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,24188,752,5,gilbert
87544,437,57981,1378,2175638,316,68068,1222,69124,2402,75902,805,73413,811,57952,2773,57415,3686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23472,753,5,gilbert
77880,427,53166,1242,2045793,320,63452,1218,64100,2320,68069,834,66105,836,54401,2690,54116,3454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7480,23674,748,5,gilbert
83131,411,56193,1407,2114998,328,65584,1245,66889,2382,72019,851,69958,877,55961,2783,55717,3685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7548,23872,754,5,gilbert
82101,366,55146,1342,2138523,275,65319,1101,66501,2186,71501,693,69335,725,55868,2529,55353,3330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23824,751,5,gilbert
77442,373,52981,1346,2055179,296,61911,1094,63060,2183,67026,728,65204,743,53589,2504,53380,3403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7526,24206,752,5,gilbert
89109,393,59433,1404,2160717,313,70476,1212,71270,2413,77634,808,75340,839,59120,2758,58734,3713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23486,753,5,gilbert
81568,355,55515,1329,2089383,274,65414,1071,66356,2150,70665,686,68638,708,55556,2434,55286,3371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23632,751,5,gilbert
86192,380,57144,1247,2146051,302,67347,1187,68691,2316,74556,785,72303,793,57115,2676,56598,3463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7467,23316,746,5,gilbert
76762,416,52688,1256,2058384,324,62270,1205,63047,2343,66834,815,64988,853,53786,2680,53256,3475,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7485,23892,748,5,gilbert
34,33,34,285,381,27,34,36,34,36,33,34,32,34,32,54,32,290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,6074,43,5,gilbert
36,24,36,183,396,27,36,36,36,37,36,34,36,34,36,54,36,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5990,43,5,gilbert
62,29,62,202,615,16,77,36,67,37,60,34,56,34,62,54,64,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5776,43,5,gilbert
45,26,45,191,497,21,45,41,45,37,45,34,45,35,45,59,45,221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5980,43,5,gilbert
66,34,65,213,653,26,66,37,66,36,62,34,62,34,62,54,62,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5836,43,5,gilbert
57,29,56,185,537,29,57,42,57,53,60,40,52,40,52,63,52,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6078,43,5,gilbert
57,30,57,234,769,17,57,37,57,37,57,34,57,35,57,55,57,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5964,43,5,gilbert
56,28,55,199,604,19,56,41,56,41,53,39,53,40,53,62,53,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,5952,43,5,gilbert
62,33,61,187,604,17,62,38,62,39,59,36,55,36,56,57,56,273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,5892,43,5,gilbert
47,26,43,171,474,30,47,42,47,42,42,40,42,40,42,62,41,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6118,43,5,gilbert
52,34,52,200,507,21,52,46,52,60,50,45,50,45,50,69,50,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,5930,43,5,gilbert
42,33,40,213,464,32,42,47,42,47,41,44,41,45,41,69,41,237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6098,43,5,gilbert
69,31,67,225,591,17,69,44,69,37,65,34,62,34,62,62,60,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5932,43,5,gilbert
66,30,66,215,750,30,66,54,66,43,64,41,62,41,62,64,63,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5900,43,5,gilbert
74,30,73,165,708,17,78,44,78,38,70,35,69,33,73,55,74,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5852,43,5,gilbert
78,26,77,226,857,16,78,36,78,43,70,34,69,35,70,55,69,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,5786,43,5,gilbert
54,35,51,191,481,24,54,50,54,51,49,49,48,49,48,76,47,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1903,6084,43,5,gilbert
51,29,50,185,505,17,51,39,51,38,47,36,46,36,46,57,46,224,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5942,43,5,gilbert
59,27,58,184,600,19,59,42,59,42,61,40,55,40,55,72,54,241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6030,43,5,gilbert
38,22,38,208,417,17,38,38,38,38,39,36,36,36,36,57,36,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1884,6046,43,5,gilbert
67,24,67,203,699,17,67,37,67,38,62,36,62,36,62,56,62,225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5824,43,5,gilbert
61,39,59,246,589,25,61,40,61,37,58,34,55,34,55,55,55,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5884,43,5,gilbert
44,23,44,254,425,25,44,44,44,36,44,34,41,34,41,53,41,283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,6056,43,5,gilbert
78,32,75,265,726,16,78,37,78,37,77,34,67,35,68,54,68,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5950,43,5,gilbert
53,50,51,215,677,21,53,46,53,46,51,43,50,43,50,68,49,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,5830,43,5,gilbert
37,42,37,284,375,24,37,44,37,43,36,34,36,34,36,53,36,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,5930,43,5,gilbert
69,25,67,216,740,17,69,37,69,46,58,35,57,35,57,55,57,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,6086,43,5,gilbert
58,27,53,164,567,17,55,37,55,37,50,35,48,35,47,54,48,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5954,43,5,gilbert
42,34,41,233,632,17,42,40,42,39,40,35,40,35,40,55,40,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5902,43,5,gilbert
44,29,40,181,536,17,44,37,44,37,39,35,39,35,39,55,39,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,5836,43,5,gilbert
45,32,45,206,643,17,45,37,45,37,43,35,43,35,43,55,43,245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6004,43,5,gilbert
70,31,68,179,815,17,70,37,70,47,65,35,65,35,65,56,64,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,5966,43,5,gilbert
39,25,37,168,330,25,39,37,39,38,34,35,33,35,33,64,33,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,5996,43,5,gilbert
36,26,35,192,481,17,36,37,36,38,35,35,35,35,35,63,35,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5954,43,5,gilbert
75,39,69,228,753,30,75,54,75,50,63,40,60,40,61,81,61,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,5986,43,5,gilbert
64,31,64,201,608,19,64,42,64,43,61,41,61,41,61,64,62,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,5904,43,5,gilbert
44,41,43,208,523,18,44,51,44,40,42,38,42,37,42,59,41,260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5988,43,5,gilbert
66,24,65,236,717,22,66,42,66,42,63,34,63,34,62,54,63,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5874,43,5,gilbert
77,32,74,207,840,32,77,49,77,57,70,47,68,47,68,73,68,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,6036,43,5,gilbert
64,22,61,202,664,17,64,41,64,37,61,34,59,34,59,54,58,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,6024,43,5,gilbert
56,33,54,211,454,17,56,37,56,37,51,35,50,35,49,58,50,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5962,43,5,gilbert
40,26,40,189,420,16,40,37,40,37,37,35,37,34,37,55,37,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1869,5928,43,5,gilbert
43,31,42,173,441,22,43,47,43,53,43,45,40,45,40,70,40,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,6004,43,5,gilbert
32,34,31,195,471,22,32,36,32,45,29,34,29,34,29,54,29,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,6036,43,5,gilbert
36,37,36,215,437,20,36,42,36,42,36,40,36,40,36,63,36,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6068,43,5,gilbert
79,22,76,192,792,20,79,41,79,37,75,34,67,35,67,54,67,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,5672,43,5,gilbert
42,25,42,264,574,16,42,36,42,36,40,34,40,34,40,53,40,241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,5838,43,5,gilbert
57,27,56,199,450,17,57,45,57,37,54,35,46,35,47,55,47,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,5920,43,5,gilbert
67,44,67,245,730,28,67,40,67,41,65,39,65,39,65,60,65,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5908,43,5,gilbert
53,27,50,173,611,20,53,44,53,45,49,42,48,42,49,66,47,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6062,43,5,gilbert
244,69,234,378,3303,53,244,112,244,113,239,109,221,109,220,170,221,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,11984,61,5,gilbert
220,101,210,388,3225,75,220,152,220,152,201,152,197,152,198,241,195,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12002,61,5,gilbert
325,92,309,363,3723,56,332,116,330,119,304,115,292,115,302,177,298,510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3732,11706,61,5,gilbert
208,88,203,383,2656,75,208,163,208,152,206,153,193,153,193,230,193,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11856,61,5,gilbert
190,103,188,395,2446,80,190,172,190,162,183,163,183,162,184,273,182,577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3772,12106,61,5,gilbert
196,77,193,357,2384,67,197,100,197,109,186,99,184,99,183,154,183,472,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,11994,61,5,gilbert
248,77,239,371,3128,55,248,112,248,135,239,110,226,110,226,171,226,485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11846,61,5,gilbert
234,100,224,380,3011,80,235,158,235,159,218,150,212,151,213,239,211,542,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11966,61,5,gilbert
220,82,215,393,2866,70,220,153,220,148,204,141,199,141,200,216,200,551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12120,61,5,gilbert
198,83,187,400,2479,55,198,114,198,138,189,113,183,113,184,174,182,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12160,61,5,gilbert
203,94,193,402,2787,75,203,158,203,166,197,151,190,153,189,239,185,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12032,61,5,gilbert
191,69,183,350,2567,48,186,100,186,102,176,98,171,99,171,152,172,457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3718,11846,60,5,gilbert
222,72,213,361,2856,62,225,107,223,100,208,97,205,98,209,150,207,462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,11996,61,5,gilbert
299,99,290,456,3775,67,299,147,299,150,281,136,280,137,280,208,280,518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,11672,61,5,gilbert
305,74,297,383,3980,71,305,144,305,146,295,144,283,145,280,221,279,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11622,61,5,gilbert
237,74,232,434,3112,70,237,142,237,154,217,142,215,142,215,215,213,549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11806,61,5,gilbert
250,100,242,422,3196,91,250,174,250,166,232,164,230,166,229,248,230,574,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,11934,61,5,gilbert
190,93,186,417,2674,61,190,126,190,139,185,124,185,125,185,202,185,498,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3740,11930,61,5,gilbert
219,113,209,399,2731,77,219,154,219,156,210,156,202,155,201,235,199,541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,11824,61,5,gilbert
205,99,195,406,2735,79,205,158,205,160,197,162,187,161,188,256,186,549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,12132,61,5,gilbert
228,77,217,379,2951,65,228,140,228,144,212,132,204,132,204,210,203,518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11828,61,5,gilbert
200,81,192,375,2980,59,200,136,200,138,186,119,181,121,182,184,181,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3736,11976,61,5,gilbert
208,93,203,376,2818,59,208,140,208,125,197,121,190,121,191,186,190,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3737,11818,61,5,gilbert
249,78,235,385,3116,53,253,109,249,111,235,106,225,107,228,165,223,492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,12082,61,5,gilbert
231,99,223,435,3278,75,235,161,235,152,213,155,209,154,208,242,209,537,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11984,61,5,gilbert
258,99,238,379,3296,77,268,155,270,163,239,156,228,157,237,246,235,560,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11878,61,5,gilbert
203,71,198,419,2920,55,203,112,203,115,192,111,189,111,188,172,187,519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3790,11940,61,5,gilbert
318,92,302,373,4170,57,330,134,329,122,304,117,285,117,292,181,290,488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3734,11596,61,5,gilbert
183,79,178,384,2714,71,185,144,185,157,171,144,169,145,172,230,172,555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,12092,61,5,gilbert
202,87,198,417,2670,61,202,140,203,135,196,125,185,125,190,191,189,556,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3801,12194,61,5,gilbert
207,95,203,409,3008,67,207,143,207,148,199,137,199,137,199,210,199,524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3750,12024,61,5,gilbert
268,121,251,357,3411,77,271,157,264,171,261,157,241,157,249,238,248,510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11992,61,5,gilbert
215,77,211,396,3008,50,215,104,215,105,206,103,203,102,203,158,200,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3782,12170,61,5,gilbert
246,66,235,449,3057,56,245,143,245,100,240,95,229,96,231,149,226,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,11858,61,5,gilbert
299,88,278,401,3834,75,304,164,297,164,277,151,264,152,273,240,268,534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,11878,61,5,gilbert
241,101,236,413,3448,47,241,98,241,101,231,97,227,97,227,150,226,492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12030,61,5,gilbert
221,76,213,379,3102,47,229,99,228,101,209,97,205,98,211,153,211,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3778,11988,61,5,gilbert
260,116,253,406,3285,78,261,170,261,159,242,160,240,170,239,241,240,637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,11848,61,5,gilbert
272,85,263,366,3234,59,282,152,281,137,255,121,238,121,243,186,242,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3737,11752,61,5,gilbert
181,102,171,413,2593,75,187,152,187,161,167,153,164,153,168,238,170,557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,12196,61,5,gilbert
291,134,274,407,3728,67,291,155,289,144,267,136,260,138,260,217,262,530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3751,11716,61,5,gilbert
155,96,150,373,2204,69,155,149,155,147,153,141,148,141,149,217,148,582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,12128,61,5,gilbert
170,81,167,405,2412,77,170,164,170,156,163,157,161,157,161,236,161,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,12186,61,5,gilbert
199,109,189,404,2690,49,199,102,199,104,188,101,183,101,183,156,183,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3781,12162,61,5,gilbert
237,84,232,388,3160,78,237,166,237,156,234,157,229,165,229,235,228,578,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,11958,61,5,gilbert
215,88,208,361,3066,58,215,137,215,122,210,118,205,119,204,182,203,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3734,11832,61,5,gilbert
252,90,234,430,3008,81,264,147,260,157,229,145,217,146,226,222,226,526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,12026,61,5,gilbert
142,95,141,416,2095,62,142,144,142,143,142,127,137,127,137,210,136,635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3803,12482,61,5,gilbert
184,90,177,373,2463,53,184,111,184,112,175,109,168,109,168,167,167,474,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3727,11952,61,5,gilbert
186,83,182,438,2312,54,186,111,186,116,180,110,175,109,175,169,171,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12152,61,5,gilbert
535,149,522,623,7537,121,536,265,536,255,519,250,497,247,500,379,500,856,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,18018,75,5,gilbert
534,160,506,633,7354,127,543,273,545,275,505,260,477,272,491,396,488,951,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18176,75,5,gilbert
527,167,505,623,8002,150,534,330,529,310,486,303,476,316,479,469,480,889,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5616,17764,74,5,gilbert
582,165,549,613,7582,129,579,269,578,270,544,264,520,265,518,416,513,944,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18044,75,5,gilbert
622,208,586,626,8373,156,623,317,617,306,560,315,546,297,548,464,540,924,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5612,17646,74,5,gilbert
518,144,490,645,6640,129,519,269,519,269,487,263,467,263,469,406,465,901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5655,17848,75,5,gilbert
419,167,405,690,6159,159,433,324,430,335,403,317,382,323,397,498,398,985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5678,18224,75,5,gilbert
443,182,430,648,6089,132,443,273,443,278,427,267,421,269,422,410,417,909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18204,75,5,gilbert
545,141,523,603,8461,115,545,285,545,248,518,236,510,235,509,364,505,870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5637,17762,75,5,gilbert
539,166,522,643,7443,117,548,250,548,250,505,240,494,240,500,372,498,880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,17944,75,5,gilbert
502,156,483,644,6523,130,503,271,503,288,474,268,462,268,463,412,453,927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5657,18110,75,5,gilbert
618,166,588,651,8421,117,612,261,612,249,577,233,548,227,547,362,540,904,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17728,75,5,gilbert
477,198,461,695,7006,160,485,319,485,320,452,303,438,323,444,472,439,1023,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5677,18236,75,5,gilbert
453,156,435,614,6775,137,453,264,453,248,422,232,406,234,410,364,407,870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5634,18052,75,5,gilbert
479,163,453,601,7127,155,491,308,488,306,453,308,435,305,447,471,440,907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5613,18020,74,5,gilbert
507,177,493,571,6938,149,510,308,510,314,480,315,463,309,467,468,464,876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17824,74,5,gilbert
442,176,425,647,6626,173,440,337,440,343,412,333,402,346,407,523,407,964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17954,75,5,gilbert
513,167,494,645,6953,126,520,267,519,266,483,275,471,259,475,395,466,909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18000,75,5,gilbert
608,171,580,603,8356,159,622,305,618,325,576,316,563,304,564,482,565,926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5617,17698,74,5,gilbert
525,166,503,607,7232,154,532,309,530,307,499,314,483,305,489,450,479,928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5611,17698,74,5,gilbert
533,155,507,661,8118,127,546,271,542,274,493,271,487,261,494,398,493,880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,18074,75,5,gilbert
459,179,450,639,6954,124,464,267,466,278,443,255,439,254,445,391,441,934,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17928,75,5,gilbert
584,168,559,670,8507,123,599,265,594,271,541,253,527,254,538,402,535,947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,17838,75,5,gilbert
545,171,519,695,7715,141,546,295,546,297,519,287,506,300,506,455,503,994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5668,18100,75,5,gilbert
451,166,440,616,7580,118,444,261,442,246,437,240,414,241,415,369,414,895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,18124,75,5,gilbert
622,163,595,631,8196,125,622,268,622,274,595,255,570,255,567,391,564,952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17690,75,5,gilbert
485,173,471,643,7278,118,484,254,484,280,467,242,457,242,459,380,454,891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5644,17970,75,5,gilbert
672,136,635,557,8668,116,675,257,675,248,629,237,605,238,608,368,599,827,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5580,17464,74,5,gilbert
574,165,546,630,7919,118,572,265,572,249,540,241,509,237,507,365,507,860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5639,17886,75,5,gilbert
426,135,411,651,6706,118,426,263,426,250,404,238,392,238,394,368,390,857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5641,18028,75,5,gilbert
506,164,480,691,7347,123,537,265,538,263,472,253,454,255,480,388,474,908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5650,18180,75,5,gilbert
505,183,484,629,7170,154,512,332,511,329,478,335,463,335,465,485,470,977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17806,74,5,gilbert
535,178,516,652,7805,175,535,330,534,349,508,338,492,342,496,519,494,956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17798,75,5,gilbert
384,169,365,604,5571,142,386,291,386,317,363,306,357,304,358,442,353,981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5669,18382,75,5,gilbert
522,185,500,583,7541,142,523,300,522,309,484,287,466,289,469,445,465,912,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5608,17684,74,5,gilbert
536,221,509,615,7943,172,533,350,532,334,497,336,486,351,484,501,474,983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5629,17948,75,5,gilbert
732,161,691,658,10205,134,752,284,746,286,673,281,656,275,670,427,658,956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17590,75,5,gilbert
479,165,449,566,6562,141,480,297,480,295,452,300,433,305,435,454,427,935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5607,17992,74,5,gilbert
511,179,490,687,6984,165,520,314,517,332,484,323,477,329,482,502,473,1010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5684,18156,75,5,gilbert
616,204,582,672,8672,145,630,305,623,303,570,303,545,311,557,454,555,972,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,17884,75,5,gilbert
518,177,499,674,7234,143,519,299,519,297,489,289,471,299,474,442,468,1007,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18024,75,5,gilbert
612,127,589,646,8174,114,622,245,626,267,583,237,563,239,576,384,568,850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17560,75,5,gilbert
432,165,416,644,6031,118,432,260,432,247,408,242,392,236,393,363,391,910,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18152,75,5,gilbert
450,161,442,636,6731,121,454,264,454,257,432,257,426,252,428,380,427,938,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5647,18134,75,5,gilbert
546,147,532,575,7674,126,546,266,546,263,521,259,503,259,504,394,499,833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5591,17632,74,5,gilbert
595,137,561,632,7978,119,596,263,595,252,544,245,524,246,526,379,525,881,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17904,75,5,gilbert
402,141,384,643,6125,130,402,281,402,269,377,269,370,266,372,405,370,963,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18208,75,5,gilbert
558,143,539,588,8140,125,560,268,560,263,537,256,521,257,520,390,518,837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5590,17514,74,5,gilbert
564,182,542,655,7705,125,574,270,578,274,532,256,514,256,521,409,516,911,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5651,17864,75,5,gilbert
625,172,594,599,7791,133,630,276,630,276,579,268,564,271,570,412,568,878,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,17904,75,5,gilbert
879,294,844,863,13168,284,887,564,887,579,834,573,814,570,818,869,807,1489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,24184,86,5,gilbert
1131,284,1079,912,16594,241,1155,506,1147,511,1060,498,1020,490,1043,767,1036,1397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23644,86,5,gilbert
1016,232,956,869,14539,223,1040,466,1034,464,953,454,909,453,926,691,929,1364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23738,86,5,gilbert
879,286,846,812,13533,256,879,530,879,525,827,528,808,518,807,784,799,1447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7534,23954,86,5,gilbert
876,283,852,893,13443,258,882,509,878,528,832,525,816,507,815,786,810,1369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,24040,86,5,gilbert
987,278,938,870,15117,250,1005,522,1001,526,915,505,886,516,900,781,891,1409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,23936,86,5,gilbert
832,269,804,879,12787,244,821,503,821,527,784,493,764,507,762,771,763,1402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24146,86,5,gilbert
1021,285,978,883,15823,246,1031,501,1034,515,972,506,954,506,963,768,954,1380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,23750,86,5,gilbert
1060,261,1001,895,15203,257,1056,514,1056,530,998,502,972,512,971,763,957,1385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,23910,86,5,gilbert
853,325,818,888,13317,233,848,494,848,492,806,476,776,475,777,724,768,1366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7518,24140,86,5,gilbert
768,261,750,932,11513,224,776,459,776,469,746,466,715,465,719,705,718,1438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7572,24524,87,5,gilbert
1116,260,1070,777,16836,239,1138,473,1123,490,1056,481,1020,481,1034,736,1029,1257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7456,23350,86,5,gilbert
958,268,917,827,14913,210,990,446,977,439,891,426,874,424,896,657,887,1288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23900,86,5,gilbert
906,231,857,818,14113,224,916,463,905,467,830,460,815,456,829,707,815,1311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23902,86,5,gilbert
979,251,929,857,14736,222,985,459,984,464,919,459,877,461,879,691,868,1319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7508,23890,86,5,gilbert
966,277,915,1011,14459,254,973,532,973,523,909,521,886,518,890,788,884,1517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7593,24136,87,5,gilbert
700,350,680,980,11560,259,704,519,704,525,669,511,654,528,656,798,651,1516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7591,24614,87,5,gilbert
1018,240,962,858,15498,225,1024,457,1021,465,957,456,922,455,940,696,927,1297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23804,86,5,gilbert
1023,270,979,887,14935,237,1034,477,1033,494,943,481,918,491,922,735,909,1363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7520,23918,86,5,gilbert
898,236,870,825,13955,210,902,444,896,450,854,426,837,426,841,653,826,1252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23846,86,5,gilbert
908,255,854,851,13968,211,940,444,923,451,829,428,809,429,840,655,829,1249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,24030,86,5,gilbert
835,285,796,865,13189,209,860,441,850,437,798,426,775,427,788,650,781,1277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23998,86,5,gilbert
1066,243,998,919,14856,207,1088,449,1082,441,1007,425,961,448,971,652,962,1368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7558,24034,86,5,gilbert
1001,232,947,855,14554,214,1000,451,1005,445,925,435,894,434,901,673,880,1276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23840,86,5,gilbert
939,234,897,809,14233,205,958,439,954,433,899,417,857,420,876,641,869,1244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7495,23718,86,5,gilbert
890,270,863,939,13241,229,898,442,897,443,852,430,826,430,835,656,825,1398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7561,24034,86,5,gilbert
908,268,868,905,14013,267,914,536,912,536,841,529,831,532,833,807,826,1466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,24048,86,5,gilbert
754,284,719,906,11877,266,749,561,744,551,724,546,689,556,686,824,673,1470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24288,86,5,gilbert
1170,311,1106,816,16309,284,1197,563,1189,572,1084,550,1042,568,1057,849,1043,1403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7487,23516,86,5,gilbert
946,352,909,914,14233,278,967,562,959,569,886,541,872,559,884,847,878,1503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7544,23956,86,5,gilbert
829,236,799,936,12593,208,841,433,835,446,790,425,763,426,768,644,762,1374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7557,24254,86,5,gilbert
1021,278,958,918,15778,260,1017,538,1015,545,949,532,914,535,920,811,909,1427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7537,23814,86,5,gilbert
921,289,879,841,14145,222,922,512,922,463,868,460,838,453,841,690,834,1315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23878,86,5,gilbert
841,271,817,889,12575,240,841,487,846,505,806,484,783,492,792,738,785,1413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23956,86,5,gilbert
998,272,943,875,13986,235,996,468,993,477,941,461,917,464,919,698,911,1343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23888,86,5,gilbert
875,264,846,847,13449,210,873,444,873,439,841,427,815,427,816,651,807,1250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23872,86,5,gilbert
837,296,804,875,12746,245,846,491,847,512,798,489,788,507,797,764,786,1402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,24260,86,5,gilbert
929,279,877,864,14222,258,935,517,930,524,863,515,836,519,840,789,831,1418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7530,24086,86,5,gilbert
1023,285,981,833,14842,261,1021,537,1020,546,972,525,934,534,938,796,928,1365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7538,23748,86,5,gilbert
1025,260,971,848,15139,227,1041,469,1038,480,956,460,923,468,947,708,934,1324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7512,23780,86,5,gilbert
884,288,860,914,14183,265,897,543,895,543,847,552,833,549,840,820,832,1395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7540,24038,86,5,gilbert
884,293,841,817,13654,199,912,425,904,435,839,418,813,405,826,646,815,1250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7491,23850,86,5,gilbert
946,301,914,867,14155,252,965,519,962,540,910,521,879,518,885,789,875,1397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23802,86,5,gilbert
893,280,846,876,14241,229,916,484,911,488,828,465,808,466,828,711,815,1371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,24082,86,5,gilbert
778,285,746,814,12035,255,780,535,779,527,739,533,715,535,721,816,713,1332,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7473,24112,86,5,gilbert
811,295,781,834,12831,210,815,429,815,436,785,419,755,418,758,642,754,1263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7495,23992,86,5,gilbert
1007,303,960,833,15546,213,1009,451,1007,458,934,436,901,436,910,670,898,1238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23724,86,5,gilbert
1133,263,1057,858,16201,222,1113,459,1106,472,1049,453,1004,460,1013,686,1003,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23720,86,5,gilbert
1009,275,945,974,14997,249,1011,504,1004,526,928,511,897,514,904,778,898,1480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7590,24198,87,5,gilbert
833,258,789,800,12744,204,856,435,845,432,784,412,757,417,774,635,769,1279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7488,23984,86,5,gilbert
131243,345,55687,1209,993604,51,40703,676,39634,1768,75090,414,46884,505,28305,1826,28090,2331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6070,1886,6,gilbert
131961,322,55302,1360,992100,56,40728,702,37881,1729,75399,382,47527,476,28491,1803,28299,2365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6032,1890,6,gilbert
135807,373,58504,1387,969586,49,41636,662,38449,1724,77598,416,48336,552,28821,1752,28464,2328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5884,1881,6,gilbert
143520,365,57541,1425,934944,53,44217,655,38231,1664,81457,408,50688,522,30022,1750,29923,2255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,5820,1873,6,gilbert
127404,562,54456,1434,952012,83,40538,850,38266,2053,72942,555,46326,677,28234,2148,27893,2701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1854,5912,1853,6,gilbert
138115,386,56329,1305,946562,40,43163,592,39345,1582,79731,374,49869,471,29323,1604,29243,2118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5794,1866,6,gilbert
129469,299,53464,1160,968850,37,40983,552,37068,1405,74722,339,46804,451,28048,1435,27843,1918,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,5968,1857,6,gilbert
132862,388,55721,1338,968746,51,41520,649,37630,1645,76435,469,49185,562,28525,1716,28438,2268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5888,1879,6,gilbert
129159,337,54783,1252,983370,47,40207,608,37449,1614,73647,381,46207,474,28116,1647,27835,2135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,5980,1874,6,gilbert
126352,280,53579,1253,976050,44,39173,603,37236,1542,71858,335,45339,414,27274,1578,27069,2129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1873,6044,1872,6,gilbert
137059,352,57506,1305,966536,49,42398,598,39256,1591,79985,384,48806,496,28983,1612,28783,2148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1871,5982,1870,6,gilbert
135789,403,55728,1332,963424,57,42036,688,37386,1772,77619,420,48634,526,29147,1798,28832,2334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,5920,1881,6,gilbert
131862,378,54906,1351,1013636,64,40273,726,37539,1824,75443,421,47369,521,28472,1888,28227,2444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1891,6070,1890,6,gilbert
139611,388,60476,1387,961734,51,42871,674,39754,1707,80825,444,49596,552,29459,1792,29354,2316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1880,5986,1879,6,gilbert
142325,492,60044,1348,972734,55,43869,738,40436,1826,83201,533,51500,646,29971,1898,29501,2434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5914,1887,6,gilbert
137996,365,59872,1304,974188,63,41815,695,39915,1767,80315,424,48864,534,28935,1811,28808,2373,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,6012,1886,6,gilbert
139026,514,57359,1293,958968,61,41681,718,38531,1812,78434,543,48914,671,28991,1864,28780,2387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,5908,1887,6,gilbert
136319,410,59142,1239,968470,49,41497,618,39188,1690,78623,436,47586,542,28864,1707,28695,2190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5964,1878,6,gilbert
136601,347,58371,1301,983850,51,42099,672,39257,1751,78753,415,48684,511,29209,1836,28946,2269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5910,1886,6,gilbert
140855,359,58137,1405,958318,50,42668,645,38158,1674,80717,401,49854,515,29146,1738,29124,2329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5932,1880,6,gilbert
129862,298,56531,1163,973704,46,40733,591,38722,1545,74173,356,47005,448,28422,1591,28130,2139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6126,1875,6,gilbert
120619,320,50187,1151,1022046,53,38761,667,36008,1740,67902,387,43714,495,27649,1802,27313,2333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6184,1888,6,gilbert
141000,393,57447,1320,981720,51,44709,701,39177,1839,82199,448,51272,560,30211,1886,30035,2366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,5936,1885,6,gilbert
128199,383,53356,1184,1008690,52,40262,685,37725,1768,73235,451,45639,518,28093,1832,27811,2222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1888,6090,1887,6,gilbert
152721,446,63163,1399,919916,58,49030,748,44007,1886,88076,492,54460,622,32239,1976,31971,2447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,5784,1886,6,gilbert
133034,386,56145,1251,973772,48,41765,638,39070,1684,77773,434,48546,541,28697,1717,28313,2174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1879,5976,1878,6,gilbert
127860,352,52195,1211,1017790,56,40195,722,37371,1817,73221,445,46802,561,28231,1879,28055,2413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1895,6152,1894,6,gilbert
140807,507,59315,1428,990792,64,43917,798,40880,1993,80688,560,50351,684,29901,2061,29580,2612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,5978,1899,6,gilbert
127200,268,52942,1246,982018,38,41271,530,37954,1431,71909,295,45642,389,28464,1453,28168,1995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1864,6008,1863,6,gilbert
133411,348,56656,1370,992438,55,40781,704,38242,1796,75801,434,47761,533,28875,1841,28467,2406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,6084,1889,6,gilbert
130302,396,55486,1190,973184,44,39857,626,38292,1642,74390,451,46486,535,27925,1689,27687,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1876,6070,1875,6,gilbert
150803,544,62960,1547,956832,62,46702,817,40749,2046,88230,603,53896,705,31067,2134,30858,2673,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1901,5872,1900,6,gilbert
132105,404,55484,1286,1001182,56,41397,708,38046,1807,75585,457,47138,545,28840,1858,28478,2322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,6000,1888,6,gilbert
125953,357,52969,1212,1006840,56,38684,693,35939,1788,71236,421,45357,507,27500,1868,27039,2353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,6152,1893,6,gilbert
142627,389,61227,1388,952104,52,43581,702,41142,1812,81982,468,49653,586,30070,1856,29673,2398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1885,5936,1884,6,gilbert
131970,270,55109,1165,962902,36,41447,516,38078,1467,74364,312,46298,413,28447,1485,28296,1885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,5950,1858,6,gilbert
138742,359,56210,1407,944148,42,43390,580,39748,1521,80328,422,49831,535,29219,1610,28981,2040,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1867,5848,1866,6,gilbert
133224,306,54623,1169,950278,40,41767,581,38090,1539,75999,334,47162,465,28632,1604,28554,2054,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5834,1865,6,gilbert
133230,372,56148,1350,969358,69,41276,663,37411,1751,75886,406,47384,504,28740,1817,28601,2364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5932,1880,6,gilbert
124235,331,53054,1291,1002386,54,39393,647,36277,1719,70862,403,45555,491,27525,1751,27367,2265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,6156,1882,6,gilbert
124602,300,51354,1195,1009946,44,40098,597,35934,1567,70524,358,45619,450,27798,1599,27527,2171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,6016,1871,6,gilbert
129952,338,53973,1184,1002062,57,39900,737,37043,1758,74091,400,46456,495,28238,1841,27933,2343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1893,6082,1892,6,gilbert
141795,375,59308,1452,986650,68,43673,736,40973,1902,82753,454,51148,572,29700,1953,29520,2538,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,6040,1899,6,gilbert
124185,266,53493,1168,980828,46,39134,584,36731,1556,70447,307,44590,396,27721,1581,27311,2024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,6104,1874,6,gilbert
130542,301,56717,1271,977722,46,41619,629,37649,1678,74396,377,46227,469,28449,1719,28223,2173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5896,1877,6,gilbert
138024,319,57703,1266,934600,40,41295,580,39768,1520,79880,386,48909,527,28807,1568,28598,2033,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,5868,1865,6,gilbert
137235,371,57593,1362,961826,57,43628,678,39857,1733,77978,419,48496,509,29352,1801,29289,2328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1881,5902,1880,6,gilbert
129275,353,54642,1292,996804,57,40447,652,37636,1680,73347,381,46242,474,28300,1758,27927,2351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1882,6038,1881,6,gilbert
134688,323,56662,1194,970940,47,40167,642,37151,1652,77884,391,48904,486,28537,1714,28352,2210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,5986,1877,6,gilbert
140907,430,59939,1384,975868,61,43046,759,39648,1913,80760,491,49631,611,30062,1988,29544,2499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1894,5932,1893,6,gilbert
551737,2233,210755,3445,3491128,176,155322,3485,136675,8711,300141,2446,177745,2980,101663,8864,100711,9843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3764,11806,3763,6,gilbert
536987,1868,200525,3404,3573208,168,155612,3200,133088,8018,291924,1951,176251,2465,100704,8203,99825,9166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3748,11998,3747,6,gilbert
521473,2064,191578,3105,3696742,283,154970,3470,128069,8632,283582,2199,175247,2727,100218,8806,100226,9662,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,12116,3766,6,gilbert
573432,2297,214752,3769,3426542,129,165456,2863,141916,7417,316470,2380,188870,2991,105035,7518,104086,8560,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3783,11898,3782,6,gilbert
529298,1872,195833,3165,3582276,182,153623,3314,130825,8336,286599,1996,175082,2481,100375,8484,99287,9440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3758,11968,3757,6,gilbert
515950,1942,189735,2985,3699412,278,149732,3429,127597,8630,277115,2136,168057,2619,99416,8762,99157,9725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12136,3765,6,gilbert
560360,2082,206825,3449,3316464,155,160670,3232,133123,8126,303343,2166,182309,2705,103413,8317,102790,9270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3746,11770,3745,6,gilbert
506713,1704,190702,3003,3868098,199,146642,2677,130178,6978,275669,1819,169316,2279,98352,7069,97588,8033,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12246,3776,6,gilbert
552938,2218,207715,3276,3440328,168,160305,3362,139024,8471,306573,2356,183453,2934,103165,8657,102486,9512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11830,3756,6,gilbert
571201,2320,210941,3287,3374760,170,158910,3347,140961,8378,314928,2423,185797,2992,103784,8523,102684,9525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11734,3753,6,gilbert
536314,1981,206876,3161,3665242,239,159998,3429,142983,8513,294493,2229,176052,2737,102271,8676,101174,9686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11992,3764,6,gilbert
539938,1808,204579,3197,3316782,127,153846,2802,131398,7227,293021,1871,174782,2427,100535,7312,99957,8270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3722,11644,3721,6,gilbert
519888,1746,196080,2876,3849634,246,146866,3344,127235,8442,285462,1953,172252,2484,98313,8626,97318,9511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3769,12248,3768,6,gilbert
534681,1977,200578,3137,3599286,180,154131,3408,131329,8461,289202,2168,176235,2704,101224,8615,100618,9619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,11980,3759,6,gilbert
530998,1655,202768,3146,3724680,193,155531,2997,135711,7691,288309,1821,174914,2279,101568,7833,100616,8744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3797,12070,3796,6,gilbert
544454,2089,207095,3126,3620736,190,157127,3424,137317,8587,300842,2314,181045,2802,101791,8739,101106,9751,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3763,12022,3762,6,gilbert
571256,2123,219230,3474,3407080,173,166756,3360,145304,8306,317500,2225,190926,2806,106124,8502,105256,9435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11840,3753,6,gilbert
564127,3172,203941,3373,3458582,140,163179,2915,135961,7569,302666,3164,184064,3737,104620,7637,103893,8636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,11926,3787,6,gilbert
505492,1387,187771,2853,3920264,164,145754,2812,129687,7302,274540,1551,169290,2016,98951,7420,97516,8251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3787,12388,3786,6,gilbert
532823,1999,202579,3044,3611964,193,150089,3445,129638,8638,286276,2182,172687,2732,99285,8807,98739,9641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3768,11978,3767,6,gilbert
570681,1782,216862,3594,3448042,145,163876,2788,140571,7202,312734,1894,186889,2468,105338,7330,104761,8403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11938,3779,6,gilbert
545031,1938,203399,3307,3496228,165,155598,3145,135391,7897,297801,2079,178108,2577,101033,7996,100391,8938,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3745,11882,3744,6,gilbert
553894,2015,211644,3448,3532678,186,153555,3509,136880,8717,301167,2238,178995,2774,101275,8948,100787,9920,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,11900,3765,6,gilbert
511785,1430,190631,3081,3745610,214,147385,2823,126690,7336,276233,1573,170081,2026,98781,7427,98370,8366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3788,12176,3787,6,gilbert
539919,1884,207184,3296,3568964,168,155769,3317,135555,8243,294779,2054,177706,2577,101093,8411,100444,9386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,11932,3755,6,gilbert
572832,1939,209472,3545,3427836,120,165729,2835,141685,7317,313480,1969,189080,2523,106156,7411,104955,8482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,11914,3779,6,gilbert
500629,1660,189911,2970,3850968,195,145718,2693,124661,7036,269940,1786,165834,2271,96827,7032,96447,8044,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3777,12202,3776,6,gilbert
551230,1690,204611,3213,3569050,139,153770,2893,130526,7432,299726,1839,179113,2332,102101,7566,100946,8525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3789,11998,3788,6,gilbert
572969,2007,219631,3435,3371526,166,167932,3243,150642,8143,315638,2130,187055,2657,106209,8267,105434,9341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3749,11746,3748,6,gilbert
529714,1994,198258,3203,3594578,183,153156,3377,130087,8395,286361,2145,173443,2680,100761,8546,99794,9488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,11972,3756,6,gilbert
528802,2308,199331,3311,3590838,156,155362,3108,134918,7828,289666,2347,177132,2867,100893,7962,100288,8946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3744,11988,3743,6,gilbert
537318,2084,197827,3292,3539592,185,157082,3535,128978,8777,290503,2187,177059,2699,101900,8916,101751,9910,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3766,12058,3765,6,gilbert
533006,2008,199410,3166,3593528,184,152775,3370,132302,8483,288124,2180,174321,2679,101293,8632,99973,9578,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12014,3759,6,gilbert
538936,2041,196548,3195,3598858,193,159553,3453,137055,8607,295116,2154,180308,2661,102959,8813,102762,9751,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12052,3764,6,gilbert
529628,2030,194020,3052,3688824,268,152180,3436,133037,8551,290537,2201,177455,2680,99906,8748,99333,9673,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,12052,3764,6,gilbert
502617,1377,188162,3180,3973978,165,148491,2828,127359,7217,273927,1531,169955,1986,98339,7354,97701,8418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3790,12394,3789,6,gilbert
531155,1919,191032,3214,3687380,146,158251,2724,132648,7087,289686,2081,180141,2552,102580,7176,101534,8249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3780,12142,3779,6,gilbert
542941,2054,201576,3159,3541338,176,155804,3454,133197,8666,294615,2225,177674,2743,102615,8871,101924,9805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3765,11968,3764,6,gilbert
531034,2050,200065,3232,3629166,194,155046,3380,134415,8378,291283,2117,177686,2628,101082,8579,100733,9544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3760,12010,3759,6,gilbert
545998,1947,203362,3422,3478774,173,156010,3339,136208,8280,295611,2120,176740,2576,101415,8392,100466,9343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3754,11810,3753,6,gilbert
575382,2391,210135,3474,3245056,177,164323,3510,139349,8761,311186,2523,182881,3114,105360,8993,104584,9920,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,11684,3760,6,gilbert
518628,1597,195819,3103,3789418,173,150782,2691,130176,6947,281292,1700,172707,2173,99969,7135,99297,8135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3776,12220,3775,6,gilbert
515571,2107,197081,3412,3852164,247,147606,3515,128694,8736,279235,2287,170167,2765,97976,8932,97027,9842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3774,12226,3773,6,gilbert
542309,2100,200091,3189,3521506,181,154872,3359,132894,8484,296638,2295,178318,2827,101514,8638,101013,9506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3759,11982,3758,6,gilbert
531206,1645,199122,3224,3500596,172,151342,3069,127173,7762,286256,1824,174518,2310,99331,7920,98811,8783,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3742,11858,3741,6,gilbert
569612,2215,216659,3457,3216512,130,163690,2962,137592,7571,310792,2321,186316,2849,104065,7672,103618,8602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3728,11572,3727,6,gilbert
546197,1734,201706,3410,3596218,137,157938,2957,133651,7557,298146,1871,181374,2376,102744,7724,102294,8721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3791,12094,3790,6,gilbert
547825,1981,203584,3384,3430416,181,158077,3358,132486,8350,295897,2216,179014,2672,102790,8548,101916,9492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3755,11880,3754,6,gilbert
537665,1769,201635,2968,3721024,189,158090,2748,136755,6992,293867,1887,177629,2375,102190,7166,101801,8051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3779,12166,3778,6,gilbert
550397,1740,206473,3242,3444242,143,155112,3053,136169,7740,299923,1974,177987,2432,100908,7817,100753,8773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3737,11758,3736,6,gilbert
1250822,5584,444918,5994,6508380,360,343431,9844,276148,24468,656528,5857,383255,7222,213797,25079,211588,26366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5623,17676,5622,6,gilbert
1264271,5198,447453,5736,6373630,323,346364,9361,286083,23185,664294,5429,387011,6786,215814,23594,214770,25065,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5602,17618,5601,6,gilbert
1190610,5639,421726,5974,6926862,355,336543,9923,275512,24331,621974,5978,369279,7337,210100,24908,209059,26108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5621,17952,5620,6,gilbert
1179352,4547,421402,5837,7128638,294,335456,9051,273114,22486,614897,4714,363980,6019,210562,22906,209130,24497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18124,5651,6,gilbert
1242293,6327,437772,5857,6460870,353,340683,10040,275684,24626,650986,6419,380257,7864,212088,25361,211013,26541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5624,17708,5623,6,gilbert
1223894,5131,433054,6049,7015082,341,332038,9673,274138,24088,645209,5572,378073,6948,212050,24721,210214,25942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5673,18036,5672,6,gilbert
1193718,4579,422178,5867,7273494,332,329206,9314,278098,23019,626226,4900,373026,6166,210608,23787,209430,25244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18188,5661,6,gilbert
1233484,4914,435787,6235,6736018,310,346629,9106,280416,22752,646596,5079,381580,6411,215474,23238,214094,24781,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5654,17938,5653,6,gilbert
1223580,5324,427829,6240,7047270,385,342096,10361,275642,25326,637431,5795,376764,7131,214328,25765,213001,27432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5695,18194,5694,6,gilbert
1222834,4832,452457,6027,7325472,403,334422,9405,286868,23047,650707,5219,380545,6474,211353,23743,211094,25158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5667,18098,5666,6,gilbert
1210466,4923,436348,5944,6949908,332,337143,9406,280497,23475,644012,5406,377184,6570,211740,23958,210578,25323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5608,17912,5607,6,gilbert
1208258,4586,425906,6069,7124580,313,332885,9158,271570,22911,631657,4811,372163,6083,210671,23321,209313,24916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5659,18192,5658,6,gilbert
1227995,4572,437036,5810,6828518,282,344636,8856,283991,22233,641325,4890,380379,6326,215614,22699,213786,24154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5645,17950,5644,6,gilbert
1177384,4445,413061,5505,7310030,314,329068,8517,273349,21534,613169,4649,367075,5822,209253,22110,208113,23509,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,18174,5639,6,gilbert
1197413,4633,423568,5890,7149788,312,330419,9105,274106,22746,624574,4839,367046,6060,209563,23250,207843,24744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5658,18094,5657,6,gilbert
1244059,6044,433495,5640,6615458,376,345030,10088,279983,25030,657805,6361,384554,7801,215045,25713,213056,26940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17812,5629,6,gilbert
1218580,4704,440263,5932,6615742,312,324678,9221,264607,22831,636884,4969,365320,6345,207670,23125,206246,24492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5596,17672,5595,6,gilbert
1214461,4713,433716,6209,7184842,326,331137,9333,278009,23214,637261,4972,376548,6300,211081,23602,209530,25307,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18142,5661,6,gilbert
1193635,5121,424776,5499,6870328,309,324899,9132,274620,22718,620180,5374,361127,6706,206476,23199,204750,24563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5597,17754,5596,6,gilbert
1206626,5119,427563,5977,7035292,343,338572,9459,280972,23553,630412,5412,373278,6634,212941,24289,211167,25572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,18082,5669,6,gilbert
1217384,4595,433592,5709,7181442,304,329551,9144,275328,22705,639269,4883,373025,6204,210220,23257,209014,24758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18068,5655,6,gilbert
1230358,5345,445444,5942,6851992,368,331893,10047,278798,24734,647578,5612,375785,7055,211018,25246,209281,26720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5626,17804,5625,6,gilbert
1183245,4542,416060,5636,7134818,308,325010,8990,269255,22406,618103,4844,366092,6114,208238,22893,206353,24420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,18068,5651,6,gilbert
1215980,5415,434197,5323,6911082,367,325431,10120,266849,24742,640253,5764,375208,7199,208613,25259,207536,27104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17892,5630,6,gilbert
1242763,5120,437755,5953,6794026,296,339353,9156,284136,22585,651996,5503,378667,6973,213512,23167,212167,25645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5653,17864,5652,6,gilbert
1266839,6663,447878,6310,6271442,365,355861,10318,281987,25224,666768,6911,386990,8422,218407,25754,217029,27089,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,17716,5629,6,gilbert
1247933,4825,453467,5841,6862774,280,329017,8594,282116,21450,656010,4975,373320,6394,211343,21813,210322,23315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5635,17832,5634,6,gilbert
1209824,4471,436330,5837,7122716,282,331567,8800,279437,21736,640888,4754,380562,6067,211337,22253,209851,23818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,18008,5641,6,gilbert
1202697,4266,430823,5683,7090888,279,334670,8781,278018,21667,630993,4502,373547,5843,210378,22311,209410,23783,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18068,5642,6,gilbert
1188974,4095,429460,5739,7306440,309,331028,8734,278200,21809,627334,4433,374277,5707,210360,22375,209036,23670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5643,18192,5642,6,gilbert
1194664,4686,413691,5306,6865538,353,331830,9684,261159,24029,625763,5147,370901,6482,208929,24506,207925,25983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17960,5617,6,gilbert
1219166,4735,438330,5938,6911542,289,344973,8774,284720,21765,644380,5198,375198,6467,214537,22115,211749,23974,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5642,17924,5641,6,gilbert
1287193,6567,450790,6231,6355738,290,354874,9052,285180,22580,676449,6650,393400,8156,219039,22862,218152,24422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5646,17714,5645,6,gilbert
1225955,5204,432890,5936,6896038,291,351719,9168,289454,22690,640692,5317,378687,6725,215189,23332,213845,24628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5652,17948,5651,6,gilbert
1262367,5971,448210,5911,6584414,363,352802,10024,286897,24929,670541,6269,387031,7725,217435,25434,216274,26736,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17760,5626,6,gilbert
1192812,4500,432444,5678,7236346,290,324892,8964,270961,22261,628163,4727,367443,6042,208040,22747,206857,24469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18138,5648,6,gilbert
1198959,4428,434625,5637,7044262,289,326752,8937,266282,22276,628755,4555,369063,5834,207960,22486,207079,24304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5649,18010,5648,6,gilbert
1177430,4174,409574,5477,7359206,414,334295,9151,273596,22772,620842,4558,370221,5813,210307,23144,209139,24814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5660,18262,5659,6,gilbert
1254182,6224,445018,6336,6769020,360,346314,10170,291780,25013,665112,6508,384148,7963,214004,25715,213594,27025,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5631,17798,5630,6,gilbert
1227937,5558,431379,5937,7057766,324,342069,9407,282544,23565,649294,5733,385188,7047,214421,24085,213459,25639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5666,18156,5665,6,gilbert
1245755,5668,441772,5835,6601508,366,339968,10061,276004,24879,652759,5821,374410,7280,212219,25287,211337,26634,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5627,17716,5626,6,gilbert
1270270,5311,440237,6139,6565278,317,347303,9370,283250,23365,667808,5557,385292,7074,217001,23953,215929,25575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,17886,5661,6,gilbert
1248261,5100,447338,6406,6683106,288,332313,8865,280798,21987,649010,5296,370640,6596,210637,22299,209459,23908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5640,17734,5639,6,gilbert
1281354,5350,451857,6734,6549168,333,347182,9582,291697,23957,674925,5649,390464,7062,217976,24669,216354,26006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5670,17776,5669,6,gilbert
1173207,4876,414129,5457,7235826,384,327802,9959,269035,24629,614111,5371,364295,6785,207299,25331,205988,26576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5630,18102,5629,6,gilbert
1150399,4398,406645,5354,7497822,397,322773,8953,270306,22513,598746,4649,359926,5813,206260,23127,205077,24521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5656,18228,5655,6,gilbert
1253920,4891,441432,6061,6913552,323,339196,9496,283961,23415,658594,5341,386879,6750,214585,24025,213334,25322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,18018,5663,6,gilbert
1227518,5097,434685,6476,6942982,322,341081,9397,278855,23236,640836,5443,382171,6767,214268,23760,212677,25198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5662,18018,5661,6,gilbert
1194467,4940,421252,5677,7002218,323,339223,9382,271513,23410,616348,5300,368718,6574,213026,23936,212157,25427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5664,18188,5663,6,gilbert
1217689,5308,434089,6147,6834300,353,334757,9752,281723,23891,634765,5689,369312,6990,210858,24338,209074,25593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5618,17788,5617,6,gilbert
2240345,10920,774436,9617,10411518,567,587386,15270,476644,41253,1148840,11200,646554,13837,359297,41961,358957,43884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,23840,7528,6,gilbert
2130795,10809,734408,9220,10881312,575,567156,15138,450409,40833,1078963,11231,620228,13637,350877,41917,348590,43893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7529,24062,7528,6,gilbert
2180559,9878,743434,9298,10921714,498,574392,13997,461237,38447,1112165,10176,631609,12574,355879,39131,354826,41376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7558,24166,7557,6,gilbert
2152694,11375,761047,8085,10694674,586,561964,15228,469050,41094,1104041,11809,624807,14275,349461,42236,347182,43388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7472,23668,7471,6,gilbert
2207399,11123,752296,8463,9884824,580,589076,15345,471366,41036,1131223,11402,639299,13871,360317,41805,358103,43589,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7471,23548,7470,6,gilbert
2143265,10307,740501,9036,11458648,624,583524,15681,476127,42192,1101166,11088,637206,13391,355741,43177,353457,45081,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7545,24306,7544,6,gilbert
2249531,11329,772680,9369,9931438,486,590129,14215,475199,38271,1148949,11706,642703,14120,361810,39384,359231,41280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23532,7498,6,gilbert
2256776,11569,767259,9094,9744710,510,604204,14332,485292,39054,1154440,11754,642029,14207,366631,39825,364461,41549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,23538,7502,6,gilbert
2146192,9762,734909,8885,10564062,537,567195,14377,455077,38923,1089911,10318,622930,12666,352410,39824,350586,41593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23868,7508,6,gilbert
2293393,11975,795345,10353,9760504,585,604295,15891,484517,42134,1169163,12448,646599,14986,367658,43463,366065,45159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7536,23564,7535,6,gilbert
2163120,9821,749556,9312,11252552,522,566317,14429,454600,39229,1102268,10383,636552,12733,353282,40193,351461,42144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7569,24226,7568,6,gilbert
2080582,9699,718239,7913,11162274,587,563048,14884,463661,40034,1062430,10513,614998,12974,346476,40913,344945,42596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7465,23926,7464,6,gilbert
2147071,9518,741864,9752,11358562,547,580523,14630,465816,39634,1100357,10110,637214,12498,356938,40644,355012,42536,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7574,24404,7573,6,gilbert
2088267,9533,716758,8999,11558400,644,552044,15733,449974,42369,1066807,10239,614381,12587,347886,43448,346185,45420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,24290,7548,6,gilbert
2145461,9683,734812,8965,10843936,558,570470,14441,460207,38809,1095476,10364,628755,12598,352179,40000,358482,41681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7511,24038,7510,6,gilbert
2311869,12354,792748,10124,9636844,596,616948,15963,498964,42804,1177916,12635,656652,15060,375045,43849,371968,45952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7543,23624,7542,6,gilbert
2223990,9640,760741,9166,10316548,536,577412,14553,472267,39191,1136173,10443,634439,12927,358508,40184,356167,42268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7510,23704,7509,6,gilbert
2194002,11385,743130,9494,10452096,620,570627,15996,461406,42771,1114057,12117,624421,14623,355961,44095,353478,46050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7549,23882,7548,6,gilbert
2140358,10607,737205,9254,11210042,599,567307,15436,462619,41148,1097235,11292,629389,13748,352727,42683,350672,44590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7535,24186,7534,6,gilbert
2172274,9917,765215,9094,10527192,531,579335,14410,469819,39105,1095997,10109,629682,12464,356334,40281,353896,41677,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7507,23844,7506,6,gilbert
2173230,9784,745136,8933,10822070,586,590277,14887,482638,40142,1105247,10257,630659,12601,359522,41022,357948,42838,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7523,24028,7522,6,gilbert
2165548,10004,745287,8553,10382752,490,570412,14026,455610,38327,1099860,10203,628676,12688,353682,38891,351296,40994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7498,23748,7497,6,gilbert
2211930,12709,766428,8883,10655782,540,581882,14701,481935,39702,1138406,12645,645496,15364,359105,40643,356641,42439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7514,23884,7513,6,gilbert
2208754,11127,754773,9965,10361950,600,590461,15823,471429,42343,1120377,11559,629920,14032,361890,43297,360614,45132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7541,23866,7540,6,gilbert
2119389,8955,727783,8512,11205268,537,571302,14043,457864,38365,1088890,9509,634562,11685,352584,39230,351311,40948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,24184,7501,6,gilbert
2153689,9448,737511,8115,10492506,530,574967,14432,463023,39002,1108266,10098,634384,12516,353262,39787,353083,41358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7448,23718,7447,6,gilbert
2169714,9789,752107,8754,10943538,521,572120,14164,469049,38704,1117396,9860,643140,12582,355119,39474,352987,41238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7503,24062,7502,6,gilbert
2177435,10955,738256,9307,10379114,590,568663,15367,459773,40986,1097100,11375,623590,13871,354050,42367,352792,44239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7531,23802,7530,6,gilbert
2134725,9454,735521,8901,11090056,555,567617,14616,460105,39399,1095200,9924,631640,12277,352077,40760,350573,42374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7519,24076,7518,6,gilbert
2188046,9930,756253,8770,10518616,506,562711,14145,453145,38038,1120214,10178,636197,12513,352415,39243,349994,41246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23828,7498,6,gilbert
2146257,10082,739135,8739,10787542,530,571329,14369,468066,38868,1086968,10450,619123,12877,351925,39756,349701,41668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7506,23898,7505,6,gilbert
2150502,9936,745580,9616,10728038,544,561771,14600,447337,39336,1100544,9954,622632,12512,349824,40225,348165,42394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7513,23882,7512,6,gilbert
2249391,11057,775329,9788,10310424,587,596330,15501,489681,41678,1152815,11591,645820,13999,365426,42682,363011,44531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,23768,7532,6,gilbert
2218062,11057,750725,9471,10238620,554,584221,15009,470315,40250,1130379,11336,633913,13801,358952,41424,357342,43432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7521,23650,7520,6,gilbert
2157861,12287,737733,8850,11137492,572,572677,15047,467904,40577,1107457,12329,632382,14787,352842,41669,351716,43476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7527,24104,7526,6,gilbert
2169661,10267,740870,9040,10928034,605,577878,15315,474401,41351,1107736,10714,634803,13001,357593,42433,355111,44272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7533,24044,7532,6,gilbert
2104404,9195,717200,8809,11246800,615,549929,15691,439169,41527,1070759,10027,613873,12407,346496,42718,344588,44566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,24220,7541,6,gilbert
2208606,11813,756882,9732,10601408,501,596439,14147,482501,38434,1124324,12161,642234,14494,362108,39285,360940,41487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7555,24018,7554,6,gilbert
2193894,11974,753021,10095,10273530,502,591623,14033,477309,38391,1112854,12162,632342,14670,361569,39146,359247,41311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7500,23764,7499,6,gilbert
2198738,10148,760336,9749,11692518,601,578107,15460,479867,41556,1136506,10593,652662,13099,357715,42573,356240,44665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7596,24436,7595,6,gilbert
2163834,10494,740626,8893,10681278,626,578023,15880,452609,42596,1100310,11054,628462,13487,356189,43743,354161,45644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7547,24020,7546,6,gilbert
2165314,11918,738674,9302,10593216,512,571800,14102,470093,38431,1099180,11817,625029,14541,353152,39120,351604,41064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7502,23766,7501,6,gilbert
2131331,9546,735522,8939,10802050,582,562738,15098,444990,40780,1075448,9982,617337,12394,350989,41789,347999,43748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7528,23988,7527,6,gilbert
2152136,9739,725932,8687,10541720,515,572266,14017,463886,38215,1088094,10205,621520,12553,354860,38959,352135,40833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7499,23812,7498,6,gilbert
2200279,10088,735960,8823,10112054,562,588197,14983,464531,40740,1112100,10676,631068,13131,361291,41657,358898,43593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7524,23778,7523,6,gilbert
2184289,9392,759001,8805,10691724,568,574817,14896,467208,40458,1121501,10271,635417,12621,357370,41396,354755,43174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7522,23988,7521,6,gilbert
2212728,11745,778810,9300,10407122,577,589332,15441,479871,41808,1133820,12178,641777,14454,360731,42698,358747,44690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7532,23666,7531,6,gilbert
2070068,9390,710020,8418,11465520,585,559433,14939,448873,39881,1054753,9866,620274,12212,348059,40656,345806,42792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7525,24274,7524,6,gilbert
2134923,9776,738078,8743,10800684,523,570667,14363,460685,39053,1076373,9954,614054,12479,353445,40058,350857,41990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7509,23998,7508,6,gilbert


==> data/hyperbolic-ilp-analysed-solved.csv <==
n,solved
20,1.0
25,1.0
30,1.0
35,1.0
40,1.0
45,1.0
50,1.0
55,1.0
60,1.0
65,1.0
70,1.0


==> data/hyperbolic-ilp-analysed.csv <==
n,size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,solved,size_ilp_error,speed_ilp_ms_error,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,m_error,rho_error,k_error,speed_ilp_s_error,m_blowup_ilp_error,m_blowup_blelloch_error,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,15.0,2143.3572902,42.54,1.0,39.9,7.64,87.76,0.0,27.14,1.08,27.12,1.0,27.38,0.52,26.7,0.66,21.66,1.62,21.72,5.2,84.48,19.0,2.0,2.1433572902,1.1907624223994768,1.5422171227863708,1.0,2.894047374194423,55.78016133124219,6.161423106221286,0.18070158058105026,5.5033199627356675,0.5764352097334168,13.258935839343847,0.0,5.6319815630495995,0.07751234266428877,5.621428389907421,0.0,5.488656948839199,0.14274281139196338,5.366030722450787,0.1353453632265944,4.404305870858838,0.13868184113727539,4.412242707998475,0.11428571428571428,4.5936033608415405,0.0,0.0,0.055780161331242174,0.03947039425898205,0.0905163693509353,2.836,1.444
25,20.32,5629.31643266,69.78,0.24,64.76,4.54,151.64,0.0,39.9,1.38,39.9,1.04,45.14,0.92,44.04,0.94,31.62,1.96,31.5,5.46,112.64,24.0,2.0,5.6293164326600005,1.1943746442892853,1.6773471533877742,1.0,3.6074480776101354,176.94465810493216,10.780222253587107,0.2591036354001059,9.168991220412419,0.3884453576995965,19.71542522586654,0.0,7.724701962416624,0.13868184113727536,7.724701962416624,0.05598833697790122,8.076372190228856,0.07751234266428879,7.873688552931938,0.0678533833545024,6.035511239188223,0.11371284995504227,6.0142008816548485,0.19967320239607028,6.848032042648666,0.0,0.0,0.17694465810493204,0.04066322471743113,0.1306468570231443,3.434055118110236,1.5561023622047245
30,25.6,12648.61362862,101.08,0.36,94.44,4.46,237.24,0.04,51.28,1.74,51.28,1.36,63.64,1.0,62.68,1.0,41.64,2.12,41.6,5.72,136.8,29.0,2.0,12.648613628620001,1.2060783063382674,1.8247683742847598,1.0,4.8013603514514305,478.9009089750882,14.220403852010875,0.23393702274809963,12.094344773909999,0.25688876334844607,30.364724969098262,0.055988336977901204,10.35169945625611,0.1253240697112075,10.35169945625611,0.13714285714285712,11.998198504231322,0.0,11.886324160177372,0.0,8.720187228845631,0.1472468425911443,8.66520134132579,0.18106262306005552,8.666896909552825,0.0,0.0,0.47890090897508825,0.043998326412205614,0.150543435159726,3.9484375,1.6265625
35,28.8,25882.28514782,138.42,1.42,126.8,4.7,326.24,0.0,59.98,1.0,59.98,1.0,81.98,0.06,80.3,0.1,47.06,1.02,47.06,5.12,157.52,34.0,2.0,25.88228514782,1.1890613672445245,1.9342445911871613,1.0,5.5272239036999995,903.6746654257065,18.66307846951257,0.3186194710731577,15.464086108906448,0.2634155559226539,40.25512759834682,0.0,12.661300832675536,0.0,12.661300832675536,0.0,15.326912704821689,0.06785338335450239,15.02023125450389,0.08571428571428572,10.757802673750199,0.039999999999999994,10.79250079774784,0.1357067667090048,7.154103146917486,0.0,0.0,0.9036746654257066,0.03787426649229542,0.15991956093926268,4.8062499999999995,1.6340277777777779
40,39.96,51481.69598902,171.12,1.0,156.84,4.28,443.48,0.0,91.58,1.0,91.58,1.0,107.2,0.5,105.12,0.68,72.1,1.52,72.18,5.14,189.28,39.0,2.0,51.48169598902,1.219964896791837,1.9524285572389595,1.0,8.058147860319734,1648.2948339296981,25.325546672988402,0.057142857142857155,21.621482891998397,0.12828539611796366,63.67312546217948,0.0,18.911185762367616,0.0,18.911185762367616,0.0,19.737708652656284,0.14285714285714288,19.420724465773933,0.13327890045360688,14.781593628701934,0.1427428113919634,14.799524537315795,0.09913915184512843,8.10120474789688,0.0,0.0,1.6482948339296977,0.047616981181275594,0.1605029511316591,4.282282282282282,1.804304304304304
45,39.92,87996.09528836001,209.02,1.0,194.96,4.2,537.72,0.0,89.18,1.22,89.18,1.02,123.5,0.84,121.26,0.9,68.52,1.8,68.56,5.3,204.4,44.0,2.0,87.99609528836,1.2118811967618321,2.1084071422226116,1.0,9.386023478273101,3100.3062440556178,30.30982813598014,0.0,26.03068581658256,0.11428571428571425,79.46580915393612,0.0,22.302974268569876,0.11835608672690273,22.302974268569876,0.03999999999999999,24.682820597595025,0.10474458731327634,24.351897047169,0.08571428571428573,17.759595509275012,0.12777531299998796,17.78788030413646,0.13093073414159542,9.814608021324382,0.0,0.0,3.100306244055617,0.05727269183576317,0.20673746660782408,5.235971943887775,1.7164328657314627
50,33.88,153810.22352748,234.68,1.0,223.14,4.46,614.64,0.0,88.82,1.68,88.82,1.18,132.2,1.0,130.22,1.0,64.24,2.0,64.22,5.6,242.28,49.0,2.0,153.81022352748,1.1510707461259937,2.055640749865289,1.0,7.391918366896183,6005.3291777070135,31.14555374956989,0.0,27.66393128023476,0.14239926622145274,84.19130324954675,0.0,19.102532367650703,0.13327890045360685,19.102532367650703,0.10976784407027738,28.08215353100213,0.0,27.909199127140273,0.0,14.618809242666428,0.0,14.618108981810254,0.13997084244475302,12.819887611338368,0.0,0.0,6.005329177707013,0.038487399632497,0.19534931217585788,6.926800472255017,1.8961038961038958
55,44.96,253039.37142965998,300.98,1.0,278.72,4.66,767.96,0.0,111.56,1.92,111.56,1.6,155.64,0.98,152.66,1.0,82.74,2.16,82.54,6.0,271.48,54.0,2.0,253.03937142965998,1.1742010033663566,2.1815170945567277,1.0,10.371225499782895,9793.028344411134,45.371014391776335,0.0,39.406786528335395,0.1353453632265944,121.08038766683488,0.0,26.5998717198073,0.07751234266428877,26.5998717198073,0.13997084244475302,33.26974528036559,0.04,32.810183088268715,0.0,20.113215068908385,0.10474458731327636,20.109026098054695,0.13997084244475308,13.253600511959469,0.0,0.0,9.793028344411134,0.04196562159620097,0.19931352296149205,6.694395017793594,1.8403024911032027
60,55.12,403479.909349,332.22,1.0,313.08,4.84,956.52,0.0,137.7,1.96,137.7,1.88,187.92,1.02,186.08,1.04,108.74,2.6,108.7,6.36,306.4,59.0,2.0,403.479909349,1.1840419623319527,2.1491378428592394,1.0,12.776590839084882,16397.124639255922,47.08277695415051,0.0,42.98475629184592,0.11931778867326344,150.68183796953616,0.0,31.335980493186863,0.08,31.335980493186863,0.10902162301907951,39.57450591438062,0.04000000000000001,39.288730897169536,0.05598833697790122,26.290670961233314,0.16162440712835371,26.249804663996244,0.17851999259215207,14.066895571532765,0.0,0.0,16.39712463925592,0.04307921806297883,0.20126122229844168,6.0272133526850515,1.9727866473149491
65,48.76,585747.2015923801,357.2,0.72,339.52,4.86,959.52,0.0,132.82,1.0,132.82,1.0,176.32,0.12,173.6,0.5,100.06,1.14,99.82,5.4,325.92,64.0,2.0,585.74720159238,1.156082837246047,2.1554923197831486,1.0,13.350357023430545,25678.89741069027,55.957155622012486,0.1282853961179637,50.46692155688289,0.16172539083525606,174.20620425231704,0.0,38.24260643495388,0.0,38.24260643495388,0.0,46.211031106418375,0.09284615319583957,45.7362804230818,0.14285714285714288,28.762073099475845,0.09913915184512843,28.70396061699571,0.13997084244475302,17.134840030100744,0.0,0.0,25.67889741069028,0.04726568830022409,0.2118549515366051,7.325676784249385,2.0520918785890077
70,43.84,842509.20875754,389.04,0.96,363.9,5.14,1075.36,0.0,118.6,1.06,118.6,1.0,190.7,0.72,188.32,0.82,91.14,1.62,91.26,5.68,345.16,69.0,2.0,842.50920875754,1.126896517458763,2.148834910123912,1.0,11.054353284141605,32702.207477686166,63.13975325273553,0.05598833697790122,55.579242932033175,0.15129374051284258,192.90380607961055,0.0,31.328099143075487,0.06785338335450238,31.328099143075487,0.0,45.04290018574356,0.1282853961179637,44.50017894942236,0.10976784407027741,25.36035858885087,0.13868184113727536,25.382417826004634,0.1450123147479946,14.63352148392205,0.0,0.0,32.70220747768615,0.03309448564439613,0.20539888333850165,8.874087591240876,2.0789233576642334


==> data/hyperbolic-ilp-feasable-analysed.csv <==
n,speed_ilp_ms,size_ilp_feasable,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,solved,speed_ilp_ms_error,size_ilp_feasable_error,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,m_error,rho_error,k_error,speed_ilp_s_error,m_blowup_ilp_error,m_blowup_blelloch_error
20,2143.3572902,15.0,42.54,1.0,39.9,7.64,87.76,0.0,27.14,1.08,27.12,1.0,27.38,0.52,26.7,0.66,21.66,1.62,21.72,5.2,84.48,19.0,2.0,2.1433572902,1.1907624223994768,1.5422171227863708,1.0,55.78016133124219,2.894047374194423,6.161423106221286,0.18070158058105026,5.5033199627356675,0.5764352097334168,13.258935839343847,0.0,5.6319815630495995,0.07751234266428877,5.621428389907421,0.0,5.488656948839199,0.14274281139196338,5.366030722450787,0.1353453632265944,4.404305870858838,0.13868184113727539,4.412242707998475,0.11428571428571428,4.5936033608415405,0.0,0.0,0.055780161331242174,0.03947039425898205,0.0905163693509353
25,5629.31643266,20.32,69.78,0.24,64.76,4.54,151.64,0.0,39.9,1.38,39.9,1.04,45.14,0.92,44.04,0.94,31.62,1.96,31.5,5.46,112.64,24.0,2.0,5.6293164326600005,1.1943746442892853,1.6773471533877742,1.0,176.94465810493216,3.6074480776101354,10.780222253587107,0.2591036354001059,9.168991220412419,0.3884453576995965,19.71542522586654,0.0,7.724701962416624,0.13868184113727536,7.724701962416624,0.05598833697790122,8.076372190228856,0.07751234266428879,7.873688552931938,0.0678533833545024,6.035511239188223,0.11371284995504227,6.0142008816548485,0.19967320239607028,6.848032042648666,0.0,0.0,0.17694465810493204,0.04066322471743113,0.1306468570231443
30,12648.61362862,25.6,101.08,0.36,94.44,4.46,237.24,0.04,51.28,1.74,51.28,1.36,63.64,1.0,62.68,1.0,41.64,2.12,41.6,5.72,136.8,29.0,2.0,12.648613628620001,1.2060783063382674,1.8247683742847598,1.0,478.9009089750882,4.8013603514514305,14.220403852010875,0.23393702274809963,12.094344773909999,0.25688876334844607,30.364724969098262,0.055988336977901204,10.35169945625611,0.1253240697112075,10.35169945625611,0.13714285714285712,11.998198504231322,0.0,11.886324160177372,0.0,8.720187228845631,0.1472468425911443,8.66520134132579,0.18106262306005552,8.666896909552825,0.0,0.0,0.47890090897508825,0.043998326412205614,0.150543435159726
35,25882.28514782,28.8,138.42,1.42,126.8,4.7,326.24,0.0,59.98,1.0,59.98,1.0,81.98,0.06,80.3,0.1,47.06,1.02,47.06,5.12,157.52,34.0,2.0,25.88228514782,1.1890613672445245,1.9342445911871613,1.0,903.6746654257065,5.5272239036999995,18.66307846951257,0.3186194710731577,15.464086108906448,0.2634155559226539,40.25512759834682,0.0,12.661300832675536,0.0,12.661300832675536,0.0,15.326912704821689,0.06785338335450239,15.02023125450389,0.08571428571428572,10.757802673750199,0.039999999999999994,10.79250079774784,0.1357067667090048,7.154103146917486,0.0,0.0,0.9036746654257066,0.03787426649229542,0.15991956093926268
40,51481.69598902,39.96,171.12,1.0,156.84,4.28,443.48,0.0,91.58,1.0,91.58,1.0,107.2,0.5,105.12,0.68,72.1,1.52,72.18,5.14,189.28,39.0,2.0,51.48169598902,1.219964896791837,1.9524285572389595,1.0,1648.2948339296981,8.058147860319734,25.325546672988402,0.057142857142857155,21.621482891998397,0.12828539611796366,63.67312546217948,0.0,18.911185762367616,0.0,18.911185762367616,0.0,19.737708652656284,0.14285714285714288,19.420724465773933,0.13327890045360688,14.781593628701934,0.1427428113919634,14.799524537315795,0.09913915184512843,8.10120474789688,0.0,0.0,1.6482948339296977,0.047616981181275594,0.1605029511316591
45,87996.09528836001,39.92,209.02,1.0,194.96,4.2,537.72,0.0,89.18,1.22,89.18,1.02,123.5,0.84,121.26,0.9,68.52,1.8,68.56,5.3,204.4,44.0,2.0,87.99609528836,1.2118811967618321,2.1084071422226116,1.0,3100.3062440556178,9.386023478273101,30.30982813598014,0.0,26.03068581658256,0.11428571428571425,79.46580915393612,0.0,22.302974268569876,0.11835608672690273,22.302974268569876,0.03999999999999999,24.682820597595025,0.10474458731327634,24.351897047169,0.08571428571428573,17.759595509275012,0.12777531299998796,17.78788030413646,0.13093073414159542,9.814608021324382,0.0,0.0,3.100306244055617,0.05727269183576317,0.20673746660782408
50,153810.22352748,33.88,234.68,1.0,223.14,4.46,614.64,0.0,88.82,1.68,88.82,1.18,132.2,1.0,130.22,1.0,64.24,2.0,64.22,5.6,242.28,49.0,2.0,153.81022352748,1.1510707461259937,2.055640749865289,1.0,6005.3291777070135,7.391918366896183,31.14555374956989,0.0,27.66393128023476,0.14239926622145274,84.19130324954675,0.0,19.102532367650703,0.13327890045360685,19.102532367650703,0.10976784407027738,28.08215353100213,0.0,27.909199127140273,0.0,14.618809242666428,0.0,14.618108981810254,0.13997084244475302,12.819887611338368,0.0,0.0,6.005329177707013,0.038487399632497,0.19534931217585788
55,253039.37142965998,44.96,300.98,1.0,278.72,4.66,767.96,0.0,111.56,1.92,111.56,1.6,155.64,0.98,152.66,1.0,82.74,2.16,82.54,6.0,271.48,54.0,2.0,253.03937142965998,1.1742010033663566,2.1815170945567277,1.0,9793.028344411134,10.371225499782895,45.371014391776335,0.0,39.406786528335395,0.1353453632265944,121.08038766683488,0.0,26.5998717198073,0.07751234266428877,26.5998717198073,0.13997084244475302,33.26974528036559,0.04,32.810183088268715,0.0,20.113215068908385,0.10474458731327636,20.109026098054695,0.13997084244475308,13.253600511959469,0.0,0.0,9.793028344411134,0.04196562159620097,0.19931352296149205
60,403479.909349,55.12,332.22,1.0,313.08,4.84,956.52,0.0,137.7,1.96,137.7,1.88,187.92,1.02,186.08,1.04,108.74,2.6,108.7,6.36,306.4,59.0,2.0,403.479909349,1.1840419623319527,2.1491378428592394,1.0,16397.124639255922,12.776590839084882,47.08277695415051,0.0,42.98475629184592,0.11931778867326344,150.68183796953616,0.0,31.335980493186863,0.08,31.335980493186863,0.10902162301907951,39.57450591438062,0.04000000000000001,39.288730897169536,0.05598833697790122,26.290670961233314,0.16162440712835371,26.249804663996244,0.17851999259215207,14.066895571532765,0.0,0.0,16.39712463925592,0.04307921806297883,0.20126122229844168
65,585747.2015923801,48.76,357.2,0.72,339.52,4.86,959.52,0.0,132.82,1.0,132.82,1.0,176.32,0.12,173.6,0.5,100.06,1.14,99.82,5.4,325.92,64.0,2.0,585.74720159238,1.156082837246047,2.1554923197831486,1.0,25678.89741069027,13.350357023430545,55.957155622012486,0.1282853961179637,50.46692155688289,0.16172539083525606,174.20620425231704,0.0,38.24260643495388,0.0,38.24260643495388,0.0,46.211031106418375,0.09284615319583957,45.7362804230818,0.14285714285714288,28.762073099475845,0.09913915184512843,28.70396061699571,0.13997084244475302,17.134840030100744,0.0,0.0,25.67889741069028,0.04726568830022409,0.2118549515366051
70,842509.20875754,43.84,389.04,0.96,363.9,5.14,1075.36,0.0,118.6,1.06,118.6,1.0,190.7,0.72,188.32,0.82,91.14,1.62,91.26,5.68,345.16,69.0,2.0,842.50920875754,1.126896517458763,2.148834910123912,1.0,32702.207477686166,11.054353284141605,63.13975325273553,0.05598833697790122,55.579242932033175,0.15129374051284258,192.90380607961055,0.0,31.328099143075487,0.06785338335450238,31.328099143075487,0.0,45.04290018574356,0.1282853961179637,44.50017894942236,0.10976784407027741,25.36035858885087,0.13868184113727536,25.382417826004634,0.1450123147479946,14.63352148392205,0.0,0.0,32.70220747768615,0.03309448564439613,0.20539888333850165


==> data/hyperbolic-ilp-max-analysed.csv <==
n,size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,36,2559.30971,82,5,73,10,172,0,70,2,70,1,64,1,63,1,55,2,56,6,130,19,2,2.55930971,1.5294117647058822,2.38,9.0,2.25
25,52,7717.663339,165,6,132,9,256,0,111,2,111,2,121,1,120,1,86,4,86,8,196,24,2,7.717663339,1.619047619047619,2.9642857142857144,11.0,3.0
30,70,17899.978778,196,5,175,8,398,1,132,2,132,2,155,1,156,1,115,5,114,8,228,29,2,17.899978778,1.6481481481481481,3.077777777777778,14.0,3.5
35,76,35070.537734,288,4,244,7,530,0,183,1,183,1,191,1,183,1,174,2,174,7,232,34,2,35.070537734,1.4691358024691359,3.7169811320754715,16.5,3.0
40,98,66883.668422,325,2,273,5,766,0,227,1,227,1,270,1,270,1,161,2,164,6,258,39,2,66.883668422,1.621212121212121,3.462121212121212,19.0,5.0
45,112,116839.611083,499,1,425,5,956,0,325,2,325,2,361,1,354,1,243,3,246,6,286,44,2,116.839611083,1.7777777777777777,4.41044776119403,19.333333333333332,3.1944444444444446
50,112,211693.356178,521,1,479,5,1214,0,220,2,220,2,431,1,426,1,191,2,191,6,374,49,2,211.693356178,1.5714285714285714,4.830882352941177,23.75,4.833333333333333
55,172,331230.935533,666,1,542,5,1376,0,356,2,356,2,471,1,458,1,267,3,267,7,388,54,2,331.230935533,1.7049180327868851,3.7295081967213113,26.1,3.7142857142857144
60,194,561832.135368,727,1,647,6,1944,0,419,3,419,3,507,2,504,2,346,4,349,8,440,59,2,561.832135368,1.6689655172413793,4.826315789473684,28.5,3.3285714285714287
65,188,772413.698615,741,1,708,6,2052,0,586,1,586,1,635,1,632,1,395,2,395,6,472,64,2,772.413698615,1.8103448275862069,4.193965517241379,31.0,3.625
70,140,1112502.79476,966,1,836,6,2344,0,407,2,407,1,552,1,548,1,340,2,342,7,458,69,2,1112.50279476,1.4895104895104896,4.263513513513513,33.25,3.7222222222222223


==> data/hyperbolic-ilp-raw-all.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
6,1912.801577,32,0,32,4,56,0,7,1,7,1,7,0,7,1,7,1,7,5,20,70,19,2,1.912801577,1.0857142857142856,1.457142857142857,5.333333333333333,1.1666666666666667
0,2180.422324,0,1,0,6,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,100,19,2,2.1804223240000002,1.0,1.0,,
28,2074.084967,57,1,54,9,154,0,49,1,49,1,40,1,39,1,39,2,40,6,20,74,19,2,2.0740849669999997,1.3783783783783783,1.7702702702702702,2.0357142857142856,1.3928571428571428
22,2204.55262,39,1,39,4,98,0,34,1,34,1,36,1,36,1,33,2,33,6,20,88,19,2,2.20455262,1.25,1.4431818181818181,1.7727272727272727,1.5
16,2072.966876,71,1,66,8,102,0,34,1,34,1,50,1,44,1,20,2,19,5,20,72,19,2,2.0729668759999997,1.2222222222222223,1.9861111111111112,4.4375,1.25
2,2502.481366,4,1,4,10,6,0,2,1,2,1,2,0,2,0,2,1,2,5,20,130,19,2,2.502481366,1.0153846153846153,1.0307692307692307,2.0,1.0
2,1967.742438,15,1,15,10,26,0,3,1,3,1,3,0,3,0,3,1,3,5,20,78,19,2,1.967742438,1.0256410256410255,1.1923076923076923,7.5,1.5
0,1702.006234,0,1,0,6,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,60,19,2,1.702006234,1.0,1.0,,
8,2469.964888,39,1,39,4,60,0,23,1,23,1,16,1,14,1,14,2,14,5,20,112,19,2,2.469964888,1.0714285714285714,1.3482142857142858,4.875,1.75
0,2186.854193,0,1,0,9,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,102,19,2,2.1868541930000003,1.0,1.0,,
24,2205.469311,49,1,47,4,114,0,51,1,51,1,42,1,42,1,35,2,36,5,20,80,19,2,2.205469311,1.3,1.6125,2.0416666666666665,1.4583333333333333
26,1861.293262,51,1,45,9,172,0,39,1,39,1,37,1,37,1,39,2,39,5,20,62,19,2,1.861293262,1.4193548387096775,1.8225806451612903,1.9615384615384615,1.5
14,2282.459561,25,1,25,8,78,0,15,1,15,1,25,0,25,0,15,1,15,5,20,94,19,2,2.282459561,1.148936170212766,1.2659574468085106,1.7857142857142858,1.0714285714285714
2,2472.052708,11,1,11,10,18,0,7,1,7,1,4,1,4,1,4,1,4,5,20,120,19,2,2.472052708,1.0166666666666666,1.0916666666666666,5.5,2.0
20,1799.547313,69,1,61,6,158,0,47,1,47,1,48,1,47,1,35,2,34,6,20,50,19,2,1.799547313,1.4,2.38,3.45,1.75
6,1777.742554,45,1,44,9,76,0,6,1,6,1,10,0,8,0,6,2,6,5,20,64,19,2,1.777742554,1.09375,1.703125,7.5,1.0
20,1870.764606,47,1,45,8,138,0,35,2,35,1,35,0,35,1,35,1,35,5,20,66,19,2,1.870764606,1.303030303030303,1.7121212121212122,2.35,1.75
20,2109.125412,55,1,51,10,106,0,39,1,39,1,26,1,24,1,21,2,22,6,20,78,19,2,2.109125412,1.2564102564102564,1.705128205128205,2.75,1.05
36,2016.572704,69,1,67,7,142,0,64,2,63,1,64,1,62,1,43,2,44,5,20,68,19,2,2.016572704,1.5294117647058822,2.014705882352941,1.9166666666666667,1.1944444444444444
24,2406.009254,70,1,62,4,106,0,46,2,46,1,49,1,48,1,37,2,37,5,20,92,19,2,2.406009254,1.2608695652173914,1.7608695652173914,2.9166666666666665,1.5416666666666667
2,1994.944665,18,5,18,4,34,0,2,1,2,1,2,0,2,0,2,1,2,5,20,84,19,2,1.994944665,1.0238095238095237,1.2142857142857142,9.0,1.0
18,2075.219343,56,1,52,8,108,0,43,1,43,1,40,1,40,1,24,2,25,6,20,74,19,2,2.075219343,1.2432432432432432,1.7567567567567568,3.111111111111111,1.3333333333333333
12,2303.576473,36,1,36,4,60,0,15,1,15,1,12,0,12,0,12,1,12,5,20,98,19,2,2.303576473,1.1224489795918366,1.3673469387755102,3.0,1.0
32,2096.34171,66,1,61,10,128,0,55,1,55,1,56,1,55,1,48,2,47,5,20,76,19,2,2.0963417100000004,1.4210526315789473,1.868421052631579,2.0625,1.5
28,2466.063964,60,1,56,10,104,0,56,1,56,1,44,1,42,1,41,2,41,5,20,98,19,2,2.466063964,1.2857142857142858,1.6122448979591837,2.142857142857143,1.4642857142857142
26,2117.464956,45,1,43,7,138,0,36,1,36,1,35,1,34,1,36,2,36,5,20,80,19,2,2.1174649559999996,1.325,1.5625,1.7307692307692308,1.3846153846153846
12,2253.223768,36,1,36,8,58,0,22,1,22,1,14,0,14,0,14,2,14,6,20,94,19,2,2.253223768,1.127659574468085,1.3829787234042554,3.0,1.1666666666666667
24,2203.663591,56,0,54,9,120,0,47,1,47,1,46,0,46,1,39,2,39,5,20,94,19,2,2.203663591,1.2553191489361701,1.5957446808510638,2.3333333333333335,1.625
12,2193.501179,45,0,43,9,74,0,15,1,15,1,17,0,18,1,15,2,15,5,20,88,19,2,2.193501179,1.1363636363636365,1.5113636363636365,3.75,1.25
6,2023.865758,31,1,31,4,56,0,6,1,6,1,6,0,6,0,6,1,6,5,20,86,19,2,2.023865758,1.069767441860465,1.3604651162790697,5.166666666666667,1.0
10,2559.30971,23,1,23,8,42,0,14,1,14,1,12,0,12,0,12,1,12,5,20,120,19,2,2.55930971,1.0833333333333333,1.1916666666666667,2.3,1.2
22,2438.424562,65,1,58,10,118,0,54,1,54,1,51,1,52,1,35,2,35,6,20,92,19,2,2.4384245620000002,1.2391304347826086,1.7065217391304348,2.9545454545454546,1.5909090909090908
20,2108.480363,46,1,46,9,114,0,45,1,45,1,31,0,31,1,23,2,23,5,20,78,19,2,2.108480363,1.2564102564102564,1.5897435897435896,2.3,1.15
6,2388.027285,31,1,30,9,68,0,9,1,9,1,19,0,19,0,9,1,9,5,20,108,19,2,2.388027285,1.0555555555555556,1.287037037037037,5.166666666666667,1.5
8,2128.555481,51,1,48,8,102,0,17,1,17,1,29,1,27,1,11,2,12,5,20,80,19,2,2.128555481,1.1,1.6375,6.375,1.375
8,2229.247899,32,1,32,9,72,0,18,1,18,1,18,0,18,0,18,2,18,5,20,96,19,2,2.2292478989999998,1.0833333333333333,1.3333333333333333,4.0,2.25
24,2201.328513,57,1,54,7,124,0,51,1,51,1,41,1,40,1,41,2,41,5,20,80,19,2,2.201328513,1.3,1.7125,2.375,1.7083333333333333
16,1909.575772,69,1,55,7,126,0,25,1,25,1,43,1,42,1,25,2,25,5,20,66,19,2,1.909575772,1.2424242424242424,2.0454545454545454,4.3125,1.5625
8,2106.733906,38,1,35,9,74,0,23,1,23,1,18,0,16,1,15,1,15,5,20,78,19,2,2.106733906,1.1025641025641026,1.4871794871794872,4.75,1.875
32,2140.315685,70,1,66,8,110,0,50,1,50,1,64,1,63,1,44,2,43,5,20,82,19,2,2.140315685,1.3902439024390243,1.853658536585366,2.1875,1.375
20,2198.82215,48,1,44,10,100,0,30,1,30,1,37,1,37,1,23,2,23,6,20,80,19,2,2.19882215,1.25,1.6,2.4,1.15
2,2017.675067,17,1,17,9,32,0,2,1,2,1,2,0,2,0,2,1,2,5,20,86,19,2,2.017675067,1.0232558139534884,1.197674418604651,8.5,1.0
4,2154.195051,33,1,31,9,58,0,4,1,4,1,6,0,5,0,4,1,4,5,20,98,19,2,2.1541950510000003,1.0408163265306123,1.336734693877551,8.25,1.0
6,1959.546939,50,1,46,8,78,0,9,1,9,1,15,1,15,1,9,1,9,5,20,68,19,2,1.959546939,1.088235294117647,1.7352941176470589,8.333333333333334,1.5
0,2087.356362,0,1,0,8,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,92,19,2,2.087356362,1.0,1.0,,
22,2120.406029,73,1,62,9,146,0,36,2,36,1,51,1,48,1,36,2,36,6,20,74,19,2,2.120406029,1.2972972972972974,1.9864864864864864,3.3181818181818183,1.6363636363636365
18,1976.240717,31,1,31,6,140,0,27,1,27,1,25,0,25,1,27,2,27,5,20,74,19,2,1.9762407169999998,1.2432432432432432,1.4189189189189189,1.7222222222222223,1.5
20,2075.628959,52,1,52,4,120,0,33,1,33,1,45,1,45,1,33,2,33,6,20,72,19,2,2.0756289590000003,1.2777777777777777,1.7222222222222223,2.6,1.65
32,2134.940539,82,1,73,8,144,0,70,1,70,1,60,1,58,1,55,2,56,5,20,78,19,2,2.134940539,1.4102564102564104,2.051282051282051,2.5625,1.71875
24,2430.273946,62,0,55,9,130,0,42,1,42,1,36,1,34,1,36,2,36,5,20,90,19,2,2.430273946,1.2666666666666666,1.6888888888888889,2.5833333333333335,1.5
32,4765.584181,82,1,80,8,256,0,65,1,65,1,69,1,69,1,52,2,50,5,25,80,24,2,4.765584181,1.4,2.025,2.5625,1.625
0,5904.090035,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,25,144,24,2,5.904090035,1.0,1.0,,
6,4977.593555,40,0,40,4,74,0,6,1,6,1,6,0,6,1,6,2,6,5,25,98,24,2,4.977593555,1.0612244897959184,1.4081632653061225,6.666666666666667,1.0
32,5171.581373,143,0,122,8,222,0,40,1,40,1,80,1,79,1,36,2,36,5,25,86,24,2,5.171581373,1.372093023255814,2.6627906976744184,4.46875,1.125
14,5864.568034,40,1,40,8,188,0,42,1,42,1,40,1,40,1,42,2,42,5,25,118,24,2,5.8645680339999995,1.11864406779661,1.3389830508474576,2.857142857142857,3.0
24,5673.272449,76,0,73,4,152,0,60,2,60,1,50,1,48,1,48,2,47,5,25,116,24,2,5.673272449,1.206896551724138,1.6551724137931034,3.1666666666666665,2.0
34,5386.176077,85,0,85,4,234,0,70,2,70,1,66,1,63,1,50,2,53,5,25,100,24,2,5.386176077,1.34,1.85,2.5,1.4705882352941178
8,5595.193503,36,0,36,4,96,0,9,1,9,1,22,1,22,1,8,2,8,5,25,118,24,2,5.595193503000001,1.0677966101694916,1.305084745762712,4.5,1.0
44,5989.270936,92,0,83,4,210,0,67,1,67,1,65,1,65,1,57,2,55,6,25,122,24,2,5.989270936,1.360655737704918,1.7540983606557377,2.090909090909091,1.2954545454545454
16,7014.640964,46,0,46,4,90,0,39,2,39,1,32,1,32,1,30,2,30,5,25,164,24,2,7.014640964,1.0975609756097562,1.2804878048780488,2.875,1.875
22,5485.229887,80,0,78,4,172,0,50,1,50,1,52,1,51,1,37,2,37,5,25,106,24,2,5.485229887,1.2075471698113207,1.7547169811320755,3.6363636363636362,1.6818181818181819
10,5390.224972,60,0,59,9,100,0,17,1,17,1,17,1,17,1,14,2,14,6,25,110,24,2,5.390224972,1.0909090909090908,1.5454545454545454,6.0,1.4
22,5365.473547,81,2,77,4,170,0,42,2,42,1,31,1,29,1,25,2,25,5,25,106,24,2,5.365473547,1.2075471698113207,1.7641509433962264,3.6818181818181817,1.1363636363636365
2,6178.558155,22,0,22,4,40,0,3,1,3,1,4,1,4,1,3,2,3,5,25,142,24,2,6.178558154999999,1.0140845070422535,1.1549295774647887,11.0,1.5
24,5553.888948,66,0,66,4,168,0,47,2,47,1,47,1,47,1,37,2,37,5,25,112,24,2,5.553888948,1.2142857142857142,1.5892857142857142,2.75,1.5416666666666667
38,5391.818537,67,0,67,4,254,0,55,2,55,2,61,1,61,1,55,2,55,6,25,104,24,2,5.391818537,1.3653846153846154,1.6442307692307692,1.763157894736842,1.4473684210526316
16,5018.661909,107,0,103,4,188,0,18,1,18,1,66,1,63,1,17,2,17,8,25,86,24,2,5.018661909,1.186046511627907,2.244186046511628,6.6875,1.0625
6,5873.478736,18,0,18,4,30,0,6,2,6,1,6,1,6,0,6,2,6,5,25,134,24,2,5.873478736,1.044776119402985,1.1343283582089552,3.0,1.0
34,5640.98833,96,0,82,4,212,0,67,1,67,1,57,1,54,1,51,2,52,5,25,108,24,2,5.64098833,1.3148148148148149,1.8888888888888888,2.823529411764706,1.5
36,5287.060403,118,0,90,5,230,0,58,1,58,1,82,1,79,1,53,2,53,5,25,90,24,2,5.287060403000001,1.4,2.311111111111111,3.2777777777777777,1.4722222222222223
52,5328.533903,165,0,132,8,230,0,111,2,111,1,112,1,107,1,86,2,86,6,25,84,24,2,5.328533902999999,1.619047619047619,2.9642857142857144,3.173076923076923,1.6538461538461537
6,5014.115909,23,0,23,4,120,0,25,1,25,1,23,1,23,1,6,2,6,6,25,98,24,2,5.014115909,1.0612244897959184,1.2346938775510203,3.8333333333333335,1.0
18,6194.054146,55,0,55,4,122,0,28,2,28,1,32,1,32,1,24,2,24,5,25,138,24,2,6.194054146,1.1304347826086956,1.3985507246376812,3.0555555555555554,1.3333333333333333
18,5776.044277,62,0,61,4,100,0,35,1,35,1,36,1,36,1,23,2,23,7,25,122,24,2,5.776044277,1.1475409836065573,1.5081967213114753,3.4444444444444446,1.2777777777777777
0,4669.350189,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,25,90,24,2,4.669350189,1.0,1.0,,
12,5875.171868,74,0,72,4,146,0,15,1,15,1,31,1,29,1,14,2,14,6,25,122,24,2,5.875171868000001,1.098360655737705,1.6065573770491803,6.166666666666667,1.1666666666666667
28,6115.643534,105,0,102,4,230,0,88,1,88,1,86,1,84,1,73,2,73,6,25,116,24,2,6.115643534,1.2413793103448276,1.9051724137931034,3.75,2.607142857142857
20,5824.556423,60,0,60,4,152,0,45,1,45,1,41,1,41,1,37,2,37,5,25,118,24,2,5.824556423,1.1694915254237288,1.5084745762711864,3.0,1.85
2,5219.890572,22,0,22,4,38,0,5,1,5,1,5,1,5,1,5,1,5,5,25,108,24,2,5.219890572000001,1.0185185185185186,1.2037037037037037,11.0,2.5
16,6165.013657,25,0,25,4,74,0,20,2,20,1,25,1,25,1,20,2,20,5,25,138,24,2,6.165013657,1.1159420289855073,1.181159420289855,1.5625,1.25
14,5606.003424,46,0,41,4,192,0,31,2,31,1,30,1,30,1,31,4,31,6,25,110,24,2,5.606003424000001,1.1272727272727272,1.4181818181818182,3.2857142857142856,2.2142857142857144
30,5369.394872,115,0,113,4,232,0,62,2,62,1,65,1,60,1,46,2,46,5,25,100,24,2,5.369394872,1.3,2.15,3.8333333333333335,1.5333333333333334
4,5055.336045,20,0,20,4,72,0,4,2,4,1,20,1,20,1,4,2,4,5,25,104,24,2,5.055336045,1.0384615384615385,1.1923076923076923,5.0,1.0
24,6108.263606,99,1,79,4,170,0,51,1,51,1,78,1,78,1,45,2,43,5,25,122,24,2,6.108263606,1.1967213114754098,1.8114754098360655,4.125,1.875
38,5923.964266,124,0,115,4,196,0,70,2,70,1,81,1,81,1,52,2,50,6,25,110,24,2,5.923964266,1.3454545454545455,2.1272727272727274,3.263157894736842,1.368421052631579
10,4838.183184,82,0,72,4,164,0,10,1,10,1,35,1,32,1,10,2,10,6,25,88,24,2,4.838183184,1.1136363636363635,1.9318181818181819,8.2,1.0
26,6603.72593,72,0,63,4,146,0,53,2,53,1,38,1,33,1,34,2,33,6,25,142,24,2,6.6037259299999995,1.1830985915492958,1.5070422535211268,2.769230769230769,1.3076923076923077
6,5038.513978,20,0,20,4,84,0,22,1,22,1,20,0,20,1,10,2,10,7,25,96,24,2,5.038513978,1.0625,1.2083333333333333,3.3333333333333335,1.6666666666666667
22,5056.707803,133,0,110,4,214,0,25,1,25,1,76,1,68,1,25,2,25,5,25,86,24,2,5.056707803,1.255813953488372,2.546511627906977,6.045454545454546,1.1363636363636365
44,5197.542157,138,0,119,8,252,0,96,2,96,1,121,1,120,1,67,2,67,6,25,74,24,2,5.197542157,1.5945945945945945,2.864864864864865,3.1363636363636362,1.5227272727272727
30,5697.874219,98,0,88,4,200,0,65,1,65,1,57,1,54,1,55,2,56,5,25,110,24,2,5.697874219,1.2727272727272727,1.8909090909090909,3.2666666666666666,1.8333333333333333
8,5259.667992,51,0,51,4,90,0,11,2,11,1,11,1,11,1,10,2,10,5,25,110,24,2,5.259667992,1.0727272727272728,1.4636363636363636,6.375,1.25
16,7717.663339,31,0,31,4,96,0,29,1,29,1,31,1,31,1,29,2,29,5,25,196,24,2,7.717663339,1.0816326530612246,1.1581632653061225,1.9375,1.8125
22,4790.783749,91,6,84,4,244,0,54,1,54,1,74,1,73,1,54,2,54,6,25,78,24,2,4.790783749,1.2820512820512822,2.1666666666666665,4.136363636363637,2.4545454545454546
8,4674.973999,42,0,42,4,136,0,8,1,8,1,42,1,42,1,8,1,8,7,25,84,24,2,4.674973999,1.0952380952380953,1.5,5.25,1.0
14,5988.25925,77,0,76,4,128,0,48,2,48,2,29,1,29,1,25,2,25,5,25,126,24,2,5.9882592500000005,1.1111111111111112,1.6111111111111112,5.5,1.7857142857142858
16,6775.942204,73,0,69,4,120,0,31,1,31,1,28,1,26,1,22,2,22,5,25,156,24,2,6.775942204,1.1025641025641026,1.4679487179487178,4.5625,1.375
22,6750.557141,58,0,58,4,122,0,41,2,41,1,36,1,36,1,31,2,31,5,25,152,24,2,6.750557141,1.144736842105263,1.381578947368421,2.6363636363636362,1.4090909090909092
38,5687.392473,87,0,85,4,208,0,91,1,91,1,73,1,73,1,63,2,63,5,25,106,24,2,5.687392473,1.3584905660377358,1.820754716981132,2.289473684210526,1.6578947368421053
32,5615.342993,86,0,83,4,218,0,60,1,60,1,68,1,68,1,45,2,44,6,25,104,24,2,5.6153429930000005,1.3076923076923077,1.8269230769230769,2.6875,1.40625
10,11860.078185,74,0,73,4,134,0,10,1,10,1,12,1,10,1,10,2,10,5,30,134,29,2,11.860078185,1.0746268656716418,1.5522388059701493,7.4,1.0
48,10889.924681,139,0,123,5,374,0,85,2,85,2,119,1,119,1,85,5,85,6,30,96,29,2,10.889924681,1.5,2.4479166666666665,2.8958333333333335,1.7708333333333333
20,11997.670169,90,0,90,4,196,0,44,2,44,1,40,1,40,1,39,2,39,5,30,132,29,2,11.997670169000001,1.1515151515151516,1.6818181818181819,4.5,1.95
10,11756.28148,77,0,75,4,200,0,12,2,12,1,56,1,56,1,12,2,12,5,30,124,29,2,11.75628148,1.0806451612903225,1.6209677419354838,7.7,1.2
18,14413.035088,77,0,76,4,146,0,26,1,26,1,25,1,24,1,23,2,23,6,30,172,29,2,14.413035088,1.1046511627906976,1.447674418604651,4.277777777777778,1.2777777777777777
34,12209.986531,182,1,148,4,338,0,67,2,67,2,120,1,115,1,47,2,45,6,30,118,29,2,12.209986531,1.2881355932203389,2.542372881355932,5.352941176470588,1.3823529411764706
34,10130.742409,187,0,159,4,382,0,77,2,77,2,112,1,111,1,58,2,59,6,30,90,29,2,10.130742409,1.3777777777777778,3.077777777777778,5.5,1.7058823529411764
16,12822.169799,70,0,70,4,158,0,53,1,53,1,38,1,38,1,38,2,38,6,30,144,29,2,12.822169799,1.1111111111111112,1.4861111111111112,4.375,2.375
36,10709.503506,137,0,123,4,398,0,95,2,95,1,115,1,115,1,60,2,60,6,30,98,29,2,10.709503505999999,1.3673469387755102,2.3979591836734695,3.8055555555555554,1.6666666666666667
4,12996.225783,30,0,30,4,56,0,4,1,4,1,4,1,4,1,4,2,4,5,30,154,29,2,12.996225783,1.025974025974026,1.1948051948051948,7.5,1.0
26,11382.300722,108,0,106,4,358,0,65,2,65,1,107,1,106,1,30,2,30,6,30,114,29,2,11.382300722,1.2280701754385965,1.9473684210526316,4.153846153846154,1.1538461538461537
10,12536.158898,40,0,40,4,100,0,24,1,24,1,22,1,22,1,16,2,16,5,30,144,29,2,12.536158898,1.0694444444444444,1.2777777777777777,4.0,1.6
10,12246.477557,82,0,77,5,146,0,10,2,10,1,36,1,36,1,10,2,10,5,30,138,29,2,12.246477557,1.0724637681159421,1.5942028985507246,8.2,1.0
50,13890.077254,157,5,133,4,328,0,108,2,108,2,88,1,83,1,75,2,75,6,30,146,29,2,13.890077254,1.3424657534246576,2.0753424657534247,3.14,1.5
22,12965.796334,99,0,91,4,226,0,67,2,67,1,44,1,43,1,33,2,33,6,30,144,29,2,12.965796334,1.1527777777777777,1.6875,4.5,1.5
70,11989.196791,155,0,150,4,340,0,132,2,132,2,141,1,141,1,115,2,114,6,30,108,29,2,11.989196791,1.6481481481481481,2.435185185185185,2.2142857142857144,1.6428571428571428
8,13764.88783,28,0,28,4,64,0,8,2,8,1,14,1,14,1,8,2,8,6,30,166,29,2,13.76488783,1.0481927710843373,1.1686746987951808,3.5,1.0
38,11822.969072,176,1,136,4,326,0,76,2,76,2,126,1,121,1,50,2,48,6,30,116,29,2,11.822969072,1.3275862068965518,2.5172413793103448,4.631578947368421,1.3157894736842106
2,11513.725106,26,0,26,7,48,0,3,1,3,1,3,1,3,1,3,2,3,7,30,128,29,2,11.513725105999999,1.015625,1.203125,13.0,1.5
44,11144.874692,141,0,139,4,370,0,68,2,68,1,70,1,67,1,62,2,62,6,30,108,29,2,11.144874692,1.4074074074074074,2.3055555555555554,3.2045454545454546,1.4090909090909092
40,12374.046036,122,0,121,8,342,0,98,2,98,2,95,1,95,1,97,2,97,6,30,130,29,2,12.374046036,1.3076923076923077,1.9384615384615385,3.05,2.425
4,15821.295766,46,0,45,5,82,0,20,2,20,1,8,1,7,1,6,2,6,5,30,202,29,2,15.821295765999999,1.0198019801980198,1.2277227722772277,11.5,1.5
28,17899.978778,83,1,83,5,244,0,67,1,67,1,62,1,62,1,58,2,58,6,30,228,29,2,17.899978778,1.1228070175438596,1.3640350877192982,2.9642857142857144,2.0714285714285716
36,10701.841662,172,0,157,5,354,0,64,2,64,2,128,1,126,1,43,2,49,6,30,92,29,2,10.701841662000001,1.391304347826087,2.869565217391304,4.777777777777778,1.1944444444444444
6,12407.545308,55,0,55,4,146,1,6,1,6,1,30,1,30,1,6,2,6,5,30,146,29,2,12.407545308000001,1.0410958904109588,1.3767123287671232,9.166666666666666,1.0
18,11112.465449,76,0,76,4,218,0,21,1,21,1,56,1,56,1,19,2,19,5,30,116,29,2,11.112465449,1.1551724137931034,1.6551724137931034,4.222222222222222,1.0555555555555556
42,14702.234711,138,1,128,6,268,0,102,2,102,2,101,1,100,1,93,2,91,6,30,154,29,2,14.702234711,1.2727272727272727,1.896103896103896,3.2857142857142856,2.2142857142857144
42,12294.368656,106,0,104,4,294,0,92,2,92,1,69,1,68,1,70,2,70,5,30,134,29,2,12.294368656000001,1.3134328358208955,1.791044776119403,2.5238095238095237,1.6666666666666667
48,12440.684656,196,0,175,5,354,0,113,2,113,2,155,1,156,1,88,2,86,6,30,112,29,2,12.440684656,1.4285714285714286,2.75,4.083333333333333,1.8333333333333333
18,13387.597377,77,0,75,5,180,0,26,2,26,1,43,1,43,1,22,2,22,5,30,154,29,2,13.387597377,1.1168831168831168,1.5,4.277777777777778,1.2222222222222223
24,12655.076357,71,1,71,4,224,0,47,2,47,2,53,1,53,1,37,2,37,6,30,138,29,2,12.655076357,1.173913043478261,1.5144927536231885,2.9583333333333335,1.5416666666666667
52,12868.604006,129,1,127,5,360,0,87,1,87,1,80,1,88,1,75,2,75,6,30,132,29,2,12.868604006,1.393939393939394,1.9772727272727273,2.480769230769231,1.4423076923076923
22,17007.822583,55,1,55,6,208,0,59,1,59,1,55,1,55,1,55,2,55,7,30,200,29,2,17.007822583,1.11,1.275,2.5,2.5
28,11592.862851,175,0,162,4,318,0,55,2,55,1,92,1,88,1,41,3,41,6,30,112,29,2,11.592862851,1.25,2.5625,6.25,1.4642857142857142
30,12862.184081,85,0,85,4,316,0,67,2,67,2,74,1,74,1,47,2,48,6,30,136,29,2,12.862184080999999,1.2205882352941178,1.625,2.8333333333333335,1.5666666666666667
38,14356.596767,69,1,69,4,308,0,77,2,77,2,66,1,66,1,74,2,74,6,30,162,29,2,14.356596767000001,1.2345679012345678,1.4259259259259258,1.8157894736842106,1.9473684210526316
8,11248.526627,26,0,26,4,176,0,28,1,28,1,26,1,26,1,28,2,28,5,30,122,29,2,11.248526626999999,1.0655737704918034,1.2131147540983607,3.25,3.5
30,10728.152693,179,0,154,4,316,0,34,2,34,2,108,1,102,1,31,2,31,6,30,94,29,2,10.728152693,1.3191489361702127,2.904255319148936,5.966666666666667,1.0333333333333334
32,13814.140378,89,0,84,4,266,0,56,2,56,1,70,1,70,1,55,2,55,5,30,160,29,2,13.814140378,1.2,1.55625,2.78125,1.71875
28,11068.063342,130,0,120,4,364,0,70,2,70,2,86,1,84,1,50,2,50,8,30,108,29,2,11.068063342,1.2592592592592593,2.2037037037037037,4.642857142857143,1.7857142857142858
6,12046.422876,79,0,75,4,138,1,7,2,7,1,13,1,10,1,7,2,7,5,30,136,29,2,12.046422876000001,1.0441176470588236,1.5808823529411764,13.166666666666666,1.1666666666666667
4,13768.040267,46,2,45,4,84,0,4,2,4,1,6,1,5,1,4,2,4,5,30,168,29,2,13.768040267,1.0238095238095237,1.2738095238095237,11.5,1.0
48,12816.776116,188,1,163,7,332,0,91,2,91,2,108,1,103,1,90,2,90,6,30,132,29,2,12.816776116,1.3636363636363635,2.4242424242424243,3.9166666666666665,1.875
6,14345.223659,27,1,27,4,48,0,8,1,8,1,6,1,6,1,6,2,6,5,30,178,29,2,14.345223659,1.0337078651685394,1.151685393258427,4.5,1.0
8,12208.224309,74,0,72,4,130,0,9,2,9,1,15,1,13,1,9,2,9,6,30,136,29,2,12.208224308999998,1.0588235294117647,1.5441176470588236,9.25,1.125
16,10430.743089,133,0,131,4,252,0,17,2,17,1,50,1,47,1,16,2,16,5,30,104,29,2,10.430743089,1.1538461538461537,2.2788461538461537,8.3125,1.0
32,13884.234116,95,1,93,4,262,0,68,2,68,2,82,1,81,1,64,4,64,6,30,156,29,2,13.884234116,1.205128205128205,1.608974358974359,2.96875,2.0
62,11624.066087,149,0,143,4,362,0,119,2,119,2,119,1,118,1,96,2,95,6,30,114,29,2,11.624066087,1.543859649122807,2.307017543859649,2.403225806451613,1.5483870967741935
10,16429.424186,53,0,53,5,126,0,13,2,13,1,26,1,26,1,12,2,12,5,30,202,29,2,16.429424186,1.0495049504950495,1.2623762376237624,5.3,1.2
4,10491.356755,56,0,55,4,102,0,5,2,5,1,8,1,8,1,5,2,5,6,30,108,29,2,10.491356755,1.037037037037037,1.5185185185185186,14.0,1.25
12,22516.157752,61,1,61,4,156,0,13,1,13,1,60,0,60,0,13,1,13,5,35,140,34,2,22.516157751999998,1.0857142857142856,1.4357142857142857,5.083333333333333,1.0833333333333333
48,22055.684907,197,1,183,5,530,0,90,1,90,1,130,1,126,1,68,1,66,5,35,126,34,2,22.055684907,1.380952380952381,2.5634920634920637,4.104166666666667,1.4166666666666667
26,23553.037067,200,1,174,6,404,0,51,1,51,1,91,0,86,0,31,1,31,5,35,140,34,2,23.553037067,1.1857142857142857,2.4285714285714284,7.6923076923076925,1.1923076923076923
4,22012.395253,34,0,34,4,120,0,6,1,6,1,34,0,34,0,6,1,6,5,35,136,34,2,22.012395252999998,1.0294117647058822,1.25,8.5,1.5
34,26442.180379,155,4,152,4,364,0,111,1,111,1,99,0,99,0,79,1,79,5,35,162,34,2,26.442180379,1.2098765432098766,1.9567901234567902,4.5588235294117645,2.323529411764706
8,22835.800099,95,1,92,4,218,0,8,1,8,1,39,0,39,0,8,1,8,5,35,144,34,2,22.835800099,1.0555555555555556,1.6597222222222223,11.875,1.0
36,22259.172869,278,3,222,4,472,0,39,1,39,1,172,0,166,0,36,1,36,5,35,120,34,2,22.259172869,1.3,3.316666666666667,7.722222222222222,1.0
28,26750.58258,119,0,119,5,282,0,53,1,53,1,45,0,45,0,31,1,31,5,35,168,34,2,26.75058258,1.1666666666666667,1.7083333333333333,4.25,1.1071428571428572
26,28427.215373,110,2,109,5,336,0,66,1,66,1,87,0,87,0,65,1,65,5,35,180,34,2,28.427215373,1.1444444444444444,1.6111111111111112,4.230769230769231,2.5
20,23118.211984,113,0,102,5,302,0,37,1,37,1,38,0,35,0,33,1,33,5,35,140,34,2,23.118211984000002,1.1428571428571428,1.8071428571428572,5.65,1.65
74,27792.406628,185,1,172,6,518,0,159,1,159,1,148,0,146,0,135,1,139,5,35,164,34,2,27.792406628000002,1.451219512195122,2.1280487804878048,2.5,1.8243243243243243
20,27226.523782,106,1,103,4,232,0,63,1,63,1,46,0,45,0,42,1,42,5,35,172,34,2,27.226523782,1.1162790697674418,1.6162790697674418,5.3,2.1
6,23084.223637,86,0,83,4,158,0,6,1,6,1,10,0,9,0,6,1,6,5,35,144,34,2,23.084223637,1.0416666666666667,1.5972222222222223,14.333333333333334,1.0
34,25173.672081,195,1,159,5,448,0,59,1,59,1,101,0,99,0,59,1,59,5,35,148,34,2,25.173672081,1.2297297297297298,2.3175675675675675,5.735294117647059,1.7352941176470589
24,29437.892316,91,1,91,5,292,0,50,1,50,1,56,0,56,0,45,1,45,5,35,196,34,2,29.437892316000003,1.1224489795918366,1.4642857142857142,3.7916666666666665,1.875
32,32315.388823,154,1,122,4,300,0,63,1,63,1,73,0,69,0,56,1,56,5,35,206,34,2,32.315388823,1.1553398058252426,1.7475728155339805,4.8125,1.75
10,22397.383692,93,1,85,4,264,0,38,1,38,1,40,0,39,0,11,1,12,5,35,136,34,2,22.397383692,1.0735294117647058,1.6838235294117647,9.3,1.1
62,27966.108057,191,3,159,4,456,0,118,1,118,1,115,0,110,0,108,1,108,5,35,168,34,2,27.966108057,1.369047619047619,2.136904761904762,3.0806451612903225,1.7419354838709677
76,35070.537734,192,2,192,4,452,0,183,1,183,1,174,0,174,0,174,1,174,5,35,162,34,2,35.070537734,1.4691358024691359,2.185185185185185,2.526315789473684,2.289473684210526
26,24209.640219,114,0,105,4,440,0,68,1,68,1,88,0,88,0,51,1,50,5,35,146,34,2,24.209640219,1.178082191780822,1.7808219178082192,4.384615384615385,1.9615384615384615
46,23346.368831,175,1,166,5,514,0,94,1,94,1,131,0,129,0,69,1,67,5,35,132,34,2,23.346368831,1.3484848484848484,2.3257575757575757,3.8043478260869565,1.5
10,23513.716465,119,3,109,4,208,0,10,1,10,1,20,0,17,0,10,1,10,5,35,146,34,2,23.513716465,1.0684931506849316,1.8150684931506849,11.9,1.0
6,32546.622252,47,1,47,5,80,0,22,1,22,1,10,0,10,0,10,1,10,5,35,232,34,2,32.546622252,1.0258620689655173,1.2025862068965518,7.833333333333333,1.6666666666666667
32,21962.729589,216,0,193,4,466,0,61,1,61,1,131,0,129,0,42,1,42,5,35,116,34,2,21.962729589,1.2758620689655173,2.8620689655172415,6.75,1.3125
6,24071.686133,87,3,85,4,154,0,7,1,7,1,13,0,11,0,7,1,7,7,35,152,34,2,24.071686133,1.0394736842105263,1.5723684210526316,14.5,1.1666666666666667
22,24568.733173,150,1,142,6,400,0,50,1,50,1,103,0,102,0,26,1,27,5,35,148,34,2,24.568733173000002,1.1486486486486487,2.0135135135135136,6.818181818181818,1.1818181818181819
32,25622.345488,152,1,143,4,464,0,74,1,74,1,91,0,91,0,52,1,53,5,35,154,34,2,25.622345488,1.2077922077922079,1.9870129870129871,4.75,1.625
32,26122.488543,97,3,97,4,378,0,74,1,74,1,66,0,66,0,56,1,56,5,35,162,34,2,26.122488543,1.1975308641975309,1.5987654320987654,3.03125,1.75
48,31082.458014,153,1,146,6,352,0,120,1,120,1,124,0,122,0,87,1,85,5,35,194,34,2,31.082458014,1.2474226804123711,1.788659793814433,3.1875,1.8125
10,26262.800662,122,1,120,7,206,0,25,1,25,1,27,0,24,0,16,1,17,5,35,168,34,2,26.262800662,1.0595238095238095,1.7261904761904763,12.2,1.6
10,21317.387411,94,4,92,4,214,0,13,1,13,1,41,0,41,0,13,1,13,5,35,126,34,2,21.317387411,1.0793650793650793,1.746031746031746,9.4,1.3
2,27441.27762,33,1,33,6,64,0,2,1,2,1,2,0,2,0,2,1,2,5,35,186,34,2,27.44127762,1.010752688172043,1.1774193548387097,16.5,1.0
66,27811.568622,203,1,187,4,498,0,164,1,164,1,167,0,166,0,142,1,141,5,35,146,34,2,27.811568622,1.452054794520548,2.3904109589041096,3.0757575757575757,2.1515151515151514
32,28367.970315,187,2,158,4,422,0,64,1,64,1,138,0,137,0,44,1,43,5,35,172,34,2,28.367970314999997,1.186046511627907,2.0872093023255816,5.84375,1.375
52,21883.232005,265,1,244,7,504,0,98,1,98,1,191,0,183,0,65,1,67,5,35,116,34,2,21.883232005,1.4482758620689655,3.2844827586206895,5.096153846153846,1.25
4,23644.817538,32,0,32,7,52,0,8,1,8,1,8,0,8,0,7,1,7,5,35,152,34,2,23.644817537999998,1.0263157894736843,1.2105263157894737,8.0,1.75
8,23293.979515,87,3,84,4,212,0,8,1,8,1,38,0,38,0,8,1,8,7,35,144,34,2,23.293979515,1.0555555555555556,1.6041666666666667,10.875,1.0
48,21206.246351,288,0,219,4,518,0,86,1,86,1,183,1,175,1,57,2,55,5,35,106,34,2,21.206246351,1.4528301886792452,3.7169811320754715,6.0,1.1875
24,25433.33273,146,1,139,4,292,0,29,1,29,1,83,0,78,0,25,1,25,5,35,156,34,2,25.433332729999997,1.1538461538461537,1.935897435897436,6.083333333333333,1.0416666666666667
2,25905.93531,25,3,25,4,46,0,3,1,3,1,4,0,4,0,3,1,3,5,35,170,34,2,25.90593531,1.011764705882353,1.1470588235294117,12.5,1.5
34,23527.240571,228,0,211,5,418,0,42,1,42,1,160,1,156,1,39,1,38,5,35,132,34,2,23.527240571,1.2575757575757576,2.727272727272727,6.705882352941177,1.1470588235294117
24,26015.290132,132,1,126,5,336,0,85,1,85,1,87,0,87,0,72,1,72,5,35,158,34,2,26.015290131999997,1.1518987341772151,1.8354430379746836,5.5,3.0
12,28713.821079,69,2,67,4,178,0,20,1,20,1,23,0,23,0,20,1,20,5,35,192,34,2,28.713821079000002,1.0625,1.359375,5.75,1.6666666666666667
46,29623.421116,164,1,158,5,432,0,116,1,116,1,92,0,89,1,76,1,76,5,35,186,34,2,29.623421116000003,1.2473118279569892,1.881720430107527,3.5652173913043477,1.6521739130434783
36,25797.121451,254,3,216,4,468,0,70,1,70,1,165,0,164,0,49,1,48,5,35,146,34,2,25.797121451,1.2465753424657535,2.73972602739726,7.055555555555555,1.3611111111111112
36,29032.285716,82,3,82,4,336,0,69,1,69,1,57,0,57,0,59,1,59,5,35,186,34,2,29.032285715999997,1.1935483870967742,1.4408602150537635,2.2777777777777777,1.6388888888888888
10,26214.695286,70,1,68,6,126,0,17,1,17,1,12,0,12,0,10,1,10,5,35,172,34,2,26.214695285999998,1.058139534883721,1.4069767441860466,7.0,1.0
36,27982.943699,126,1,118,6,342,0,76,1,76,1,93,0,93,0,65,1,65,5,35,176,34,2,27.982943699,1.2045454545454546,1.7159090909090908,3.5,1.8055555555555556
68,27852.734559,207,3,174,5,510,0,119,1,119,1,119,0,116,1,95,1,99,7,35,164,34,2,27.852734559,1.4146341463414633,2.2621951219512195,3.0441176470588234,1.3970588235294117
40,29304.791983,142,1,140,4,378,0,92,1,92,1,74,0,73,0,70,1,69,5,35,188,34,2,29.304791982999998,1.2127659574468086,1.7553191489361701,3.55,1.75
44,53126.840337,151,1,141,4,552,0,114,1,114,1,89,1,86,1,88,2,89,6,40,198,39,2,53.126840337000004,1.2222222222222223,1.7626262626262625,3.4318181818181817,2.0
72,54925.856123,221,1,209,4,586,0,154,1,154,1,136,0,131,1,119,2,117,5,40,198,39,2,54.925856122999996,1.3636363636363635,2.1161616161616164,3.0694444444444446,1.6527777777777777
6,42583.450212,101,1,99,4,188,0,6,1,6,1,10,0,9,0,6,1,6,5,40,160,39,2,42.583450212,1.0375,1.63125,16.833333333333332,1.0
54,46209.944176,284,1,227,4,640,0,93,1,93,1,174,1,168,1,79,1,80,5,40,160,39,2,46.209944176,1.3375,2.775,5.2592592592592595,1.462962962962963
2,42394.445067,36,1,36,4,70,0,2,1,2,1,2,0,2,0,2,1,2,5,40,162,39,2,42.394445067,1.0123456790123457,1.2222222222222223,18.0,1.0
16,55227.111127,84,1,84,4,244,0,49,1,49,1,37,0,37,0,37,1,37,5,40,220,39,2,55.22711112699999,1.0727272727272728,1.3818181818181818,5.25,2.3125
10,38678.887482,109,1,107,4,314,0,10,1,10,1,77,0,77,0,10,1,10,5,40,138,39,2,38.678887482,1.0724637681159421,1.789855072463768,10.9,1.0
34,53136.69696,301,1,262,4,536,0,64,1,64,1,110,1,99,1,60,1,60,5,40,190,39,2,53.13669696,1.1789473684210525,2.5842105263157893,8.852941176470589,1.7647058823529411
34,55816.26722,149,1,149,4,422,0,89,1,89,1,98,0,98,0,79,1,79,5,40,214,39,2,55.81626722,1.158878504672897,1.6962616822429906,4.382352941176471,2.323529411764706
18,53061.685291,67,2,67,5,206,0,45,1,45,1,59,0,59,0,37,1,37,5,40,210,39,2,53.061685291,1.0857142857142856,1.319047619047619,3.7222222222222223,2.0555555555555554
2,59988.995327,21,1,21,4,30,0,17,1,17,1,10,0,10,1,10,1,10,5,40,258,39,2,59.988995327,1.0077519379844961,1.0813953488372092,10.5,5.0
56,50979.313798,159,1,159,5,662,0,126,1,126,1,144,0,144,0,126,2,126,5,40,186,39,2,50.979313798,1.3010752688172043,1.8548387096774193,2.8392857142857144,2.25
62,55977.028093,202,1,200,4,612,0,157,1,157,1,167,1,167,1,122,2,122,5,40,202,39,2,55.977028093,1.306930693069307,2.0,3.2580645161290325,1.967741935483871
98,51895.243021,156,1,156,4,712,0,164,1,164,1,145,0,145,1,145,2,145,5,40,192,39,2,51.895243021,1.5104166666666667,1.8125,1.5918367346938775,1.4795918367346939
30,53906.763559,192,1,177,4,510,0,108,1,108,1,113,1,112,1,71,2,70,5,40,196,39,2,53.906763559,1.153061224489796,1.9795918367346939,6.4,2.3666666666666667
68,42756.470039,259,1,224,5,766,0,104,1,104,1,170,1,166,1,104,2,104,6,40,140,39,2,42.756470039,1.4857142857142858,2.85,3.8088235294117645,1.5294117647058822
72,58501.865359,205,1,201,4,562,0,213,1,213,1,169,1,169,1,154,2,154,5,40,206,39,2,58.501865359,1.3495145631067962,1.9951456310679612,2.8472222222222223,2.138888888888889
14,51663.844642,98,1,98,5,232,0,17,1,17,1,42,0,42,0,17,1,17,5,40,200,39,2,51.663844641999994,1.07,1.49,7.0,1.2142857142857142
82,44819.038101,325,1,267,4,708,0,179,1,179,1,270,1,270,1,161,2,164,6,40,132,39,2,44.819038101,1.621212121212121,3.462121212121212,3.9634146341463414,1.9634146341463414
2,45510.555126,38,1,38,4,74,0,2,1,2,1,2,0,2,0,2,1,2,5,40,174,39,2,45.510555126,1.0114942528735633,1.2183908045977012,19.0,1.0
34,52287.583543,148,1,122,4,358,0,75,1,75,1,87,0,86,1,60,2,60,5,40,194,39,2,52.287583543000004,1.175257731958763,1.7628865979381443,4.352941176470588,1.7647058823529411
26,60836.390268,136,1,136,5,366,0,73,1,73,1,59,0,59,1,61,2,61,6,40,232,39,2,60.836390268,1.1120689655172413,1.5862068965517242,5.230769230769231,2.3461538461538463
6,45489.140661,54,1,54,5,146,0,6,1,6,1,26,0,26,0,6,1,6,5,40,172,39,2,45.489140661,1.0348837209302326,1.313953488372093,9.0,1.0
78,56385.961064,291,1,251,4,710,0,170,1,170,1,212,1,208,1,139,2,139,6,40,188,39,2,56.385961064,1.4148936170212767,2.547872340425532,3.730769230769231,1.7820512820512822
72,58335.876162,256,1,228,4,616,0,179,1,179,1,171,1,169,1,123,2,122,5,40,210,39,2,58.335876162,1.3428571428571427,2.219047619047619,3.5555555555555554,1.7083333333333333
26,50133.188133,176,1,157,5,484,0,96,1,96,1,88,1,86,1,32,2,33,5,40,188,39,2,50.133188133000004,1.1382978723404256,1.9361702127659575,6.769230769230769,1.2307692307692308
2,40734.15387,36,1,36,5,70,0,2,1,2,1,2,0,2,0,2,1,2,5,40,152,39,2,40.73415387,1.013157894736842,1.236842105263158,18.0,1.0
16,56241.682287,100,1,96,4,344,0,49,1,49,1,77,0,77,1,22,1,22,5,40,220,39,2,56.241682287,1.0727272727272728,1.4545454545454546,6.25,1.375
28,45942.825735,274,1,240,4,508,0,34,1,34,1,110,1,107,1,28,1,28,5,40,166,39,2,45.942825735,1.1686746987951808,2.6506024096385543,9.785714285714286,1.0
0,49895.792867,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,40,202,39,2,49.895792867,1.0,1.0,,
0,59619.036126,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,40,248,39,2,59.619036126,1.0,1.0,,
64,52926.285481,230,1,212,4,606,0,114,1,114,1,131,1,130,1,109,1,109,5,40,190,39,2,52.926285481,1.3368421052631578,2.210526315789474,3.59375,1.703125
58,60083.796188,160,1,159,4,590,0,155,1,155,1,146,1,146,1,119,2,119,5,40,226,39,2,60.083796188,1.2566371681415929,1.7079646017699115,2.7586206896551726,2.0517241379310347
66,50702.575378,217,1,214,4,686,0,165,1,165,1,183,1,183,1,109,2,109,6,40,174,39,2,50.702575378,1.3793103448275863,2.2471264367816093,3.287878787878788,1.6515151515151516
28,53191.120823,198,1,188,4,388,0,151,1,151,1,93,0,91,1,85,2,84,5,40,200,39,2,53.191120823,1.14,1.99,7.071428571428571,3.0357142857142856
8,45561.114354,141,1,131,4,254,0,8,1,8,1,18,0,17,0,8,1,8,5,40,172,39,2,45.561114354,1.0465116279069768,1.819767441860465,17.625,1.0
46,46116.812046,206,1,199,4,598,0,99,1,99,1,105,1,97,1,82,2,84,5,40,164,39,2,46.116812046,1.2804878048780488,2.2560975609756095,4.478260869565218,1.7826086956521738
16,45699.525886,180,1,166,5,316,0,18,1,18,1,62,0,58,1,16,1,16,5,40,170,39,2,45.699525886,1.0941176470588236,2.0588235294117645,11.25,1.0
64,48015.921841,244,1,202,4,694,0,122,1,122,1,180,1,172,1,104,2,105,5,40,168,39,2,48.015921841,1.380952380952381,2.4523809523809526,3.8125,1.625
18,54836.741333,82,1,82,5,250,0,57,1,57,1,66,0,66,0,53,1,53,5,40,214,39,2,54.836741333,1.0841121495327102,1.3831775700934579,4.555555555555555,2.9444444444444446
36,48681.117338,243,1,240,5,440,0,53,1,53,1,125,1,118,1,53,1,53,5,40,172,39,2,48.68111733799999,1.2093023255813953,2.4127906976744184,6.75,1.4722222222222223
74,52947.116219,291,1,253,4,710,0,150,1,150,1,249,1,243,1,124,2,122,5,40,152,39,2,52.947116219,1.486842105263158,2.914473684210526,3.9324324324324325,1.6756756756756757
32,47783.856838,309,1,273,5,530,0,52,1,52,1,175,1,163,1,38,2,39,5,40,174,39,2,47.783856838,1.1839080459770115,2.7758620689655173,9.65625,1.1875
92,49934.237352,252,1,226,5,668,0,196,1,196,1,175,1,174,1,147,2,145,6,40,170,39,2,49.934237352,1.5411764705882354,2.4823529411764707,2.739130434782609,1.5978260869565217
18,56765.87434,67,1,67,4,318,0,44,1,44,1,36,0,36,0,38,1,38,5,40,228,39,2,56.76587434,1.0789473684210527,1.293859649122807,3.7222222222222223,2.111111111111111
66,66883.668422,229,1,227,4,584,0,196,1,196,1,189,1,189,1,150,2,150,5,40,244,39,2,66.883668422,1.2704918032786885,1.9385245901639345,3.4696969696969697,2.272727272727273
78,51329.217076,224,1,201,4,686,0,169,1,169,1,155,1,152,1,139,2,138,5,40,184,39,2,51.329217076,1.423913043478261,2.217391304347826,2.871794871794872,1.7820512820512822
30,56059.868603,121,1,121,4,282,0,89,1,89,1,74,0,74,1,62,1,62,5,40,218,39,2,56.059868603000005,1.1376146788990826,1.555045871559633,4.033333333333333,2.066666666666667
82,49114.912425,278,1,225,4,696,0,227,1,227,1,195,1,190,1,159,2,163,5,40,166,39,2,49.114912425,1.4939759036144578,2.674698795180723,3.3902439024390243,1.9390243902439024
58,50389.105732,255,1,214,5,650,0,117,1,117,1,147,1,144,1,108,2,108,5,40,170,39,2,50.389105732000004,1.3411764705882352,2.5,4.396551724137931,1.8620689655172413
18,81555.708669,206,1,197,4,584,0,56,1,56,1,141,1,141,1,23,2,22,5,45,184,44,2,81.555708669,1.0978260869565217,2.119565217391304,11.444444444444445,1.2777777777777777
104,81166.837799,292,1,271,4,920,0,214,2,214,1,235,1,233,1,155,3,154,6,45,166,44,2,81.166837799,1.6265060240963856,2.7590361445783134,2.8076923076923075,1.4903846153846154
0,88360.894415,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,45,228,44,2,88.360894415,1.0,1.0,,
0,93140.535817,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,45,242,44,2,93.140535817,1.0,1.0,,
80,78676.832826,324,1,306,4,914,0,188,1,188,1,205,1,204,1,143,2,145,6,45,164,44,2,78.676832826,1.4878048780487805,2.975609756097561,4.05,1.7875
14,80617.942354,209,1,197,4,434,0,14,1,14,1,66,1,63,1,14,2,14,5,45,190,44,2,80.617942354,1.0736842105263158,2.1,14.928571428571429,1.0
48,105859.503109,264,1,249,4,606,0,152,2,152,1,144,1,140,1,109,2,110,5,45,246,44,2,105.859503109,1.1951219512195121,2.073170731707317,5.5,2.2708333333333335
2,89788.747097,38,1,38,4,72,0,3,1,3,1,3,1,3,1,3,2,3,5,45,222,44,2,89.788747097,1.009009009009009,1.1711711711711712,19.0,1.5
22,79761.957841,148,1,147,4,416,0,47,1,47,1,79,0,79,1,23,1,23,5,45,186,44,2,79.761957841,1.118279569892473,1.7956989247311828,6.7272727272727275,1.0454545454545454
12,83789.095952,203,1,188,4,358,0,12,1,12,1,30,1,26,1,12,1,12,5,45,202,44,2,83.789095952,1.0594059405940595,2.004950495049505,16.916666666666668,1.0
50,91614.418162,241,1,239,4,660,0,138,1,138,1,119,1,116,1,92,2,92,5,45,212,44,2,91.614418162,1.2358490566037736,2.1367924528301887,4.82,1.84
82,83164.180143,344,1,309,4,898,0,205,2,205,1,251,1,249,1,163,2,163,6,45,174,44,2,83.16418014300001,1.471264367816092,2.9770114942528734,4.195121951219512,1.9878048780487805
46,97586.088458,212,1,191,4,724,0,109,1,109,1,105,1,104,1,101,2,101,5,45,226,44,2,97.58608845799999,1.2035398230088497,1.9380530973451326,4.608695652173913,2.1956521739130435
12,83606.016229,169,1,165,4,374,0,14,1,14,1,59,1,57,1,13,2,13,5,45,204,44,2,83.606016229,1.0588235294117647,1.8284313725490196,14.083333333333334,1.0833333333333333
74,85045.197149,339,1,315,4,932,0,163,1,163,1,237,1,233,1,140,2,140,6,45,182,44,2,85.045197149,1.4065934065934067,2.8626373626373627,4.581081081081081,1.8918918918918919
82,98314.522024,306,1,279,5,882,0,218,2,218,1,210,1,205,1,151,2,151,6,45,220,44,2,98.314522024,1.3727272727272728,2.390909090909091,3.731707317073171,1.8414634146341464
10,81515.002899,112,1,108,4,270,0,11,1,11,1,45,0,44,1,10,2,10,5,45,198,44,2,81.515002899,1.0505050505050506,1.5656565656565657,11.2,1.0
68,80767.529896,251,1,241,4,860,0,164,1,164,1,171,1,169,1,114,2,113,6,45,176,44,2,80.767529896,1.3863636363636365,2.4261363636363638,3.6911764705882355,1.6764705882352942
58,87542.575857,171,1,171,4,770,0,120,1,120,1,171,1,171,1,106,2,106,5,45,202,44,2,87.542575857,1.2871287128712872,1.8465346534653466,2.9482758620689653,1.8275862068965518
112,72908.24493,370,1,326,5,956,0,197,2,197,1,263,1,261,1,190,2,190,6,45,144,44,2,72.90824493,1.7777777777777777,3.5694444444444446,3.3035714285714284,1.6964285714285714
32,93281.789884,171,1,171,4,508,0,61,1,61,1,94,1,93,1,61,2,61,5,45,228,44,2,93.28178988399999,1.1403508771929824,1.75,5.34375,1.90625
6,73231.235316,78,1,78,4,150,0,6,1,6,1,6,0,6,0,6,1,6,5,45,176,44,2,73.23123531600001,1.0340909090909092,1.4431818181818181,13.0,1.0
34,95423.680333,174,1,166,4,362,0,82,1,82,1,106,1,104,1,74,2,74,5,45,236,44,2,95.423680333,1.1440677966101696,1.7372881355932204,5.117647058823529,2.176470588235294
54,106918.967038,193,1,181,4,540,0,126,1,126,1,99,1,98,1,80,2,79,5,45,254,44,2,106.918967038,1.2125984251968505,1.7598425196850394,3.574074074074074,1.4814814814814814
60,72071.622117,307,1,275,4,946,0,142,1,142,1,193,1,190,1,102,2,103,6,45,148,44,2,72.071622117,1.4054054054054055,3.074324324324324,5.116666666666666,1.7
0,93143.019776,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,45,246,44,2,93.143019776,1.0,1.0,,
6,84955.815845,116,1,112,4,210,0,10,1,10,1,15,1,14,1,10,1,10,5,45,208,44,2,84.955815845,1.0288461538461537,1.5576923076923077,19.333333333333332,1.6666666666666667
34,101785.12311,259,1,248,4,464,0,98,1,98,1,112,1,108,1,59,2,60,6,45,242,44,2,101.78512311,1.140495867768595,2.0702479338842976,7.617647058823529,1.7352941176470589
104,76372.814626,457,1,337,5,912,0,325,2,325,2,361,1,354,1,243,2,246,6,45,134,44,2,76.37281462600001,1.7761194029850746,4.41044776119403,4.394230769230769,2.3365384615384617
36,116839.611083,216,1,213,4,490,0,119,1,119,1,122,1,120,1,115,2,115,5,45,286,44,2,116.839611083,1.1258741258741258,1.7552447552447552,6.0,3.1944444444444446
24,72188.1781,248,1,243,4,570,0,66,1,66,1,110,1,107,1,33,2,33,5,45,158,44,2,72.1881781,1.1518987341772151,2.569620253164557,10.333333333333334,1.375
10,89792.828862,122,1,122,4,344,0,18,1,18,1,92,0,92,1,16,1,16,5,45,216,44,2,89.792828862,1.0462962962962963,1.5648148148148149,12.2,1.6
22,70587.523692,294,1,278,4,692,0,22,1,22,1,192,1,192,1,22,2,22,5,45,158,44,2,70.587523692,1.139240506329114,2.8607594936708862,13.363636363636363,1.0
16,79962.253531,162,1,158,4,468,0,19,1,19,1,127,1,127,1,17,2,17,5,45,188,44,2,79.962253531,1.0851063829787233,1.8617021276595744,10.125,1.0625
2,91219.997654,28,1,28,4,54,0,2,1,2,1,2,0,2,0,2,1,2,5,45,238,44,2,91.21999765400001,1.0084033613445378,1.1176470588235294,14.0,1.0
82,95995.944388,240,1,234,5,746,0,171,1,171,1,175,1,175,1,144,2,144,5,45,218,44,2,95.995944388,1.3761467889908257,2.1009174311926606,2.926829268292683,1.7560975609756098
14,71608.735745,167,1,161,5,482,0,52,1,52,1,95,1,95,1,18,2,18,5,45,160,44,2,71.608735745,1.0875,2.04375,11.928571428571429,1.2857142857142858
20,86794.69844,185,1,183,5,398,0,24,2,24,1,55,1,54,1,20,2,20,5,45,212,44,2,86.79469843999999,1.0943396226415094,1.8726415094339623,9.25,1.0
96,85775.711165,499,1,425,5,878,0,189,1,189,1,348,1,337,1,159,2,160,6,45,148,44,2,85.775711165,1.6486486486486487,4.371621621621622,5.197916666666667,1.65625
12,94709.071472,87,1,87,4,230,0,42,1,42,1,59,1,59,1,21,1,21,5,45,236,44,2,94.70907147199999,1.0508474576271187,1.36864406779661,7.25,1.75
30,98845.643836,168,1,164,4,534,0,107,2,107,1,131,1,130,1,56,2,56,6,45,240,44,2,98.84564383600001,1.125,1.7,5.6,1.8666666666666667
14,76055.747413,251,1,238,4,432,0,14,1,14,1,82,1,71,1,14,1,14,5,45,176,44,2,76.055747413,1.0795454545454546,2.4261363636363638,17.928571428571427,1.0
14,77410.454336,165,1,158,4,364,0,17,2,17,1,96,1,94,1,15,2,15,5,45,178,44,2,77.410454336,1.0786516853932584,1.9269662921348314,11.785714285714286,1.0714285714285714
16,98745.418919,147,1,142,4,294,0,27,1,27,1,56,1,55,1,25,2,25,5,45,252,44,2,98.745418919,1.0634920634920635,1.5833333333333333,9.1875,1.5625
102,96349.548489,256,1,253,4,904,0,187,1,187,1,215,1,213,1,151,2,149,6,45,220,44,2,96.349548489,1.4636363636363636,2.1636363636363636,2.5098039215686274,1.4803921568627452
76,107107.92081,244,1,240,5,736,0,179,2,179,1,191,1,189,1,136,2,135,6,45,250,44,2,107.10792081,1.304,1.976,3.210526315789474,1.7894736842105263
24,84875.386097,315,1,300,4,558,0,31,1,31,1,89,1,79,1,24,2,24,5,45,200,44,2,84.87538609699999,1.12,2.575,13.125,1.0
26,87751.782447,191,1,187,5,496,0,58,1,58,1,92,1,90,1,27,2,29,5,45,212,44,2,87.75178244700001,1.1226415094339623,1.900943396226415,7.346153846153846,1.0384615384615385
80,111754.9597,307,1,236,4,728,0,137,2,137,1,235,1,228,1,130,2,128,6,45,244,44,2,111.7549597,1.3278688524590163,2.2581967213114753,3.8375,1.625
56,83467.448568,205,1,193,4,766,0,103,1,103,1,91,1,89,1,84,2,84,5,45,190,44,2,83.46744856800001,1.2947368421052632,2.0789473684210527,3.6607142857142856,1.5
12,197063.430432,166,1,162,4,310,0,14,2,14,1,18,1,17,1,13,2,13,5,50,338,49,2,197.063430432,1.0355029585798816,1.4911242603550297,13.833333333333334,1.0833333333333333
102,141705.188247,325,1,300,5,1110,0,210,2,210,1,286,1,283,1,191,2,191,6,50,196,49,2,141.70518824700002,1.5204081632653061,2.6581632653061225,3.1862745098039214,1.8725490196078431
22,211693.356178,103,1,102,4,284,0,41,2,41,1,67,1,67,1,35,2,35,5,50,374,49,2,211.693356178,1.0588235294117647,1.2754010695187166,4.681818181818182,1.5909090909090908
70,161194.387683,378,1,353,5,1074,0,173,2,173,2,252,1,248,1,116,2,115,6,50,248,49,2,161.194387683,1.282258064516129,2.524193548387097,5.4,1.6571428571428573
42,158471.302239,272,1,257,5,624,0,162,2,162,2,115,1,108,1,100,2,100,6,50,252,49,2,158.471302239,1.1666666666666667,2.0793650793650795,6.476190476190476,2.380952380952381
16,148620.368373,265,1,252,4,462,0,16,2,16,1,42,1,37,1,16,2,16,6,50,238,49,2,148.620368373,1.0672268907563025,2.1134453781512605,16.5625,1.0
4,135375.16713,95,1,94,5,178,0,6,2,6,1,9,1,9,1,6,2,6,5,50,220,49,2,135.37516713,1.018181818181818,1.4318181818181819,23.75,1.5
14,163629.331802,84,1,84,4,306,0,50,2,50,1,82,1,82,1,48,2,48,6,50,270,49,2,163.629331802,1.0518518518518518,1.3111111111111111,6.0,3.4285714285714284
16,128095.90463,310,1,296,4,586,0,20,2,20,1,89,1,82,1,20,2,20,6,50,190,49,2,128.09590463,1.0842105263157895,2.6315789473684212,19.375,1.25
18,128039.126186,201,1,195,5,572,0,65,2,65,1,98,1,98,1,23,2,22,5,50,194,49,2,128.039126186,1.092783505154639,2.036082474226804,11.166666666666666,1.2777777777777777
10,139499.718754,137,1,135,4,328,0,14,1,14,1,59,1,58,1,14,2,14,5,50,226,49,2,139.499718754,1.0442477876106195,1.6061946902654867,13.7,1.4
68,110258.81455,521,1,445,5,1114,0,158,2,158,2,345,1,344,1,114,2,116,6,50,136,49,2,110.25881455,1.5,4.830882352941177,7.661764705882353,1.6764705882352942
8,152569.51459,128,1,122,4,296,0,12,1,12,1,53,1,53,1,11,2,11,5,50,246,49,2,152.56951459,1.032520325203252,1.5203252032520325,16.0,1.375
6,138637.869018,94,1,92,5,262,0,6,1,6,1,49,1,49,1,6,2,6,5,50,224,49,2,138.637869018,1.0267857142857142,1.4196428571428572,15.666666666666666,1.0
12,148341.139284,102,1,99,4,294,0,56,1,56,1,38,1,36,1,35,2,36,5,50,244,49,2,148.341139284,1.0491803278688525,1.4180327868852458,8.5,2.9166666666666665
42,141808.499373,324,1,298,5,890,0,120,2,120,1,207,1,203,1,82,2,83,6,50,206,49,2,141.808499373,1.203883495145631,2.5728155339805827,7.714285714285714,1.9523809523809523
12,145819.328634,161,1,159,5,300,0,14,2,14,1,20,1,20,1,14,2,14,5,50,232,49,2,145.81932863400002,1.0517241379310345,1.6939655172413792,13.416666666666666,1.1666666666666667
68,182150.313463,334,1,316,5,932,0,207,2,207,1,195,1,192,1,160,2,160,6,50,286,49,2,182.150313463,1.2377622377622377,2.167832167832168,4.911764705882353,2.3529411764705883
24,168328.44013,164,1,164,4,398,0,69,1,69,1,68,1,68,1,41,2,41,5,50,278,49,2,168.32844013,1.0863309352517985,1.589928057553957,6.833333333333333,1.7083333333333333
20,176034.594678,115,1,115,4,230,0,58,1,58,1,35,1,35,1,34,2,34,5,50,298,49,2,176.034594678,1.0671140939597314,1.3859060402684564,5.75,1.7
48,174549.014282,211,1,204,5,748,0,113,2,113,1,163,1,163,1,98,2,98,6,50,284,49,2,174.549014282,1.1690140845070423,1.7429577464788732,4.395833333333333,2.0416666666666665
18,129874.920872,229,1,223,4,544,0,21,1,21,1,112,1,109,1,21,2,21,5,50,202,49,2,129.874920872,1.0891089108910892,2.133663366336634,12.722222222222221,1.1666666666666667
92,141544.630607,330,1,319,5,1214,0,196,2,196,1,277,1,276,1,167,2,166,6,50,210,49,2,141.544630607,1.438095238095238,2.5714285714285716,3.5869565217391304,1.815217391304348
22,139355.97809,324,1,304,5,670,0,66,2,66,1,99,1,94,1,29,2,28,6,50,218,49,2,139.35597808999998,1.1009174311926606,2.4862385321100917,14.727272727272727,1.3181818181818181
30,133178.671692,367,1,340,4,836,0,73,1,73,2,103,1,97,1,66,2,66,6,50,192,49,2,133.178671692,1.15625,2.9114583333333335,12.233333333333333,2.2
36,157621.348116,292,1,278,5,752,0,104,2,104,1,185,1,183,1,45,2,46,6,50,236,49,2,157.621348116,1.152542372881356,2.23728813559322,8.11111111111111,1.25
56,137763.690603,312,1,302,4,1092,0,216,2,216,1,272,1,272,1,180,2,180,6,50,192,49,2,137.763690603,1.2916666666666667,2.625,5.571428571428571,3.2142857142857144
40,133749.081014,317,1,311,5,968,0,121,2,121,2,286,1,285,1,86,2,85,6,50,200,49,2,133.74908101399998,1.2,2.585,7.925,2.15
34,146655.126735,210,1,202,5,674,0,63,1,63,1,124,1,124,1,63,2,63,5,50,230,49,2,146.655126735,1.1478260869565218,1.9130434782608696,6.176470588235294,1.8529411764705883
68,156112.052897,316,1,307,4,958,0,220,2,220,2,268,1,268,1,136,2,137,6,50,242,49,2,156.11205289699998,1.28099173553719,2.3057851239669422,4.647058823529412,2.0
44,144394.528222,295,1,280,4,792,0,119,1,119,1,157,1,153,1,51,2,51,6,50,222,49,2,144.394528222,1.1981981981981982,2.328828828828829,6.704545454545454,1.1590909090909092
22,172831.295772,160,1,155,4,446,0,57,2,57,1,86,1,86,1,29,2,28,5,50,290,49,2,172.831295772,1.0758620689655172,1.5517241379310345,7.2727272727272725,1.3181818181818181
60,160044.924254,256,1,253,5,950,0,139,2,139,2,175,1,175,1,133,2,133,6,50,238,49,2,160.04492425400002,1.2521008403361344,2.0756302521008405,4.266666666666667,2.216666666666667
22,142118.83482,293,1,276,5,650,0,30,2,30,1,159,1,157,1,27,2,27,6,50,216,49,2,142.11883482,1.1018518518518519,2.3564814814814814,13.318181818181818,1.2272727272727273
72,128596.341151,517,1,479,4,1084,0,167,2,167,2,431,1,426,1,99,2,99,6,50,176,49,2,128.596341151,1.4090909090909092,3.9375,7.180555555555555,1.375
18,142286.286061,130,1,130,4,358,0,63,1,63,1,59,1,59,1,57,2,57,6,50,232,49,2,142.286286061,1.0775862068965518,1.5603448275862069,7.222222222222222,3.1666666666666665
38,142818.556908,240,1,234,4,694,0,131,2,131,1,129,1,127,1,99,2,99,6,50,220,49,2,142.818556908,1.1727272727272726,2.090909090909091,6.315789473684211,2.6052631578947367
8,143134.008051,141,1,141,4,338,0,13,1,13,1,64,1,63,1,13,2,13,5,50,236,49,2,143.13400805100002,1.0338983050847457,1.597457627118644,17.625,1.625
38,190214.969046,289,1,283,4,512,0,173,2,173,1,171,1,164,1,108,2,108,6,50,304,49,2,190.21496904600002,1.125,1.950657894736842,7.605263157894737,2.8421052631578947
36,186073.189619,158,1,157,5,706,0,154,1,154,1,140,1,139,1,114,2,114,6,50,304,49,2,186.073189619,1.118421052631579,1.519736842105263,4.388888888888889,3.1666666666666665
20,140519.877963,271,1,261,5,610,0,63,2,63,1,79,1,78,1,22,2,22,6,50,220,49,2,140.519877963,1.0909090909090908,2.231818181818182,13.55,1.1
12,188192.259394,138,1,137,4,384,0,59,1,59,1,63,1,63,1,23,2,23,5,50,322,49,2,188.192259394,1.0372670807453417,1.4285714285714286,11.5,1.9166666666666667
4,158817.767669,94,1,93,4,172,0,8,1,8,1,13,1,12,1,8,2,8,5,50,266,49,2,158.817767669,1.0150375939849625,1.3533834586466165,23.5,2.0
8,141892.843903,83,1,83,4,220,0,12,2,12,1,43,1,43,1,11,2,11,5,50,230,49,2,141.892843903,1.0347826086956522,1.3608695652173912,10.375,1.375
12,149143.235317,94,1,94,4,354,0,61,1,61,1,56,1,56,1,58,2,58,6,50,246,49,2,149.143235317,1.048780487804878,1.3821138211382114,7.833333333333333,4.833333333333333
28,170326.965414,223,1,204,4,576,0,43,2,43,1,159,1,156,1,41,2,41,5,50,260,49,2,170.326965414,1.1076923076923078,1.8576923076923078,7.964285714285714,1.4642857142857142
12,151399.47379,279,1,254,5,470,0,22,2,22,1,53,1,46,1,22,2,22,5,50,238,49,2,151.39947379,1.050420168067227,2.172268907563025,23.25,1.8333333333333333
54,199202.950169,258,1,250,5,584,0,146,2,146,1,97,1,95,1,80,2,80,6,50,326,49,2,199.202950169,1.165644171779141,1.7914110429447854,4.777777777777778,1.4814814814814814
112,141754.63432,457,1,392,5,1110,0,196,2,196,2,357,1,350,1,154,2,153,6,50,196,49,2,141.75463432,1.5714285714285714,3.3316326530612246,4.080357142857143,1.375
44,169007.924249,171,1,171,4,716,0,121,2,121,1,103,1,103,1,93,2,93,6,50,270,49,2,169.007924249,1.162962962962963,1.6333333333333333,3.8863636363636362,2.1136363636363638
86,239124.183133,543,1,488,5,1328,0,204,2,204,2,326,1,318,1,189,3,188,7,55,234,54,2,239.124183133,1.3675213675213675,3.3205128205128207,6.313953488372093,2.197674418604651
80,235965.280738,434,1,413,5,1174,0,199,2,199,2,218,1,209,1,125,2,124,6,55,244,54,2,235.965280738,1.3278688524590163,2.778688524590164,5.425,1.5625
100,284192.31938,363,1,355,4,1278,0,259,2,259,2,304,1,304,1,172,2,172,7,55,298,54,2,284.19231938,1.3355704697986577,2.2181208053691277,3.63,1.72
30,237520.277403,393,1,364,5,918,0,33,2,33,2,228,1,225,1,33,2,33,6,55,242,54,2,237.520277403,1.1239669421487604,2.62396694214876,13.1,1.1
66,241379.911585,388,1,339,5,1164,0,162,2,162,2,199,1,196,1,138,3,139,6,55,240,54,2,241.379911585,1.275,2.6166666666666667,5.878787878787879,2.090909090909091
26,310651.941025,227,1,216,5,410,0,119,2,119,2,73,1,72,1,64,3,62,6,55,360,54,2,310.651941025,1.0722222222222222,1.6305555555555555,8.73076923076923,2.4615384615384617
88,233692.211291,306,1,281,4,1340,0,224,2,224,2,213,1,213,1,182,2,181,6,55,238,54,2,233.692211291,1.3697478991596639,2.2857142857142856,3.477272727272727,2.0681818181818183
84,235512.975943,506,1,457,5,1376,0,209,2,209,2,271,1,264,1,194,2,195,7,55,232,54,2,235.512975943,1.3620689655172413,3.1810344827586206,6.023809523809524,2.3095238095238093
10,234386.324425,261,1,249,4,468,0,12,2,12,1,34,1,32,1,12,2,12,6,55,264,54,2,234.386324425,1.0378787878787878,1.9886363636363635,26.1,1.2
108,301800.110505,532,1,425,5,1230,0,266,2,266,2,365,1,367,1,145,3,145,7,55,290,54,2,301.80011050499996,1.3724137931034484,2.8344827586206898,4.925925925925926,1.3425925925925926
86,256916.974632,385,1,363,5,1290,0,215,2,215,2,275,1,274,1,173,2,173,6,55,254,54,2,256.916974632,1.3385826771653544,2.515748031496063,4.476744186046512,2.011627906976744
22,244031.739015,309,1,297,4,768,0,26,2,26,2,180,1,178,1,25,2,25,6,55,258,54,2,244.031739015,1.0852713178294573,2.197674418604651,14.045454545454545,1.1363636363636365
38,321934.574354,371,1,344,5,814,0,105,2,105,2,197,1,193,1,66,2,66,6,55,340,54,2,321.934574354,1.111764705882353,2.0911764705882354,9.763157894736842,1.736842105263158
6,324632.919044,53,1,53,5,92,0,20,2,20,1,13,1,13,1,12,2,12,5,55,388,54,2,324.632919044,1.0154639175257731,1.1365979381443299,8.833333333333334,2.0
76,290136.980934,310,1,295,5,1088,0,214,2,214,2,214,1,213,1,137,2,136,6,55,298,54,2,290.136980934,1.25503355704698,2.040268456375839,4.078947368421052,1.8026315789473684
22,215730.82387,389,1,366,5,734,0,22,2,22,2,112,1,106,1,22,2,22,6,55,226,54,2,215.73082387,1.0973451327433628,2.7212389380530975,17.681818181818183,1.0
12,247021.107809,142,1,141,5,404,0,50,2,50,1,49,1,49,1,13,2,13,6,55,278,54,2,247.021107809,1.0431654676258992,1.5107913669064748,11.833333333333334,1.0833333333333333
22,221139.848261,143,1,143,5,484,0,108,2,108,1,59,1,59,1,59,2,59,6,55,240,54,2,221.139848261,1.0916666666666666,1.5958333333333334,6.5,2.6818181818181817
106,222495.697622,387,1,377,5,1306,0,278,2,278,2,329,1,329,1,233,2,235,6,55,216,54,2,222.495697622,1.4907407407407407,2.7916666666666665,3.650943396226415,2.19811320754717
14,303279.150594,78,1,78,5,152,0,33,2,33,2,17,1,17,1,17,2,17,5,55,370,54,2,303.279150594,1.037837837837838,1.2108108108108109,5.571428571428571,1.2142857142857142
26,258597.716123,134,1,134,4,480,0,112,2,112,1,88,1,88,1,69,2,69,6,55,298,54,2,258.597716123,1.087248322147651,1.4496644295302012,5.153846153846154,2.6538461538461537
16,267363.531174,209,1,173,4,442,0,34,2,34,1,118,1,118,1,31,2,31,6,55,286,54,2,267.363531174,1.055944055944056,1.7307692307692308,13.0625,1.9375
16,257421.41793,281,1,267,5,506,0,17,2,17,1,36,1,31,1,16,2,16,6,55,282,54,2,257.42141793,1.0567375886524824,1.99645390070922,17.5625,1.0
14,242736.783239,80,1,80,4,146,0,38,2,38,1,14,1,14,1,14,2,14,6,55,280,54,2,242.736783239,1.05,1.2857142857142858,5.714285714285714,1.0
2,214377.297056,51,1,51,4,100,0,2,1,2,1,2,1,2,1,2,2,2,5,55,240,54,2,214.377297056,1.0083333333333333,1.2125,25.5,1.0
18,243618.25095,228,1,228,4,428,0,27,2,27,1,31,1,31,1,27,2,27,6,55,270,54,2,243.61825094999998,1.0666666666666667,1.8444444444444446,12.666666666666666,1.5
18,226591.82862,275,1,271,5,496,0,20,2,20,1,36,1,34,1,18,2,18,6,55,258,54,2,226.59182861999997,1.069767441860465,2.065891472868217,15.277777777777779,1.0
2,281946.66881,28,1,28,4,50,0,4,1,4,1,4,1,4,1,4,2,4,5,55,336,54,2,281.94666881,1.005952380952381,1.0833333333333333,14.0,2.0
24,202854.267029,497,1,452,5,812,0,26,2,26,1,103,1,90,1,25,2,25,6,55,210,54,2,202.854267029,1.1142857142857143,3.3666666666666667,20.708333333333332,1.0416666666666667
76,281689.432066,452,1,405,5,1124,0,210,2,210,2,287,1,280,1,175,3,175,7,55,286,54,2,281.689432066,1.2657342657342658,2.5804195804195804,5.947368421052632,2.3026315789473686
12,251179.205982,125,1,123,4,290,0,38,2,38,1,43,1,43,1,38,2,38,6,55,284,54,2,251.179205982,1.0422535211267605,1.4401408450704225,10.416666666666666,3.1666666666666665
18,201632.351951,344,1,321,5,602,0,19,2,19,2,52,1,43,1,18,2,18,6,55,214,54,2,201.63235195099998,1.0841121495327102,2.607476635514019,19.11111111111111,1.0
54,187988.517606,353,1,323,5,1284,0,138,2,138,2,188,1,187,1,137,3,137,6,55,188,54,2,187.98851760600002,1.2872340425531914,2.877659574468085,6.537037037037037,2.537037037037037
38,213357.095996,475,1,451,5,1062,0,93,2,93,2,312,1,305,1,56,2,55,6,55,212,54,2,213.357095996,1.179245283018868,3.240566037735849,12.5,1.4736842105263157
98,301238.561293,559,1,504,5,1156,0,267,2,267,2,347,1,338,1,195,3,193,6,55,292,54,2,301.23856129300003,1.3356164383561644,2.914383561643836,5.704081632653061,1.989795918367347
14,280382.709133,103,1,103,4,308,0,60,2,60,1,52,1,52,1,52,2,52,6,55,324,54,2,280.382709133,1.0432098765432098,1.3179012345679013,7.357142857142857,3.7142857142857144
64,238681.85292,544,1,455,5,1142,0,153,2,153,2,243,1,227,1,113,2,110,6,55,244,54,2,238.68185292,1.2622950819672132,3.2295081967213113,8.5,1.765625
4,236187.404426,42,1,42,5,144,0,8,1,8,1,42,1,42,1,8,2,8,5,55,272,54,2,236.187404426,1.0147058823529411,1.1544117647058822,10.5,2.0
50,201365.412052,358,1,331,5,1164,0,228,2,228,2,234,1,234,1,106,2,101,6,55,204,54,2,201.365412052,1.2450980392156863,2.7549019607843137,7.16,2.12
20,290264.718906,170,1,170,4,302,0,30,2,30,1,31,1,31,1,30,2,30,6,55,342,54,2,290.26471890600004,1.0584795321637428,1.4970760233918128,8.5,1.5
0,207305.660453,0,1,0,4,0,0,0,1,0,1,0,0,0,1,0,2,0,5,55,232,54,2,207.305660453,1.0,1.0,,
28,232407.135867,271,1,268,5,646,0,81,2,81,1,86,1,82,1,36,2,36,6,55,260,54,2,232.407135867,1.1076923076923078,2.042307692307692,9.678571428571429,1.2857142857142858
74,331230.935533,224,1,224,4,878,0,194,2,194,2,181,1,181,1,161,2,161,6,55,380,54,2,331.230935533,1.194736842105263,1.5894736842105264,3.027027027027027,2.175675675675676
58,277013.382978,326,1,317,4,866,0,133,2,133,2,207,1,204,1,93,2,93,6,55,318,54,2,277.013382978,1.1823899371069182,2.0251572327044025,5.620689655172414,1.603448275862069
64,235996.043372,424,1,388,5,1280,0,178,2,178,2,202,1,196,1,113,2,115,6,55,238,54,2,235.99604337199997,1.26890756302521,2.7815126050420167,6.625,1.765625
72,253804.913823,344,1,304,4,1170,0,171,2,171,2,224,1,223,1,145,2,146,6,55,254,54,2,253.80491382300002,1.2834645669291338,2.354330708661417,4.777777777777778,2.013888888888889
30,268587.260238,219,1,219,5,624,0,88,2,88,1,89,1,89,1,87,2,87,6,55,296,54,2,268.587260238,1.1013513513513513,1.739864864864865,7.3,2.9
46,255047.840316,379,1,365,5,906,0,53,2,53,2,210,1,208,1,48,2,48,6,55,266,54,2,255.047840316,1.1729323308270676,2.424812030075188,8.23913043478261,1.0434782608695652
172,266970.657974,666,1,542,5,1336,0,356,2,356,2,471,1,458,1,267,3,267,7,55,244,54,2,266.97065797399995,1.7049180327868851,3.7295081967213113,3.872093023255814,1.552325581395349
38,242584.366104,368,1,353,5,836,0,42,2,42,2,173,1,167,1,42,2,42,6,55,254,54,2,242.584366104,1.1496062992125984,2.4488188976377954,9.68421052631579,1.105263157894737
58,498971.121216,245,1,245,5,978,0,172,2,172,2,205,1,205,1,148,3,148,6,60,394,59,2,498.971121216,1.1472081218274113,1.6218274111675126,4.224137931034483,2.5517241379310347
24,409466.505247,331,1,315,5,586,0,66,2,66,2,59,1,55,1,38,3,39,6,60,320,59,2,409.46650524700004,1.075,2.034375,13.791666666666666,1.5833333333333333
38,444592.42353,351,1,345,5,906,0,94,2,94,2,164,1,162,1,63,3,63,6,60,348,59,2,444.59242352999996,1.1091954022988506,2.0086206896551726,9.236842105263158,1.6578947368421053
124,406449.115821,384,1,343,6,1944,0,207,2,207,2,284,2,283,1,207,3,207,7,60,298,59,2,406.449115821,1.4161073825503356,2.2885906040268456,3.096774193548387,1.6693548387096775
24,362162.889446,375,1,356,5,736,0,33,2,33,2,107,1,98,1,31,2,31,6,60,282,59,2,362.162889446,1.0851063829787233,2.3297872340425534,15.625,1.2916666666666667
70,407159.163501,434,1,420,5,1512,0,326,2,326,2,349,1,349,1,233,3,233,7,60,294,59,2,407.15916350099997,1.2380952380952381,2.4761904761904763,6.2,3.3285714285714287
52,345673.406441,496,1,458,5,1098,0,130,2,130,2,313,1,308,1,87,3,84,7,60,240,59,2,345.673406441,1.2166666666666666,3.066666666666667,9.538461538461538,1.6730769230769231
110,427411.649533,447,1,430,5,1562,0,338,2,338,2,414,1,413,1,268,3,268,7,60,298,59,2,427.411649533,1.3691275167785235,2.5,4.0636363636363635,2.4363636363636365
8,390050.897332,160,1,160,5,388,0,12,2,12,2,63,1,63,1,12,2,12,6,60,312,59,2,390.05089733200003,1.0256410256410255,1.5128205128205128,20.0,1.5
194,418005.423185,471,1,439,5,1884,0,377,2,377,2,386,1,383,1,346,3,349,7,60,290,59,2,418.00542318500004,1.6689655172413793,2.6241379310344826,2.4278350515463916,1.7835051546391754
72,285910.654128,727,1,647,5,1652,0,223,2,223,2,470,1,463,1,138,3,140,7,60,190,59,2,285.91065412800003,1.3789473684210527,4.826315789473684,10.097222222222221,1.9166666666666667
166,519533.58149,505,1,478,5,1616,0,369,2,369,2,366,1,365,1,311,4,309,7,60,372,59,2,519.53358149,1.446236559139785,2.35752688172043,3.0421686746987953,1.8734939759036144
4,431048.818328,114,1,112,4,216,0,6,2,6,1,8,1,8,1,6,2,6,6,60,354,59,2,431.04881832800004,1.0112994350282485,1.3220338983050848,28.5,1.5
0,361848.696272,0,1,0,4,0,0,0,1,0,1,0,1,0,1,0,2,0,5,60,294,59,2,361.848696272,1.0,1.0,,
102,356462.99139,463,1,373,5,1516,0,223,2,223,2,236,1,231,1,200,3,199,6,60,248,59,2,356.46299138999996,1.4112903225806452,2.8669354838709675,4.53921568627451,1.9607843137254901
34,471640.282458,96,1,96,5,460,0,53,2,53,1,85,1,85,1,53,2,53,6,60,386,59,2,471.640282458,1.0880829015544042,1.2487046632124352,2.823529411764706,1.5588235294117647
22,428731.746154,137,1,137,4,378,0,92,2,92,2,63,1,63,1,63,2,63,6,60,348,59,2,428.731746154,1.0632183908045978,1.3936781609195403,6.2272727272727275,2.8636363636363638
4,306360.735519,114,1,112,4,220,0,4,2,4,1,6,1,5,1,4,2,4,6,60,238,59,2,306.360735519,1.0168067226890756,1.4789915966386555,28.5,1.0
10,324844.434715,192,1,192,5,374,0,12,2,12,2,10,1,10,1,10,2,10,6,60,250,59,2,324.844434715,1.04,1.768,19.2,1.0
46,393405.647112,359,1,343,5,1046,0,134,2,134,2,164,1,162,1,99,2,99,6,60,298,59,2,393.405647112,1.1543624161073827,2.204697986577181,7.804347826086956,2.152173913043478
90,408716.411937,364,1,352,5,1394,0,249,2,249,2,201,1,196,1,172,3,173,7,60,302,59,2,408.716411937,1.2980132450331126,2.205298013245033,4.044444444444444,1.9111111111111112
46,411423.487829,480,1,430,5,1164,0,138,2,138,2,240,1,236,1,60,3,62,7,60,318,59,2,411.423487829,1.1446540880503144,2.509433962264151,10.434782608695652,1.3043478260869565
32,380077.915756,375,1,363,5,1052,0,96,2,96,2,246,1,244,1,96,3,96,6,60,292,59,2,380.077915756,1.1095890410958904,2.2842465753424657,11.71875,3.0
28,432387.586966,203,1,203,5,488,0,77,2,77,2,123,1,123,1,48,2,48,6,60,342,59,2,432.38758696599996,1.0818713450292399,1.5935672514619883,7.25,1.7142857142857142
18,428845.892282,302,1,291,5,530,0,48,2,48,2,46,1,42,1,24,2,25,6,60,350,59,2,428.84589228199997,1.0514285714285714,1.8628571428571428,16.77777777777778,1.3333333333333333
46,436463.767597,387,1,373,5,850,0,94,2,94,2,111,1,111,1,75,2,75,6,60,352,59,2,436.463767597,1.1306818181818181,2.0994318181818183,8.41304347826087,1.6304347826086956
144,529047.695293,500,1,458,5,1556,0,419,2,419,2,359,1,354,2,333,3,330,7,60,382,59,2,529.047695293,1.3769633507853403,2.3089005235602094,3.4722222222222223,2.3125
86,448693.934317,425,1,401,5,1314,0,214,2,214,2,244,1,239,1,185,3,185,7,60,330,59,2,448.69393431699996,1.2606060606060605,2.287878787878788,4.941860465116279,2.1511627906976742
0,335353.220876,0,1,0,4,0,0,0,2,0,1,0,1,0,1,0,2,0,5,60,270,59,2,335.353220876,1.0,1.0,,
34,440061.153296,284,1,283,5,518,0,111,2,111,2,61,1,59,1,50,2,50,7,60,348,59,2,440.061153296,1.0977011494252873,1.8160919540229885,8.352941176470589,1.4705882352941178
68,561832.135368,179,1,179,5,880,0,180,2,180,2,173,1,173,1,165,3,165,6,60,440,59,2,561.832135368,1.1545454545454545,1.4068181818181817,2.6323529411764706,2.426470588235294
62,323778.156936,537,1,497,5,1328,0,160,2,160,2,289,1,284,1,113,3,114,6,60,232,59,2,323.77815693599996,1.2672413793103448,3.314655172413793,8.661290322580646,1.8225806451612903
64,393220.582228,339,1,324,5,1236,0,203,2,203,2,249,1,249,1,121,3,122,6,60,294,59,2,393.220582228,1.217687074829932,2.1530612244897958,5.296875,1.890625
126,376870.503069,399,1,394,5,1800,0,241,2,241,2,330,1,330,1,226,3,226,7,60,268,59,2,376.87050306900005,1.4701492537313432,2.4888059701492535,3.1666666666666665,1.7936507936507937
0,359892.867777,0,1,0,4,0,0,0,1,0,1,0,1,0,1,0,2,0,5,60,292,59,2,359.892867777,1.0,1.0,,
82,406713.622488,480,1,465,5,1268,0,176,2,176,2,277,1,267,1,134,3,134,7,60,300,59,2,406.713622488,1.2733333333333334,2.6,5.853658536585366,1.6341463414634145
14,299765.720488,339,1,318,5,694,0,14,2,14,2,92,1,91,1,14,2,14,6,60,224,59,2,299.765720488,1.0625,2.513392857142857,24.214285714285715,1.0
82,325277.56553,558,1,534,5,1624,0,227,2,227,2,458,1,452,1,208,3,203,7,60,218,59,2,325.27756553,1.3761467889908257,3.5596330275229358,6.804878048780488,2.5365853658536586
14,406101.714564,184,1,182,5,338,0,27,2,27,1,23,1,22,1,17,2,17,6,60,332,59,2,406.101714564,1.0421686746987953,1.5542168674698795,13.142857142857142,1.2142857142857142
30,409071.131019,210,1,194,4,892,0,102,2,102,2,104,1,103,1,69,2,68,6,60,318,59,2,409.071131019,1.0943396226415094,1.6603773584905661,7.0,2.3
38,438015.861835,386,1,359,5,1000,0,103,2,103,2,134,1,132,1,82,2,82,6,60,336,59,2,438.015861835,1.1130952380952381,2.1488095238095237,10.157894736842104,2.1578947368421053
50,368786.519131,366,1,322,5,974,0,108,2,108,2,193,1,191,1,98,3,98,7,60,272,59,2,368.786519131,1.1838235294117647,2.3455882352941178,7.32,1.96
34,372226.383621,396,1,378,5,850,0,46,2,46,2,148,1,144,1,44,3,44,6,60,278,59,2,372.22638362099997,1.1223021582733812,2.4244604316546763,11.647058823529411,1.2941176470588236
14,342558.208332,281,1,272,4,600,0,18,2,18,2,87,1,86,1,18,2,18,6,60,264,59,2,342.558208332,1.053030303030303,2.0643939393939394,20.071428571428573,1.2857142857142858
2,442178.798612,31,1,31,4,52,0,6,1,6,2,7,1,7,1,6,2,6,6,60,372,59,2,442.17879861200004,1.0053763440860215,1.0833333333333333,15.5,3.0
96,422378.08884,657,1,606,5,1410,0,254,2,254,3,507,1,504,2,175,4,174,8,60,292,59,2,422.37808884,1.3287671232876712,3.25,6.84375,1.8229166666666667
76,433522.582105,272,1,250,5,1238,0,172,2,172,2,170,1,191,1,153,3,153,7,60,324,59,2,433.52258210499997,1.2345679012345678,1.8395061728395061,3.5789473684210527,2.013157894736842
110,471954.675284,461,1,440,5,1490,0,231,3,231,2,384,1,382,1,226,3,229,7,60,328,59,2,471.954675284,1.3353658536585367,2.4054878048780486,4.1909090909090905,2.0545454545454547
32,359301.427575,412,1,382,5,990,0,84,2,84,2,154,1,152,1,78,2,78,6,60,280,59,2,359.301427575,1.1142857142857143,2.4714285714285715,12.875,2.4375
76,419747.673681,403,1,372,5,1224,0,216,2,216,2,234,1,229,1,130,3,129,7,60,316,59,2,419.74767368100004,1.240506329113924,2.2753164556962027,5.302631578947368,1.7105263157894737
68,614550.683355,214,1,214,5,1498,0,165,1,165,1,153,0,153,0,142,1,142,5,65,342,64,2,614.5506833549999,1.1988304093567252,1.6257309941520468,3.1470588235294117,2.088235294117647
38,728227.594426,402,0,394,5,790,0,174,1,174,1,146,0,144,1,98,1,98,6,65,430,64,2,728.227594426,1.0883720930232559,1.9348837209302325,10.578947368421053,2.5789473684210527
8,450712.602867,182,1,179,4,346,0,9,1,9,1,13,0,12,0,9,1,9,5,65,252,64,2,450.712602867,1.0317460317460319,1.7222222222222223,22.75,1.125
66,651928.098375,415,0,399,5,1420,0,174,1,174,1,289,0,284,1,163,1,160,6,65,338,64,2,651.928098375,1.1952662721893492,2.227810650887574,6.287878787878788,2.4696969696969697
34,464921.764236,660,1,637,5,1318,0,94,1,94,1,182,0,176,1,94,1,94,5,65,232,64,2,464.921764236,1.146551724137931,3.8448275862068964,19.41176470588235,2.764705882352941
14,558232.201706,288,1,278,4,530,0,19,1,19,1,32,0,32,0,18,1,18,5,65,320,64,2,558.2322017060001,1.04375,1.9,20.571428571428573,1.2857142857142858
154,588820.81167,624,1,580,5,2052,0,458,1,458,1,541,1,537,1,384,2,383,6,65,274,64,2,588.82081167,1.562043795620438,3.2773722627737225,4.0519480519480515,2.4935064935064934
102,493125.60079,534,1,473,5,1982,0,157,1,157,1,292,0,286,1,157,1,157,5,65,256,64,2,493.12560079,1.3984375,3.0859375,5.235294117647059,1.5392156862745099
12,595484.075595,180,0,180,5,414,0,19,1,19,1,51,0,51,0,16,1,16,5,65,356,64,2,595.4840755949999,1.0337078651685394,1.5056179775280898,15.0,1.3333333333333333
188,534869.555585,741,1,708,6,1922,0,586,1,586,1,635,1,632,1,331,2,330,6,65,232,64,2,534.869555585,1.8103448275862069,4.193965517241379,3.9414893617021276,1.7606382978723405
78,595999.732453,432,1,417,5,1426,0,218,1,218,1,215,0,212,1,150,1,150,6,65,334,64,2,595.999732453,1.2335329341317365,2.2934131736526946,5.538461538461538,1.9230769230769231
22,629975.287695,270,0,270,5,670,0,38,1,38,1,104,0,104,0,28,1,28,5,65,370,64,2,629.9752876949999,1.0594594594594595,1.7297297297297298,12.272727272727273,1.2727272727272727
2,480878.753805,62,0,62,4,122,0,2,1,2,1,2,0,2,0,2,1,2,5,65,280,64,2,480.878753805,1.0071428571428571,1.2214285714285715,31.0,1.0
20,713639.715949,260,0,253,5,586,0,127,1,127,1,96,0,96,0,64,1,64,5,65,434,64,2,713.639715949,1.0460829493087558,1.599078341013825,13.0,3.2
2,440404.586327,60,0,60,4,118,0,2,1,2,1,2,0,2,0,2,1,2,5,65,250,64,2,440.404586327,1.008,1.24,30.0,1.0
94,680438.398394,569,1,539,6,1620,0,291,1,291,1,337,0,331,1,164,2,163,6,65,362,64,2,680.438398394,1.2596685082872927,2.5718232044198897,6.053191489361702,1.7446808510638299
8,444240.603172,247,1,247,4,450,0,14,1,14,1,30,0,27,0,14,1,14,5,65,246,64,2,444.24060317199996,1.032520325203252,2.0040650406504064,30.875,1.75
110,558934.528486,719,1,578,6,1834,0,224,1,224,1,466,1,460,1,220,1,220,6,65,278,64,2,558.934528486,1.39568345323741,3.5863309352517985,6.536363636363636,2.0
98,674971.965419,722,1,680,5,1800,0,299,1,299,1,444,1,430,1,212,2,211,6,65,338,64,2,674.9719654190001,1.2899408284023668,3.136094674556213,7.36734693877551,2.163265306122449
94,706135.801099,694,1,636,5,1712,0,233,1,233,1,422,0,409,1,182,1,182,6,65,360,64,2,706.135801099,1.261111111111111,2.9277777777777776,7.382978723404255,1.9361702127659575
102,573303.605423,475,0,461,5,1642,0,288,1,288,1,262,0,260,1,195,1,193,6,65,306,64,2,573.3036054229999,1.3333333333333333,2.552287581699346,4.6568627450980395,1.911764705882353
36,632755.061551,230,1,230,5,620,0,146,1,146,1,81,0,81,0,81,1,81,5,65,366,64,2,632.755061551,1.098360655737705,1.6284153005464481,6.388888888888889,2.25
14,772413.698615,260,1,253,4,452,0,58,1,58,1,49,0,45,0,35,1,35,5,65,472,64,2,772.413698615,1.0296610169491525,1.5508474576271187,18.571428571428573,2.5
18,527784.193306,436,1,423,5,950,0,24,1,24,1,171,0,167,1,24,1,24,5,65,294,64,2,527.784193306,1.0612244897959184,2.4829931972789114,24.22222222222222,1.3333333333333333
10,626950.961569,133,1,133,5,288,0,32,1,32,1,67,0,67,0,30,1,30,5,65,368,64,2,626.950961569,1.0271739130434783,1.361413043478261,13.3,3.0
126,652937.334627,694,1,589,6,1806,0,343,1,343,1,436,1,431,1,273,2,273,6,65,336,64,2,652.937334627,1.375,3.0654761904761907,5.507936507936508,2.1666666666666665
8,475380.105328,186,0,181,5,462,0,8,1,8,1,70,0,70,0,8,1,8,5,65,270,64,2,475.38010532799996,1.0296296296296297,1.6888888888888889,23.25,1.0
24,652274.462381,198,0,198,4,486,0,109,1,109,1,80,0,80,0,80,1,80,5,65,384,64,2,652.274462381,1.0625,1.515625,8.25,3.3333333333333335
32,611591.593987,390,1,378,5,758,0,39,1,39,1,93,0,84,1,38,1,38,5,65,356,64,2,611.5915939869999,1.0898876404494382,2.095505617977528,12.1875,1.1875
14,458571.849341,350,1,337,4,638,0,15,1,15,1,38,0,36,0,14,1,14,5,65,254,64,2,458.571849341,1.0551181102362204,2.377952755905512,25.0,1.0
42,650387.807066,249,1,233,5,668,0,153,1,153,1,138,0,135,1,94,1,92,6,65,376,64,2,650.3878070659999,1.1117021276595744,1.6622340425531914,5.928571428571429,2.238095238095238
104,551051.674384,463,1,427,6,1868,0,253,1,253,1,356,0,356,1,221,1,221,6,65,280,64,2,551.051674384,1.3714285714285714,2.6535714285714285,4.451923076923077,2.125
36,493308.742064,648,1,585,5,1228,0,50,1,50,1,222,0,210,1,44,1,44,5,65,262,64,2,493.308742064,1.1374045801526718,3.4732824427480917,18.0,1.2222222222222223
32,639934.213405,239,1,239,5,614,0,147,1,147,1,99,0,99,0,97,1,97,6,65,376,64,2,639.934213405,1.0851063829787233,1.6356382978723405,7.46875,3.03125
6,486817.324738,183,1,181,4,352,0,6,1,6,1,10,0,10,0,6,1,6,5,65,280,64,2,486.81732473799997,1.0214285714285714,1.6535714285714285,30.5,1.0
42,609148.712437,383,0,374,5,966,0,184,1,184,1,221,0,219,1,117,1,117,5,65,346,64,2,609.148712437,1.1213872832369942,2.106936416184971,9.119047619047619,2.7857142857142856
48,729585.382279,315,1,311,5,780,0,94,1,94,1,122,0,121,0,51,1,51,6,65,434,64,2,729.585382279,1.1105990783410138,1.7258064516129032,6.5625,1.0625
18,517977.656768,338,1,329,5,618,0,22,1,22,1,40,0,37,1,22,1,22,6,65,290,64,2,517.977656768,1.0620689655172413,2.1655172413793102,18.77777777777778,1.2222222222222223
20,517725.673103,420,1,406,5,828,0,29,1,29,1,116,0,111,1,28,1,28,5,65,286,64,2,517.725673103,1.06993006993007,2.4685314685314683,21.0,1.4
12,470026.157199,237,1,227,4,552,0,12,1,12,1,78,0,77,0,12,1,12,5,65,266,64,2,470.026157199,1.0451127819548873,1.8909774436090225,19.75,1.0
0,502576.89362,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,65,292,64,2,502.57689361999996,1.0,1.0,,
60,512383.275041,532,1,504,5,1224,0,82,1,82,1,336,0,329,1,75,1,74,5,65,274,64,2,512.3832750409999,1.218978102189781,2.9416058394160585,8.866666666666667,1.25
2,499031.966422,57,1,57,5,110,0,3,1,3,1,3,0,3,0,3,1,3,5,65,286,64,2,499.03196642200004,1.006993006993007,1.1993006993006994,28.5,1.5
8,578502.134069,166,1,164,4,316,0,8,1,8,1,12,0,12,0,8,1,8,5,65,340,64,2,578.502134069,1.0235294117647058,1.488235294117647,20.75,1.0
172,705046.758741,513,1,511,5,2036,0,415,1,415,1,452,0,452,1,395,1,395,6,65,366,64,2,705.046758741,1.469945355191257,2.401639344262295,2.9825581395348837,2.296511627906977
16,759221.676338,184,1,182,5,390,0,99,1,99,1,61,0,60,0,58,1,58,5,65,464,64,2,759.221676338,1.0344827586206897,1.396551724137931,11.5,3.625
96,689128.722112,266,0,266,5,1554,0,194,1,194,1,198,1,198,1,188,2,188,6,65,388,64,2,689.128722112,1.2474226804123711,1.6855670103092784,2.7708333333333335,1.9583333333333333
56,648680.047631,315,0,307,5,1118,0,234,1,234,1,162,0,162,0,160,1,160,6,65,358,64,2,648.6800476310001,1.1564245810055866,1.8798882681564246,5.625,2.857142857142857
66,550573.217788,541,1,526,5,1692,0,285,1,285,1,379,0,378,1,190,2,190,6,65,288,64,2,550.573217788,1.2291666666666667,2.8784722222222223,8.196969696969697,2.878787878787879
6,585796.816882,184,1,180,5,350,0,6,1,6,1,12,0,10,0,6,1,6,5,65,354,64,2,585.7968168819999,1.0169491525423728,1.5197740112994351,30.666666666666668,1.0
6,937549.606642,23,1,23,5,60,0,6,1,6,1,14,0,14,0,6,1,6,5,70,438,69,2,937.5496066420001,1.0136986301369864,1.052511415525114,3.8333333333333335,1.0
8,907604.112246,169,1,166,5,382,0,21,1,21,1,65,0,65,1,19,1,19,5,70,394,69,2,907.604112246,1.0203045685279188,1.4289340101522843,21.125,2.375
0,606019.190987,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,70,254,69,2,606.019190987,1.0,1.0,,
12,846037.044165,256,1,250,5,578,0,20,1,20,1,82,0,81,1,20,1,20,5,70,368,69,2,846.037044165,1.0326086956521738,1.6956521739130435,21.333333333333332,1.6666666666666667
0,746798.040178,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,70,320,69,2,746.798040178,1.0,1.0,,
46,863937.393452,483,1,470,5,1278,0,121,1,121,1,229,1,226,1,116,2,116,6,70,344,69,2,863.937393452,1.1337209302325582,2.4040697674418605,10.5,2.5217391304347827
4,708013.076685,133,1,131,5,250,0,8,2,8,1,12,0,11,0,8,1,8,5,70,302,69,2,708.013076685,1.0132450331125828,1.4403973509933774,33.25,2.0
28,736247.496835,321,1,308,5,1092,0,138,1,138,1,144,1,144,1,81,2,83,6,70,302,69,2,736.247496835,1.0927152317880795,2.062913907284768,11.464285714285714,2.892857142857143
80,805700.595166,966,1,836,6,2118,0,218,1,218,1,511,1,496,1,158,2,158,6,70,296,69,2,805.700595166,1.2702702702702702,4.263513513513513,12.075,1.975
68,1112502.79476,500,1,484,5,1342,0,178,1,178,1,273,1,272,1,112,2,112,6,70,458,69,2,1112.50279476,1.148471615720524,2.091703056768559,7.352941176470588,1.6470588235294117
6,700924.525505,123,1,123,5,240,0,6,1,6,1,6,0,6,1,6,1,6,5,70,296,69,2,700.924525505,1.0202702702702702,1.4155405405405406,20.5,1.0
40,950771.589896,417,1,409,5,1160,0,118,1,118,1,160,1,157,1,106,2,106,6,70,402,69,2,950.771589896,1.099502487562189,2.037313432835821,10.425,2.65
30,838216.291674,445,1,430,5,892,0,45,1,45,1,118,1,109,1,43,2,43,6,70,344,69,2,838.216291674,1.0872093023255813,2.2936046511627906,14.833333333333334,1.4333333333333333
74,705423.14521,713,1,642,5,2088,0,235,1,235,1,552,1,548,1,185,2,186,6,70,258,69,2,705.42314521,1.2868217054263567,3.7635658914728682,9.635135135135135,2.5
36,946124.192281,288,0,286,5,986,0,140,1,140,1,190,1,190,1,50,2,50,6,70,406,69,2,946.124192281,1.0886699507389161,1.70935960591133,8.0,1.3888888888888888
4,758177.472686,130,1,129,4,252,0,4,1,4,1,6,1,6,1,4,1,4,5,70,332,69,2,758.1774726860001,1.0120481927710843,1.391566265060241,32.5,1.0
76,962106.568407,404,1,396,5,1446,0,269,1,269,1,240,1,240,1,149,2,149,6,70,398,69,2,962.106568407,1.1909547738693467,2.0150753768844223,5.315789473684211,1.9605263157894737
16,749800.323732,302,1,295,6,742,0,16,1,16,1,127,0,127,1,16,1,16,5,70,314,69,2,749.8003237319999,1.0509554140127388,1.9617834394904459,18.875,1.0
10,693066.293237,264,1,256,4,598,0,18,1,18,1,89,1,88,1,18,1,18,5,70,284,69,2,693.066293237,1.0352112676056338,1.9295774647887325,26.4,1.8
102,937072.244912,599,1,562,6,1982,0,294,1,294,1,341,1,337,1,254,2,254,6,70,364,69,2,937.072244912,1.2802197802197801,2.6456043956043955,5.872549019607843,2.4901960784313726
4,807073.702797,130,1,130,5,256,0,4,1,4,1,4,0,4,0,4,1,4,5,70,352,69,2,807.0737027969999,1.0113636363636365,1.3693181818181819,32.5,1.0
140,811410.52333,767,1,546,6,2344,0,255,1,255,1,486,1,468,1,227,2,224,6,70,286,69,2,811.41052333,1.4895104895104896,3.6818181818181817,5.478571428571429,1.6214285714285714
34,909108.899254,363,1,343,5,1144,0,91,1,91,1,201,1,201,1,89,2,89,6,70,376,69,2,909.108899254,1.0904255319148937,1.9654255319148937,10.676470588235293,2.6176470588235294
40,795250.907045,434,1,406,5,1234,0,80,1,80,1,210,1,208,1,79,1,79,6,70,324,69,2,795.250907045,1.123456790123457,2.3395061728395063,10.85,1.975
6,728152.770123,129,1,129,5,370,0,6,1,6,1,68,0,68,0,6,1,6,5,70,306,69,2,728.152770123,1.0196078431372548,1.4215686274509804,21.5,1.0
124,980457.454059,629,1,570,5,1852,0,288,1,288,1,324,1,319,1,200,2,200,6,70,386,69,2,980.457454059,1.3212435233160622,2.6295336787564767,5.07258064516129,1.6129032258064515
40,875739.076605,381,1,374,5,1068,0,126,1,126,1,262,1,262,1,116,2,116,6,70,352,69,2,875.7390766049999,1.1136363636363635,2.0823863636363638,9.525,2.9
8,632743.471011,192,0,189,5,368,0,8,1,8,1,12,0,11,0,8,1,8,5,70,260,69,2,632.743471011,1.0307692307692307,1.7384615384615385,24.0,1.0
12,963748.94109,220,1,218,5,418,0,14,1,14,1,18,1,16,1,14,2,14,6,70,432,69,2,963.74894109,1.0277777777777777,1.5092592592592593,18.333333333333332,1.1666666666666667
4,741167.211068,130,1,130,6,252,0,4,1,4,1,6,0,6,0,4,1,4,5,70,314,69,2,741.1672110679999,1.0127388535031847,1.414012738853503,32.5,1.0
104,886135.732639,573,1,492,6,2000,0,271,1,271,1,370,1,368,1,200,2,200,6,70,340,69,2,886.135732639,1.3058823529411765,2.6852941176470586,5.509615384615385,1.9230769230769231
12,964947.148918,237,1,234,5,440,0,18,1,18,1,26,0,24,1,18,1,18,5,70,430,69,2,964.947148918,1.027906976744186,1.5511627906976744,19.75,1.5
126,955520.897279,679,1,603,5,2270,0,407,1,407,1,534,1,532,1,340,2,342,6,70,338,69,2,955.520897279,1.3727810650887573,3.0088757396449703,5.388888888888889,2.6984126984126986
54,904641.206291,528,1,447,5,1636,0,220,1,220,1,295,1,293,1,201,2,201,6,70,348,69,2,904.641206291,1.1551724137931034,2.5172413793103448,9.777777777777779,3.7222222222222223
36,906056.759439,504,1,473,5,1122,0,95,1,95,1,171,1,168,1,46,2,48,6,70,392,69,2,906.0567594390001,1.0918367346938775,2.2857142857142856,14.0,1.2777777777777777
50,919803.239832,616,1,589,6,1270,0,76,1,76,1,199,1,192,1,65,2,65,6,70,382,69,2,919.803239832,1.130890052356021,2.612565445026178,12.32,1.3
14,693327.46129,394,1,371,5,830,0,14,1,14,1,101,1,100,1,14,1,14,5,70,282,69,2,693.32746129,1.049645390070922,2.397163120567376,28.142857142857142,1.0
2,666070.257439,63,1,63,4,122,0,3,1,3,1,3,0,3,0,3,1,3,5,70,276,69,2,666.070257439,1.0072463768115942,1.2282608695652173,31.5,1.5
52,966308.578351,378,1,363,6,1342,0,173,1,173,1,211,1,209,1,147,2,148,6,70,400,69,2,966.3085783509999,1.13,1.945,7.269230769230769,2.826923076923077
24,851149.528871,283,1,283,5,728,0,92,1,92,1,127,1,127,1,56,2,56,6,70,354,69,2,851.149528871,1.0677966101694916,1.7994350282485876,11.791666666666666,2.3333333333333335
44,758174.242208,665,1,626,5,1538,0,171,1,171,1,264,1,262,1,62,2,62,6,70,298,69,2,758.174242208,1.1476510067114094,3.2315436241610738,15.113636363636363,1.4090909090909092
52,859509.025331,426,1,414,6,1140,0,126,2,126,1,113,1,109,1,108,2,108,6,70,348,69,2,859.509025331,1.1494252873563218,2.2241379310344827,8.192307692307692,2.076923076923077
98,1091512.240807,576,1,557,5,1572,0,286,1,286,1,269,1,261,1,245,2,245,6,70,438,69,2,1091.5122408070001,1.2237442922374429,2.315068493150685,5.877551020408164,2.5
90,889545.698543,562,1,537,6,1828,0,258,1,258,1,340,1,338,1,198,2,198,7,70,342,69,2,889.5456985430001,1.263157894736842,2.6432748538011697,6.2444444444444445,2.2
36,764054.840472,497,1,460,6,1164,0,103,2,103,1,178,1,176,1,43,2,43,6,70,310,69,2,764.0548404719999,1.1161290322580646,2.6032258064516127,13.805555555555555,1.1944444444444444
126,906292.317682,550,1,528,5,2186,0,336,1,336,1,318,1,317,1,293,2,294,6,70,346,69,2,906.292317682,1.3641618497109826,2.5895953757225434,4.365079365079365,2.3253968253968256
52,783389.715408,773,1,709,5,1784,0,116,1,116,1,517,1,510,1,61,2,61,6,70,308,69,2,783.389715408,1.1688311688311688,3.50974025974026,14.865384615384615,1.1730769230769231
90,828576.954111,570,1,554,5,1936,0,187,1,187,1,417,1,417,1,166,2,166,6,70,326,69,2,828.5769541110001,1.2760736196319018,2.7484662576687118,6.333333333333333,1.8444444444444446
62,1022991.72146,400,1,400,5,1452,0,234,1,234,1,250,1,250,1,181,2,181,6,70,420,69,2,1022.99172146,1.1476190476190475,1.9523809523809523,6.451612903225806,2.9193548387096775
10,750507.916468,267,1,261,5,616,0,13,1,13,1,82,1,80,1,12,1,12,6,70,318,69,2,750.5079164680001,1.0314465408805031,1.8396226415094339,26.7,1.2


==> data/hyperbolic-ilp-raw-n-20.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
6,1912.801577,32,0,32,4,56,0,7,1,7,1,7,0,7,1,7,1,7,5,20,70,19,2,1.912801577,1.0857142857142856,1.457142857142857,5.333333333333333,1.1666666666666667
0,2180.422324,0,1,0,6,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,100,19,2,2.1804223240000002,1.0,1.0,,
28,2074.084967,57,1,54,9,154,0,49,1,49,1,40,1,39,1,39,2,40,6,20,74,19,2,2.0740849669999997,1.3783783783783783,1.7702702702702702,2.0357142857142856,1.3928571428571428
22,2204.55262,39,1,39,4,98,0,34,1,34,1,36,1,36,1,33,2,33,6,20,88,19,2,2.20455262,1.25,1.4431818181818181,1.7727272727272727,1.5
16,2072.966876,71,1,66,8,102,0,34,1,34,1,50,1,44,1,20,2,19,5,20,72,19,2,2.0729668759999997,1.2222222222222223,1.9861111111111112,4.4375,1.25
2,2502.481366,4,1,4,10,6,0,2,1,2,1,2,0,2,0,2,1,2,5,20,130,19,2,2.502481366,1.0153846153846153,1.0307692307692307,2.0,1.0
2,1967.742438,15,1,15,10,26,0,3,1,3,1,3,0,3,0,3,1,3,5,20,78,19,2,1.967742438,1.0256410256410255,1.1923076923076923,7.5,1.5
0,1702.006234,0,1,0,6,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,60,19,2,1.702006234,1.0,1.0,,
8,2469.964888,39,1,39,4,60,0,23,1,23,1,16,1,14,1,14,2,14,5,20,112,19,2,2.469964888,1.0714285714285714,1.3482142857142858,4.875,1.75
0,2186.854193,0,1,0,9,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,102,19,2,2.1868541930000003,1.0,1.0,,
24,2205.469311,49,1,47,4,114,0,51,1,51,1,42,1,42,1,35,2,36,5,20,80,19,2,2.205469311,1.3,1.6125,2.0416666666666665,1.4583333333333333
26,1861.293262,51,1,45,9,172,0,39,1,39,1,37,1,37,1,39,2,39,5,20,62,19,2,1.861293262,1.4193548387096775,1.8225806451612903,1.9615384615384615,1.5
14,2282.459561,25,1,25,8,78,0,15,1,15,1,25,0,25,0,15,1,15,5,20,94,19,2,2.282459561,1.148936170212766,1.2659574468085106,1.7857142857142858,1.0714285714285714
2,2472.052708,11,1,11,10,18,0,7,1,7,1,4,1,4,1,4,1,4,5,20,120,19,2,2.472052708,1.0166666666666666,1.0916666666666666,5.5,2.0
20,1799.547313,69,1,61,6,158,0,47,1,47,1,48,1,47,1,35,2,34,6,20,50,19,2,1.799547313,1.4,2.38,3.45,1.75
6,1777.742554,45,1,44,9,76,0,6,1,6,1,10,0,8,0,6,2,6,5,20,64,19,2,1.777742554,1.09375,1.703125,7.5,1.0
20,1870.764606,47,1,45,8,138,0,35,2,35,1,35,0,35,1,35,1,35,5,20,66,19,2,1.870764606,1.303030303030303,1.7121212121212122,2.35,1.75
20,2109.125412,55,1,51,10,106,0,39,1,39,1,26,1,24,1,21,2,22,6,20,78,19,2,2.109125412,1.2564102564102564,1.705128205128205,2.75,1.05
36,2016.572704,69,1,67,7,142,0,64,2,63,1,64,1,62,1,43,2,44,5,20,68,19,2,2.016572704,1.5294117647058822,2.014705882352941,1.9166666666666667,1.1944444444444444
24,2406.009254,70,1,62,4,106,0,46,2,46,1,49,1,48,1,37,2,37,5,20,92,19,2,2.406009254,1.2608695652173914,1.7608695652173914,2.9166666666666665,1.5416666666666667
2,1994.944665,18,5,18,4,34,0,2,1,2,1,2,0,2,0,2,1,2,5,20,84,19,2,1.994944665,1.0238095238095237,1.2142857142857142,9.0,1.0
18,2075.219343,56,1,52,8,108,0,43,1,43,1,40,1,40,1,24,2,25,6,20,74,19,2,2.075219343,1.2432432432432432,1.7567567567567568,3.111111111111111,1.3333333333333333
12,2303.576473,36,1,36,4,60,0,15,1,15,1,12,0,12,0,12,1,12,5,20,98,19,2,2.303576473,1.1224489795918366,1.3673469387755102,3.0,1.0
32,2096.34171,66,1,61,10,128,0,55,1,55,1,56,1,55,1,48,2,47,5,20,76,19,2,2.0963417100000004,1.4210526315789473,1.868421052631579,2.0625,1.5
28,2466.063964,60,1,56,10,104,0,56,1,56,1,44,1,42,1,41,2,41,5,20,98,19,2,2.466063964,1.2857142857142858,1.6122448979591837,2.142857142857143,1.4642857142857142
26,2117.464956,45,1,43,7,138,0,36,1,36,1,35,1,34,1,36,2,36,5,20,80,19,2,2.1174649559999996,1.325,1.5625,1.7307692307692308,1.3846153846153846
12,2253.223768,36,1,36,8,58,0,22,1,22,1,14,0,14,0,14,2,14,6,20,94,19,2,2.253223768,1.127659574468085,1.3829787234042554,3.0,1.1666666666666667
24,2203.663591,56,0,54,9,120,0,47,1,47,1,46,0,46,1,39,2,39,5,20,94,19,2,2.203663591,1.2553191489361701,1.5957446808510638,2.3333333333333335,1.625
12,2193.501179,45,0,43,9,74,0,15,1,15,1,17,0,18,1,15,2,15,5,20,88,19,2,2.193501179,1.1363636363636365,1.5113636363636365,3.75,1.25
6,2023.865758,31,1,31,4,56,0,6,1,6,1,6,0,6,0,6,1,6,5,20,86,19,2,2.023865758,1.069767441860465,1.3604651162790697,5.166666666666667,1.0
10,2559.30971,23,1,23,8,42,0,14,1,14,1,12,0,12,0,12,1,12,5,20,120,19,2,2.55930971,1.0833333333333333,1.1916666666666667,2.3,1.2
22,2438.424562,65,1,58,10,118,0,54,1,54,1,51,1,52,1,35,2,35,6,20,92,19,2,2.4384245620000002,1.2391304347826086,1.7065217391304348,2.9545454545454546,1.5909090909090908
20,2108.480363,46,1,46,9,114,0,45,1,45,1,31,0,31,1,23,2,23,5,20,78,19,2,2.108480363,1.2564102564102564,1.5897435897435896,2.3,1.15
6,2388.027285,31,1,30,9,68,0,9,1,9,1,19,0,19,0,9,1,9,5,20,108,19,2,2.388027285,1.0555555555555556,1.287037037037037,5.166666666666667,1.5
8,2128.555481,51,1,48,8,102,0,17,1,17,1,29,1,27,1,11,2,12,5,20,80,19,2,2.128555481,1.1,1.6375,6.375,1.375
8,2229.247899,32,1,32,9,72,0,18,1,18,1,18,0,18,0,18,2,18,5,20,96,19,2,2.2292478989999998,1.0833333333333333,1.3333333333333333,4.0,2.25
24,2201.328513,57,1,54,7,124,0,51,1,51,1,41,1,40,1,41,2,41,5,20,80,19,2,2.201328513,1.3,1.7125,2.375,1.7083333333333333
16,1909.575772,69,1,55,7,126,0,25,1,25,1,43,1,42,1,25,2,25,5,20,66,19,2,1.909575772,1.2424242424242424,2.0454545454545454,4.3125,1.5625
8,2106.733906,38,1,35,9,74,0,23,1,23,1,18,0,16,1,15,1,15,5,20,78,19,2,2.106733906,1.1025641025641026,1.4871794871794872,4.75,1.875
32,2140.315685,70,1,66,8,110,0,50,1,50,1,64,1,63,1,44,2,43,5,20,82,19,2,2.140315685,1.3902439024390243,1.853658536585366,2.1875,1.375
20,2198.82215,48,1,44,10,100,0,30,1,30,1,37,1,37,1,23,2,23,6,20,80,19,2,2.19882215,1.25,1.6,2.4,1.15
2,2017.675067,17,1,17,9,32,0,2,1,2,1,2,0,2,0,2,1,2,5,20,86,19,2,2.017675067,1.0232558139534884,1.197674418604651,8.5,1.0
4,2154.195051,33,1,31,9,58,0,4,1,4,1,6,0,5,0,4,1,4,5,20,98,19,2,2.1541950510000003,1.0408163265306123,1.336734693877551,8.25,1.0
6,1959.546939,50,1,46,8,78,0,9,1,9,1,15,1,15,1,9,1,9,5,20,68,19,2,1.959546939,1.088235294117647,1.7352941176470589,8.333333333333334,1.5
0,2087.356362,0,1,0,8,0,0,0,1,0,1,0,0,0,0,0,1,0,5,20,92,19,2,2.087356362,1.0,1.0,,
22,2120.406029,73,1,62,9,146,0,36,2,36,1,51,1,48,1,36,2,36,6,20,74,19,2,2.120406029,1.2972972972972974,1.9864864864864864,3.3181818181818183,1.6363636363636365
18,1976.240717,31,1,31,6,140,0,27,1,27,1,25,0,25,1,27,2,27,5,20,74,19,2,1.9762407169999998,1.2432432432432432,1.4189189189189189,1.7222222222222223,1.5
20,2075.628959,52,1,52,4,120,0,33,1,33,1,45,1,45,1,33,2,33,6,20,72,19,2,2.0756289590000003,1.2777777777777777,1.7222222222222223,2.6,1.65
32,2134.940539,82,1,73,8,144,0,70,1,70,1,60,1,58,1,55,2,56,5,20,78,19,2,2.134940539,1.4102564102564104,2.051282051282051,2.5625,1.71875
24,2430.273946,62,0,55,9,130,0,42,1,42,1,36,1,34,1,36,2,36,5,20,90,19,2,2.430273946,1.2666666666666666,1.6888888888888889,2.5833333333333335,1.5


==> data/hyperbolic-ilp-raw-n-25.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
32,4765.584181,82,1,80,8,256,0,65,1,65,1,69,1,69,1,52,2,50,5,25,80,24,2,4.765584181,1.4,2.025,2.5625,1.625
0,5904.090035,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,25,144,24,2,5.904090035,1.0,1.0,,
6,4977.593555,40,0,40,4,74,0,6,1,6,1,6,0,6,1,6,2,6,5,25,98,24,2,4.977593555,1.0612244897959184,1.4081632653061225,6.666666666666667,1.0
32,5171.581373,143,0,122,8,222,0,40,1,40,1,80,1,79,1,36,2,36,5,25,86,24,2,5.171581373,1.372093023255814,2.6627906976744184,4.46875,1.125
14,5864.568034,40,1,40,8,188,0,42,1,42,1,40,1,40,1,42,2,42,5,25,118,24,2,5.8645680339999995,1.11864406779661,1.3389830508474576,2.857142857142857,3.0
24,5673.272449,76,0,73,4,152,0,60,2,60,1,50,1,48,1,48,2,47,5,25,116,24,2,5.673272449,1.206896551724138,1.6551724137931034,3.1666666666666665,2.0
34,5386.176077,85,0,85,4,234,0,70,2,70,1,66,1,63,1,50,2,53,5,25,100,24,2,5.386176077,1.34,1.85,2.5,1.4705882352941178
8,5595.193503,36,0,36,4,96,0,9,1,9,1,22,1,22,1,8,2,8,5,25,118,24,2,5.595193503000001,1.0677966101694916,1.305084745762712,4.5,1.0
44,5989.270936,92,0,83,4,210,0,67,1,67,1,65,1,65,1,57,2,55,6,25,122,24,2,5.989270936,1.360655737704918,1.7540983606557377,2.090909090909091,1.2954545454545454
16,7014.640964,46,0,46,4,90,0,39,2,39,1,32,1,32,1,30,2,30,5,25,164,24,2,7.014640964,1.0975609756097562,1.2804878048780488,2.875,1.875
22,5485.229887,80,0,78,4,172,0,50,1,50,1,52,1,51,1,37,2,37,5,25,106,24,2,5.485229887,1.2075471698113207,1.7547169811320755,3.6363636363636362,1.6818181818181819
10,5390.224972,60,0,59,9,100,0,17,1,17,1,17,1,17,1,14,2,14,6,25,110,24,2,5.390224972,1.0909090909090908,1.5454545454545454,6.0,1.4
22,5365.473547,81,2,77,4,170,0,42,2,42,1,31,1,29,1,25,2,25,5,25,106,24,2,5.365473547,1.2075471698113207,1.7641509433962264,3.6818181818181817,1.1363636363636365
2,6178.558155,22,0,22,4,40,0,3,1,3,1,4,1,4,1,3,2,3,5,25,142,24,2,6.178558154999999,1.0140845070422535,1.1549295774647887,11.0,1.5
24,5553.888948,66,0,66,4,168,0,47,2,47,1,47,1,47,1,37,2,37,5,25,112,24,2,5.553888948,1.2142857142857142,1.5892857142857142,2.75,1.5416666666666667
38,5391.818537,67,0,67,4,254,0,55,2,55,2,61,1,61,1,55,2,55,6,25,104,24,2,5.391818537,1.3653846153846154,1.6442307692307692,1.763157894736842,1.4473684210526316
16,5018.661909,107,0,103,4,188,0,18,1,18,1,66,1,63,1,17,2,17,8,25,86,24,2,5.018661909,1.186046511627907,2.244186046511628,6.6875,1.0625
6,5873.478736,18,0,18,4,30,0,6,2,6,1,6,1,6,0,6,2,6,5,25,134,24,2,5.873478736,1.044776119402985,1.1343283582089552,3.0,1.0
34,5640.98833,96,0,82,4,212,0,67,1,67,1,57,1,54,1,51,2,52,5,25,108,24,2,5.64098833,1.3148148148148149,1.8888888888888888,2.823529411764706,1.5
36,5287.060403,118,0,90,5,230,0,58,1,58,1,82,1,79,1,53,2,53,5,25,90,24,2,5.287060403000001,1.4,2.311111111111111,3.2777777777777777,1.4722222222222223
52,5328.533903,165,0,132,8,230,0,111,2,111,1,112,1,107,1,86,2,86,6,25,84,24,2,5.328533902999999,1.619047619047619,2.9642857142857144,3.173076923076923,1.6538461538461537
6,5014.115909,23,0,23,4,120,0,25,1,25,1,23,1,23,1,6,2,6,6,25,98,24,2,5.014115909,1.0612244897959184,1.2346938775510203,3.8333333333333335,1.0
18,6194.054146,55,0,55,4,122,0,28,2,28,1,32,1,32,1,24,2,24,5,25,138,24,2,6.194054146,1.1304347826086956,1.3985507246376812,3.0555555555555554,1.3333333333333333
18,5776.044277,62,0,61,4,100,0,35,1,35,1,36,1,36,1,23,2,23,7,25,122,24,2,5.776044277,1.1475409836065573,1.5081967213114753,3.4444444444444446,1.2777777777777777
0,4669.350189,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,25,90,24,2,4.669350189,1.0,1.0,,
12,5875.171868,74,0,72,4,146,0,15,1,15,1,31,1,29,1,14,2,14,6,25,122,24,2,5.875171868000001,1.098360655737705,1.6065573770491803,6.166666666666667,1.1666666666666667
28,6115.643534,105,0,102,4,230,0,88,1,88,1,86,1,84,1,73,2,73,6,25,116,24,2,6.115643534,1.2413793103448276,1.9051724137931034,3.75,2.607142857142857
20,5824.556423,60,0,60,4,152,0,45,1,45,1,41,1,41,1,37,2,37,5,25,118,24,2,5.824556423,1.1694915254237288,1.5084745762711864,3.0,1.85
2,5219.890572,22,0,22,4,38,0,5,1,5,1,5,1,5,1,5,1,5,5,25,108,24,2,5.219890572000001,1.0185185185185186,1.2037037037037037,11.0,2.5
16,6165.013657,25,0,25,4,74,0,20,2,20,1,25,1,25,1,20,2,20,5,25,138,24,2,6.165013657,1.1159420289855073,1.181159420289855,1.5625,1.25
14,5606.003424,46,0,41,4,192,0,31,2,31,1,30,1,30,1,31,4,31,6,25,110,24,2,5.606003424000001,1.1272727272727272,1.4181818181818182,3.2857142857142856,2.2142857142857144
30,5369.394872,115,0,113,4,232,0,62,2,62,1,65,1,60,1,46,2,46,5,25,100,24,2,5.369394872,1.3,2.15,3.8333333333333335,1.5333333333333334
4,5055.336045,20,0,20,4,72,0,4,2,4,1,20,1,20,1,4,2,4,5,25,104,24,2,5.055336045,1.0384615384615385,1.1923076923076923,5.0,1.0
24,6108.263606,99,1,79,4,170,0,51,1,51,1,78,1,78,1,45,2,43,5,25,122,24,2,6.108263606,1.1967213114754098,1.8114754098360655,4.125,1.875
38,5923.964266,124,0,115,4,196,0,70,2,70,1,81,1,81,1,52,2,50,6,25,110,24,2,5.923964266,1.3454545454545455,2.1272727272727274,3.263157894736842,1.368421052631579
10,4838.183184,82,0,72,4,164,0,10,1,10,1,35,1,32,1,10,2,10,6,25,88,24,2,4.838183184,1.1136363636363635,1.9318181818181819,8.2,1.0
26,6603.72593,72,0,63,4,146,0,53,2,53,1,38,1,33,1,34,2,33,6,25,142,24,2,6.6037259299999995,1.1830985915492958,1.5070422535211268,2.769230769230769,1.3076923076923077
6,5038.513978,20,0,20,4,84,0,22,1,22,1,20,0,20,1,10,2,10,7,25,96,24,2,5.038513978,1.0625,1.2083333333333333,3.3333333333333335,1.6666666666666667
22,5056.707803,133,0,110,4,214,0,25,1,25,1,76,1,68,1,25,2,25,5,25,86,24,2,5.056707803,1.255813953488372,2.546511627906977,6.045454545454546,1.1363636363636365
44,5197.542157,138,0,119,8,252,0,96,2,96,1,121,1,120,1,67,2,67,6,25,74,24,2,5.197542157,1.5945945945945945,2.864864864864865,3.1363636363636362,1.5227272727272727
30,5697.874219,98,0,88,4,200,0,65,1,65,1,57,1,54,1,55,2,56,5,25,110,24,2,5.697874219,1.2727272727272727,1.8909090909090909,3.2666666666666666,1.8333333333333333
8,5259.667992,51,0,51,4,90,0,11,2,11,1,11,1,11,1,10,2,10,5,25,110,24,2,5.259667992,1.0727272727272728,1.4636363636363636,6.375,1.25
16,7717.663339,31,0,31,4,96,0,29,1,29,1,31,1,31,1,29,2,29,5,25,196,24,2,7.717663339,1.0816326530612246,1.1581632653061225,1.9375,1.8125
22,4790.783749,91,6,84,4,244,0,54,1,54,1,74,1,73,1,54,2,54,6,25,78,24,2,4.790783749,1.2820512820512822,2.1666666666666665,4.136363636363637,2.4545454545454546
8,4674.973999,42,0,42,4,136,0,8,1,8,1,42,1,42,1,8,1,8,7,25,84,24,2,4.674973999,1.0952380952380953,1.5,5.25,1.0
14,5988.25925,77,0,76,4,128,0,48,2,48,2,29,1,29,1,25,2,25,5,25,126,24,2,5.9882592500000005,1.1111111111111112,1.6111111111111112,5.5,1.7857142857142858
16,6775.942204,73,0,69,4,120,0,31,1,31,1,28,1,26,1,22,2,22,5,25,156,24,2,6.775942204,1.1025641025641026,1.4679487179487178,4.5625,1.375
22,6750.557141,58,0,58,4,122,0,41,2,41,1,36,1,36,1,31,2,31,5,25,152,24,2,6.750557141,1.144736842105263,1.381578947368421,2.6363636363636362,1.4090909090909092
38,5687.392473,87,0,85,4,208,0,91,1,91,1,73,1,73,1,63,2,63,5,25,106,24,2,5.687392473,1.3584905660377358,1.820754716981132,2.289473684210526,1.6578947368421053
32,5615.342993,86,0,83,4,218,0,60,1,60,1,68,1,68,1,45,2,44,6,25,104,24,2,5.6153429930000005,1.3076923076923077,1.8269230769230769,2.6875,1.40625


==> data/hyperbolic-ilp-raw-n-30.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
10,11860.078185,74,0,73,4,134,0,10,1,10,1,12,1,10,1,10,2,10,5,30,134,29,2,11.860078185,1.0746268656716418,1.5522388059701493,7.4,1.0
48,10889.924681,139,0,123,5,374,0,85,2,85,2,119,1,119,1,85,5,85,6,30,96,29,2,10.889924681,1.5,2.4479166666666665,2.8958333333333335,1.7708333333333333
20,11997.670169,90,0,90,4,196,0,44,2,44,1,40,1,40,1,39,2,39,5,30,132,29,2,11.997670169000001,1.1515151515151516,1.6818181818181819,4.5,1.95
10,11756.28148,77,0,75,4,200,0,12,2,12,1,56,1,56,1,12,2,12,5,30,124,29,2,11.75628148,1.0806451612903225,1.6209677419354838,7.7,1.2
18,14413.035088,77,0,76,4,146,0,26,1,26,1,25,1,24,1,23,2,23,6,30,172,29,2,14.413035088,1.1046511627906976,1.447674418604651,4.277777777777778,1.2777777777777777
34,12209.986531,182,1,148,4,338,0,67,2,67,2,120,1,115,1,47,2,45,6,30,118,29,2,12.209986531,1.2881355932203389,2.542372881355932,5.352941176470588,1.3823529411764706
34,10130.742409,187,0,159,4,382,0,77,2,77,2,112,1,111,1,58,2,59,6,30,90,29,2,10.130742409,1.3777777777777778,3.077777777777778,5.5,1.7058823529411764
16,12822.169799,70,0,70,4,158,0,53,1,53,1,38,1,38,1,38,2,38,6,30,144,29,2,12.822169799,1.1111111111111112,1.4861111111111112,4.375,2.375
36,10709.503506,137,0,123,4,398,0,95,2,95,1,115,1,115,1,60,2,60,6,30,98,29,2,10.709503505999999,1.3673469387755102,2.3979591836734695,3.8055555555555554,1.6666666666666667
4,12996.225783,30,0,30,4,56,0,4,1,4,1,4,1,4,1,4,2,4,5,30,154,29,2,12.996225783,1.025974025974026,1.1948051948051948,7.5,1.0
26,11382.300722,108,0,106,4,358,0,65,2,65,1,107,1,106,1,30,2,30,6,30,114,29,2,11.382300722,1.2280701754385965,1.9473684210526316,4.153846153846154,1.1538461538461537
10,12536.158898,40,0,40,4,100,0,24,1,24,1,22,1,22,1,16,2,16,5,30,144,29,2,12.536158898,1.0694444444444444,1.2777777777777777,4.0,1.6
10,12246.477557,82,0,77,5,146,0,10,2,10,1,36,1,36,1,10,2,10,5,30,138,29,2,12.246477557,1.0724637681159421,1.5942028985507246,8.2,1.0
50,13890.077254,157,5,133,4,328,0,108,2,108,2,88,1,83,1,75,2,75,6,30,146,29,2,13.890077254,1.3424657534246576,2.0753424657534247,3.14,1.5
22,12965.796334,99,0,91,4,226,0,67,2,67,1,44,1,43,1,33,2,33,6,30,144,29,2,12.965796334,1.1527777777777777,1.6875,4.5,1.5
70,11989.196791,155,0,150,4,340,0,132,2,132,2,141,1,141,1,115,2,114,6,30,108,29,2,11.989196791,1.6481481481481481,2.435185185185185,2.2142857142857144,1.6428571428571428
8,13764.88783,28,0,28,4,64,0,8,2,8,1,14,1,14,1,8,2,8,6,30,166,29,2,13.76488783,1.0481927710843373,1.1686746987951808,3.5,1.0
38,11822.969072,176,1,136,4,326,0,76,2,76,2,126,1,121,1,50,2,48,6,30,116,29,2,11.822969072,1.3275862068965518,2.5172413793103448,4.631578947368421,1.3157894736842106
2,11513.725106,26,0,26,7,48,0,3,1,3,1,3,1,3,1,3,2,3,7,30,128,29,2,11.513725105999999,1.015625,1.203125,13.0,1.5
44,11144.874692,141,0,139,4,370,0,68,2,68,1,70,1,67,1,62,2,62,6,30,108,29,2,11.144874692,1.4074074074074074,2.3055555555555554,3.2045454545454546,1.4090909090909092
40,12374.046036,122,0,121,8,342,0,98,2,98,2,95,1,95,1,97,2,97,6,30,130,29,2,12.374046036,1.3076923076923077,1.9384615384615385,3.05,2.425
4,15821.295766,46,0,45,5,82,0,20,2,20,1,8,1,7,1,6,2,6,5,30,202,29,2,15.821295765999999,1.0198019801980198,1.2277227722772277,11.5,1.5
28,17899.978778,83,1,83,5,244,0,67,1,67,1,62,1,62,1,58,2,58,6,30,228,29,2,17.899978778,1.1228070175438596,1.3640350877192982,2.9642857142857144,2.0714285714285716
36,10701.841662,172,0,157,5,354,0,64,2,64,2,128,1,126,1,43,2,49,6,30,92,29,2,10.701841662000001,1.391304347826087,2.869565217391304,4.777777777777778,1.1944444444444444
6,12407.545308,55,0,55,4,146,1,6,1,6,1,30,1,30,1,6,2,6,5,30,146,29,2,12.407545308000001,1.0410958904109588,1.3767123287671232,9.166666666666666,1.0
18,11112.465449,76,0,76,4,218,0,21,1,21,1,56,1,56,1,19,2,19,5,30,116,29,2,11.112465449,1.1551724137931034,1.6551724137931034,4.222222222222222,1.0555555555555556
42,14702.234711,138,1,128,6,268,0,102,2,102,2,101,1,100,1,93,2,91,6,30,154,29,2,14.702234711,1.2727272727272727,1.896103896103896,3.2857142857142856,2.2142857142857144
42,12294.368656,106,0,104,4,294,0,92,2,92,1,69,1,68,1,70,2,70,5,30,134,29,2,12.294368656000001,1.3134328358208955,1.791044776119403,2.5238095238095237,1.6666666666666667
48,12440.684656,196,0,175,5,354,0,113,2,113,2,155,1,156,1,88,2,86,6,30,112,29,2,12.440684656,1.4285714285714286,2.75,4.083333333333333,1.8333333333333333
18,13387.597377,77,0,75,5,180,0,26,2,26,1,43,1,43,1,22,2,22,5,30,154,29,2,13.387597377,1.1168831168831168,1.5,4.277777777777778,1.2222222222222223
24,12655.076357,71,1,71,4,224,0,47,2,47,2,53,1,53,1,37,2,37,6,30,138,29,2,12.655076357,1.173913043478261,1.5144927536231885,2.9583333333333335,1.5416666666666667
52,12868.604006,129,1,127,5,360,0,87,1,87,1,80,1,88,1,75,2,75,6,30,132,29,2,12.868604006,1.393939393939394,1.9772727272727273,2.480769230769231,1.4423076923076923
22,17007.822583,55,1,55,6,208,0,59,1,59,1,55,1,55,1,55,2,55,7,30,200,29,2,17.007822583,1.11,1.275,2.5,2.5
28,11592.862851,175,0,162,4,318,0,55,2,55,1,92,1,88,1,41,3,41,6,30,112,29,2,11.592862851,1.25,2.5625,6.25,1.4642857142857142
30,12862.184081,85,0,85,4,316,0,67,2,67,2,74,1,74,1,47,2,48,6,30,136,29,2,12.862184080999999,1.2205882352941178,1.625,2.8333333333333335,1.5666666666666667
38,14356.596767,69,1,69,4,308,0,77,2,77,2,66,1,66,1,74,2,74,6,30,162,29,2,14.356596767000001,1.2345679012345678,1.4259259259259258,1.8157894736842106,1.9473684210526316
8,11248.526627,26,0,26,4,176,0,28,1,28,1,26,1,26,1,28,2,28,5,30,122,29,2,11.248526626999999,1.0655737704918034,1.2131147540983607,3.25,3.5
30,10728.152693,179,0,154,4,316,0,34,2,34,2,108,1,102,1,31,2,31,6,30,94,29,2,10.728152693,1.3191489361702127,2.904255319148936,5.966666666666667,1.0333333333333334
32,13814.140378,89,0,84,4,266,0,56,2,56,1,70,1,70,1,55,2,55,5,30,160,29,2,13.814140378,1.2,1.55625,2.78125,1.71875
28,11068.063342,130,0,120,4,364,0,70,2,70,2,86,1,84,1,50,2,50,8,30,108,29,2,11.068063342,1.2592592592592593,2.2037037037037037,4.642857142857143,1.7857142857142858
6,12046.422876,79,0,75,4,138,1,7,2,7,1,13,1,10,1,7,2,7,5,30,136,29,2,12.046422876000001,1.0441176470588236,1.5808823529411764,13.166666666666666,1.1666666666666667
4,13768.040267,46,2,45,4,84,0,4,2,4,1,6,1,5,1,4,2,4,5,30,168,29,2,13.768040267,1.0238095238095237,1.2738095238095237,11.5,1.0
48,12816.776116,188,1,163,7,332,0,91,2,91,2,108,1,103,1,90,2,90,6,30,132,29,2,12.816776116,1.3636363636363635,2.4242424242424243,3.9166666666666665,1.875
6,14345.223659,27,1,27,4,48,0,8,1,8,1,6,1,6,1,6,2,6,5,30,178,29,2,14.345223659,1.0337078651685394,1.151685393258427,4.5,1.0
8,12208.224309,74,0,72,4,130,0,9,2,9,1,15,1,13,1,9,2,9,6,30,136,29,2,12.208224308999998,1.0588235294117647,1.5441176470588236,9.25,1.125
16,10430.743089,133,0,131,4,252,0,17,2,17,1,50,1,47,1,16,2,16,5,30,104,29,2,10.430743089,1.1538461538461537,2.2788461538461537,8.3125,1.0
32,13884.234116,95,1,93,4,262,0,68,2,68,2,82,1,81,1,64,4,64,6,30,156,29,2,13.884234116,1.205128205128205,1.608974358974359,2.96875,2.0
62,11624.066087,149,0,143,4,362,0,119,2,119,2,119,1,118,1,96,2,95,6,30,114,29,2,11.624066087,1.543859649122807,2.307017543859649,2.403225806451613,1.5483870967741935
10,16429.424186,53,0,53,5,126,0,13,2,13,1,26,1,26,1,12,2,12,5,30,202,29,2,16.429424186,1.0495049504950495,1.2623762376237624,5.3,1.2
4,10491.356755,56,0,55,4,102,0,5,2,5,1,8,1,8,1,5,2,5,6,30,108,29,2,10.491356755,1.037037037037037,1.5185185185185186,14.0,1.25


==> data/hyperbolic-ilp-raw-n-35.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
12,22516.157752,61,1,61,4,156,0,13,1,13,1,60,0,60,0,13,1,13,5,35,140,34,2,22.516157751999998,1.0857142857142856,1.4357142857142857,5.083333333333333,1.0833333333333333
48,22055.684907,197,1,183,5,530,0,90,1,90,1,130,1,126,1,68,1,66,5,35,126,34,2,22.055684907,1.380952380952381,2.5634920634920637,4.104166666666667,1.4166666666666667
26,23553.037067,200,1,174,6,404,0,51,1,51,1,91,0,86,0,31,1,31,5,35,140,34,2,23.553037067,1.1857142857142857,2.4285714285714284,7.6923076923076925,1.1923076923076923
4,22012.395253,34,0,34,4,120,0,6,1,6,1,34,0,34,0,6,1,6,5,35,136,34,2,22.012395252999998,1.0294117647058822,1.25,8.5,1.5
34,26442.180379,155,4,152,4,364,0,111,1,111,1,99,0,99,0,79,1,79,5,35,162,34,2,26.442180379,1.2098765432098766,1.9567901234567902,4.5588235294117645,2.323529411764706
8,22835.800099,95,1,92,4,218,0,8,1,8,1,39,0,39,0,8,1,8,5,35,144,34,2,22.835800099,1.0555555555555556,1.6597222222222223,11.875,1.0
36,22259.172869,278,3,222,4,472,0,39,1,39,1,172,0,166,0,36,1,36,5,35,120,34,2,22.259172869,1.3,3.316666666666667,7.722222222222222,1.0
28,26750.58258,119,0,119,5,282,0,53,1,53,1,45,0,45,0,31,1,31,5,35,168,34,2,26.75058258,1.1666666666666667,1.7083333333333333,4.25,1.1071428571428572
26,28427.215373,110,2,109,5,336,0,66,1,66,1,87,0,87,0,65,1,65,5,35,180,34,2,28.427215373,1.1444444444444444,1.6111111111111112,4.230769230769231,2.5
20,23118.211984,113,0,102,5,302,0,37,1,37,1,38,0,35,0,33,1,33,5,35,140,34,2,23.118211984000002,1.1428571428571428,1.8071428571428572,5.65,1.65
74,27792.406628,185,1,172,6,518,0,159,1,159,1,148,0,146,0,135,1,139,5,35,164,34,2,27.792406628000002,1.451219512195122,2.1280487804878048,2.5,1.8243243243243243
20,27226.523782,106,1,103,4,232,0,63,1,63,1,46,0,45,0,42,1,42,5,35,172,34,2,27.226523782,1.1162790697674418,1.6162790697674418,5.3,2.1
6,23084.223637,86,0,83,4,158,0,6,1,6,1,10,0,9,0,6,1,6,5,35,144,34,2,23.084223637,1.0416666666666667,1.5972222222222223,14.333333333333334,1.0
34,25173.672081,195,1,159,5,448,0,59,1,59,1,101,0,99,0,59,1,59,5,35,148,34,2,25.173672081,1.2297297297297298,2.3175675675675675,5.735294117647059,1.7352941176470589
24,29437.892316,91,1,91,5,292,0,50,1,50,1,56,0,56,0,45,1,45,5,35,196,34,2,29.437892316000003,1.1224489795918366,1.4642857142857142,3.7916666666666665,1.875
32,32315.388823,154,1,122,4,300,0,63,1,63,1,73,0,69,0,56,1,56,5,35,206,34,2,32.315388823,1.1553398058252426,1.7475728155339805,4.8125,1.75
10,22397.383692,93,1,85,4,264,0,38,1,38,1,40,0,39,0,11,1,12,5,35,136,34,2,22.397383692,1.0735294117647058,1.6838235294117647,9.3,1.1
62,27966.108057,191,3,159,4,456,0,118,1,118,1,115,0,110,0,108,1,108,5,35,168,34,2,27.966108057,1.369047619047619,2.136904761904762,3.0806451612903225,1.7419354838709677
76,35070.537734,192,2,192,4,452,0,183,1,183,1,174,0,174,0,174,1,174,5,35,162,34,2,35.070537734,1.4691358024691359,2.185185185185185,2.526315789473684,2.289473684210526
26,24209.640219,114,0,105,4,440,0,68,1,68,1,88,0,88,0,51,1,50,5,35,146,34,2,24.209640219,1.178082191780822,1.7808219178082192,4.384615384615385,1.9615384615384615
46,23346.368831,175,1,166,5,514,0,94,1,94,1,131,0,129,0,69,1,67,5,35,132,34,2,23.346368831,1.3484848484848484,2.3257575757575757,3.8043478260869565,1.5
10,23513.716465,119,3,109,4,208,0,10,1,10,1,20,0,17,0,10,1,10,5,35,146,34,2,23.513716465,1.0684931506849316,1.8150684931506849,11.9,1.0
6,32546.622252,47,1,47,5,80,0,22,1,22,1,10,0,10,0,10,1,10,5,35,232,34,2,32.546622252,1.0258620689655173,1.2025862068965518,7.833333333333333,1.6666666666666667
32,21962.729589,216,0,193,4,466,0,61,1,61,1,131,0,129,0,42,1,42,5,35,116,34,2,21.962729589,1.2758620689655173,2.8620689655172415,6.75,1.3125
6,24071.686133,87,3,85,4,154,0,7,1,7,1,13,0,11,0,7,1,7,7,35,152,34,2,24.071686133,1.0394736842105263,1.5723684210526316,14.5,1.1666666666666667
22,24568.733173,150,1,142,6,400,0,50,1,50,1,103,0,102,0,26,1,27,5,35,148,34,2,24.568733173000002,1.1486486486486487,2.0135135135135136,6.818181818181818,1.1818181818181819
32,25622.345488,152,1,143,4,464,0,74,1,74,1,91,0,91,0,52,1,53,5,35,154,34,2,25.622345488,1.2077922077922079,1.9870129870129871,4.75,1.625
32,26122.488543,97,3,97,4,378,0,74,1,74,1,66,0,66,0,56,1,56,5,35,162,34,2,26.122488543,1.1975308641975309,1.5987654320987654,3.03125,1.75
48,31082.458014,153,1,146,6,352,0,120,1,120,1,124,0,122,0,87,1,85,5,35,194,34,2,31.082458014,1.2474226804123711,1.788659793814433,3.1875,1.8125
10,26262.800662,122,1,120,7,206,0,25,1,25,1,27,0,24,0,16,1,17,5,35,168,34,2,26.262800662,1.0595238095238095,1.7261904761904763,12.2,1.6
10,21317.387411,94,4,92,4,214,0,13,1,13,1,41,0,41,0,13,1,13,5,35,126,34,2,21.317387411,1.0793650793650793,1.746031746031746,9.4,1.3
2,27441.27762,33,1,33,6,64,0,2,1,2,1,2,0,2,0,2,1,2,5,35,186,34,2,27.44127762,1.010752688172043,1.1774193548387097,16.5,1.0
66,27811.568622,203,1,187,4,498,0,164,1,164,1,167,0,166,0,142,1,141,5,35,146,34,2,27.811568622,1.452054794520548,2.3904109589041096,3.0757575757575757,2.1515151515151514
32,28367.970315,187,2,158,4,422,0,64,1,64,1,138,0,137,0,44,1,43,5,35,172,34,2,28.367970314999997,1.186046511627907,2.0872093023255816,5.84375,1.375
52,21883.232005,265,1,244,7,504,0,98,1,98,1,191,0,183,0,65,1,67,5,35,116,34,2,21.883232005,1.4482758620689655,3.2844827586206895,5.096153846153846,1.25
4,23644.817538,32,0,32,7,52,0,8,1,8,1,8,0,8,0,7,1,7,5,35,152,34,2,23.644817537999998,1.0263157894736843,1.2105263157894737,8.0,1.75
8,23293.979515,87,3,84,4,212,0,8,1,8,1,38,0,38,0,8,1,8,7,35,144,34,2,23.293979515,1.0555555555555556,1.6041666666666667,10.875,1.0
48,21206.246351,288,0,219,4,518,0,86,1,86,1,183,1,175,1,57,2,55,5,35,106,34,2,21.206246351,1.4528301886792452,3.7169811320754715,6.0,1.1875
24,25433.33273,146,1,139,4,292,0,29,1,29,1,83,0,78,0,25,1,25,5,35,156,34,2,25.433332729999997,1.1538461538461537,1.935897435897436,6.083333333333333,1.0416666666666667
2,25905.93531,25,3,25,4,46,0,3,1,3,1,4,0,4,0,3,1,3,5,35,170,34,2,25.90593531,1.011764705882353,1.1470588235294117,12.5,1.5
34,23527.240571,228,0,211,5,418,0,42,1,42,1,160,1,156,1,39,1,38,5,35,132,34,2,23.527240571,1.2575757575757576,2.727272727272727,6.705882352941177,1.1470588235294117
24,26015.290132,132,1,126,5,336,0,85,1,85,1,87,0,87,0,72,1,72,5,35,158,34,2,26.015290131999997,1.1518987341772151,1.8354430379746836,5.5,3.0
12,28713.821079,69,2,67,4,178,0,20,1,20,1,23,0,23,0,20,1,20,5,35,192,34,2,28.713821079000002,1.0625,1.359375,5.75,1.6666666666666667
46,29623.421116,164,1,158,5,432,0,116,1,116,1,92,0,89,1,76,1,76,5,35,186,34,2,29.623421116000003,1.2473118279569892,1.881720430107527,3.5652173913043477,1.6521739130434783
36,25797.121451,254,3,216,4,468,0,70,1,70,1,165,0,164,0,49,1,48,5,35,146,34,2,25.797121451,1.2465753424657535,2.73972602739726,7.055555555555555,1.3611111111111112
36,29032.285716,82,3,82,4,336,0,69,1,69,1,57,0,57,0,59,1,59,5,35,186,34,2,29.032285715999997,1.1935483870967742,1.4408602150537635,2.2777777777777777,1.6388888888888888
10,26214.695286,70,1,68,6,126,0,17,1,17,1,12,0,12,0,10,1,10,5,35,172,34,2,26.214695285999998,1.058139534883721,1.4069767441860466,7.0,1.0
36,27982.943699,126,1,118,6,342,0,76,1,76,1,93,0,93,0,65,1,65,5,35,176,34,2,27.982943699,1.2045454545454546,1.7159090909090908,3.5,1.8055555555555556
68,27852.734559,207,3,174,5,510,0,119,1,119,1,119,0,116,1,95,1,99,7,35,164,34,2,27.852734559,1.4146341463414633,2.2621951219512195,3.0441176470588234,1.3970588235294117
40,29304.791983,142,1,140,4,378,0,92,1,92,1,74,0,73,0,70,1,69,5,35,188,34,2,29.304791982999998,1.2127659574468086,1.7553191489361701,3.55,1.75


==> data/hyperbolic-ilp-raw-n-40.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
44,53126.840337,151,1,141,4,552,0,114,1,114,1,89,1,86,1,88,2,89,6,40,198,39,2,53.126840337000004,1.2222222222222223,1.7626262626262625,3.4318181818181817,2.0
72,54925.856123,221,1,209,4,586,0,154,1,154,1,136,0,131,1,119,2,117,5,40,198,39,2,54.925856122999996,1.3636363636363635,2.1161616161616164,3.0694444444444446,1.6527777777777777
6,42583.450212,101,1,99,4,188,0,6,1,6,1,10,0,9,0,6,1,6,5,40,160,39,2,42.583450212,1.0375,1.63125,16.833333333333332,1.0
54,46209.944176,284,1,227,4,640,0,93,1,93,1,174,1,168,1,79,1,80,5,40,160,39,2,46.209944176,1.3375,2.775,5.2592592592592595,1.462962962962963
2,42394.445067,36,1,36,4,70,0,2,1,2,1,2,0,2,0,2,1,2,5,40,162,39,2,42.394445067,1.0123456790123457,1.2222222222222223,18.0,1.0
16,55227.111127,84,1,84,4,244,0,49,1,49,1,37,0,37,0,37,1,37,5,40,220,39,2,55.22711112699999,1.0727272727272728,1.3818181818181818,5.25,2.3125
10,38678.887482,109,1,107,4,314,0,10,1,10,1,77,0,77,0,10,1,10,5,40,138,39,2,38.678887482,1.0724637681159421,1.789855072463768,10.9,1.0
34,53136.69696,301,1,262,4,536,0,64,1,64,1,110,1,99,1,60,1,60,5,40,190,39,2,53.13669696,1.1789473684210525,2.5842105263157893,8.852941176470589,1.7647058823529411
34,55816.26722,149,1,149,4,422,0,89,1,89,1,98,0,98,0,79,1,79,5,40,214,39,2,55.81626722,1.158878504672897,1.6962616822429906,4.382352941176471,2.323529411764706
18,53061.685291,67,2,67,5,206,0,45,1,45,1,59,0,59,0,37,1,37,5,40,210,39,2,53.061685291,1.0857142857142856,1.319047619047619,3.7222222222222223,2.0555555555555554
2,59988.995327,21,1,21,4,30,0,17,1,17,1,10,0,10,1,10,1,10,5,40,258,39,2,59.988995327,1.0077519379844961,1.0813953488372092,10.5,5.0
56,50979.313798,159,1,159,5,662,0,126,1,126,1,144,0,144,0,126,2,126,5,40,186,39,2,50.979313798,1.3010752688172043,1.8548387096774193,2.8392857142857144,2.25
62,55977.028093,202,1,200,4,612,0,157,1,157,1,167,1,167,1,122,2,122,5,40,202,39,2,55.977028093,1.306930693069307,2.0,3.2580645161290325,1.967741935483871
98,51895.243021,156,1,156,4,712,0,164,1,164,1,145,0,145,1,145,2,145,5,40,192,39,2,51.895243021,1.5104166666666667,1.8125,1.5918367346938775,1.4795918367346939
30,53906.763559,192,1,177,4,510,0,108,1,108,1,113,1,112,1,71,2,70,5,40,196,39,2,53.906763559,1.153061224489796,1.9795918367346939,6.4,2.3666666666666667
68,42756.470039,259,1,224,5,766,0,104,1,104,1,170,1,166,1,104,2,104,6,40,140,39,2,42.756470039,1.4857142857142858,2.85,3.8088235294117645,1.5294117647058822
72,58501.865359,205,1,201,4,562,0,213,1,213,1,169,1,169,1,154,2,154,5,40,206,39,2,58.501865359,1.3495145631067962,1.9951456310679612,2.8472222222222223,2.138888888888889
14,51663.844642,98,1,98,5,232,0,17,1,17,1,42,0,42,0,17,1,17,5,40,200,39,2,51.663844641999994,1.07,1.49,7.0,1.2142857142857142
82,44819.038101,325,1,267,4,708,0,179,1,179,1,270,1,270,1,161,2,164,6,40,132,39,2,44.819038101,1.621212121212121,3.462121212121212,3.9634146341463414,1.9634146341463414
2,45510.555126,38,1,38,4,74,0,2,1,2,1,2,0,2,0,2,1,2,5,40,174,39,2,45.510555126,1.0114942528735633,1.2183908045977012,19.0,1.0
34,52287.583543,148,1,122,4,358,0,75,1,75,1,87,0,86,1,60,2,60,5,40,194,39,2,52.287583543000004,1.175257731958763,1.7628865979381443,4.352941176470588,1.7647058823529411
26,60836.390268,136,1,136,5,366,0,73,1,73,1,59,0,59,1,61,2,61,6,40,232,39,2,60.836390268,1.1120689655172413,1.5862068965517242,5.230769230769231,2.3461538461538463
6,45489.140661,54,1,54,5,146,0,6,1,6,1,26,0,26,0,6,1,6,5,40,172,39,2,45.489140661,1.0348837209302326,1.313953488372093,9.0,1.0
78,56385.961064,291,1,251,4,710,0,170,1,170,1,212,1,208,1,139,2,139,6,40,188,39,2,56.385961064,1.4148936170212767,2.547872340425532,3.730769230769231,1.7820512820512822
72,58335.876162,256,1,228,4,616,0,179,1,179,1,171,1,169,1,123,2,122,5,40,210,39,2,58.335876162,1.3428571428571427,2.219047619047619,3.5555555555555554,1.7083333333333333
26,50133.188133,176,1,157,5,484,0,96,1,96,1,88,1,86,1,32,2,33,5,40,188,39,2,50.133188133000004,1.1382978723404256,1.9361702127659575,6.769230769230769,1.2307692307692308
2,40734.15387,36,1,36,5,70,0,2,1,2,1,2,0,2,0,2,1,2,5,40,152,39,2,40.73415387,1.013157894736842,1.236842105263158,18.0,1.0
16,56241.682287,100,1,96,4,344,0,49,1,49,1,77,0,77,1,22,1,22,5,40,220,39,2,56.241682287,1.0727272727272728,1.4545454545454546,6.25,1.375
28,45942.825735,274,1,240,4,508,0,34,1,34,1,110,1,107,1,28,1,28,5,40,166,39,2,45.942825735,1.1686746987951808,2.6506024096385543,9.785714285714286,1.0
0,49895.792867,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,40,202,39,2,49.895792867,1.0,1.0,,
0,59619.036126,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,40,248,39,2,59.619036126,1.0,1.0,,
64,52926.285481,230,1,212,4,606,0,114,1,114,1,131,1,130,1,109,1,109,5,40,190,39,2,52.926285481,1.3368421052631578,2.210526315789474,3.59375,1.703125
58,60083.796188,160,1,159,4,590,0,155,1,155,1,146,1,146,1,119,2,119,5,40,226,39,2,60.083796188,1.2566371681415929,1.7079646017699115,2.7586206896551726,2.0517241379310347
66,50702.575378,217,1,214,4,686,0,165,1,165,1,183,1,183,1,109,2,109,6,40,174,39,2,50.702575378,1.3793103448275863,2.2471264367816093,3.287878787878788,1.6515151515151516
28,53191.120823,198,1,188,4,388,0,151,1,151,1,93,0,91,1,85,2,84,5,40,200,39,2,53.191120823,1.14,1.99,7.071428571428571,3.0357142857142856
8,45561.114354,141,1,131,4,254,0,8,1,8,1,18,0,17,0,8,1,8,5,40,172,39,2,45.561114354,1.0465116279069768,1.819767441860465,17.625,1.0
46,46116.812046,206,1,199,4,598,0,99,1,99,1,105,1,97,1,82,2,84,5,40,164,39,2,46.116812046,1.2804878048780488,2.2560975609756095,4.478260869565218,1.7826086956521738
16,45699.525886,180,1,166,5,316,0,18,1,18,1,62,0,58,1,16,1,16,5,40,170,39,2,45.699525886,1.0941176470588236,2.0588235294117645,11.25,1.0
64,48015.921841,244,1,202,4,694,0,122,1,122,1,180,1,172,1,104,2,105,5,40,168,39,2,48.015921841,1.380952380952381,2.4523809523809526,3.8125,1.625
18,54836.741333,82,1,82,5,250,0,57,1,57,1,66,0,66,0,53,1,53,5,40,214,39,2,54.836741333,1.0841121495327102,1.3831775700934579,4.555555555555555,2.9444444444444446
36,48681.117338,243,1,240,5,440,0,53,1,53,1,125,1,118,1,53,1,53,5,40,172,39,2,48.68111733799999,1.2093023255813953,2.4127906976744184,6.75,1.4722222222222223
74,52947.116219,291,1,253,4,710,0,150,1,150,1,249,1,243,1,124,2,122,5,40,152,39,2,52.947116219,1.486842105263158,2.914473684210526,3.9324324324324325,1.6756756756756757
32,47783.856838,309,1,273,5,530,0,52,1,52,1,175,1,163,1,38,2,39,5,40,174,39,2,47.783856838,1.1839080459770115,2.7758620689655173,9.65625,1.1875
92,49934.237352,252,1,226,5,668,0,196,1,196,1,175,1,174,1,147,2,145,6,40,170,39,2,49.934237352,1.5411764705882354,2.4823529411764707,2.739130434782609,1.5978260869565217
18,56765.87434,67,1,67,4,318,0,44,1,44,1,36,0,36,0,38,1,38,5,40,228,39,2,56.76587434,1.0789473684210527,1.293859649122807,3.7222222222222223,2.111111111111111
66,66883.668422,229,1,227,4,584,0,196,1,196,1,189,1,189,1,150,2,150,5,40,244,39,2,66.883668422,1.2704918032786885,1.9385245901639345,3.4696969696969697,2.272727272727273
78,51329.217076,224,1,201,4,686,0,169,1,169,1,155,1,152,1,139,2,138,5,40,184,39,2,51.329217076,1.423913043478261,2.217391304347826,2.871794871794872,1.7820512820512822
30,56059.868603,121,1,121,4,282,0,89,1,89,1,74,0,74,1,62,1,62,5,40,218,39,2,56.059868603000005,1.1376146788990826,1.555045871559633,4.033333333333333,2.066666666666667
82,49114.912425,278,1,225,4,696,0,227,1,227,1,195,1,190,1,159,2,163,5,40,166,39,2,49.114912425,1.4939759036144578,2.674698795180723,3.3902439024390243,1.9390243902439024
58,50389.105732,255,1,214,5,650,0,117,1,117,1,147,1,144,1,108,2,108,5,40,170,39,2,50.389105732000004,1.3411764705882352,2.5,4.396551724137931,1.8620689655172413


==> data/hyperbolic-ilp-raw-n-45.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
18,81555.708669,206,1,197,4,584,0,56,1,56,1,141,1,141,1,23,2,22,5,45,184,44,2,81.555708669,1.0978260869565217,2.119565217391304,11.444444444444445,1.2777777777777777
104,81166.837799,292,1,271,4,920,0,214,2,214,1,235,1,233,1,155,3,154,6,45,166,44,2,81.166837799,1.6265060240963856,2.7590361445783134,2.8076923076923075,1.4903846153846154
0,88360.894415,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,45,228,44,2,88.360894415,1.0,1.0,,
0,93140.535817,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,45,242,44,2,93.140535817,1.0,1.0,,
80,78676.832826,324,1,306,4,914,0,188,1,188,1,205,1,204,1,143,2,145,6,45,164,44,2,78.676832826,1.4878048780487805,2.975609756097561,4.05,1.7875
14,80617.942354,209,1,197,4,434,0,14,1,14,1,66,1,63,1,14,2,14,5,45,190,44,2,80.617942354,1.0736842105263158,2.1,14.928571428571429,1.0
48,105859.503109,264,1,249,4,606,0,152,2,152,1,144,1,140,1,109,2,110,5,45,246,44,2,105.859503109,1.1951219512195121,2.073170731707317,5.5,2.2708333333333335
2,89788.747097,38,1,38,4,72,0,3,1,3,1,3,1,3,1,3,2,3,5,45,222,44,2,89.788747097,1.009009009009009,1.1711711711711712,19.0,1.5
22,79761.957841,148,1,147,4,416,0,47,1,47,1,79,0,79,1,23,1,23,5,45,186,44,2,79.761957841,1.118279569892473,1.7956989247311828,6.7272727272727275,1.0454545454545454
12,83789.095952,203,1,188,4,358,0,12,1,12,1,30,1,26,1,12,1,12,5,45,202,44,2,83.789095952,1.0594059405940595,2.004950495049505,16.916666666666668,1.0
50,91614.418162,241,1,239,4,660,0,138,1,138,1,119,1,116,1,92,2,92,5,45,212,44,2,91.614418162,1.2358490566037736,2.1367924528301887,4.82,1.84
82,83164.180143,344,1,309,4,898,0,205,2,205,1,251,1,249,1,163,2,163,6,45,174,44,2,83.16418014300001,1.471264367816092,2.9770114942528734,4.195121951219512,1.9878048780487805
46,97586.088458,212,1,191,4,724,0,109,1,109,1,105,1,104,1,101,2,101,5,45,226,44,2,97.58608845799999,1.2035398230088497,1.9380530973451326,4.608695652173913,2.1956521739130435
12,83606.016229,169,1,165,4,374,0,14,1,14,1,59,1,57,1,13,2,13,5,45,204,44,2,83.606016229,1.0588235294117647,1.8284313725490196,14.083333333333334,1.0833333333333333
74,85045.197149,339,1,315,4,932,0,163,1,163,1,237,1,233,1,140,2,140,6,45,182,44,2,85.045197149,1.4065934065934067,2.8626373626373627,4.581081081081081,1.8918918918918919
82,98314.522024,306,1,279,5,882,0,218,2,218,1,210,1,205,1,151,2,151,6,45,220,44,2,98.314522024,1.3727272727272728,2.390909090909091,3.731707317073171,1.8414634146341464
10,81515.002899,112,1,108,4,270,0,11,1,11,1,45,0,44,1,10,2,10,5,45,198,44,2,81.515002899,1.0505050505050506,1.5656565656565657,11.2,1.0
68,80767.529896,251,1,241,4,860,0,164,1,164,1,171,1,169,1,114,2,113,6,45,176,44,2,80.767529896,1.3863636363636365,2.4261363636363638,3.6911764705882355,1.6764705882352942
58,87542.575857,171,1,171,4,770,0,120,1,120,1,171,1,171,1,106,2,106,5,45,202,44,2,87.542575857,1.2871287128712872,1.8465346534653466,2.9482758620689653,1.8275862068965518
112,72908.24493,370,1,326,5,956,0,197,2,197,1,263,1,261,1,190,2,190,6,45,144,44,2,72.90824493,1.7777777777777777,3.5694444444444446,3.3035714285714284,1.6964285714285714
32,93281.789884,171,1,171,4,508,0,61,1,61,1,94,1,93,1,61,2,61,5,45,228,44,2,93.28178988399999,1.1403508771929824,1.75,5.34375,1.90625
6,73231.235316,78,1,78,4,150,0,6,1,6,1,6,0,6,0,6,1,6,5,45,176,44,2,73.23123531600001,1.0340909090909092,1.4431818181818181,13.0,1.0
34,95423.680333,174,1,166,4,362,0,82,1,82,1,106,1,104,1,74,2,74,5,45,236,44,2,95.423680333,1.1440677966101696,1.7372881355932204,5.117647058823529,2.176470588235294
54,106918.967038,193,1,181,4,540,0,126,1,126,1,99,1,98,1,80,2,79,5,45,254,44,2,106.918967038,1.2125984251968505,1.7598425196850394,3.574074074074074,1.4814814814814814
60,72071.622117,307,1,275,4,946,0,142,1,142,1,193,1,190,1,102,2,103,6,45,148,44,2,72.071622117,1.4054054054054055,3.074324324324324,5.116666666666666,1.7
0,93143.019776,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,45,246,44,2,93.143019776,1.0,1.0,,
6,84955.815845,116,1,112,4,210,0,10,1,10,1,15,1,14,1,10,1,10,5,45,208,44,2,84.955815845,1.0288461538461537,1.5576923076923077,19.333333333333332,1.6666666666666667
34,101785.12311,259,1,248,4,464,0,98,1,98,1,112,1,108,1,59,2,60,6,45,242,44,2,101.78512311,1.140495867768595,2.0702479338842976,7.617647058823529,1.7352941176470589
104,76372.814626,457,1,337,5,912,0,325,2,325,2,361,1,354,1,243,2,246,6,45,134,44,2,76.37281462600001,1.7761194029850746,4.41044776119403,4.394230769230769,2.3365384615384617
36,116839.611083,216,1,213,4,490,0,119,1,119,1,122,1,120,1,115,2,115,5,45,286,44,2,116.839611083,1.1258741258741258,1.7552447552447552,6.0,3.1944444444444446
24,72188.1781,248,1,243,4,570,0,66,1,66,1,110,1,107,1,33,2,33,5,45,158,44,2,72.1881781,1.1518987341772151,2.569620253164557,10.333333333333334,1.375
10,89792.828862,122,1,122,4,344,0,18,1,18,1,92,0,92,1,16,1,16,5,45,216,44,2,89.792828862,1.0462962962962963,1.5648148148148149,12.2,1.6
22,70587.523692,294,1,278,4,692,0,22,1,22,1,192,1,192,1,22,2,22,5,45,158,44,2,70.587523692,1.139240506329114,2.8607594936708862,13.363636363636363,1.0
16,79962.253531,162,1,158,4,468,0,19,1,19,1,127,1,127,1,17,2,17,5,45,188,44,2,79.962253531,1.0851063829787233,1.8617021276595744,10.125,1.0625
2,91219.997654,28,1,28,4,54,0,2,1,2,1,2,0,2,0,2,1,2,5,45,238,44,2,91.21999765400001,1.0084033613445378,1.1176470588235294,14.0,1.0
82,95995.944388,240,1,234,5,746,0,171,1,171,1,175,1,175,1,144,2,144,5,45,218,44,2,95.995944388,1.3761467889908257,2.1009174311926606,2.926829268292683,1.7560975609756098
14,71608.735745,167,1,161,5,482,0,52,1,52,1,95,1,95,1,18,2,18,5,45,160,44,2,71.608735745,1.0875,2.04375,11.928571428571429,1.2857142857142858
20,86794.69844,185,1,183,5,398,0,24,2,24,1,55,1,54,1,20,2,20,5,45,212,44,2,86.79469843999999,1.0943396226415094,1.8726415094339623,9.25,1.0
96,85775.711165,499,1,425,5,878,0,189,1,189,1,348,1,337,1,159,2,160,6,45,148,44,2,85.775711165,1.6486486486486487,4.371621621621622,5.197916666666667,1.65625
12,94709.071472,87,1,87,4,230,0,42,1,42,1,59,1,59,1,21,1,21,5,45,236,44,2,94.70907147199999,1.0508474576271187,1.36864406779661,7.25,1.75
30,98845.643836,168,1,164,4,534,0,107,2,107,1,131,1,130,1,56,2,56,6,45,240,44,2,98.84564383600001,1.125,1.7,5.6,1.8666666666666667
14,76055.747413,251,1,238,4,432,0,14,1,14,1,82,1,71,1,14,1,14,5,45,176,44,2,76.055747413,1.0795454545454546,2.4261363636363638,17.928571428571427,1.0
14,77410.454336,165,1,158,4,364,0,17,2,17,1,96,1,94,1,15,2,15,5,45,178,44,2,77.410454336,1.0786516853932584,1.9269662921348314,11.785714285714286,1.0714285714285714
16,98745.418919,147,1,142,4,294,0,27,1,27,1,56,1,55,1,25,2,25,5,45,252,44,2,98.745418919,1.0634920634920635,1.5833333333333333,9.1875,1.5625
102,96349.548489,256,1,253,4,904,0,187,1,187,1,215,1,213,1,151,2,149,6,45,220,44,2,96.349548489,1.4636363636363636,2.1636363636363636,2.5098039215686274,1.4803921568627452
76,107107.92081,244,1,240,5,736,0,179,2,179,1,191,1,189,1,136,2,135,6,45,250,44,2,107.10792081,1.304,1.976,3.210526315789474,1.7894736842105263
24,84875.386097,315,1,300,4,558,0,31,1,31,1,89,1,79,1,24,2,24,5,45,200,44,2,84.87538609699999,1.12,2.575,13.125,1.0
26,87751.782447,191,1,187,5,496,0,58,1,58,1,92,1,90,1,27,2,29,5,45,212,44,2,87.75178244700001,1.1226415094339623,1.900943396226415,7.346153846153846,1.0384615384615385
80,111754.9597,307,1,236,4,728,0,137,2,137,1,235,1,228,1,130,2,128,6,45,244,44,2,111.7549597,1.3278688524590163,2.2581967213114753,3.8375,1.625
56,83467.448568,205,1,193,4,766,0,103,1,103,1,91,1,89,1,84,2,84,5,45,190,44,2,83.46744856800001,1.2947368421052632,2.0789473684210527,3.6607142857142856,1.5


==> data/hyperbolic-ilp-raw-n-50.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
12,197063.430432,166,1,162,4,310,0,14,2,14,1,18,1,17,1,13,2,13,5,50,338,49,2,197.063430432,1.0355029585798816,1.4911242603550297,13.833333333333334,1.0833333333333333
102,141705.188247,325,1,300,5,1110,0,210,2,210,1,286,1,283,1,191,2,191,6,50,196,49,2,141.70518824700002,1.5204081632653061,2.6581632653061225,3.1862745098039214,1.8725490196078431
22,211693.356178,103,1,102,4,284,0,41,2,41,1,67,1,67,1,35,2,35,5,50,374,49,2,211.693356178,1.0588235294117647,1.2754010695187166,4.681818181818182,1.5909090909090908
70,161194.387683,378,1,353,5,1074,0,173,2,173,2,252,1,248,1,116,2,115,6,50,248,49,2,161.194387683,1.282258064516129,2.524193548387097,5.4,1.6571428571428573
42,158471.302239,272,1,257,5,624,0,162,2,162,2,115,1,108,1,100,2,100,6,50,252,49,2,158.471302239,1.1666666666666667,2.0793650793650795,6.476190476190476,2.380952380952381
16,148620.368373,265,1,252,4,462,0,16,2,16,1,42,1,37,1,16,2,16,6,50,238,49,2,148.620368373,1.0672268907563025,2.1134453781512605,16.5625,1.0
4,135375.16713,95,1,94,5,178,0,6,2,6,1,9,1,9,1,6,2,6,5,50,220,49,2,135.37516713,1.018181818181818,1.4318181818181819,23.75,1.5
14,163629.331802,84,1,84,4,306,0,50,2,50,1,82,1,82,1,48,2,48,6,50,270,49,2,163.629331802,1.0518518518518518,1.3111111111111111,6.0,3.4285714285714284
16,128095.90463,310,1,296,4,586,0,20,2,20,1,89,1,82,1,20,2,20,6,50,190,49,2,128.09590463,1.0842105263157895,2.6315789473684212,19.375,1.25
18,128039.126186,201,1,195,5,572,0,65,2,65,1,98,1,98,1,23,2,22,5,50,194,49,2,128.039126186,1.092783505154639,2.036082474226804,11.166666666666666,1.2777777777777777
10,139499.718754,137,1,135,4,328,0,14,1,14,1,59,1,58,1,14,2,14,5,50,226,49,2,139.499718754,1.0442477876106195,1.6061946902654867,13.7,1.4
68,110258.81455,521,1,445,5,1114,0,158,2,158,2,345,1,344,1,114,2,116,6,50,136,49,2,110.25881455,1.5,4.830882352941177,7.661764705882353,1.6764705882352942
8,152569.51459,128,1,122,4,296,0,12,1,12,1,53,1,53,1,11,2,11,5,50,246,49,2,152.56951459,1.032520325203252,1.5203252032520325,16.0,1.375
6,138637.869018,94,1,92,5,262,0,6,1,6,1,49,1,49,1,6,2,6,5,50,224,49,2,138.637869018,1.0267857142857142,1.4196428571428572,15.666666666666666,1.0
12,148341.139284,102,1,99,4,294,0,56,1,56,1,38,1,36,1,35,2,36,5,50,244,49,2,148.341139284,1.0491803278688525,1.4180327868852458,8.5,2.9166666666666665
42,141808.499373,324,1,298,5,890,0,120,2,120,1,207,1,203,1,82,2,83,6,50,206,49,2,141.808499373,1.203883495145631,2.5728155339805827,7.714285714285714,1.9523809523809523
12,145819.328634,161,1,159,5,300,0,14,2,14,1,20,1,20,1,14,2,14,5,50,232,49,2,145.81932863400002,1.0517241379310345,1.6939655172413792,13.416666666666666,1.1666666666666667
68,182150.313463,334,1,316,5,932,0,207,2,207,1,195,1,192,1,160,2,160,6,50,286,49,2,182.150313463,1.2377622377622377,2.167832167832168,4.911764705882353,2.3529411764705883
24,168328.44013,164,1,164,4,398,0,69,1,69,1,68,1,68,1,41,2,41,5,50,278,49,2,168.32844013,1.0863309352517985,1.589928057553957,6.833333333333333,1.7083333333333333
20,176034.594678,115,1,115,4,230,0,58,1,58,1,35,1,35,1,34,2,34,5,50,298,49,2,176.034594678,1.0671140939597314,1.3859060402684564,5.75,1.7
48,174549.014282,211,1,204,5,748,0,113,2,113,1,163,1,163,1,98,2,98,6,50,284,49,2,174.549014282,1.1690140845070423,1.7429577464788732,4.395833333333333,2.0416666666666665
18,129874.920872,229,1,223,4,544,0,21,1,21,1,112,1,109,1,21,2,21,5,50,202,49,2,129.874920872,1.0891089108910892,2.133663366336634,12.722222222222221,1.1666666666666667
92,141544.630607,330,1,319,5,1214,0,196,2,196,1,277,1,276,1,167,2,166,6,50,210,49,2,141.544630607,1.438095238095238,2.5714285714285716,3.5869565217391304,1.815217391304348
22,139355.97809,324,1,304,5,670,0,66,2,66,1,99,1,94,1,29,2,28,6,50,218,49,2,139.35597808999998,1.1009174311926606,2.4862385321100917,14.727272727272727,1.3181818181818181
30,133178.671692,367,1,340,4,836,0,73,1,73,2,103,1,97,1,66,2,66,6,50,192,49,2,133.178671692,1.15625,2.9114583333333335,12.233333333333333,2.2
36,157621.348116,292,1,278,5,752,0,104,2,104,1,185,1,183,1,45,2,46,6,50,236,49,2,157.621348116,1.152542372881356,2.23728813559322,8.11111111111111,1.25
56,137763.690603,312,1,302,4,1092,0,216,2,216,1,272,1,272,1,180,2,180,6,50,192,49,2,137.763690603,1.2916666666666667,2.625,5.571428571428571,3.2142857142857144
40,133749.081014,317,1,311,5,968,0,121,2,121,2,286,1,285,1,86,2,85,6,50,200,49,2,133.74908101399998,1.2,2.585,7.925,2.15
34,146655.126735,210,1,202,5,674,0,63,1,63,1,124,1,124,1,63,2,63,5,50,230,49,2,146.655126735,1.1478260869565218,1.9130434782608696,6.176470588235294,1.8529411764705883
68,156112.052897,316,1,307,4,958,0,220,2,220,2,268,1,268,1,136,2,137,6,50,242,49,2,156.11205289699998,1.28099173553719,2.3057851239669422,4.647058823529412,2.0
44,144394.528222,295,1,280,4,792,0,119,1,119,1,157,1,153,1,51,2,51,6,50,222,49,2,144.394528222,1.1981981981981982,2.328828828828829,6.704545454545454,1.1590909090909092
22,172831.295772,160,1,155,4,446,0,57,2,57,1,86,1,86,1,29,2,28,5,50,290,49,2,172.831295772,1.0758620689655172,1.5517241379310345,7.2727272727272725,1.3181818181818181
60,160044.924254,256,1,253,5,950,0,139,2,139,2,175,1,175,1,133,2,133,6,50,238,49,2,160.04492425400002,1.2521008403361344,2.0756302521008405,4.266666666666667,2.216666666666667
22,142118.83482,293,1,276,5,650,0,30,2,30,1,159,1,157,1,27,2,27,6,50,216,49,2,142.11883482,1.1018518518518519,2.3564814814814814,13.318181818181818,1.2272727272727273
72,128596.341151,517,1,479,4,1084,0,167,2,167,2,431,1,426,1,99,2,99,6,50,176,49,2,128.596341151,1.4090909090909092,3.9375,7.180555555555555,1.375
18,142286.286061,130,1,130,4,358,0,63,1,63,1,59,1,59,1,57,2,57,6,50,232,49,2,142.286286061,1.0775862068965518,1.5603448275862069,7.222222222222222,3.1666666666666665
38,142818.556908,240,1,234,4,694,0,131,2,131,1,129,1,127,1,99,2,99,6,50,220,49,2,142.818556908,1.1727272727272726,2.090909090909091,6.315789473684211,2.6052631578947367
8,143134.008051,141,1,141,4,338,0,13,1,13,1,64,1,63,1,13,2,13,5,50,236,49,2,143.13400805100002,1.0338983050847457,1.597457627118644,17.625,1.625
38,190214.969046,289,1,283,4,512,0,173,2,173,1,171,1,164,1,108,2,108,6,50,304,49,2,190.21496904600002,1.125,1.950657894736842,7.605263157894737,2.8421052631578947
36,186073.189619,158,1,157,5,706,0,154,1,154,1,140,1,139,1,114,2,114,6,50,304,49,2,186.073189619,1.118421052631579,1.519736842105263,4.388888888888889,3.1666666666666665
20,140519.877963,271,1,261,5,610,0,63,2,63,1,79,1,78,1,22,2,22,6,50,220,49,2,140.519877963,1.0909090909090908,2.231818181818182,13.55,1.1
12,188192.259394,138,1,137,4,384,0,59,1,59,1,63,1,63,1,23,2,23,5,50,322,49,2,188.192259394,1.0372670807453417,1.4285714285714286,11.5,1.9166666666666667
4,158817.767669,94,1,93,4,172,0,8,1,8,1,13,1,12,1,8,2,8,5,50,266,49,2,158.817767669,1.0150375939849625,1.3533834586466165,23.5,2.0
8,141892.843903,83,1,83,4,220,0,12,2,12,1,43,1,43,1,11,2,11,5,50,230,49,2,141.892843903,1.0347826086956522,1.3608695652173912,10.375,1.375
12,149143.235317,94,1,94,4,354,0,61,1,61,1,56,1,56,1,58,2,58,6,50,246,49,2,149.143235317,1.048780487804878,1.3821138211382114,7.833333333333333,4.833333333333333
28,170326.965414,223,1,204,4,576,0,43,2,43,1,159,1,156,1,41,2,41,5,50,260,49,2,170.326965414,1.1076923076923078,1.8576923076923078,7.964285714285714,1.4642857142857142
12,151399.47379,279,1,254,5,470,0,22,2,22,1,53,1,46,1,22,2,22,5,50,238,49,2,151.39947379,1.050420168067227,2.172268907563025,23.25,1.8333333333333333
54,199202.950169,258,1,250,5,584,0,146,2,146,1,97,1,95,1,80,2,80,6,50,326,49,2,199.202950169,1.165644171779141,1.7914110429447854,4.777777777777778,1.4814814814814814
112,141754.63432,457,1,392,5,1110,0,196,2,196,2,357,1,350,1,154,2,153,6,50,196,49,2,141.75463432,1.5714285714285714,3.3316326530612246,4.080357142857143,1.375
44,169007.924249,171,1,171,4,716,0,121,2,121,1,103,1,103,1,93,2,93,6,50,270,49,2,169.007924249,1.162962962962963,1.6333333333333333,3.8863636363636362,2.1136363636363638


==> data/hyperbolic-ilp-raw-n-55.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
86,239124.183133,543,1,488,5,1328,0,204,2,204,2,326,1,318,1,189,3,188,7,55,234,54,2,239.124183133,1.3675213675213675,3.3205128205128207,6.313953488372093,2.197674418604651
80,235965.280738,434,1,413,5,1174,0,199,2,199,2,218,1,209,1,125,2,124,6,55,244,54,2,235.965280738,1.3278688524590163,2.778688524590164,5.425,1.5625
100,284192.31938,363,1,355,4,1278,0,259,2,259,2,304,1,304,1,172,2,172,7,55,298,54,2,284.19231938,1.3355704697986577,2.2181208053691277,3.63,1.72
30,237520.277403,393,1,364,5,918,0,33,2,33,2,228,1,225,1,33,2,33,6,55,242,54,2,237.520277403,1.1239669421487604,2.62396694214876,13.1,1.1
66,241379.911585,388,1,339,5,1164,0,162,2,162,2,199,1,196,1,138,3,139,6,55,240,54,2,241.379911585,1.275,2.6166666666666667,5.878787878787879,2.090909090909091
26,310651.941025,227,1,216,5,410,0,119,2,119,2,73,1,72,1,64,3,62,6,55,360,54,2,310.651941025,1.0722222222222222,1.6305555555555555,8.73076923076923,2.4615384615384617
88,233692.211291,306,1,281,4,1340,0,224,2,224,2,213,1,213,1,182,2,181,6,55,238,54,2,233.692211291,1.3697478991596639,2.2857142857142856,3.477272727272727,2.0681818181818183
84,235512.975943,506,1,457,5,1376,0,209,2,209,2,271,1,264,1,194,2,195,7,55,232,54,2,235.512975943,1.3620689655172413,3.1810344827586206,6.023809523809524,2.3095238095238093
10,234386.324425,261,1,249,4,468,0,12,2,12,1,34,1,32,1,12,2,12,6,55,264,54,2,234.386324425,1.0378787878787878,1.9886363636363635,26.1,1.2
108,301800.110505,532,1,425,5,1230,0,266,2,266,2,365,1,367,1,145,3,145,7,55,290,54,2,301.80011050499996,1.3724137931034484,2.8344827586206898,4.925925925925926,1.3425925925925926
86,256916.974632,385,1,363,5,1290,0,215,2,215,2,275,1,274,1,173,2,173,6,55,254,54,2,256.916974632,1.3385826771653544,2.515748031496063,4.476744186046512,2.011627906976744
22,244031.739015,309,1,297,4,768,0,26,2,26,2,180,1,178,1,25,2,25,6,55,258,54,2,244.031739015,1.0852713178294573,2.197674418604651,14.045454545454545,1.1363636363636365
38,321934.574354,371,1,344,5,814,0,105,2,105,2,197,1,193,1,66,2,66,6,55,340,54,2,321.934574354,1.111764705882353,2.0911764705882354,9.763157894736842,1.736842105263158
6,324632.919044,53,1,53,5,92,0,20,2,20,1,13,1,13,1,12,2,12,5,55,388,54,2,324.632919044,1.0154639175257731,1.1365979381443299,8.833333333333334,2.0
76,290136.980934,310,1,295,5,1088,0,214,2,214,2,214,1,213,1,137,2,136,6,55,298,54,2,290.136980934,1.25503355704698,2.040268456375839,4.078947368421052,1.8026315789473684
22,215730.82387,389,1,366,5,734,0,22,2,22,2,112,1,106,1,22,2,22,6,55,226,54,2,215.73082387,1.0973451327433628,2.7212389380530975,17.681818181818183,1.0
12,247021.107809,142,1,141,5,404,0,50,2,50,1,49,1,49,1,13,2,13,6,55,278,54,2,247.021107809,1.0431654676258992,1.5107913669064748,11.833333333333334,1.0833333333333333
22,221139.848261,143,1,143,5,484,0,108,2,108,1,59,1,59,1,59,2,59,6,55,240,54,2,221.139848261,1.0916666666666666,1.5958333333333334,6.5,2.6818181818181817
106,222495.697622,387,1,377,5,1306,0,278,2,278,2,329,1,329,1,233,2,235,6,55,216,54,2,222.495697622,1.4907407407407407,2.7916666666666665,3.650943396226415,2.19811320754717
14,303279.150594,78,1,78,5,152,0,33,2,33,2,17,1,17,1,17,2,17,5,55,370,54,2,303.279150594,1.037837837837838,1.2108108108108109,5.571428571428571,1.2142857142857142
26,258597.716123,134,1,134,4,480,0,112,2,112,1,88,1,88,1,69,2,69,6,55,298,54,2,258.597716123,1.087248322147651,1.4496644295302012,5.153846153846154,2.6538461538461537
16,267363.531174,209,1,173,4,442,0,34,2,34,1,118,1,118,1,31,2,31,6,55,286,54,2,267.363531174,1.055944055944056,1.7307692307692308,13.0625,1.9375
16,257421.41793,281,1,267,5,506,0,17,2,17,1,36,1,31,1,16,2,16,6,55,282,54,2,257.42141793,1.0567375886524824,1.99645390070922,17.5625,1.0
14,242736.783239,80,1,80,4,146,0,38,2,38,1,14,1,14,1,14,2,14,6,55,280,54,2,242.736783239,1.05,1.2857142857142858,5.714285714285714,1.0
2,214377.297056,51,1,51,4,100,0,2,1,2,1,2,1,2,1,2,2,2,5,55,240,54,2,214.377297056,1.0083333333333333,1.2125,25.5,1.0
18,243618.25095,228,1,228,4,428,0,27,2,27,1,31,1,31,1,27,2,27,6,55,270,54,2,243.61825094999998,1.0666666666666667,1.8444444444444446,12.666666666666666,1.5
18,226591.82862,275,1,271,5,496,0,20,2,20,1,36,1,34,1,18,2,18,6,55,258,54,2,226.59182861999997,1.069767441860465,2.065891472868217,15.277777777777779,1.0
2,281946.66881,28,1,28,4,50,0,4,1,4,1,4,1,4,1,4,2,4,5,55,336,54,2,281.94666881,1.005952380952381,1.0833333333333333,14.0,2.0
24,202854.267029,497,1,452,5,812,0,26,2,26,1,103,1,90,1,25,2,25,6,55,210,54,2,202.854267029,1.1142857142857143,3.3666666666666667,20.708333333333332,1.0416666666666667
76,281689.432066,452,1,405,5,1124,0,210,2,210,2,287,1,280,1,175,3,175,7,55,286,54,2,281.689432066,1.2657342657342658,2.5804195804195804,5.947368421052632,2.3026315789473686
12,251179.205982,125,1,123,4,290,0,38,2,38,1,43,1,43,1,38,2,38,6,55,284,54,2,251.179205982,1.0422535211267605,1.4401408450704225,10.416666666666666,3.1666666666666665
18,201632.351951,344,1,321,5,602,0,19,2,19,2,52,1,43,1,18,2,18,6,55,214,54,2,201.63235195099998,1.0841121495327102,2.607476635514019,19.11111111111111,1.0
54,187988.517606,353,1,323,5,1284,0,138,2,138,2,188,1,187,1,137,3,137,6,55,188,54,2,187.98851760600002,1.2872340425531914,2.877659574468085,6.537037037037037,2.537037037037037
38,213357.095996,475,1,451,5,1062,0,93,2,93,2,312,1,305,1,56,2,55,6,55,212,54,2,213.357095996,1.179245283018868,3.240566037735849,12.5,1.4736842105263157
98,301238.561293,559,1,504,5,1156,0,267,2,267,2,347,1,338,1,195,3,193,6,55,292,54,2,301.23856129300003,1.3356164383561644,2.914383561643836,5.704081632653061,1.989795918367347
14,280382.709133,103,1,103,4,308,0,60,2,60,1,52,1,52,1,52,2,52,6,55,324,54,2,280.382709133,1.0432098765432098,1.3179012345679013,7.357142857142857,3.7142857142857144
64,238681.85292,544,1,455,5,1142,0,153,2,153,2,243,1,227,1,113,2,110,6,55,244,54,2,238.68185292,1.2622950819672132,3.2295081967213113,8.5,1.765625
4,236187.404426,42,1,42,5,144,0,8,1,8,1,42,1,42,1,8,2,8,5,55,272,54,2,236.187404426,1.0147058823529411,1.1544117647058822,10.5,2.0
50,201365.412052,358,1,331,5,1164,0,228,2,228,2,234,1,234,1,106,2,101,6,55,204,54,2,201.365412052,1.2450980392156863,2.7549019607843137,7.16,2.12
20,290264.718906,170,1,170,4,302,0,30,2,30,1,31,1,31,1,30,2,30,6,55,342,54,2,290.26471890600004,1.0584795321637428,1.4970760233918128,8.5,1.5
0,207305.660453,0,1,0,4,0,0,0,1,0,1,0,0,0,1,0,2,0,5,55,232,54,2,207.305660453,1.0,1.0,,
28,232407.135867,271,1,268,5,646,0,81,2,81,1,86,1,82,1,36,2,36,6,55,260,54,2,232.407135867,1.1076923076923078,2.042307692307692,9.678571428571429,1.2857142857142858
74,331230.935533,224,1,224,4,878,0,194,2,194,2,181,1,181,1,161,2,161,6,55,380,54,2,331.230935533,1.194736842105263,1.5894736842105264,3.027027027027027,2.175675675675676
58,277013.382978,326,1,317,4,866,0,133,2,133,2,207,1,204,1,93,2,93,6,55,318,54,2,277.013382978,1.1823899371069182,2.0251572327044025,5.620689655172414,1.603448275862069
64,235996.043372,424,1,388,5,1280,0,178,2,178,2,202,1,196,1,113,2,115,6,55,238,54,2,235.99604337199997,1.26890756302521,2.7815126050420167,6.625,1.765625
72,253804.913823,344,1,304,4,1170,0,171,2,171,2,224,1,223,1,145,2,146,6,55,254,54,2,253.80491382300002,1.2834645669291338,2.354330708661417,4.777777777777778,2.013888888888889
30,268587.260238,219,1,219,5,624,0,88,2,88,1,89,1,89,1,87,2,87,6,55,296,54,2,268.587260238,1.1013513513513513,1.739864864864865,7.3,2.9
46,255047.840316,379,1,365,5,906,0,53,2,53,2,210,1,208,1,48,2,48,6,55,266,54,2,255.047840316,1.1729323308270676,2.424812030075188,8.23913043478261,1.0434782608695652
172,266970.657974,666,1,542,5,1336,0,356,2,356,2,471,1,458,1,267,3,267,7,55,244,54,2,266.97065797399995,1.7049180327868851,3.7295081967213113,3.872093023255814,1.552325581395349
38,242584.366104,368,1,353,5,836,0,42,2,42,2,173,1,167,1,42,2,42,6,55,254,54,2,242.584366104,1.1496062992125984,2.4488188976377954,9.68421052631579,1.105263157894737


==> data/hyperbolic-ilp-raw-n-60.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
58,498971.121216,245,1,245,5,978,0,172,2,172,2,205,1,205,1,148,3,148,6,60,394,59,2,498.971121216,1.1472081218274113,1.6218274111675126,4.224137931034483,2.5517241379310347
24,409466.505247,331,1,315,5,586,0,66,2,66,2,59,1,55,1,38,3,39,6,60,320,59,2,409.46650524700004,1.075,2.034375,13.791666666666666,1.5833333333333333
38,444592.42353,351,1,345,5,906,0,94,2,94,2,164,1,162,1,63,3,63,6,60,348,59,2,444.59242352999996,1.1091954022988506,2.0086206896551726,9.236842105263158,1.6578947368421053
124,406449.115821,384,1,343,6,1944,0,207,2,207,2,284,2,283,1,207,3,207,7,60,298,59,2,406.449115821,1.4161073825503356,2.2885906040268456,3.096774193548387,1.6693548387096775
24,362162.889446,375,1,356,5,736,0,33,2,33,2,107,1,98,1,31,2,31,6,60,282,59,2,362.162889446,1.0851063829787233,2.3297872340425534,15.625,1.2916666666666667
70,407159.163501,434,1,420,5,1512,0,326,2,326,2,349,1,349,1,233,3,233,7,60,294,59,2,407.15916350099997,1.2380952380952381,2.4761904761904763,6.2,3.3285714285714287
52,345673.406441,496,1,458,5,1098,0,130,2,130,2,313,1,308,1,87,3,84,7,60,240,59,2,345.673406441,1.2166666666666666,3.066666666666667,9.538461538461538,1.6730769230769231
110,427411.649533,447,1,430,5,1562,0,338,2,338,2,414,1,413,1,268,3,268,7,60,298,59,2,427.411649533,1.3691275167785235,2.5,4.0636363636363635,2.4363636363636365
8,390050.897332,160,1,160,5,388,0,12,2,12,2,63,1,63,1,12,2,12,6,60,312,59,2,390.05089733200003,1.0256410256410255,1.5128205128205128,20.0,1.5
194,418005.423185,471,1,439,5,1884,0,377,2,377,2,386,1,383,1,346,3,349,7,60,290,59,2,418.00542318500004,1.6689655172413793,2.6241379310344826,2.4278350515463916,1.7835051546391754
72,285910.654128,727,1,647,5,1652,0,223,2,223,2,470,1,463,1,138,3,140,7,60,190,59,2,285.91065412800003,1.3789473684210527,4.826315789473684,10.097222222222221,1.9166666666666667
166,519533.58149,505,1,478,5,1616,0,369,2,369,2,366,1,365,1,311,4,309,7,60,372,59,2,519.53358149,1.446236559139785,2.35752688172043,3.0421686746987953,1.8734939759036144
4,431048.818328,114,1,112,4,216,0,6,2,6,1,8,1,8,1,6,2,6,6,60,354,59,2,431.04881832800004,1.0112994350282485,1.3220338983050848,28.5,1.5
0,361848.696272,0,1,0,4,0,0,0,1,0,1,0,1,0,1,0,2,0,5,60,294,59,2,361.848696272,1.0,1.0,,
102,356462.99139,463,1,373,5,1516,0,223,2,223,2,236,1,231,1,200,3,199,6,60,248,59,2,356.46299138999996,1.4112903225806452,2.8669354838709675,4.53921568627451,1.9607843137254901
34,471640.282458,96,1,96,5,460,0,53,2,53,1,85,1,85,1,53,2,53,6,60,386,59,2,471.640282458,1.0880829015544042,1.2487046632124352,2.823529411764706,1.5588235294117647
22,428731.746154,137,1,137,4,378,0,92,2,92,2,63,1,63,1,63,2,63,6,60,348,59,2,428.731746154,1.0632183908045978,1.3936781609195403,6.2272727272727275,2.8636363636363638
4,306360.735519,114,1,112,4,220,0,4,2,4,1,6,1,5,1,4,2,4,6,60,238,59,2,306.360735519,1.0168067226890756,1.4789915966386555,28.5,1.0
10,324844.434715,192,1,192,5,374,0,12,2,12,2,10,1,10,1,10,2,10,6,60,250,59,2,324.844434715,1.04,1.768,19.2,1.0
46,393405.647112,359,1,343,5,1046,0,134,2,134,2,164,1,162,1,99,2,99,6,60,298,59,2,393.405647112,1.1543624161073827,2.204697986577181,7.804347826086956,2.152173913043478
90,408716.411937,364,1,352,5,1394,0,249,2,249,2,201,1,196,1,172,3,173,7,60,302,59,2,408.716411937,1.2980132450331126,2.205298013245033,4.044444444444444,1.9111111111111112
46,411423.487829,480,1,430,5,1164,0,138,2,138,2,240,1,236,1,60,3,62,7,60,318,59,2,411.423487829,1.1446540880503144,2.509433962264151,10.434782608695652,1.3043478260869565
32,380077.915756,375,1,363,5,1052,0,96,2,96,2,246,1,244,1,96,3,96,6,60,292,59,2,380.077915756,1.1095890410958904,2.2842465753424657,11.71875,3.0
28,432387.586966,203,1,203,5,488,0,77,2,77,2,123,1,123,1,48,2,48,6,60,342,59,2,432.38758696599996,1.0818713450292399,1.5935672514619883,7.25,1.7142857142857142
18,428845.892282,302,1,291,5,530,0,48,2,48,2,46,1,42,1,24,2,25,6,60,350,59,2,428.84589228199997,1.0514285714285714,1.8628571428571428,16.77777777777778,1.3333333333333333
46,436463.767597,387,1,373,5,850,0,94,2,94,2,111,1,111,1,75,2,75,6,60,352,59,2,436.463767597,1.1306818181818181,2.0994318181818183,8.41304347826087,1.6304347826086956
144,529047.695293,500,1,458,5,1556,0,419,2,419,2,359,1,354,2,333,3,330,7,60,382,59,2,529.047695293,1.3769633507853403,2.3089005235602094,3.4722222222222223,2.3125
86,448693.934317,425,1,401,5,1314,0,214,2,214,2,244,1,239,1,185,3,185,7,60,330,59,2,448.69393431699996,1.2606060606060605,2.287878787878788,4.941860465116279,2.1511627906976742
0,335353.220876,0,1,0,4,0,0,0,2,0,1,0,1,0,1,0,2,0,5,60,270,59,2,335.353220876,1.0,1.0,,
34,440061.153296,284,1,283,5,518,0,111,2,111,2,61,1,59,1,50,2,50,7,60,348,59,2,440.061153296,1.0977011494252873,1.8160919540229885,8.352941176470589,1.4705882352941178
68,561832.135368,179,1,179,5,880,0,180,2,180,2,173,1,173,1,165,3,165,6,60,440,59,2,561.832135368,1.1545454545454545,1.4068181818181817,2.6323529411764706,2.426470588235294
62,323778.156936,537,1,497,5,1328,0,160,2,160,2,289,1,284,1,113,3,114,6,60,232,59,2,323.77815693599996,1.2672413793103448,3.314655172413793,8.661290322580646,1.8225806451612903
64,393220.582228,339,1,324,5,1236,0,203,2,203,2,249,1,249,1,121,3,122,6,60,294,59,2,393.220582228,1.217687074829932,2.1530612244897958,5.296875,1.890625
126,376870.503069,399,1,394,5,1800,0,241,2,241,2,330,1,330,1,226,3,226,7,60,268,59,2,376.87050306900005,1.4701492537313432,2.4888059701492535,3.1666666666666665,1.7936507936507937
0,359892.867777,0,1,0,4,0,0,0,1,0,1,0,1,0,1,0,2,0,5,60,292,59,2,359.892867777,1.0,1.0,,
82,406713.622488,480,1,465,5,1268,0,176,2,176,2,277,1,267,1,134,3,134,7,60,300,59,2,406.713622488,1.2733333333333334,2.6,5.853658536585366,1.6341463414634145
14,299765.720488,339,1,318,5,694,0,14,2,14,2,92,1,91,1,14,2,14,6,60,224,59,2,299.765720488,1.0625,2.513392857142857,24.214285714285715,1.0
82,325277.56553,558,1,534,5,1624,0,227,2,227,2,458,1,452,1,208,3,203,7,60,218,59,2,325.27756553,1.3761467889908257,3.5596330275229358,6.804878048780488,2.5365853658536586
14,406101.714564,184,1,182,5,338,0,27,2,27,1,23,1,22,1,17,2,17,6,60,332,59,2,406.101714564,1.0421686746987953,1.5542168674698795,13.142857142857142,1.2142857142857142
30,409071.131019,210,1,194,4,892,0,102,2,102,2,104,1,103,1,69,2,68,6,60,318,59,2,409.071131019,1.0943396226415094,1.6603773584905661,7.0,2.3
38,438015.861835,386,1,359,5,1000,0,103,2,103,2,134,1,132,1,82,2,82,6,60,336,59,2,438.015861835,1.1130952380952381,2.1488095238095237,10.157894736842104,2.1578947368421053
50,368786.519131,366,1,322,5,974,0,108,2,108,2,193,1,191,1,98,3,98,7,60,272,59,2,368.786519131,1.1838235294117647,2.3455882352941178,7.32,1.96
34,372226.383621,396,1,378,5,850,0,46,2,46,2,148,1,144,1,44,3,44,6,60,278,59,2,372.22638362099997,1.1223021582733812,2.4244604316546763,11.647058823529411,1.2941176470588236
14,342558.208332,281,1,272,4,600,0,18,2,18,2,87,1,86,1,18,2,18,6,60,264,59,2,342.558208332,1.053030303030303,2.0643939393939394,20.071428571428573,1.2857142857142858
2,442178.798612,31,1,31,4,52,0,6,1,6,2,7,1,7,1,6,2,6,6,60,372,59,2,442.17879861200004,1.0053763440860215,1.0833333333333333,15.5,3.0
96,422378.08884,657,1,606,5,1410,0,254,2,254,3,507,1,504,2,175,4,174,8,60,292,59,2,422.37808884,1.3287671232876712,3.25,6.84375,1.8229166666666667
76,433522.582105,272,1,250,5,1238,0,172,2,172,2,170,1,191,1,153,3,153,7,60,324,59,2,433.52258210499997,1.2345679012345678,1.8395061728395061,3.5789473684210527,2.013157894736842
110,471954.675284,461,1,440,5,1490,0,231,3,231,2,384,1,382,1,226,3,229,7,60,328,59,2,471.954675284,1.3353658536585367,2.4054878048780486,4.1909090909090905,2.0545454545454547
32,359301.427575,412,1,382,5,990,0,84,2,84,2,154,1,152,1,78,2,78,6,60,280,59,2,359.301427575,1.1142857142857143,2.4714285714285715,12.875,2.4375
76,419747.673681,403,1,372,5,1224,0,216,2,216,2,234,1,229,1,130,3,129,7,60,316,59,2,419.74767368100004,1.240506329113924,2.2753164556962027,5.302631578947368,1.7105263157894737


==> data/hyperbolic-ilp-raw-n-65.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
68,614550.683355,214,1,214,5,1498,0,165,1,165,1,153,0,153,0,142,1,142,5,65,342,64,2,614.5506833549999,1.1988304093567252,1.6257309941520468,3.1470588235294117,2.088235294117647
38,728227.594426,402,0,394,5,790,0,174,1,174,1,146,0,144,1,98,1,98,6,65,430,64,2,728.227594426,1.0883720930232559,1.9348837209302325,10.578947368421053,2.5789473684210527
8,450712.602867,182,1,179,4,346,0,9,1,9,1,13,0,12,0,9,1,9,5,65,252,64,2,450.712602867,1.0317460317460319,1.7222222222222223,22.75,1.125
66,651928.098375,415,0,399,5,1420,0,174,1,174,1,289,0,284,1,163,1,160,6,65,338,64,2,651.928098375,1.1952662721893492,2.227810650887574,6.287878787878788,2.4696969696969697
34,464921.764236,660,1,637,5,1318,0,94,1,94,1,182,0,176,1,94,1,94,5,65,232,64,2,464.921764236,1.146551724137931,3.8448275862068964,19.41176470588235,2.764705882352941
14,558232.201706,288,1,278,4,530,0,19,1,19,1,32,0,32,0,18,1,18,5,65,320,64,2,558.2322017060001,1.04375,1.9,20.571428571428573,1.2857142857142858
154,588820.81167,624,1,580,5,2052,0,458,1,458,1,541,1,537,1,384,2,383,6,65,274,64,2,588.82081167,1.562043795620438,3.2773722627737225,4.0519480519480515,2.4935064935064934
102,493125.60079,534,1,473,5,1982,0,157,1,157,1,292,0,286,1,157,1,157,5,65,256,64,2,493.12560079,1.3984375,3.0859375,5.235294117647059,1.5392156862745099
12,595484.075595,180,0,180,5,414,0,19,1,19,1,51,0,51,0,16,1,16,5,65,356,64,2,595.4840755949999,1.0337078651685394,1.5056179775280898,15.0,1.3333333333333333
188,534869.555585,741,1,708,6,1922,0,586,1,586,1,635,1,632,1,331,2,330,6,65,232,64,2,534.869555585,1.8103448275862069,4.193965517241379,3.9414893617021276,1.7606382978723405
78,595999.732453,432,1,417,5,1426,0,218,1,218,1,215,0,212,1,150,1,150,6,65,334,64,2,595.999732453,1.2335329341317365,2.2934131736526946,5.538461538461538,1.9230769230769231
22,629975.287695,270,0,270,5,670,0,38,1,38,1,104,0,104,0,28,1,28,5,65,370,64,2,629.9752876949999,1.0594594594594595,1.7297297297297298,12.272727272727273,1.2727272727272727
2,480878.753805,62,0,62,4,122,0,2,1,2,1,2,0,2,0,2,1,2,5,65,280,64,2,480.878753805,1.0071428571428571,1.2214285714285715,31.0,1.0
20,713639.715949,260,0,253,5,586,0,127,1,127,1,96,0,96,0,64,1,64,5,65,434,64,2,713.639715949,1.0460829493087558,1.599078341013825,13.0,3.2
2,440404.586327,60,0,60,4,118,0,2,1,2,1,2,0,2,0,2,1,2,5,65,250,64,2,440.404586327,1.008,1.24,30.0,1.0
94,680438.398394,569,1,539,6,1620,0,291,1,291,1,337,0,331,1,164,2,163,6,65,362,64,2,680.438398394,1.2596685082872927,2.5718232044198897,6.053191489361702,1.7446808510638299
8,444240.603172,247,1,247,4,450,0,14,1,14,1,30,0,27,0,14,1,14,5,65,246,64,2,444.24060317199996,1.032520325203252,2.0040650406504064,30.875,1.75
110,558934.528486,719,1,578,6,1834,0,224,1,224,1,466,1,460,1,220,1,220,6,65,278,64,2,558.934528486,1.39568345323741,3.5863309352517985,6.536363636363636,2.0
98,674971.965419,722,1,680,5,1800,0,299,1,299,1,444,1,430,1,212,2,211,6,65,338,64,2,674.9719654190001,1.2899408284023668,3.136094674556213,7.36734693877551,2.163265306122449
94,706135.801099,694,1,636,5,1712,0,233,1,233,1,422,0,409,1,182,1,182,6,65,360,64,2,706.135801099,1.261111111111111,2.9277777777777776,7.382978723404255,1.9361702127659575
102,573303.605423,475,0,461,5,1642,0,288,1,288,1,262,0,260,1,195,1,193,6,65,306,64,2,573.3036054229999,1.3333333333333333,2.552287581699346,4.6568627450980395,1.911764705882353
36,632755.061551,230,1,230,5,620,0,146,1,146,1,81,0,81,0,81,1,81,5,65,366,64,2,632.755061551,1.098360655737705,1.6284153005464481,6.388888888888889,2.25
14,772413.698615,260,1,253,4,452,0,58,1,58,1,49,0,45,0,35,1,35,5,65,472,64,2,772.413698615,1.0296610169491525,1.5508474576271187,18.571428571428573,2.5
18,527784.193306,436,1,423,5,950,0,24,1,24,1,171,0,167,1,24,1,24,5,65,294,64,2,527.784193306,1.0612244897959184,2.4829931972789114,24.22222222222222,1.3333333333333333
10,626950.961569,133,1,133,5,288,0,32,1,32,1,67,0,67,0,30,1,30,5,65,368,64,2,626.950961569,1.0271739130434783,1.361413043478261,13.3,3.0
126,652937.334627,694,1,589,6,1806,0,343,1,343,1,436,1,431,1,273,2,273,6,65,336,64,2,652.937334627,1.375,3.0654761904761907,5.507936507936508,2.1666666666666665
8,475380.105328,186,0,181,5,462,0,8,1,8,1,70,0,70,0,8,1,8,5,65,270,64,2,475.38010532799996,1.0296296296296297,1.6888888888888889,23.25,1.0
24,652274.462381,198,0,198,4,486,0,109,1,109,1,80,0,80,0,80,1,80,5,65,384,64,2,652.274462381,1.0625,1.515625,8.25,3.3333333333333335
32,611591.593987,390,1,378,5,758,0,39,1,39,1,93,0,84,1,38,1,38,5,65,356,64,2,611.5915939869999,1.0898876404494382,2.095505617977528,12.1875,1.1875
14,458571.849341,350,1,337,4,638,0,15,1,15,1,38,0,36,0,14,1,14,5,65,254,64,2,458.571849341,1.0551181102362204,2.377952755905512,25.0,1.0
42,650387.807066,249,1,233,5,668,0,153,1,153,1,138,0,135,1,94,1,92,6,65,376,64,2,650.3878070659999,1.1117021276595744,1.6622340425531914,5.928571428571429,2.238095238095238
104,551051.674384,463,1,427,6,1868,0,253,1,253,1,356,0,356,1,221,1,221,6,65,280,64,2,551.051674384,1.3714285714285714,2.6535714285714285,4.451923076923077,2.125
36,493308.742064,648,1,585,5,1228,0,50,1,50,1,222,0,210,1,44,1,44,5,65,262,64,2,493.308742064,1.1374045801526718,3.4732824427480917,18.0,1.2222222222222223
32,639934.213405,239,1,239,5,614,0,147,1,147,1,99,0,99,0,97,1,97,6,65,376,64,2,639.934213405,1.0851063829787233,1.6356382978723405,7.46875,3.03125
6,486817.324738,183,1,181,4,352,0,6,1,6,1,10,0,10,0,6,1,6,5,65,280,64,2,486.81732473799997,1.0214285714285714,1.6535714285714285,30.5,1.0
42,609148.712437,383,0,374,5,966,0,184,1,184,1,221,0,219,1,117,1,117,5,65,346,64,2,609.148712437,1.1213872832369942,2.106936416184971,9.119047619047619,2.7857142857142856
48,729585.382279,315,1,311,5,780,0,94,1,94,1,122,0,121,0,51,1,51,6,65,434,64,2,729.585382279,1.1105990783410138,1.7258064516129032,6.5625,1.0625
18,517977.656768,338,1,329,5,618,0,22,1,22,1,40,0,37,1,22,1,22,6,65,290,64,2,517.977656768,1.0620689655172413,2.1655172413793102,18.77777777777778,1.2222222222222223
20,517725.673103,420,1,406,5,828,0,29,1,29,1,116,0,111,1,28,1,28,5,65,286,64,2,517.725673103,1.06993006993007,2.4685314685314683,21.0,1.4
12,470026.157199,237,1,227,4,552,0,12,1,12,1,78,0,77,0,12,1,12,5,65,266,64,2,470.026157199,1.0451127819548873,1.8909774436090225,19.75,1.0
0,502576.89362,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,65,292,64,2,502.57689361999996,1.0,1.0,,
60,512383.275041,532,1,504,5,1224,0,82,1,82,1,336,0,329,1,75,1,74,5,65,274,64,2,512.3832750409999,1.218978102189781,2.9416058394160585,8.866666666666667,1.25
2,499031.966422,57,1,57,5,110,0,3,1,3,1,3,0,3,0,3,1,3,5,65,286,64,2,499.03196642200004,1.006993006993007,1.1993006993006994,28.5,1.5
8,578502.134069,166,1,164,4,316,0,8,1,8,1,12,0,12,0,8,1,8,5,65,340,64,2,578.502134069,1.0235294117647058,1.488235294117647,20.75,1.0
172,705046.758741,513,1,511,5,2036,0,415,1,415,1,452,0,452,1,395,1,395,6,65,366,64,2,705.046758741,1.469945355191257,2.401639344262295,2.9825581395348837,2.296511627906977
16,759221.676338,184,1,182,5,390,0,99,1,99,1,61,0,60,0,58,1,58,5,65,464,64,2,759.221676338,1.0344827586206897,1.396551724137931,11.5,3.625
96,689128.722112,266,0,266,5,1554,0,194,1,194,1,198,1,198,1,188,2,188,6,65,388,64,2,689.128722112,1.2474226804123711,1.6855670103092784,2.7708333333333335,1.9583333333333333
56,648680.047631,315,0,307,5,1118,0,234,1,234,1,162,0,162,0,160,1,160,6,65,358,64,2,648.6800476310001,1.1564245810055866,1.8798882681564246,5.625,2.857142857142857
66,550573.217788,541,1,526,5,1692,0,285,1,285,1,379,0,378,1,190,2,190,6,65,288,64,2,550.573217788,1.2291666666666667,2.8784722222222223,8.196969696969697,2.878787878787879
6,585796.816882,184,1,180,5,350,0,6,1,6,1,12,0,10,0,6,1,6,5,65,354,64,2,585.7968168819999,1.0169491525423728,1.5197740112994351,30.666666666666668,1.0


==> data/hyperbolic-ilp-raw-n-70.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
6,937549.606642,23,1,23,5,60,0,6,1,6,1,14,0,14,0,6,1,6,5,70,438,69,2,937.5496066420001,1.0136986301369864,1.052511415525114,3.8333333333333335,1.0
8,907604.112246,169,1,166,5,382,0,21,1,21,1,65,0,65,1,19,1,19,5,70,394,69,2,907.604112246,1.0203045685279188,1.4289340101522843,21.125,2.375
0,606019.190987,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,70,254,69,2,606.019190987,1.0,1.0,,
12,846037.044165,256,1,250,5,578,0,20,1,20,1,82,0,81,1,20,1,20,5,70,368,69,2,846.037044165,1.0326086956521738,1.6956521739130435,21.333333333333332,1.6666666666666667
0,746798.040178,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,70,320,69,2,746.798040178,1.0,1.0,,
46,863937.393452,483,1,470,5,1278,0,121,1,121,1,229,1,226,1,116,2,116,6,70,344,69,2,863.937393452,1.1337209302325582,2.4040697674418605,10.5,2.5217391304347827
4,708013.076685,133,1,131,5,250,0,8,2,8,1,12,0,11,0,8,1,8,5,70,302,69,2,708.013076685,1.0132450331125828,1.4403973509933774,33.25,2.0
28,736247.496835,321,1,308,5,1092,0,138,1,138,1,144,1,144,1,81,2,83,6,70,302,69,2,736.247496835,1.0927152317880795,2.062913907284768,11.464285714285714,2.892857142857143
80,805700.595166,966,1,836,6,2118,0,218,1,218,1,511,1,496,1,158,2,158,6,70,296,69,2,805.700595166,1.2702702702702702,4.263513513513513,12.075,1.975
68,1112502.79476,500,1,484,5,1342,0,178,1,178,1,273,1,272,1,112,2,112,6,70,458,69,2,1112.50279476,1.148471615720524,2.091703056768559,7.352941176470588,1.6470588235294117
6,700924.525505,123,1,123,5,240,0,6,1,6,1,6,0,6,1,6,1,6,5,70,296,69,2,700.924525505,1.0202702702702702,1.4155405405405406,20.5,1.0
40,950771.589896,417,1,409,5,1160,0,118,1,118,1,160,1,157,1,106,2,106,6,70,402,69,2,950.771589896,1.099502487562189,2.037313432835821,10.425,2.65
30,838216.291674,445,1,430,5,892,0,45,1,45,1,118,1,109,1,43,2,43,6,70,344,69,2,838.216291674,1.0872093023255813,2.2936046511627906,14.833333333333334,1.4333333333333333
74,705423.14521,713,1,642,5,2088,0,235,1,235,1,552,1,548,1,185,2,186,6,70,258,69,2,705.42314521,1.2868217054263567,3.7635658914728682,9.635135135135135,2.5
36,946124.192281,288,0,286,5,986,0,140,1,140,1,190,1,190,1,50,2,50,6,70,406,69,2,946.124192281,1.0886699507389161,1.70935960591133,8.0,1.3888888888888888
4,758177.472686,130,1,129,4,252,0,4,1,4,1,6,1,6,1,4,1,4,5,70,332,69,2,758.1774726860001,1.0120481927710843,1.391566265060241,32.5,1.0
76,962106.568407,404,1,396,5,1446,0,269,1,269,1,240,1,240,1,149,2,149,6,70,398,69,2,962.106568407,1.1909547738693467,2.0150753768844223,5.315789473684211,1.9605263157894737
16,749800.323732,302,1,295,6,742,0,16,1,16,1,127,0,127,1,16,1,16,5,70,314,69,2,749.8003237319999,1.0509554140127388,1.9617834394904459,18.875,1.0
10,693066.293237,264,1,256,4,598,0,18,1,18,1,89,1,88,1,18,1,18,5,70,284,69,2,693.066293237,1.0352112676056338,1.9295774647887325,26.4,1.8
102,937072.244912,599,1,562,6,1982,0,294,1,294,1,341,1,337,1,254,2,254,6,70,364,69,2,937.072244912,1.2802197802197801,2.6456043956043955,5.872549019607843,2.4901960784313726
4,807073.702797,130,1,130,5,256,0,4,1,4,1,4,0,4,0,4,1,4,5,70,352,69,2,807.0737027969999,1.0113636363636365,1.3693181818181819,32.5,1.0
140,811410.52333,767,1,546,6,2344,0,255,1,255,1,486,1,468,1,227,2,224,6,70,286,69,2,811.41052333,1.4895104895104896,3.6818181818181817,5.478571428571429,1.6214285714285714
34,909108.899254,363,1,343,5,1144,0,91,1,91,1,201,1,201,1,89,2,89,6,70,376,69,2,909.108899254,1.0904255319148937,1.9654255319148937,10.676470588235293,2.6176470588235294
40,795250.907045,434,1,406,5,1234,0,80,1,80,1,210,1,208,1,79,1,79,6,70,324,69,2,795.250907045,1.123456790123457,2.3395061728395063,10.85,1.975
6,728152.770123,129,1,129,5,370,0,6,1,6,1,68,0,68,0,6,1,6,5,70,306,69,2,728.152770123,1.0196078431372548,1.4215686274509804,21.5,1.0
124,980457.454059,629,1,570,5,1852,0,288,1,288,1,324,1,319,1,200,2,200,6,70,386,69,2,980.457454059,1.3212435233160622,2.6295336787564767,5.07258064516129,1.6129032258064515
40,875739.076605,381,1,374,5,1068,0,126,1,126,1,262,1,262,1,116,2,116,6,70,352,69,2,875.7390766049999,1.1136363636363635,2.0823863636363638,9.525,2.9
8,632743.471011,192,0,189,5,368,0,8,1,8,1,12,0,11,0,8,1,8,5,70,260,69,2,632.743471011,1.0307692307692307,1.7384615384615385,24.0,1.0
12,963748.94109,220,1,218,5,418,0,14,1,14,1,18,1,16,1,14,2,14,6,70,432,69,2,963.74894109,1.0277777777777777,1.5092592592592593,18.333333333333332,1.1666666666666667
4,741167.211068,130,1,130,6,252,0,4,1,4,1,6,0,6,0,4,1,4,5,70,314,69,2,741.1672110679999,1.0127388535031847,1.414012738853503,32.5,1.0
104,886135.732639,573,1,492,6,2000,0,271,1,271,1,370,1,368,1,200,2,200,6,70,340,69,2,886.135732639,1.3058823529411765,2.6852941176470586,5.509615384615385,1.9230769230769231
12,964947.148918,237,1,234,5,440,0,18,1,18,1,26,0,24,1,18,1,18,5,70,430,69,2,964.947148918,1.027906976744186,1.5511627906976744,19.75,1.5
126,955520.897279,679,1,603,5,2270,0,407,1,407,1,534,1,532,1,340,2,342,6,70,338,69,2,955.520897279,1.3727810650887573,3.0088757396449703,5.388888888888889,2.6984126984126986
54,904641.206291,528,1,447,5,1636,0,220,1,220,1,295,1,293,1,201,2,201,6,70,348,69,2,904.641206291,1.1551724137931034,2.5172413793103448,9.777777777777779,3.7222222222222223
36,906056.759439,504,1,473,5,1122,0,95,1,95,1,171,1,168,1,46,2,48,6,70,392,69,2,906.0567594390001,1.0918367346938775,2.2857142857142856,14.0,1.2777777777777777
50,919803.239832,616,1,589,6,1270,0,76,1,76,1,199,1,192,1,65,2,65,6,70,382,69,2,919.803239832,1.130890052356021,2.612565445026178,12.32,1.3
14,693327.46129,394,1,371,5,830,0,14,1,14,1,101,1,100,1,14,1,14,5,70,282,69,2,693.32746129,1.049645390070922,2.397163120567376,28.142857142857142,1.0
2,666070.257439,63,1,63,4,122,0,3,1,3,1,3,0,3,0,3,1,3,5,70,276,69,2,666.070257439,1.0072463768115942,1.2282608695652173,31.5,1.5
52,966308.578351,378,1,363,6,1342,0,173,1,173,1,211,1,209,1,147,2,148,6,70,400,69,2,966.3085783509999,1.13,1.945,7.269230769230769,2.826923076923077
24,851149.528871,283,1,283,5,728,0,92,1,92,1,127,1,127,1,56,2,56,6,70,354,69,2,851.149528871,1.0677966101694916,1.7994350282485876,11.791666666666666,2.3333333333333335
44,758174.242208,665,1,626,5,1538,0,171,1,171,1,264,1,262,1,62,2,62,6,70,298,69,2,758.174242208,1.1476510067114094,3.2315436241610738,15.113636363636363,1.4090909090909092
52,859509.025331,426,1,414,6,1140,0,126,2,126,1,113,1,109,1,108,2,108,6,70,348,69,2,859.509025331,1.1494252873563218,2.2241379310344827,8.192307692307692,2.076923076923077
98,1091512.240807,576,1,557,5,1572,0,286,1,286,1,269,1,261,1,245,2,245,6,70,438,69,2,1091.5122408070001,1.2237442922374429,2.315068493150685,5.877551020408164,2.5
90,889545.698543,562,1,537,6,1828,0,258,1,258,1,340,1,338,1,198,2,198,7,70,342,69,2,889.5456985430001,1.263157894736842,2.6432748538011697,6.2444444444444445,2.2
36,764054.840472,497,1,460,6,1164,0,103,2,103,1,178,1,176,1,43,2,43,6,70,310,69,2,764.0548404719999,1.1161290322580646,2.6032258064516127,13.805555555555555,1.1944444444444444
126,906292.317682,550,1,528,5,2186,0,336,1,336,1,318,1,317,1,293,2,294,6,70,346,69,2,906.292317682,1.3641618497109826,2.5895953757225434,4.365079365079365,2.3253968253968256
52,783389.715408,773,1,709,5,1784,0,116,1,116,1,517,1,510,1,61,2,61,6,70,308,69,2,783.389715408,1.1688311688311688,3.50974025974026,14.865384615384615,1.1730769230769231
90,828576.954111,570,1,554,5,1936,0,187,1,187,1,417,1,417,1,166,2,166,6,70,326,69,2,828.5769541110001,1.2760736196319018,2.7484662576687118,6.333333333333333,1.8444444444444446
62,1022991.72146,400,1,400,5,1452,0,234,1,234,1,250,1,250,1,181,2,181,6,70,420,69,2,1022.99172146,1.1476190476190475,1.9523809523809523,6.451612903225806,2.9193548387096775
10,750507.916468,267,1,261,5,616,0,13,1,13,1,82,1,80,1,12,1,12,6,70,318,69,2,750.5079164680001,1.0314465408805031,1.8396226415094339,26.7,1.2


==> data/hyperbolic.csv <==
size_ilp,speed_ilp_ms,size_ilp_feasable,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,generator
6,1912.801577,6,32,0,32,4,56,0,7,1,7,1,7,0,7,1,7,1,7,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,hyperbolic
0,2180.422324,0,0,1,0,6,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,100,19,2,hyperbolic
28,2074.084967,28,57,1,54,9,154,0,49,1,49,1,40,1,39,1,39,2,40,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,hyperbolic
22,2204.55262,22,39,1,39,4,98,0,34,1,34,1,36,1,36,1,33,2,33,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,88,19,2,hyperbolic
16,2072.966876,16,71,1,66,8,102,0,34,1,34,1,50,1,44,1,20,2,19,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,72,19,2,hyperbolic
2,2502.481366,2,4,1,4,10,6,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,130,19,2,hyperbolic
2,1967.742438,2,15,1,15,10,26,0,3,1,3,1,3,0,3,0,3,1,3,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,78,19,2,hyperbolic
0,1702.006234,0,0,1,0,6,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,60,19,2,hyperbolic
8,2469.964888,8,39,1,39,4,60,0,23,1,23,1,16,1,14,1,14,2,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,112,19,2,hyperbolic
0,2186.854193,0,0,1,0,9,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,102,19,2,hyperbolic
24,2205.469311,24,49,1,47,4,114,0,51,1,51,1,42,1,42,1,35,2,36,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,hyperbolic
26,1861.293262,26,51,1,45,9,172,0,39,1,39,1,37,1,37,1,39,2,39,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,62,19,2,hyperbolic
14,2282.459561,14,25,1,25,8,78,0,15,1,15,1,25,0,25,0,15,1,15,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,94,19,2,hyperbolic
2,2472.052708,2,11,1,11,10,18,0,7,1,7,1,4,1,4,1,4,1,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,120,19,2,hyperbolic
20,1799.547313,20,69,1,61,6,158,0,47,1,47,1,48,1,47,1,35,2,34,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,50,19,2,hyperbolic
6,1777.742554,6,45,1,44,9,76,0,6,1,6,1,10,0,8,0,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,hyperbolic
20,1870.764606,20,47,1,45,8,138,0,35,2,35,1,35,0,35,1,35,1,35,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,hyperbolic
20,2109.125412,20,55,1,51,10,106,0,39,1,39,1,26,1,24,1,21,2,22,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,78,19,2,hyperbolic
36,2016.572704,36,69,1,67,7,142,0,64,2,63,1,64,1,62,1,43,2,44,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,hyperbolic
24,2406.009254,24,70,1,62,4,106,0,46,2,46,1,49,1,48,1,37,2,37,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,92,19,2,hyperbolic
2,1994.944665,2,18,5,18,4,34,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,84,19,2,hyperbolic
18,2075.219343,18,56,1,52,8,108,0,43,1,43,1,40,1,40,1,24,2,25,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,hyperbolic
12,2303.576473,12,36,1,36,4,60,0,15,1,15,1,12,0,12,0,12,1,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,98,19,2,hyperbolic
32,2096.34171,32,66,1,61,10,128,0,55,1,55,1,56,1,55,1,48,2,47,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,hyperbolic
28,2466.063964,28,60,1,56,10,104,0,56,1,56,1,44,1,42,1,41,2,41,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,98,19,2,hyperbolic
26,2117.464956,26,45,1,43,7,138,0,36,1,36,1,35,1,34,1,36,2,36,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,hyperbolic
12,2253.223768,12,36,1,36,8,58,0,22,1,22,1,14,0,14,0,14,2,14,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,94,19,2,hyperbolic
24,2203.663591,24,56,0,54,9,120,0,47,1,47,1,46,0,46,1,39,2,39,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,94,19,2,hyperbolic
12,2193.501179,12,45,0,43,9,74,0,15,1,15,1,17,0,18,1,15,2,15,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,88,19,2,hyperbolic
6,2023.865758,6,31,1,31,4,56,0,6,1,6,1,6,0,6,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,86,19,2,hyperbolic
10,2559.30971,10,23,1,23,8,42,0,14,1,14,1,12,0,12,0,12,1,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,120,19,2,hyperbolic
22,2438.424562,22,65,1,58,10,118,0,54,1,54,1,51,1,52,1,35,2,35,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,92,19,2,hyperbolic
20,2108.480363,20,46,1,46,9,114,0,45,1,45,1,31,0,31,1,23,2,23,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,78,19,2,hyperbolic
6,2388.027285,6,31,1,30,9,68,0,9,1,9,1,19,0,19,0,9,1,9,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,108,19,2,hyperbolic
8,2128.555481,8,51,1,48,8,102,0,17,1,17,1,29,1,27,1,11,2,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,hyperbolic
8,2229.247899,8,32,1,32,9,72,0,18,1,18,1,18,0,18,0,18,2,18,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,96,19,2,hyperbolic
24,2201.328513,24,57,1,54,7,124,0,51,1,51,1,41,1,40,1,41,2,41,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,hyperbolic
16,1909.575772,16,69,1,55,7,126,0,25,1,25,1,43,1,42,1,25,2,25,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,hyperbolic
8,2106.733906,8,38,1,35,9,74,0,23,1,23,1,18,0,16,1,15,1,15,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,78,19,2,hyperbolic
32,2140.315685,32,70,1,66,8,110,0,50,1,50,1,64,1,63,1,44,2,43,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,82,19,2,hyperbolic
20,2198.82215,20,48,1,44,10,100,0,30,1,30,1,37,1,37,1,23,2,23,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,hyperbolic
2,2017.675067,2,17,1,17,9,32,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,86,19,2,hyperbolic
4,2154.195051,4,33,1,31,9,58,0,4,1,4,1,6,0,5,0,4,1,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,98,19,2,hyperbolic
6,1959.546939,6,50,1,46,8,78,0,9,1,9,1,15,1,15,1,9,1,9,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,hyperbolic
0,2087.356362,0,0,1,0,8,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,92,19,2,hyperbolic
22,2120.406029,22,73,1,62,9,146,0,36,2,36,1,51,1,48,1,36,2,36,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,hyperbolic
18,1976.240717,18,31,1,31,6,140,0,27,1,27,1,25,0,25,1,27,2,27,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,hyperbolic
20,2075.628959,20,52,1,52,4,120,0,33,1,33,1,45,1,45,1,33,2,33,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,72,19,2,hyperbolic
32,2134.940539,32,82,1,73,8,144,0,70,1,70,1,60,1,58,1,55,2,56,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,78,19,2,hyperbolic
24,2430.273946,24,62,0,55,9,130,0,42,1,42,1,36,1,34,1,36,2,36,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,90,19,2,hyperbolic
32,4765.584181,32,82,1,80,8,256,0,65,1,65,1,69,1,69,1,52,2,50,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,80,24,2,hyperbolic
0,5904.090035,0,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,144,24,2,hyperbolic
6,4977.593555,6,40,0,40,4,74,0,6,1,6,1,6,0,6,1,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,hyperbolic
32,5171.581373,32,143,0,122,8,222,0,40,1,40,1,80,1,79,1,36,2,36,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,86,24,2,hyperbolic
14,5864.568034,14,40,1,40,8,188,0,42,1,42,1,40,1,40,1,42,2,42,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,118,24,2,hyperbolic
24,5673.272449,24,76,0,73,4,152,0,60,2,60,1,50,1,48,1,48,2,47,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,116,24,2,hyperbolic
34,5386.176077,34,85,0,85,4,234,0,70,2,70,1,66,1,63,1,50,2,53,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,100,24,2,hyperbolic
8,5595.193503,8,36,0,36,4,96,0,9,1,9,1,22,1,22,1,8,2,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,118,24,2,hyperbolic
44,5989.270936,44,92,0,83,4,210,0,67,1,67,1,65,1,65,1,57,2,55,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,122,24,2,hyperbolic
16,7014.640964,16,46,0,46,4,90,0,39,2,39,1,32,1,32,1,30,2,30,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,164,24,2,hyperbolic
22,5485.229887,22,80,0,78,4,172,0,50,1,50,1,52,1,51,1,37,2,37,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,106,24,2,hyperbolic
10,5390.224972,10,60,0,59,9,100,0,17,1,17,1,17,1,17,1,14,2,14,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,110,24,2,hyperbolic
22,5365.473547,22,81,2,77,4,170,0,42,2,42,1,31,1,29,1,25,2,25,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,106,24,2,hyperbolic
2,6178.558155,2,22,0,22,4,40,0,3,1,3,1,4,1,4,1,3,2,3,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,142,24,2,hyperbolic
24,5553.888948,24,66,0,66,4,168,0,47,2,47,1,47,1,47,1,37,2,37,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,112,24,2,hyperbolic
38,5391.818537,38,67,0,67,4,254,0,55,2,55,2,61,1,61,1,55,2,55,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,104,24,2,hyperbolic
16,5018.661909,16,107,0,103,4,188,0,18,1,18,1,66,1,63,1,17,2,17,8,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,86,24,2,hyperbolic
6,5873.478736,6,18,0,18,4,30,0,6,2,6,1,6,1,6,0,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,134,24,2,hyperbolic
34,5640.98833,34,96,0,82,4,212,0,67,1,67,1,57,1,54,1,51,2,52,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,108,24,2,hyperbolic
36,5287.060403,36,118,0,90,5,230,0,58,1,58,1,82,1,79,1,53,2,53,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,hyperbolic
52,5328.533903,52,165,0,132,8,230,0,111,2,111,1,112,1,107,1,86,2,86,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,hyperbolic
6,5014.115909,6,23,0,23,4,120,0,25,1,25,1,23,1,23,1,6,2,6,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,hyperbolic
18,6194.054146,18,55,0,55,4,122,0,28,2,28,1,32,1,32,1,24,2,24,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,138,24,2,hyperbolic
18,5776.044277,18,62,0,61,4,100,0,35,1,35,1,36,1,36,1,23,2,23,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,122,24,2,hyperbolic
0,4669.350189,0,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,hyperbolic
12,5875.171868,12,74,0,72,4,146,0,15,1,15,1,31,1,29,1,14,2,14,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,122,24,2,hyperbolic
28,6115.643534,28,105,0,102,4,230,0,88,1,88,1,86,1,84,1,73,2,73,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,116,24,2,hyperbolic
20,5824.556423,20,60,0,60,4,152,0,45,1,45,1,41,1,41,1,37,2,37,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,118,24,2,hyperbolic
2,5219.890572,2,22,0,22,4,38,0,5,1,5,1,5,1,5,1,5,1,5,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,108,24,2,hyperbolic
16,6165.013657,16,25,0,25,4,74,0,20,2,20,1,25,1,25,1,20,2,20,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,138,24,2,hyperbolic
14,5606.003424,14,46,0,41,4,192,0,31,2,31,1,30,1,30,1,31,4,31,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,110,24,2,hyperbolic
30,5369.394872,30,115,0,113,4,232,0,62,2,62,1,65,1,60,1,46,2,46,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,100,24,2,hyperbolic
4,5055.336045,4,20,0,20,4,72,0,4,2,4,1,20,1,20,1,4,2,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,104,24,2,hyperbolic
24,6108.263606,24,99,1,79,4,170,0,51,1,51,1,78,1,78,1,45,2,43,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,122,24,2,hyperbolic
38,5923.964266,38,124,0,115,4,196,0,70,2,70,1,81,1,81,1,52,2,50,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,110,24,2,hyperbolic
10,4838.183184,10,82,0,72,4,164,0,10,1,10,1,35,1,32,1,10,2,10,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,88,24,2,hyperbolic
26,6603.72593,26,72,0,63,4,146,0,53,2,53,1,38,1,33,1,34,2,33,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,142,24,2,hyperbolic
6,5038.513978,6,20,0,20,4,84,0,22,1,22,1,20,0,20,1,10,2,10,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,96,24,2,hyperbolic
22,5056.707803,22,133,0,110,4,214,0,25,1,25,1,76,1,68,1,25,2,25,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,86,24,2,hyperbolic
44,5197.542157,44,138,0,119,8,252,0,96,2,96,1,121,1,120,1,67,2,67,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,hyperbolic
30,5697.874219,30,98,0,88,4,200,0,65,1,65,1,57,1,54,1,55,2,56,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,110,24,2,hyperbolic
8,5259.667992,8,51,0,51,4,90,0,11,2,11,1,11,1,11,1,10,2,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,110,24,2,hyperbolic
16,7717.663339,16,31,0,31,4,96,0,29,1,29,1,31,1,31,1,29,2,29,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,196,24,2,hyperbolic
22,4790.783749,22,91,6,84,4,244,0,54,1,54,1,74,1,73,1,54,2,54,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,78,24,2,hyperbolic
8,4674.973999,8,42,0,42,4,136,0,8,1,8,1,42,1,42,1,8,1,8,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,84,24,2,hyperbolic
14,5988.25925,14,77,0,76,4,128,0,48,2,48,2,29,1,29,1,25,2,25,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,126,24,2,hyperbolic
16,6775.942204,16,73,0,69,4,120,0,31,1,31,1,28,1,26,1,22,2,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,156,24,2,hyperbolic
22,6750.557141,22,58,0,58,4,122,0,41,2,41,1,36,1,36,1,31,2,31,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,152,24,2,hyperbolic
38,5687.392473,38,87,0,85,4,208,0,91,1,91,1,73,1,73,1,63,2,63,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,106,24,2,hyperbolic
32,5615.342993,32,86,0,83,4,218,0,60,1,60,1,68,1,68,1,45,2,44,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,104,24,2,hyperbolic
10,11860.078185,10,74,0,73,4,134,0,10,1,10,1,12,1,10,1,10,2,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,134,29,2,hyperbolic
48,10889.924681,48,139,0,123,5,374,0,85,2,85,2,119,1,119,1,85,5,85,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,96,29,2,hyperbolic
20,11997.670169,20,90,0,90,4,196,0,44,2,44,1,40,1,40,1,39,2,39,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,132,29,2,hyperbolic
10,11756.28148,10,77,0,75,4,200,0,12,2,12,1,56,1,56,1,12,2,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,124,29,2,hyperbolic
18,14413.035088,18,77,0,76,4,146,0,26,1,26,1,25,1,24,1,23,2,23,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,172,29,2,hyperbolic
34,12209.986531,34,182,1,148,4,338,0,67,2,67,2,120,1,115,1,47,2,45,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,118,29,2,hyperbolic
34,10130.742409,34,187,0,159,4,382,0,77,2,77,2,112,1,111,1,58,2,59,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,hyperbolic
16,12822.169799,16,70,0,70,4,158,0,53,1,53,1,38,1,38,1,38,2,38,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,144,29,2,hyperbolic
36,10709.503506,36,137,0,123,4,398,0,95,2,95,1,115,1,115,1,60,2,60,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,hyperbolic
4,12996.225783,4,30,0,30,4,56,0,4,1,4,1,4,1,4,1,4,2,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,154,29,2,hyperbolic
26,11382.300722,26,108,0,106,4,358,0,65,2,65,1,107,1,106,1,30,2,30,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,114,29,2,hyperbolic
10,12536.158898,10,40,0,40,4,100,0,24,1,24,1,22,1,22,1,16,2,16,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,144,29,2,hyperbolic
10,12246.477557,10,82,0,77,5,146,0,10,2,10,1,36,1,36,1,10,2,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,138,29,2,hyperbolic
50,13890.077254,50,157,5,133,4,328,0,108,2,108,2,88,1,83,1,75,2,75,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,146,29,2,hyperbolic
22,12965.796334,22,99,0,91,4,226,0,67,2,67,1,44,1,43,1,33,2,33,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,144,29,2,hyperbolic
70,11989.196791,70,155,0,150,4,340,0,132,2,132,2,141,1,141,1,115,2,114,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,108,29,2,hyperbolic
8,13764.88783,8,28,0,28,4,64,0,8,2,8,1,14,1,14,1,8,2,8,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,166,29,2,hyperbolic
38,11822.969072,38,176,1,136,4,326,0,76,2,76,2,126,1,121,1,50,2,48,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,116,29,2,hyperbolic
2,11513.725106,2,26,0,26,7,48,0,3,1,3,1,3,1,3,1,3,2,3,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,128,29,2,hyperbolic
44,11144.874692,44,141,0,139,4,370,0,68,2,68,1,70,1,67,1,62,2,62,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,108,29,2,hyperbolic
40,12374.046036,40,122,0,121,8,342,0,98,2,98,2,95,1,95,1,97,2,97,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,130,29,2,hyperbolic
4,15821.295766,4,46,0,45,5,82,0,20,2,20,1,8,1,7,1,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,202,29,2,hyperbolic
28,17899.978778,28,83,1,83,5,244,0,67,1,67,1,62,1,62,1,58,2,58,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,228,29,2,hyperbolic
36,10701.841662,36,172,0,157,5,354,0,64,2,64,2,128,1,126,1,43,2,49,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,92,29,2,hyperbolic
6,12407.545308,6,55,0,55,4,146,1,6,1,6,1,30,1,30,1,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,146,29,2,hyperbolic
18,11112.465449,18,76,0,76,4,218,0,21,1,21,1,56,1,56,1,19,2,19,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,116,29,2,hyperbolic
42,14702.234711,42,138,1,128,6,268,0,102,2,102,2,101,1,100,1,93,2,91,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,154,29,2,hyperbolic
42,12294.368656,42,106,0,104,4,294,0,92,2,92,1,69,1,68,1,70,2,70,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,134,29,2,hyperbolic
48,12440.684656,48,196,0,175,5,354,0,113,2,113,2,155,1,156,1,88,2,86,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,112,29,2,hyperbolic
18,13387.597377,18,77,0,75,5,180,0,26,2,26,1,43,1,43,1,22,2,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,154,29,2,hyperbolic
24,12655.076357,24,71,1,71,4,224,0,47,2,47,2,53,1,53,1,37,2,37,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,138,29,2,hyperbolic
52,12868.604006,52,129,1,127,5,360,0,87,1,87,1,80,1,88,1,75,2,75,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,132,29,2,hyperbolic
22,17007.822583,22,55,1,55,6,208,0,59,1,59,1,55,1,55,1,55,2,55,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,200,29,2,hyperbolic
28,11592.862851,28,175,0,162,4,318,0,55,2,55,1,92,1,88,1,41,3,41,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,112,29,2,hyperbolic
30,12862.184081,30,85,0,85,4,316,0,67,2,67,2,74,1,74,1,47,2,48,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,136,29,2,hyperbolic
38,14356.596767,38,69,1,69,4,308,0,77,2,77,2,66,1,66,1,74,2,74,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,162,29,2,hyperbolic
8,11248.526627,8,26,0,26,4,176,0,28,1,28,1,26,1,26,1,28,2,28,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,122,29,2,hyperbolic
30,10728.152693,30,179,0,154,4,316,0,34,2,34,2,108,1,102,1,31,2,31,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,94,29,2,hyperbolic
32,13814.140378,32,89,0,84,4,266,0,56,2,56,1,70,1,70,1,55,2,55,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,160,29,2,hyperbolic
28,11068.063342,28,130,0,120,4,364,0,70,2,70,2,86,1,84,1,50,2,50,8,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,108,29,2,hyperbolic
6,12046.422876,6,79,0,75,4,138,1,7,2,7,1,13,1,10,1,7,2,7,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,136,29,2,hyperbolic
4,13768.040267,4,46,2,45,4,84,0,4,2,4,1,6,1,5,1,4,2,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,168,29,2,hyperbolic
48,12816.776116,48,188,1,163,7,332,0,91,2,91,2,108,1,103,1,90,2,90,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,132,29,2,hyperbolic
6,14345.223659,6,27,1,27,4,48,0,8,1,8,1,6,1,6,1,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,178,29,2,hyperbolic
8,12208.224309,8,74,0,72,4,130,0,9,2,9,1,15,1,13,1,9,2,9,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,136,29,2,hyperbolic
16,10430.743089,16,133,0,131,4,252,0,17,2,17,1,50,1,47,1,16,2,16,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,104,29,2,hyperbolic
32,13884.234116,32,95,1,93,4,262,0,68,2,68,2,82,1,81,1,64,4,64,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,156,29,2,hyperbolic
62,11624.066087,62,149,0,143,4,362,0,119,2,119,2,119,1,118,1,96,2,95,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,114,29,2,hyperbolic
10,16429.424186,10,53,0,53,5,126,0,13,2,13,1,26,1,26,1,12,2,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,202,29,2,hyperbolic
4,10491.356755,4,56,0,55,4,102,0,5,2,5,1,8,1,8,1,5,2,5,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,108,29,2,hyperbolic
12,22516.157752,12,61,1,61,4,156,0,13,1,13,1,60,0,60,0,13,1,13,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,140,34,2,hyperbolic
48,22055.684907,48,197,1,183,5,530,0,90,1,90,1,130,1,126,1,68,1,66,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,126,34,2,hyperbolic
26,23553.037067,26,200,1,174,6,404,0,51,1,51,1,91,0,86,0,31,1,31,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,140,34,2,hyperbolic
4,22012.395253,4,34,0,34,4,120,0,6,1,6,1,34,0,34,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,136,34,2,hyperbolic
34,26442.180379,34,155,4,152,4,364,0,111,1,111,1,99,0,99,0,79,1,79,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,162,34,2,hyperbolic
8,22835.800099,8,95,1,92,4,218,0,8,1,8,1,39,0,39,0,8,1,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,144,34,2,hyperbolic
36,22259.172869,36,278,3,222,4,472,0,39,1,39,1,172,0,166,0,36,1,36,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,120,34,2,hyperbolic
28,26750.58258,28,119,0,119,5,282,0,53,1,53,1,45,0,45,0,31,1,31,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,168,34,2,hyperbolic
26,28427.215373,26,110,2,109,5,336,0,66,1,66,1,87,0,87,0,65,1,65,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,180,34,2,hyperbolic
20,23118.211984,20,113,0,102,5,302,0,37,1,37,1,38,0,35,0,33,1,33,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,140,34,2,hyperbolic
74,27792.406628,74,185,1,172,6,518,0,159,1,159,1,148,0,146,0,135,1,139,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,164,34,2,hyperbolic
20,27226.523782,20,106,1,103,4,232,0,63,1,63,1,46,0,45,0,42,1,42,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,172,34,2,hyperbolic
6,23084.223637,6,86,0,83,4,158,0,6,1,6,1,10,0,9,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,144,34,2,hyperbolic
34,25173.672081,34,195,1,159,5,448,0,59,1,59,1,101,0,99,0,59,1,59,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,148,34,2,hyperbolic
24,29437.892316,24,91,1,91,5,292,0,50,1,50,1,56,0,56,0,45,1,45,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,196,34,2,hyperbolic
32,32315.388823,32,154,1,122,4,300,0,63,1,63,1,73,0,69,0,56,1,56,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,206,34,2,hyperbolic
10,22397.383692,10,93,1,85,4,264,0,38,1,38,1,40,0,39,0,11,1,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,136,34,2,hyperbolic
62,27966.108057,62,191,3,159,4,456,0,118,1,118,1,115,0,110,0,108,1,108,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,168,34,2,hyperbolic
76,35070.537734,76,192,2,192,4,452,0,183,1,183,1,174,0,174,0,174,1,174,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,162,34,2,hyperbolic
26,24209.640219,26,114,0,105,4,440,0,68,1,68,1,88,0,88,0,51,1,50,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,146,34,2,hyperbolic
46,23346.368831,46,175,1,166,5,514,0,94,1,94,1,131,0,129,0,69,1,67,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,hyperbolic
10,23513.716465,10,119,3,109,4,208,0,10,1,10,1,20,0,17,0,10,1,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,146,34,2,hyperbolic
6,32546.622252,6,47,1,47,5,80,0,22,1,22,1,10,0,10,0,10,1,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,232,34,2,hyperbolic
32,21962.729589,32,216,0,193,4,466,0,61,1,61,1,131,0,129,0,42,1,42,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,116,34,2,hyperbolic
6,24071.686133,6,87,3,85,4,154,0,7,1,7,1,13,0,11,0,7,1,7,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,152,34,2,hyperbolic
22,24568.733173,22,150,1,142,6,400,0,50,1,50,1,103,0,102,0,26,1,27,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,148,34,2,hyperbolic
32,25622.345488,32,152,1,143,4,464,0,74,1,74,1,91,0,91,0,52,1,53,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,154,34,2,hyperbolic
32,26122.488543,32,97,3,97,4,378,0,74,1,74,1,66,0,66,0,56,1,56,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,162,34,2,hyperbolic
48,31082.458014,48,153,1,146,6,352,0,120,1,120,1,124,0,122,0,87,1,85,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,194,34,2,hyperbolic
10,26262.800662,10,122,1,120,7,206,0,25,1,25,1,27,0,24,0,16,1,17,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,168,34,2,hyperbolic
10,21317.387411,10,94,4,92,4,214,0,13,1,13,1,41,0,41,0,13,1,13,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,126,34,2,hyperbolic
2,27441.27762,2,33,1,33,6,64,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,186,34,2,hyperbolic
66,27811.568622,66,203,1,187,4,498,0,164,1,164,1,167,0,166,0,142,1,141,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,146,34,2,hyperbolic
32,28367.970315,32,187,2,158,4,422,0,64,1,64,1,138,0,137,0,44,1,43,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,172,34,2,hyperbolic
52,21883.232005,52,265,1,244,7,504,0,98,1,98,1,191,0,183,0,65,1,67,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,116,34,2,hyperbolic
4,23644.817538,4,32,0,32,7,52,0,8,1,8,1,8,0,8,0,7,1,7,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,152,34,2,hyperbolic
8,23293.979515,8,87,3,84,4,212,0,8,1,8,1,38,0,38,0,8,1,8,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,144,34,2,hyperbolic
48,21206.246351,48,288,0,219,4,518,0,86,1,86,1,183,1,175,1,57,2,55,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,106,34,2,hyperbolic
24,25433.33273,24,146,1,139,4,292,0,29,1,29,1,83,0,78,0,25,1,25,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,156,34,2,hyperbolic
2,25905.93531,2,25,3,25,4,46,0,3,1,3,1,4,0,4,0,3,1,3,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,170,34,2,hyperbolic
34,23527.240571,34,228,0,211,5,418,0,42,1,42,1,160,1,156,1,39,1,38,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,hyperbolic
24,26015.290132,24,132,1,126,5,336,0,85,1,85,1,87,0,87,0,72,1,72,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,158,34,2,hyperbolic
12,28713.821079,12,69,2,67,4,178,0,20,1,20,1,23,0,23,0,20,1,20,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,192,34,2,hyperbolic
46,29623.421116,46,164,1,158,5,432,0,116,1,116,1,92,0,89,1,76,1,76,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,186,34,2,hyperbolic
36,25797.121451,36,254,3,216,4,468,0,70,1,70,1,165,0,164,0,49,1,48,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,146,34,2,hyperbolic
36,29032.285716,36,82,3,82,4,336,0,69,1,69,1,57,0,57,0,59,1,59,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,186,34,2,hyperbolic
10,26214.695286,10,70,1,68,6,126,0,17,1,17,1,12,0,12,0,10,1,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,172,34,2,hyperbolic
36,27982.943699,36,126,1,118,6,342,0,76,1,76,1,93,0,93,0,65,1,65,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,176,34,2,hyperbolic
68,27852.734559,68,207,3,174,5,510,0,119,1,119,1,119,0,116,1,95,1,99,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,164,34,2,hyperbolic
40,29304.791983,40,142,1,140,4,378,0,92,1,92,1,74,0,73,0,70,1,69,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,188,34,2,hyperbolic
44,53126.840337,44,151,1,141,4,552,0,114,1,114,1,89,1,86,1,88,2,89,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,198,39,2,hyperbolic
72,54925.856123,72,221,1,209,4,586,0,154,1,154,1,136,0,131,1,119,2,117,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,198,39,2,hyperbolic
6,42583.450212,6,101,1,99,4,188,0,6,1,6,1,10,0,9,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,160,39,2,hyperbolic
54,46209.944176,54,284,1,227,4,640,0,93,1,93,1,174,1,168,1,79,1,80,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,160,39,2,hyperbolic
2,42394.445067,2,36,1,36,4,70,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,162,39,2,hyperbolic
16,55227.111127,16,84,1,84,4,244,0,49,1,49,1,37,0,37,0,37,1,37,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,220,39,2,hyperbolic
10,38678.887482,10,109,1,107,4,314,0,10,1,10,1,77,0,77,0,10,1,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,138,39,2,hyperbolic
34,53136.69696,34,301,1,262,4,536,0,64,1,64,1,110,1,99,1,60,1,60,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,190,39,2,hyperbolic
34,55816.26722,34,149,1,149,4,422,0,89,1,89,1,98,0,98,0,79,1,79,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,214,39,2,hyperbolic
18,53061.685291,18,67,2,67,5,206,0,45,1,45,1,59,0,59,0,37,1,37,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,210,39,2,hyperbolic
2,59988.995327,2,21,1,21,4,30,0,17,1,17,1,10,0,10,1,10,1,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,258,39,2,hyperbolic
56,50979.313798,56,159,1,159,5,662,0,126,1,126,1,144,0,144,0,126,2,126,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,186,39,2,hyperbolic
62,55977.028093,62,202,1,200,4,612,0,157,1,157,1,167,1,167,1,122,2,122,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,202,39,2,hyperbolic
98,51895.243021,98,156,1,156,4,712,0,164,1,164,1,145,0,145,1,145,2,145,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,192,39,2,hyperbolic
30,53906.763559,30,192,1,177,4,510,0,108,1,108,1,113,1,112,1,71,2,70,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,196,39,2,hyperbolic
68,42756.470039,68,259,1,224,5,766,0,104,1,104,1,170,1,166,1,104,2,104,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,140,39,2,hyperbolic
72,58501.865359,72,205,1,201,4,562,0,213,1,213,1,169,1,169,1,154,2,154,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,206,39,2,hyperbolic
14,51663.844642,14,98,1,98,5,232,0,17,1,17,1,42,0,42,0,17,1,17,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,200,39,2,hyperbolic
82,44819.038101,82,325,1,267,4,708,0,179,1,179,1,270,1,270,1,161,2,164,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,132,39,2,hyperbolic
2,45510.555126,2,38,1,38,4,74,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,174,39,2,hyperbolic
34,52287.583543,34,148,1,122,4,358,0,75,1,75,1,87,0,86,1,60,2,60,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,194,39,2,hyperbolic
26,60836.390268,26,136,1,136,5,366,0,73,1,73,1,59,0,59,1,61,2,61,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,232,39,2,hyperbolic
6,45489.140661,6,54,1,54,5,146,0,6,1,6,1,26,0,26,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,172,39,2,hyperbolic
78,56385.961064,78,291,1,251,4,710,0,170,1,170,1,212,1,208,1,139,2,139,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,188,39,2,hyperbolic
72,58335.876162,72,256,1,228,4,616,0,179,1,179,1,171,1,169,1,123,2,122,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,210,39,2,hyperbolic
26,50133.188133,26,176,1,157,5,484,0,96,1,96,1,88,1,86,1,32,2,33,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,188,39,2,hyperbolic
2,40734.15387,2,36,1,36,5,70,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,152,39,2,hyperbolic
16,56241.682287,16,100,1,96,4,344,0,49,1,49,1,77,0,77,1,22,1,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,220,39,2,hyperbolic
28,45942.825735,28,274,1,240,4,508,0,34,1,34,1,110,1,107,1,28,1,28,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,166,39,2,hyperbolic
0,49895.792867,0,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,202,39,2,hyperbolic
0,59619.036126,0,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,248,39,2,hyperbolic
64,52926.285481,64,230,1,212,4,606,0,114,1,114,1,131,1,130,1,109,1,109,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,190,39,2,hyperbolic
58,60083.796188,58,160,1,159,4,590,0,155,1,155,1,146,1,146,1,119,2,119,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,226,39,2,hyperbolic
66,50702.575378,66,217,1,214,4,686,0,165,1,165,1,183,1,183,1,109,2,109,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,174,39,2,hyperbolic
28,53191.120823,28,198,1,188,4,388,0,151,1,151,1,93,0,91,1,85,2,84,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,200,39,2,hyperbolic
8,45561.114354,8,141,1,131,4,254,0,8,1,8,1,18,0,17,0,8,1,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,172,39,2,hyperbolic
46,46116.812046,46,206,1,199,4,598,0,99,1,99,1,105,1,97,1,82,2,84,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,164,39,2,hyperbolic
16,45699.525886,16,180,1,166,5,316,0,18,1,18,1,62,0,58,1,16,1,16,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,170,39,2,hyperbolic
64,48015.921841,64,244,1,202,4,694,0,122,1,122,1,180,1,172,1,104,2,105,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,168,39,2,hyperbolic
18,54836.741333,18,82,1,82,5,250,0,57,1,57,1,66,0,66,0,53,1,53,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,214,39,2,hyperbolic
36,48681.117338,36,243,1,240,5,440,0,53,1,53,1,125,1,118,1,53,1,53,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,172,39,2,hyperbolic
74,52947.116219,74,291,1,253,4,710,0,150,1,150,1,249,1,243,1,124,2,122,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,152,39,2,hyperbolic
32,47783.856838,32,309,1,273,5,530,0,52,1,52,1,175,1,163,1,38,2,39,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,174,39,2,hyperbolic
92,49934.237352,92,252,1,226,5,668,0,196,1,196,1,175,1,174,1,147,2,145,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,170,39,2,hyperbolic
18,56765.87434,18,67,1,67,4,318,0,44,1,44,1,36,0,36,0,38,1,38,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,228,39,2,hyperbolic
66,66883.668422,66,229,1,227,4,584,0,196,1,196,1,189,1,189,1,150,2,150,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,244,39,2,hyperbolic
78,51329.217076,78,224,1,201,4,686,0,169,1,169,1,155,1,152,1,139,2,138,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,184,39,2,hyperbolic
30,56059.868603,30,121,1,121,4,282,0,89,1,89,1,74,0,74,1,62,1,62,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,218,39,2,hyperbolic
82,49114.912425,82,278,1,225,4,696,0,227,1,227,1,195,1,190,1,159,2,163,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,166,39,2,hyperbolic
58,50389.105732,58,255,1,214,5,650,0,117,1,117,1,147,1,144,1,108,2,108,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,170,39,2,hyperbolic
18,81555.708669,18,206,1,197,4,584,0,56,1,56,1,141,1,141,1,23,2,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,184,44,2,hyperbolic
104,81166.837799,104,292,1,271,4,920,0,214,2,214,1,235,1,233,1,155,3,154,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,166,44,2,hyperbolic
0,88360.894415,0,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,228,44,2,hyperbolic
0,93140.535817,0,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,242,44,2,hyperbolic
80,78676.832826,80,324,1,306,4,914,0,188,1,188,1,205,1,204,1,143,2,145,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,164,44,2,hyperbolic
14,80617.942354,14,209,1,197,4,434,0,14,1,14,1,66,1,63,1,14,2,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,190,44,2,hyperbolic
48,105859.503109,48,264,1,249,4,606,0,152,2,152,1,144,1,140,1,109,2,110,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,246,44,2,hyperbolic
2,89788.747097,2,38,1,38,4,72,0,3,1,3,1,3,1,3,1,3,2,3,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,222,44,2,hyperbolic
22,79761.957841,22,148,1,147,4,416,0,47,1,47,1,79,0,79,1,23,1,23,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,186,44,2,hyperbolic
12,83789.095952,12,203,1,188,4,358,0,12,1,12,1,30,1,26,1,12,1,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,202,44,2,hyperbolic
50,91614.418162,50,241,1,239,4,660,0,138,1,138,1,119,1,116,1,92,2,92,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,212,44,2,hyperbolic
82,83164.180143,82,344,1,309,4,898,0,205,2,205,1,251,1,249,1,163,2,163,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,174,44,2,hyperbolic
46,97586.088458,46,212,1,191,4,724,0,109,1,109,1,105,1,104,1,101,2,101,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,226,44,2,hyperbolic
12,83606.016229,12,169,1,165,4,374,0,14,1,14,1,59,1,57,1,13,2,13,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,204,44,2,hyperbolic
74,85045.197149,74,339,1,315,4,932,0,163,1,163,1,237,1,233,1,140,2,140,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,182,44,2,hyperbolic
82,98314.522024,82,306,1,279,5,882,0,218,2,218,1,210,1,205,1,151,2,151,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,220,44,2,hyperbolic
10,81515.002899,10,112,1,108,4,270,0,11,1,11,1,45,0,44,1,10,2,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,198,44,2,hyperbolic
68,80767.529896,68,251,1,241,4,860,0,164,1,164,1,171,1,169,1,114,2,113,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,176,44,2,hyperbolic
58,87542.575857,58,171,1,171,4,770,0,120,1,120,1,171,1,171,1,106,2,106,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,202,44,2,hyperbolic
112,72908.24493,112,370,1,326,5,956,0,197,2,197,1,263,1,261,1,190,2,190,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,144,44,2,hyperbolic
32,93281.789884,32,171,1,171,4,508,0,61,1,61,1,94,1,93,1,61,2,61,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,228,44,2,hyperbolic
6,73231.235316,6,78,1,78,4,150,0,6,1,6,1,6,0,6,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,176,44,2,hyperbolic
34,95423.680333,34,174,1,166,4,362,0,82,1,82,1,106,1,104,1,74,2,74,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,236,44,2,hyperbolic
54,106918.967038,54,193,1,181,4,540,0,126,1,126,1,99,1,98,1,80,2,79,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,254,44,2,hyperbolic
60,72071.622117,60,307,1,275,4,946,0,142,1,142,1,193,1,190,1,102,2,103,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,hyperbolic
0,93143.019776,0,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,246,44,2,hyperbolic
6,84955.815845,6,116,1,112,4,210,0,10,1,10,1,15,1,14,1,10,1,10,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,208,44,2,hyperbolic
34,101785.12311,34,259,1,248,4,464,0,98,1,98,1,112,1,108,1,59,2,60,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,242,44,2,hyperbolic
104,76372.814626,104,457,1,337,5,912,0,325,2,325,2,361,1,354,1,243,2,246,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,134,44,2,hyperbolic
36,116839.611083,36,216,1,213,4,490,0,119,1,119,1,122,1,120,1,115,2,115,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,286,44,2,hyperbolic
24,72188.1781,24,248,1,243,4,570,0,66,1,66,1,110,1,107,1,33,2,33,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,158,44,2,hyperbolic
10,89792.828862,10,122,1,122,4,344,0,18,1,18,1,92,0,92,1,16,1,16,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,216,44,2,hyperbolic
22,70587.523692,22,294,1,278,4,692,0,22,1,22,1,192,1,192,1,22,2,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,158,44,2,hyperbolic
16,79962.253531,16,162,1,158,4,468,0,19,1,19,1,127,1,127,1,17,2,17,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,188,44,2,hyperbolic
2,91219.997654,2,28,1,28,4,54,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,238,44,2,hyperbolic
82,95995.944388,82,240,1,234,5,746,0,171,1,171,1,175,1,175,1,144,2,144,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,218,44,2,hyperbolic
14,71608.735745,14,167,1,161,5,482,0,52,1,52,1,95,1,95,1,18,2,18,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,160,44,2,hyperbolic
20,86794.69844,20,185,1,183,5,398,0,24,2,24,1,55,1,54,1,20,2,20,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,212,44,2,hyperbolic
96,85775.711165,96,499,1,425,5,878,0,189,1,189,1,348,1,337,1,159,2,160,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,148,44,2,hyperbolic
12,94709.071472,12,87,1,87,4,230,0,42,1,42,1,59,1,59,1,21,1,21,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,236,44,2,hyperbolic
30,98845.643836,30,168,1,164,4,534,0,107,2,107,1,131,1,130,1,56,2,56,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,240,44,2,hyperbolic
14,76055.747413,14,251,1,238,4,432,0,14,1,14,1,82,1,71,1,14,1,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,176,44,2,hyperbolic
14,77410.454336,14,165,1,158,4,364,0,17,2,17,1,96,1,94,1,15,2,15,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,178,44,2,hyperbolic
16,98745.418919,16,147,1,142,4,294,0,27,1,27,1,56,1,55,1,25,2,25,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,252,44,2,hyperbolic
102,96349.548489,102,256,1,253,4,904,0,187,1,187,1,215,1,213,1,151,2,149,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,220,44,2,hyperbolic
76,107107.92081,76,244,1,240,5,736,0,179,2,179,1,191,1,189,1,136,2,135,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,250,44,2,hyperbolic
24,84875.386097,24,315,1,300,4,558,0,31,1,31,1,89,1,79,1,24,2,24,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,200,44,2,hyperbolic
26,87751.782447,26,191,1,187,5,496,0,58,1,58,1,92,1,90,1,27,2,29,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,212,44,2,hyperbolic
80,111754.9597,80,307,1,236,4,728,0,137,2,137,1,235,1,228,1,130,2,128,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,244,44,2,hyperbolic
56,83467.448568,56,205,1,193,4,766,0,103,1,103,1,91,1,89,1,84,2,84,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,190,44,2,hyperbolic
12,197063.430432,12,166,1,162,4,310,0,14,2,14,1,18,1,17,1,13,2,13,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,338,49,2,hyperbolic
102,141705.188247,102,325,1,300,5,1110,0,210,2,210,1,286,1,283,1,191,2,191,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,196,49,2,hyperbolic
22,211693.356178,22,103,1,102,4,284,0,41,2,41,1,67,1,67,1,35,2,35,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,374,49,2,hyperbolic
70,161194.387683,70,378,1,353,5,1074,0,173,2,173,2,252,1,248,1,116,2,115,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,248,49,2,hyperbolic
42,158471.302239,42,272,1,257,5,624,0,162,2,162,2,115,1,108,1,100,2,100,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,252,49,2,hyperbolic
16,148620.368373,16,265,1,252,4,462,0,16,2,16,1,42,1,37,1,16,2,16,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,238,49,2,hyperbolic
4,135375.16713,4,95,1,94,5,178,0,6,2,6,1,9,1,9,1,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,220,49,2,hyperbolic
14,163629.331802,14,84,1,84,4,306,0,50,2,50,1,82,1,82,1,48,2,48,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,270,49,2,hyperbolic
16,128095.90463,16,310,1,296,4,586,0,20,2,20,1,89,1,82,1,20,2,20,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,190,49,2,hyperbolic
18,128039.126186,18,201,1,195,5,572,0,65,2,65,1,98,1,98,1,23,2,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,194,49,2,hyperbolic
10,139499.718754,10,137,1,135,4,328,0,14,1,14,1,59,1,58,1,14,2,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,226,49,2,hyperbolic
68,110258.81455,68,521,1,445,5,1114,0,158,2,158,2,345,1,344,1,114,2,116,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,136,49,2,hyperbolic
8,152569.51459,8,128,1,122,4,296,0,12,1,12,1,53,1,53,1,11,2,11,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,246,49,2,hyperbolic
6,138637.869018,6,94,1,92,5,262,0,6,1,6,1,49,1,49,1,6,2,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,224,49,2,hyperbolic
12,148341.139284,12,102,1,99,4,294,0,56,1,56,1,38,1,36,1,35,2,36,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,244,49,2,hyperbolic
42,141808.499373,42,324,1,298,5,890,0,120,2,120,1,207,1,203,1,82,2,83,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,206,49,2,hyperbolic
12,145819.328634,12,161,1,159,5,300,0,14,2,14,1,20,1,20,1,14,2,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,232,49,2,hyperbolic
68,182150.313463,68,334,1,316,5,932,0,207,2,207,1,195,1,192,1,160,2,160,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,286,49,2,hyperbolic
24,168328.44013,24,164,1,164,4,398,0,69,1,69,1,68,1,68,1,41,2,41,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,278,49,2,hyperbolic
20,176034.594678,20,115,1,115,4,230,0,58,1,58,1,35,1,35,1,34,2,34,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,298,49,2,hyperbolic
48,174549.014282,48,211,1,204,5,748,0,113,2,113,1,163,1,163,1,98,2,98,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,284,49,2,hyperbolic
18,129874.920872,18,229,1,223,4,544,0,21,1,21,1,112,1,109,1,21,2,21,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,202,49,2,hyperbolic
92,141544.630607,92,330,1,319,5,1214,0,196,2,196,1,277,1,276,1,167,2,166,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,210,49,2,hyperbolic
22,139355.97809,22,324,1,304,5,670,0,66,2,66,1,99,1,94,1,29,2,28,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,218,49,2,hyperbolic
30,133178.671692,30,367,1,340,4,836,0,73,1,73,2,103,1,97,1,66,2,66,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,192,49,2,hyperbolic
36,157621.348116,36,292,1,278,5,752,0,104,2,104,1,185,1,183,1,45,2,46,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,236,49,2,hyperbolic
56,137763.690603,56,312,1,302,4,1092,0,216,2,216,1,272,1,272,1,180,2,180,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,192,49,2,hyperbolic
40,133749.081014,40,317,1,311,5,968,0,121,2,121,2,286,1,285,1,86,2,85,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,200,49,2,hyperbolic
34,146655.126735,34,210,1,202,5,674,0,63,1,63,1,124,1,124,1,63,2,63,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,230,49,2,hyperbolic
68,156112.052897,68,316,1,307,4,958,0,220,2,220,2,268,1,268,1,136,2,137,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,242,49,2,hyperbolic
44,144394.528222,44,295,1,280,4,792,0,119,1,119,1,157,1,153,1,51,2,51,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,222,49,2,hyperbolic
22,172831.295772,22,160,1,155,4,446,0,57,2,57,1,86,1,86,1,29,2,28,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,290,49,2,hyperbolic
60,160044.924254,60,256,1,253,5,950,0,139,2,139,2,175,1,175,1,133,2,133,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,238,49,2,hyperbolic
22,142118.83482,22,293,1,276,5,650,0,30,2,30,1,159,1,157,1,27,2,27,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,216,49,2,hyperbolic
72,128596.341151,72,517,1,479,4,1084,0,167,2,167,2,431,1,426,1,99,2,99,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,176,49,2,hyperbolic
18,142286.286061,18,130,1,130,4,358,0,63,1,63,1,59,1,59,1,57,2,57,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,232,49,2,hyperbolic
38,142818.556908,38,240,1,234,4,694,0,131,2,131,1,129,1,127,1,99,2,99,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,220,49,2,hyperbolic
8,143134.008051,8,141,1,141,4,338,0,13,1,13,1,64,1,63,1,13,2,13,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,236,49,2,hyperbolic
38,190214.969046,38,289,1,283,4,512,0,173,2,173,1,171,1,164,1,108,2,108,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,304,49,2,hyperbolic
36,186073.189619,36,158,1,157,5,706,0,154,1,154,1,140,1,139,1,114,2,114,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,304,49,2,hyperbolic
20,140519.877963,20,271,1,261,5,610,0,63,2,63,1,79,1,78,1,22,2,22,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,220,49,2,hyperbolic
12,188192.259394,12,138,1,137,4,384,0,59,1,59,1,63,1,63,1,23,2,23,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,322,49,2,hyperbolic
4,158817.767669,4,94,1,93,4,172,0,8,1,8,1,13,1,12,1,8,2,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,266,49,2,hyperbolic
8,141892.843903,8,83,1,83,4,220,0,12,2,12,1,43,1,43,1,11,2,11,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,230,49,2,hyperbolic
12,149143.235317,12,94,1,94,4,354,0,61,1,61,1,56,1,56,1,58,2,58,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,246,49,2,hyperbolic
28,170326.965414,28,223,1,204,4,576,0,43,2,43,1,159,1,156,1,41,2,41,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,260,49,2,hyperbolic
12,151399.47379,12,279,1,254,5,470,0,22,2,22,1,53,1,46,1,22,2,22,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,238,49,2,hyperbolic
54,199202.950169,54,258,1,250,5,584,0,146,2,146,1,97,1,95,1,80,2,80,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,326,49,2,hyperbolic
112,141754.63432,112,457,1,392,5,1110,0,196,2,196,2,357,1,350,1,154,2,153,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,196,49,2,hyperbolic
44,169007.924249,44,171,1,171,4,716,0,121,2,121,1,103,1,103,1,93,2,93,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,270,49,2,hyperbolic
86,239124.183133,86,543,1,488,5,1328,0,204,2,204,2,326,1,318,1,189,3,188,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,234,54,2,hyperbolic
80,235965.280738,80,434,1,413,5,1174,0,199,2,199,2,218,1,209,1,125,2,124,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,244,54,2,hyperbolic
100,284192.31938,100,363,1,355,4,1278,0,259,2,259,2,304,1,304,1,172,2,172,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,298,54,2,hyperbolic
30,237520.277403,30,393,1,364,5,918,0,33,2,33,2,228,1,225,1,33,2,33,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,242,54,2,hyperbolic
66,241379.911585,66,388,1,339,5,1164,0,162,2,162,2,199,1,196,1,138,3,139,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,240,54,2,hyperbolic
26,310651.941025,26,227,1,216,5,410,0,119,2,119,2,73,1,72,1,64,3,62,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,360,54,2,hyperbolic
88,233692.211291,88,306,1,281,4,1340,0,224,2,224,2,213,1,213,1,182,2,181,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,238,54,2,hyperbolic
84,235512.975943,84,506,1,457,5,1376,0,209,2,209,2,271,1,264,1,194,2,195,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,232,54,2,hyperbolic
10,234386.324425,10,261,1,249,4,468,0,12,2,12,1,34,1,32,1,12,2,12,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,264,54,2,hyperbolic
108,301800.110505,108,532,1,425,5,1230,0,266,2,266,2,365,1,367,1,145,3,145,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,290,54,2,hyperbolic
86,256916.974632,86,385,1,363,5,1290,0,215,2,215,2,275,1,274,1,173,2,173,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,254,54,2,hyperbolic
22,244031.739015,22,309,1,297,4,768,0,26,2,26,2,180,1,178,1,25,2,25,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,258,54,2,hyperbolic
38,321934.574354,38,371,1,344,5,814,0,105,2,105,2,197,1,193,1,66,2,66,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,340,54,2,hyperbolic
6,324632.919044,6,53,1,53,5,92,0,20,2,20,1,13,1,13,1,12,2,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,388,54,2,hyperbolic
76,290136.980934,76,310,1,295,5,1088,0,214,2,214,2,214,1,213,1,137,2,136,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,298,54,2,hyperbolic
22,215730.82387,22,389,1,366,5,734,0,22,2,22,2,112,1,106,1,22,2,22,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,226,54,2,hyperbolic
12,247021.107809,12,142,1,141,5,404,0,50,2,50,1,49,1,49,1,13,2,13,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,278,54,2,hyperbolic
22,221139.848261,22,143,1,143,5,484,0,108,2,108,1,59,1,59,1,59,2,59,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,240,54,2,hyperbolic
106,222495.697622,106,387,1,377,5,1306,0,278,2,278,2,329,1,329,1,233,2,235,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,216,54,2,hyperbolic
14,303279.150594,14,78,1,78,5,152,0,33,2,33,2,17,1,17,1,17,2,17,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,370,54,2,hyperbolic
26,258597.716123,26,134,1,134,4,480,0,112,2,112,1,88,1,88,1,69,2,69,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,298,54,2,hyperbolic
16,267363.531174,16,209,1,173,4,442,0,34,2,34,1,118,1,118,1,31,2,31,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,286,54,2,hyperbolic
16,257421.41793,16,281,1,267,5,506,0,17,2,17,1,36,1,31,1,16,2,16,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,282,54,2,hyperbolic
14,242736.783239,14,80,1,80,4,146,0,38,2,38,1,14,1,14,1,14,2,14,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,280,54,2,hyperbolic
2,214377.297056,2,51,1,51,4,100,0,2,1,2,1,2,1,2,1,2,2,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,240,54,2,hyperbolic
18,243618.25095,18,228,1,228,4,428,0,27,2,27,1,31,1,31,1,27,2,27,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,270,54,2,hyperbolic
18,226591.82862,18,275,1,271,5,496,0,20,2,20,1,36,1,34,1,18,2,18,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,258,54,2,hyperbolic
2,281946.66881,2,28,1,28,4,50,0,4,1,4,1,4,1,4,1,4,2,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,336,54,2,hyperbolic
24,202854.267029,24,497,1,452,5,812,0,26,2,26,1,103,1,90,1,25,2,25,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,210,54,2,hyperbolic
76,281689.432066,76,452,1,405,5,1124,0,210,2,210,2,287,1,280,1,175,3,175,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,286,54,2,hyperbolic
12,251179.205982,12,125,1,123,4,290,0,38,2,38,1,43,1,43,1,38,2,38,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,284,54,2,hyperbolic
18,201632.351951,18,344,1,321,5,602,0,19,2,19,2,52,1,43,1,18,2,18,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,214,54,2,hyperbolic
54,187988.517606,54,353,1,323,5,1284,0,138,2,138,2,188,1,187,1,137,3,137,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,188,54,2,hyperbolic
38,213357.095996,38,475,1,451,5,1062,0,93,2,93,2,312,1,305,1,56,2,55,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,212,54,2,hyperbolic
98,301238.561293,98,559,1,504,5,1156,0,267,2,267,2,347,1,338,1,195,3,193,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,292,54,2,hyperbolic
14,280382.709133,14,103,1,103,4,308,0,60,2,60,1,52,1,52,1,52,2,52,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,324,54,2,hyperbolic
64,238681.85292,64,544,1,455,5,1142,0,153,2,153,2,243,1,227,1,113,2,110,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,244,54,2,hyperbolic
4,236187.404426,4,42,1,42,5,144,0,8,1,8,1,42,1,42,1,8,2,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,272,54,2,hyperbolic
50,201365.412052,50,358,1,331,5,1164,0,228,2,228,2,234,1,234,1,106,2,101,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,204,54,2,hyperbolic
20,290264.718906,20,170,1,170,4,302,0,30,2,30,1,31,1,31,1,30,2,30,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,342,54,2,hyperbolic
0,207305.660453,0,0,1,0,4,0,0,0,1,0,1,0,0,0,1,0,2,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,232,54,2,hyperbolic
28,232407.135867,28,271,1,268,5,646,0,81,2,81,1,86,1,82,1,36,2,36,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,260,54,2,hyperbolic
74,331230.935533,74,224,1,224,4,878,0,194,2,194,2,181,1,181,1,161,2,161,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,380,54,2,hyperbolic
58,277013.382978,58,326,1,317,4,866,0,133,2,133,2,207,1,204,1,93,2,93,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,318,54,2,hyperbolic
64,235996.043372,64,424,1,388,5,1280,0,178,2,178,2,202,1,196,1,113,2,115,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,238,54,2,hyperbolic
72,253804.913823,72,344,1,304,4,1170,0,171,2,171,2,224,1,223,1,145,2,146,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,254,54,2,hyperbolic
30,268587.260238,30,219,1,219,5,624,0,88,2,88,1,89,1,89,1,87,2,87,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,296,54,2,hyperbolic
46,255047.840316,46,379,1,365,5,906,0,53,2,53,2,210,1,208,1,48,2,48,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,266,54,2,hyperbolic
172,266970.657974,172,666,1,542,5,1336,0,356,2,356,2,471,1,458,1,267,3,267,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,244,54,2,hyperbolic
38,242584.366104,38,368,1,353,5,836,0,42,2,42,2,173,1,167,1,42,2,42,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,254,54,2,hyperbolic
58,498971.121216,58,245,1,245,5,978,0,172,2,172,2,205,1,205,1,148,3,148,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,394,59,2,hyperbolic
24,409466.505247,24,331,1,315,5,586,0,66,2,66,2,59,1,55,1,38,3,39,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,320,59,2,hyperbolic
38,444592.42353,38,351,1,345,5,906,0,94,2,94,2,164,1,162,1,63,3,63,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,348,59,2,hyperbolic
124,406449.115821,124,384,1,343,6,1944,0,207,2,207,2,284,2,283,1,207,3,207,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,298,59,2,hyperbolic
24,362162.889446,24,375,1,356,5,736,0,33,2,33,2,107,1,98,1,31,2,31,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,282,59,2,hyperbolic
70,407159.163501,70,434,1,420,5,1512,0,326,2,326,2,349,1,349,1,233,3,233,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,294,59,2,hyperbolic
52,345673.406441,52,496,1,458,5,1098,0,130,2,130,2,313,1,308,1,87,3,84,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,240,59,2,hyperbolic
110,427411.649533,110,447,1,430,5,1562,0,338,2,338,2,414,1,413,1,268,3,268,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,298,59,2,hyperbolic
8,390050.897332,8,160,1,160,5,388,0,12,2,12,2,63,1,63,1,12,2,12,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,312,59,2,hyperbolic
194,418005.423185,194,471,1,439,5,1884,0,377,2,377,2,386,1,383,1,346,3,349,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,290,59,2,hyperbolic
72,285910.654128,72,727,1,647,5,1652,0,223,2,223,2,470,1,463,1,138,3,140,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,190,59,2,hyperbolic
166,519533.58149,166,505,1,478,5,1616,0,369,2,369,2,366,1,365,1,311,4,309,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,372,59,2,hyperbolic
4,431048.818328,4,114,1,112,4,216,0,6,2,6,1,8,1,8,1,6,2,6,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,354,59,2,hyperbolic
0,361848.696272,0,0,1,0,4,0,0,0,1,0,1,0,1,0,1,0,2,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,294,59,2,hyperbolic
102,356462.99139,102,463,1,373,5,1516,0,223,2,223,2,236,1,231,1,200,3,199,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,248,59,2,hyperbolic
34,471640.282458,34,96,1,96,5,460,0,53,2,53,1,85,1,85,1,53,2,53,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,386,59,2,hyperbolic
22,428731.746154,22,137,1,137,4,378,0,92,2,92,2,63,1,63,1,63,2,63,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,348,59,2,hyperbolic
4,306360.735519,4,114,1,112,4,220,0,4,2,4,1,6,1,5,1,4,2,4,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,238,59,2,hyperbolic
10,324844.434715,10,192,1,192,5,374,0,12,2,12,2,10,1,10,1,10,2,10,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,250,59,2,hyperbolic
46,393405.647112,46,359,1,343,5,1046,0,134,2,134,2,164,1,162,1,99,2,99,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,298,59,2,hyperbolic
90,408716.411937,90,364,1,352,5,1394,0,249,2,249,2,201,1,196,1,172,3,173,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,302,59,2,hyperbolic
46,411423.487829,46,480,1,430,5,1164,0,138,2,138,2,240,1,236,1,60,3,62,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,318,59,2,hyperbolic
32,380077.915756,32,375,1,363,5,1052,0,96,2,96,2,246,1,244,1,96,3,96,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,292,59,2,hyperbolic
28,432387.586966,28,203,1,203,5,488,0,77,2,77,2,123,1,123,1,48,2,48,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,342,59,2,hyperbolic
18,428845.892282,18,302,1,291,5,530,0,48,2,48,2,46,1,42,1,24,2,25,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,350,59,2,hyperbolic
46,436463.767597,46,387,1,373,5,850,0,94,2,94,2,111,1,111,1,75,2,75,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,352,59,2,hyperbolic
144,529047.695293,144,500,1,458,5,1556,0,419,2,419,2,359,1,354,2,333,3,330,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,382,59,2,hyperbolic
86,448693.934317,86,425,1,401,5,1314,0,214,2,214,2,244,1,239,1,185,3,185,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,330,59,2,hyperbolic
0,335353.220876,0,0,1,0,4,0,0,0,2,0,1,0,1,0,1,0,2,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,270,59,2,hyperbolic
34,440061.153296,34,284,1,283,5,518,0,111,2,111,2,61,1,59,1,50,2,50,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,348,59,2,hyperbolic
68,561832.135368,68,179,1,179,5,880,0,180,2,180,2,173,1,173,1,165,3,165,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,440,59,2,hyperbolic
62,323778.156936,62,537,1,497,5,1328,0,160,2,160,2,289,1,284,1,113,3,114,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,232,59,2,hyperbolic
64,393220.582228,64,339,1,324,5,1236,0,203,2,203,2,249,1,249,1,121,3,122,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,294,59,2,hyperbolic
126,376870.503069,126,399,1,394,5,1800,0,241,2,241,2,330,1,330,1,226,3,226,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,268,59,2,hyperbolic
0,359892.867777,0,0,1,0,4,0,0,0,1,0,1,0,1,0,1,0,2,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,292,59,2,hyperbolic
82,406713.622488,82,480,1,465,5,1268,0,176,2,176,2,277,1,267,1,134,3,134,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,300,59,2,hyperbolic
14,299765.720488,14,339,1,318,5,694,0,14,2,14,2,92,1,91,1,14,2,14,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,224,59,2,hyperbolic
82,325277.56553,82,558,1,534,5,1624,0,227,2,227,2,458,1,452,1,208,3,203,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,218,59,2,hyperbolic
14,406101.714564,14,184,1,182,5,338,0,27,2,27,1,23,1,22,1,17,2,17,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,332,59,2,hyperbolic
30,409071.131019,30,210,1,194,4,892,0,102,2,102,2,104,1,103,1,69,2,68,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,318,59,2,hyperbolic
38,438015.861835,38,386,1,359,5,1000,0,103,2,103,2,134,1,132,1,82,2,82,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,336,59,2,hyperbolic
50,368786.519131,50,366,1,322,5,974,0,108,2,108,2,193,1,191,1,98,3,98,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,272,59,2,hyperbolic
34,372226.383621,34,396,1,378,5,850,0,46,2,46,2,148,1,144,1,44,3,44,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,278,59,2,hyperbolic
14,342558.208332,14,281,1,272,4,600,0,18,2,18,2,87,1,86,1,18,2,18,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,264,59,2,hyperbolic
2,442178.798612,2,31,1,31,4,52,0,6,1,6,2,7,1,7,1,6,2,6,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,372,59,2,hyperbolic
96,422378.08884,96,657,1,606,5,1410,0,254,2,254,3,507,1,504,2,175,4,174,8,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,292,59,2,hyperbolic
76,433522.582105,76,272,1,250,5,1238,0,172,2,172,2,170,1,191,1,153,3,153,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,324,59,2,hyperbolic
110,471954.675284,110,461,1,440,5,1490,0,231,3,231,2,384,1,382,1,226,3,229,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,328,59,2,hyperbolic
32,359301.427575,32,412,1,382,5,990,0,84,2,84,2,154,1,152,1,78,2,78,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,280,59,2,hyperbolic
76,419747.673681,76,403,1,372,5,1224,0,216,2,216,2,234,1,229,1,130,3,129,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,316,59,2,hyperbolic
68,614550.683355,68,214,1,214,5,1498,0,165,1,165,1,153,0,153,0,142,1,142,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,342,64,2,hyperbolic
38,728227.594426,38,402,0,394,5,790,0,174,1,174,1,146,0,144,1,98,1,98,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,430,64,2,hyperbolic
8,450712.602867,8,182,1,179,4,346,0,9,1,9,1,13,0,12,0,9,1,9,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,252,64,2,hyperbolic
66,651928.098375,66,415,0,399,5,1420,0,174,1,174,1,289,0,284,1,163,1,160,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,338,64,2,hyperbolic
34,464921.764236,34,660,1,637,5,1318,0,94,1,94,1,182,0,176,1,94,1,94,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,232,64,2,hyperbolic
14,558232.201706,14,288,1,278,4,530,0,19,1,19,1,32,0,32,0,18,1,18,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,320,64,2,hyperbolic
154,588820.81167,154,624,1,580,5,2052,0,458,1,458,1,541,1,537,1,384,2,383,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,274,64,2,hyperbolic
102,493125.60079,102,534,1,473,5,1982,0,157,1,157,1,292,0,286,1,157,1,157,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,256,64,2,hyperbolic
12,595484.075595,12,180,0,180,5,414,0,19,1,19,1,51,0,51,0,16,1,16,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,356,64,2,hyperbolic
188,534869.555585,188,741,1,708,6,1922,0,586,1,586,1,635,1,632,1,331,2,330,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,232,64,2,hyperbolic
78,595999.732453,78,432,1,417,5,1426,0,218,1,218,1,215,0,212,1,150,1,150,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,334,64,2,hyperbolic
22,629975.287695,22,270,0,270,5,670,0,38,1,38,1,104,0,104,0,28,1,28,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,370,64,2,hyperbolic
2,480878.753805,2,62,0,62,4,122,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,280,64,2,hyperbolic
20,713639.715949,20,260,0,253,5,586,0,127,1,127,1,96,0,96,0,64,1,64,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,434,64,2,hyperbolic
2,440404.586327,2,60,0,60,4,118,0,2,1,2,1,2,0,2,0,2,1,2,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,250,64,2,hyperbolic
94,680438.398394,94,569,1,539,6,1620,0,291,1,291,1,337,0,331,1,164,2,163,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,362,64,2,hyperbolic
8,444240.603172,8,247,1,247,4,450,0,14,1,14,1,30,0,27,0,14,1,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,246,64,2,hyperbolic
110,558934.528486,110,719,1,578,6,1834,0,224,1,224,1,466,1,460,1,220,1,220,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,278,64,2,hyperbolic
98,674971.965419,98,722,1,680,5,1800,0,299,1,299,1,444,1,430,1,212,2,211,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,338,64,2,hyperbolic
94,706135.801099,94,694,1,636,5,1712,0,233,1,233,1,422,0,409,1,182,1,182,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,360,64,2,hyperbolic
102,573303.605423,102,475,0,461,5,1642,0,288,1,288,1,262,0,260,1,195,1,193,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,306,64,2,hyperbolic
36,632755.061551,36,230,1,230,5,620,0,146,1,146,1,81,0,81,0,81,1,81,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,366,64,2,hyperbolic
14,772413.698615,14,260,1,253,4,452,0,58,1,58,1,49,0,45,0,35,1,35,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,472,64,2,hyperbolic
18,527784.193306,18,436,1,423,5,950,0,24,1,24,1,171,0,167,1,24,1,24,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,294,64,2,hyperbolic
10,626950.961569,10,133,1,133,5,288,0,32,1,32,1,67,0,67,0,30,1,30,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,368,64,2,hyperbolic
126,652937.334627,126,694,1,589,6,1806,0,343,1,343,1,436,1,431,1,273,2,273,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,336,64,2,hyperbolic
8,475380.105328,8,186,0,181,5,462,0,8,1,8,1,70,0,70,0,8,1,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,270,64,2,hyperbolic
24,652274.462381,24,198,0,198,4,486,0,109,1,109,1,80,0,80,0,80,1,80,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,384,64,2,hyperbolic
32,611591.593987,32,390,1,378,5,758,0,39,1,39,1,93,0,84,1,38,1,38,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,356,64,2,hyperbolic
14,458571.849341,14,350,1,337,4,638,0,15,1,15,1,38,0,36,0,14,1,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,254,64,2,hyperbolic
42,650387.807066,42,249,1,233,5,668,0,153,1,153,1,138,0,135,1,94,1,92,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,376,64,2,hyperbolic
104,551051.674384,104,463,1,427,6,1868,0,253,1,253,1,356,0,356,1,221,1,221,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,280,64,2,hyperbolic
36,493308.742064,36,648,1,585,5,1228,0,50,1,50,1,222,0,210,1,44,1,44,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,262,64,2,hyperbolic
32,639934.213405,32,239,1,239,5,614,0,147,1,147,1,99,0,99,0,97,1,97,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,376,64,2,hyperbolic
6,486817.324738,6,183,1,181,4,352,0,6,1,6,1,10,0,10,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,280,64,2,hyperbolic
42,609148.712437,42,383,0,374,5,966,0,184,1,184,1,221,0,219,1,117,1,117,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,346,64,2,hyperbolic
48,729585.382279,48,315,1,311,5,780,0,94,1,94,1,122,0,121,0,51,1,51,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,434,64,2,hyperbolic
18,517977.656768,18,338,1,329,5,618,0,22,1,22,1,40,0,37,1,22,1,22,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,290,64,2,hyperbolic
20,517725.673103,20,420,1,406,5,828,0,29,1,29,1,116,0,111,1,28,1,28,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,286,64,2,hyperbolic
12,470026.157199,12,237,1,227,4,552,0,12,1,12,1,78,0,77,0,12,1,12,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,266,64,2,hyperbolic
0,502576.89362,0,0,0,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,292,64,2,hyperbolic
60,512383.275041,60,532,1,504,5,1224,0,82,1,82,1,336,0,329,1,75,1,74,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,274,64,2,hyperbolic
2,499031.966422,2,57,1,57,5,110,0,3,1,3,1,3,0,3,0,3,1,3,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,286,64,2,hyperbolic
8,578502.134069,8,166,1,164,4,316,0,8,1,8,1,12,0,12,0,8,1,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,340,64,2,hyperbolic
172,705046.758741,172,513,1,511,5,2036,0,415,1,415,1,452,0,452,1,395,1,395,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,366,64,2,hyperbolic
16,759221.676338,16,184,1,182,5,390,0,99,1,99,1,61,0,60,0,58,1,58,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,464,64,2,hyperbolic
96,689128.722112,96,266,0,266,5,1554,0,194,1,194,1,198,1,198,1,188,2,188,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,388,64,2,hyperbolic
56,648680.047631,56,315,0,307,5,1118,0,234,1,234,1,162,0,162,0,160,1,160,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,358,64,2,hyperbolic
66,550573.217788,66,541,1,526,5,1692,0,285,1,285,1,379,0,378,1,190,2,190,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,288,64,2,hyperbolic
6,585796.816882,6,184,1,180,5,350,0,6,1,6,1,12,0,10,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,354,64,2,hyperbolic
6,937549.606642,6,23,1,23,5,60,0,6,1,6,1,14,0,14,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,438,69,2,hyperbolic
8,907604.112246,8,169,1,166,5,382,0,21,1,21,1,65,0,65,1,19,1,19,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,394,69,2,hyperbolic
0,606019.190987,0,0,1,0,4,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,254,69,2,hyperbolic
12,846037.044165,12,256,1,250,5,578,0,20,1,20,1,82,0,81,1,20,1,20,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,368,69,2,hyperbolic
0,746798.040178,0,0,1,0,5,0,0,0,1,0,1,0,0,0,0,0,1,0,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,320,69,2,hyperbolic
46,863937.393452,46,483,1,470,5,1278,0,121,1,121,1,229,1,226,1,116,2,116,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,344,69,2,hyperbolic
4,708013.076685,4,133,1,131,5,250,0,8,2,8,1,12,0,11,0,8,1,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,302,69,2,hyperbolic
28,736247.496835,28,321,1,308,5,1092,0,138,1,138,1,144,1,144,1,81,2,83,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,302,69,2,hyperbolic
80,805700.595166,80,966,1,836,6,2118,0,218,1,218,1,511,1,496,1,158,2,158,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,296,69,2,hyperbolic
68,1112502.79476,68,500,1,484,5,1342,0,178,1,178,1,273,1,272,1,112,2,112,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,458,69,2,hyperbolic
6,700924.525505,6,123,1,123,5,240,0,6,1,6,1,6,0,6,1,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,296,69,2,hyperbolic
40,950771.589896,40,417,1,409,5,1160,0,118,1,118,1,160,1,157,1,106,2,106,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,402,69,2,hyperbolic
30,838216.291674,30,445,1,430,5,892,0,45,1,45,1,118,1,109,1,43,2,43,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,344,69,2,hyperbolic
74,705423.14521,74,713,1,642,5,2088,0,235,1,235,1,552,1,548,1,185,2,186,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,258,69,2,hyperbolic
36,946124.192281,36,288,0,286,5,986,0,140,1,140,1,190,1,190,1,50,2,50,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,406,69,2,hyperbolic
4,758177.472686,4,130,1,129,4,252,0,4,1,4,1,6,1,6,1,4,1,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,332,69,2,hyperbolic
76,962106.568407,76,404,1,396,5,1446,0,269,1,269,1,240,1,240,1,149,2,149,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,398,69,2,hyperbolic
16,749800.323732,16,302,1,295,6,742,0,16,1,16,1,127,0,127,1,16,1,16,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,314,69,2,hyperbolic
10,693066.293237,10,264,1,256,4,598,0,18,1,18,1,89,1,88,1,18,1,18,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,284,69,2,hyperbolic
102,937072.244912,102,599,1,562,6,1982,0,294,1,294,1,341,1,337,1,254,2,254,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,364,69,2,hyperbolic
4,807073.702797,4,130,1,130,5,256,0,4,1,4,1,4,0,4,0,4,1,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,352,69,2,hyperbolic
140,811410.52333,140,767,1,546,6,2344,0,255,1,255,1,486,1,468,1,227,2,224,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,286,69,2,hyperbolic
34,909108.899254,34,363,1,343,5,1144,0,91,1,91,1,201,1,201,1,89,2,89,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,376,69,2,hyperbolic
40,795250.907045,40,434,1,406,5,1234,0,80,1,80,1,210,1,208,1,79,1,79,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,324,69,2,hyperbolic
6,728152.770123,6,129,1,129,5,370,0,6,1,6,1,68,0,68,0,6,1,6,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,306,69,2,hyperbolic
124,980457.454059,124,629,1,570,5,1852,0,288,1,288,1,324,1,319,1,200,2,200,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,386,69,2,hyperbolic
40,875739.076605,40,381,1,374,5,1068,0,126,1,126,1,262,1,262,1,116,2,116,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,352,69,2,hyperbolic
8,632743.471011,8,192,0,189,5,368,0,8,1,8,1,12,0,11,0,8,1,8,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,260,69,2,hyperbolic
12,963748.94109,12,220,1,218,5,418,0,14,1,14,1,18,1,16,1,14,2,14,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,432,69,2,hyperbolic
4,741167.211068,4,130,1,130,6,252,0,4,1,4,1,6,0,6,0,4,1,4,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,314,69,2,hyperbolic
104,886135.732639,104,573,1,492,6,2000,0,271,1,271,1,370,1,368,1,200,2,200,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,340,69,2,hyperbolic
12,964947.148918,12,237,1,234,5,440,0,18,1,18,1,26,0,24,1,18,1,18,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,430,69,2,hyperbolic
126,955520.897279,126,679,1,603,5,2270,0,407,1,407,1,534,1,532,1,340,2,342,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,338,69,2,hyperbolic
54,904641.206291,54,528,1,447,5,1636,0,220,1,220,1,295,1,293,1,201,2,201,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,348,69,2,hyperbolic
36,906056.759439,36,504,1,473,5,1122,0,95,1,95,1,171,1,168,1,46,2,48,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,392,69,2,hyperbolic
50,919803.239832,50,616,1,589,6,1270,0,76,1,76,1,199,1,192,1,65,2,65,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,382,69,2,hyperbolic
14,693327.46129,14,394,1,371,5,830,0,14,1,14,1,101,1,100,1,14,1,14,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,282,69,2,hyperbolic
2,666070.257439,2,63,1,63,4,122,0,3,1,3,1,3,0,3,0,3,1,3,5,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,276,69,2,hyperbolic
52,966308.578351,52,378,1,363,6,1342,0,173,1,173,1,211,1,209,1,147,2,148,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,400,69,2,hyperbolic
24,851149.528871,24,283,1,283,5,728,0,92,1,92,1,127,1,127,1,56,2,56,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,354,69,2,hyperbolic
44,758174.242208,44,665,1,626,5,1538,0,171,1,171,1,264,1,262,1,62,2,62,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,298,69,2,hyperbolic
52,859509.025331,52,426,1,414,6,1140,0,126,2,126,1,113,1,109,1,108,2,108,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,348,69,2,hyperbolic
98,1091512.240807,98,576,1,557,5,1572,0,286,1,286,1,269,1,261,1,245,2,245,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,438,69,2,hyperbolic
90,889545.698543,90,562,1,537,6,1828,0,258,1,258,1,340,1,338,1,198,2,198,7,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,342,69,2,hyperbolic
36,764054.840472,36,497,1,460,6,1164,0,103,2,103,1,178,1,176,1,43,2,43,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,310,69,2,hyperbolic
126,906292.317682,126,550,1,528,5,2186,0,336,1,336,1,318,1,317,1,293,2,294,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,346,69,2,hyperbolic
52,783389.715408,52,773,1,709,5,1784,0,116,1,116,1,517,1,510,1,61,2,61,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,308,69,2,hyperbolic
90,828576.954111,90,570,1,554,5,1936,0,187,1,187,1,417,1,417,1,166,2,166,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,326,69,2,hyperbolic
62,1022991.72146,62,400,1,400,5,1452,0,234,1,234,1,250,1,250,1,181,2,181,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,420,69,2,hyperbolic
10,750507.916468,10,267,1,261,5,616,0,13,1,13,1,82,1,80,1,12,1,12,6,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,318,69,2,hyperbolic


==> data/hyperbolic_large.csv <==
size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,generator
39800,45,27548,130,285962,21,9369,90,10202,162,25600,87,25994,92,7296,200,7168,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,885,4130,884,3,hyperbolic
25039,21,18435,52,179674,9,6159,45,6634,87,14380,43,14202,51,4209,103,4074,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,726,3206,725,3,hyperbolic
7434,11,5270,51,40076,3,2376,20,2536,31,3657,14,3573,17,1060,28,1101,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,339,1390,338,3,hyperbolic
32275,22,24228,97,267518,17,12656,63,13295,137,20829,42,20635,50,6411,155,6881,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,869,3676,868,3,hyperbolic
5995,27,3979,67,36492,3,1860,18,1867,25,2862,42,2868,39,1170,33,1193,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,337,1462,336,3,hyperbolic
1790,8,1199,21,10374,3,764,12,764,16,974,8,943,9,635,20,613,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,179,694,178,3,hyperbolic
585,5,442,15,3528,2,305,9,305,10,355,5,348,6,139,15,137,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,116,422,115,3,hyperbolic
2816,13,2025,30,16770,3,882,15,902,19,1904,17,1881,17,602,25,636,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,234,1000,233,3,hyperbolic
82334,70,59248,451,549444,41,39404,150,39403,297,46601,98,45284,130,18690,322,18718,650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1211,4958,1210,3,hyperbolic
4313,11,3105,45,31956,3,2628,12,3094,16,1671,7,1618,9,666,21,665,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,327,1532,326,3,hyperbolic
58441,41,42177,232,414544,24,21103,113,21871,239,37268,80,36541,96,11625,243,11973,456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1070,4408,1069,3,hyperbolic
60587,70,41285,286,384692,33,13517,129,14305,232,36833,94,36190,118,9321,260,9090,461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1076,4648,1075,3,hyperbolic
12809,18,8949,112,98528,6,4104,32,4144,53,6388,31,6743,34,2752,64,2726,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,529,2274,528,3,hyperbolic
51664,45,37152,313,409754,33,24023,117,24021,210,33791,84,33248,88,13742,262,13983,457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1073,4820,1072,3,hyperbolic
40457,32,21561,121,298532,14,11188,67,11431,127,18986,57,18406,67,6410,160,6029,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,918,4108,917,3,hyperbolic
2878,8,2085,27,14694,2,1086,11,1141,15,2015,9,1976,10,786,19,735,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,219,826,218,3,hyperbolic
51809,36,29342,143,326154,11,15257,65,15430,133,28541,76,27812,101,9278,140,8793,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,966,4108,965,3,hyperbolic
11495,13,7750,93,68480,4,2202,17,2342,27,6703,13,6572,15,1760,31,1885,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,451,1842,450,3,hyperbolic
20581,31,14146,37,174286,15,6148,74,6143,124,11467,75,11477,75,4615,143,4596,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,703,2990,702,3,hyperbolic
3655,12,3019,39,29626,4,1472,18,1472,24,2697,13,2660,15,1170,30,1168,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,295,1266,294,3,hyperbolic
2558,9,1767,29,21244,4,1177,18,1312,23,1516,12,1491,17,773,30,767,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,253,1210,252,3,hyperbolic
44328,39,25240,174,342126,16,13448,83,13885,140,26611,65,26195,75,8007,164,8791,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,983,4104,982,3,hyperbolic
61961,41,46225,223,388078,17,12197,90,12633,170,36391,91,35417,101,8979,188,9378,412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1049,4478,1048,3,hyperbolic
1516,8,878,25,8810,3,425,12,458,14,741,12,726,10,297,21,294,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,169,728,168,3,hyperbolic
4763,10,2695,38,25526,3,1157,14,1154,20,2654,12,2589,14,762,25,776,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,279,1136,278,3,hyperbolic
56210,46,36129,192,368340,33,11479,126,12145,213,29815,94,29993,114,8008,258,7826,383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1013,4334,1012,3,hyperbolic
14739,16,9244,116,99272,10,4337,39,4719,64,8765,26,8581,27,2993,68,2949,163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,543,2346,542,3,hyperbolic
3725,12,2644,35,18356,4,1372,17,1505,20,2645,13,2570,15,1039,25,1025,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,229,852,228,3,hyperbolic
7103,15,4912,59,43812,6,2840,41,2839,43,3631,19,3520,29,1313,48,1313,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,373,1570,372,3,hyperbolic
16157,37,10176,162,85796,11,3210,63,3493,90,10448,70,10247,61,2318,105,2288,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,506,2086,505,3,hyperbolic
1025,8,752,20,5712,2,641,8,641,8,591,7,580,7,256,11,248,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,144,568,143,3,hyperbolic
877,6,671,20,8366,2,256,9,256,11,481,6,475,7,194,14,192,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,170,768,169,3,hyperbolic
82716,66,54779,126,609794,39,36494,158,36494,322,36731,127,35499,146,9214,349,9200,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1401,6234,1400,3,hyperbolic
4586,11,3013,41,30596,5,1924,20,1928,29,2992,15,2945,17,1067,35,1011,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,303,1314,302,3,hyperbolic
10841,12,7763,89,82498,11,3679,29,4086,45,6353,22,6207,25,2611,69,2610,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,487,1986,486,3,hyperbolic
26095,18,16384,44,173128,7,9660,30,10066,69,15441,33,15082,38,5565,71,5461,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,708,3380,707,3,hyperbolic
72901,28,54843,135,586564,23,41118,96,41117,221,33870,58,32734,78,17423,257,15632,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1426,6404,1425,3,hyperbolic
20039,85,11600,264,140760,21,4335,60,4323,104,10077,164,9869,174,2874,127,2892,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,638,2740,637,3,hyperbolic
6871,17,5080,72,39400,5,2331,18,2458,28,4569,23,4473,29,1493,34,1432,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,345,1386,344,3,hyperbolic
11364,17,7710,102,85324,11,3962,32,3961,48,5332,19,5171,22,2069,52,2030,133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,488,2196,487,3,hyperbolic
485,4,483,22,4262,1,341,5,341,5,413,3,409,3,193,7,188,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,133,804,132,3,hyperbolic
37645,18,28976,126,318914,17,18640,55,19473,123,24859,40,24508,48,7645,126,6974,238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,912,3600,911,3,hyperbolic
46399,51,26719,139,318768,29,8126,107,8680,192,25480,96,25028,142,5875,211,5728,307,f99f75ff89c2cecc57c9c597d383fb68cd63f502,955,4028,954,3,hyperbolic
12462,9,8736,83,71664,5,5082,22,5082,33,7361,15,7182,17,2308,36,2472,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,458,1886,457,3,hyperbolic
35758,43,21669,76,191854,15,6772,68,7190,151,21320,72,21639,79,4706,175,4589,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,755,3306,754,3,hyperbolic
613,5,490,14,2944,1,217,7,217,8,322,4,311,5,158,11,156,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,103,360,102,3,hyperbolic
3835,12,2445,35,20778,4,1242,22,1232,31,2275,17,2234,19,805,42,780,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,254,946,253,3,hyperbolic
4893,20,3181,53,28148,4,1726,25,1820,27,3131,35,3064,29,1257,30,1246,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,292,1132,291,3,hyperbolic
36214,25,25354,91,251978,18,16195,66,16194,136,20857,48,20473,58,6981,168,6268,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,869,3786,868,3,hyperbolic
6624,13,5137,58,43902,4,2292,23,2420,33,3328,16,3270,19,1339,45,1289,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,355,1504,354,3,hyperbolic
81406,60,54230,110,650766,22,16041,102,17854,255,47402,94,46634,101,11990,272,12157,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1358,6200,1357,3,hyperbolic
3869,10,2968,50,24062,3,914,12,1006,17,2098,9,2054,11,755,21,678,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,273,1120,272,3,hyperbolic
10014,10,7122,89,96952,6,3740,21,3739,38,5377,13,5406,19,2427,45,2409,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,519,2498,518,3,hyperbolic
53648,45,37411,218,404658,24,13826,105,14376,229,35209,78,34630,93,8134,249,7750,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1072,4520,1071,3,hyperbolic
9206,15,7333,87,55422,10,3464,27,3575,43,6482,26,6404,25,2347,50,2207,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,425,2064,424,3,hyperbolic
119454,81,75347,241,922524,61,38223,213,38443,484,73660,159,72741,193,21062,552,20764,738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1592,6586,1591,3,hyperbolic
4262,5,2909,42,34920,2,1619,10,1918,12,2155,6,2109,8,1045,16,986,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,320,1468,319,3,hyperbolic
133689,98,90148,358,794338,27,18476,124,21159,355,80092,193,78446,228,14512,376,13899,512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1536,6212,1535,3,hyperbolic
272127,85,198605,198,2323646,92,131038,323,131078,791,112475,188,108983,287,41751,890,40845,938,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2585,11400,2584,3,hyperbolic
69871,91,44034,460,463980,34,9844,97,10305,236,47338,168,46743,191,7979,258,7391,524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1175,5056,1174,3,hyperbolic
32350,41,25632,160,290062,16,8966,73,8969,128,21395,62,21194,75,6198,143,5996,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,926,4150,925,3,hyperbolic
1890,10,1401,23,10684,3,890,13,889,16,871,14,833,14,538,23,541,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,183,798,182,3,hyperbolic
15431,24,11411,145,114598,19,5117,59,5110,87,9946,58,9846,57,3586,108,3450,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,572,2432,571,3,hyperbolic
75649,42,45791,387,503290,32,21440,125,22490,241,44588,88,43614,100,12469,277,11181,566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1201,5154,1200,3,hyperbolic
16669,23,10760,132,91752,5,5138,31,5132,50,9224,50,8945,54,2868,54,2610,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2202,522,3,hyperbolic
19825,33,14132,37,145776,10,4581,28,4700,58,12579,45,12431,51,3363,63,3419,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,651,2704,650,3,hyperbolic
226665,269,156081,254,1483434,58,41708,330,44488,715,124563,490,123689,544,25415,792,26759,848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2025,8660,2024,3,hyperbolic
156797,75,92522,494,1122484,57,40818,202,41167,490,81068,141,78796,188,22780,541,22577,773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,7700,1767,3,hyperbolic
69687,45,43526,339,498758,31,16665,111,17390,256,37916,87,37148,103,10889,276,11457,546,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1189,5384,1188,3,hyperbolic
89611,101,64589,157,598614,21,17336,100,18712,256,54399,173,53399,193,11854,284,12208,340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1350,5864,1349,3,hyperbolic
25044,36,14969,67,201040,22,7816,72,7807,121,11994,56,11670,67,4738,143,4968,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,760,3320,759,3,hyperbolic
8022,25,6451,94,59310,7,2559,30,2563,41,5504,46,5443,37,1936,52,1921,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,423,1724,422,3,hyperbolic
16543,51,10341,139,102792,12,4565,52,4607,76,9837,84,9131,87,3320,90,3294,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,554,2336,553,3,hyperbolic
47640,30,32003,147,293820,16,11629,78,13010,161,29264,61,28670,72,6378,173,5915,272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,931,4022,930,3,hyperbolic
25820,27,18376,54,201164,15,8097,67,9004,120,13415,52,13162,74,4185,151,4241,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,758,3430,757,3,hyperbolic
239377,155,149073,362,1640432,58,48819,274,50668,678,144681,304,141768,371,31075,715,31389,857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2139,9312,2138,3,hyperbolic
8101,15,5969,93,62794,13,2437,53,2520,62,5825,37,5780,39,2039,91,2044,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,439,1824,438,3,hyperbolic
155461,149,96931,550,927094,80,20321,234,22028,545,87437,292,85357,333,15578,555,15676,788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1659,6998,1658,3,hyperbolic
69539,100,45947,550,478534,45,10818,119,11472,257,44260,189,43616,211,8501,280,8485,586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1193,5132,1192,3,hyperbolic
1102,5,937,18,7676,2,568,8,567,10,544,5,534,6,340,13,332,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,156,638,155,3,hyperbolic
258122,80,182439,461,1849844,87,123836,289,123959,656,138496,181,134775,260,49016,765,47435,980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2266,10016,2265,3,hyperbolic
5844,21,4415,66,42436,6,1483,26,1582,57,3496,47,3796,61,1244,69,1217,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,360,1482,359,3,hyperbolic
129175,130,92663,404,915832,68,47025,197,48209,407,80081,206,78552,242,23988,454,23808,595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1572,6912,1571,3,hyperbolic
10380,10,7361,90,68426,4,3490,16,3835,28,6255,13,6145,15,2353,32,2320,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,2024,452,3,hyperbolic
79454,69,50950,520,549570,37,13750,160,14940,316,51821,140,51118,163,10547,371,10307,690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1278,5340,1277,3,hyperbolic
73907,77,43793,416,539740,34,14792,108,15197,247,41551,161,40904,156,10538,278,10326,552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1246,5188,1245,3,hyperbolic
19906,11,12748,30,150052,7,7091,25,7601,52,12723,22,12582,23,4086,64,3759,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,644,2846,643,3,hyperbolic
99332,132,83805,359,1195328,76,78328,307,78328,679,15248,210,14701,243,11757,800,11764,984,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3514,16388,3513,3,hyperbolic
6305,35,4004,77,32496,8,1752,26,1892,49,4281,76,4214,86,1104,67,1180,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,315,1230,314,3,hyperbolic
157314,229,93389,634,992556,42,20502,161,22222,414,89331,389,87741,425,14071,449,13794,657,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,7556,1739,3,hyperbolic
20167,34,14847,36,155360,12,4907,45,4898,76,10232,38,10006,42,3466,103,3560,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,678,2856,677,3,hyperbolic
53444,51,35063,244,374914,14,11477,82,11996,182,33779,79,33273,92,8137,185,7859,378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1040,4252,1039,3,hyperbolic
158577,153,103893,724,1166356,71,28479,231,29824,536,93423,308,91570,344,17744,625,17335,890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1842,8200,1841,3,hyperbolic
35248,21,27473,133,269586,11,8579,50,8852,117,23138,58,22849,63,5871,110,5676,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,899,3956,898,3,hyperbolic
84717,60,62770,132,715928,43,26584,144,27519,338,48372,99,48863,122,15879,371,16265,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1400,5860,1399,3,hyperbolic
41591,223,25811,293,285886,24,6644,92,7246,154,26849,391,26607,409,5770,171,5787,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,937,3980,936,3,hyperbolic
75053,76,51121,527,502860,22,16023,84,16818,238,42754,140,42047,154,9004,235,9218,542,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1229,5688,1228,3,hyperbolic
215107,136,151723,348,1828362,67,70034,268,71770,647,124938,222,126136,285,35851,701,36878,851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2190,9588,2189,3,hyperbolic
48143,78,31509,324,369642,20,11380,77,12507,178,29708,114,31267,135,7046,207,6902,393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1043,4596,1042,3,hyperbolic
83687,55,59470,81,555430,19,11551,90,13107,244,59705,133,59042,131,10058,277,9495,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1289,5282,1288,3,hyperbolic
108836,228,72838,309,742984,25,16003,139,16704,344,67929,417,68571,452,12826,364,12904,500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1482,6512,1481,3,hyperbolic
5669,18,4068,53,33296,6,1861,37,1961,51,3679,46,3577,32,1135,64,1093,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,316,1326,315,3,hyperbolic
20257,22,12769,164,125514,12,6466,46,6528,82,12950,39,12704,38,4542,83,4118,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,609,2544,608,3,hyperbolic
284293,436,190900,897,2182266,74,44095,302,45589,848,163312,789,163241,885,29753,907,29159,1301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2514,10750,2513,3,hyperbolic
117764,266,76628,265,707924,59,16769,223,17810,432,71441,484,70298,493,12585,472,12303,602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1471,6084,1470,3,hyperbolic
26559,38,17179,74,188930,20,5688,68,6034,134,17434,73,17187,79,4040,145,3948,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,756,3246,755,3,hyperbolic
120547,424,78833,330,738594,41,24585,209,25109,425,77894,628,76657,678,17123,492,16303,620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1466,6196,1465,3,hyperbolic
67123,59,47550,393,450068,33,15157,141,16849,282,41404,108,40862,153,10069,291,9591,546,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1151,4654,1150,3,hyperbolic
131710,106,91960,615,1035476,57,22259,188,23680,464,74927,225,73928,263,15245,507,15476,708,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,7702,1756,3,hyperbolic
89073,64,59465,193,747580,27,22216,119,23064,305,47554,90,46687,116,15205,358,14403,434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1433,6510,1432,3,hyperbolic
11756,9,9468,129,69940,5,4600,20,4629,33,6815,14,6658,15,2241,36,2207,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,454,1914,453,3,hyperbolic
21171,53,15191,52,159472,20,5243,68,5376,103,14373,94,14179,103,3980,133,3859,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,697,3190,696,3,hyperbolic
10971,18,7611,93,81394,8,3291,43,3432,75,6838,46,6969,43,2494,76,2461,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,497,2142,496,3,hyperbolic
5659,10,4593,65,60708,12,2521,39,2521,62,3201,32,3152,31,1869,69,1808,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,432,2096,431,3,hyperbolic
32820,27,19868,55,183796,12,7288,68,7581,120,18552,53,17988,62,4634,141,4798,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,744,2870,743,3,hyperbolic
170784,195,102792,726,1206982,42,29470,187,30645,521,102969,355,101119,438,20595,548,20733,835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1872,8172,1871,3,hyperbolic
492632,238,328523,1167,3618806,141,143551,661,148498,1547,271823,516,265526,641,71860,1700,71464,2228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3134,14222,3133,3,hyperbolic
32263,27,21964,111,247524,12,8867,45,9389,88,17748,58,17502,83,5001,101,4493,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,844,4144,843,3,hyperbolic
227960,1824,140289,462,1412032,49,25988,269,29819,671,144513,3186,142259,3252,20798,711,21015,802,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2073,9224,2072,3,hyperbolic
36783,52,23902,107,262164,20,8803,70,9485,168,20657,82,20179,88,5869,178,5901,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,871,3656,870,3,hyperbolic
34282,23,25823,102,275582,18,8187,91,8728,132,22114,47,21875,56,6150,170,6445,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,880,3810,879,3,hyperbolic
181819,131,110596,189,1473882,59,45196,242,48536,580,103904,238,102048,291,30673,646,28075,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2019,9020,2018,3,hyperbolic
29072,22,18227,48,182762,10,6978,45,7266,89,16764,51,16361,51,4772,97,4660,148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,726,2944,725,3,hyperbolic
268920,311,161973,454,1595162,50,32225,257,38248,713,167038,547,164145,647,25435,764,23905,939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2191,9260,2190,3,hyperbolic
395931,189,236034,647,3061402,98,87283,491,91743,1208,219669,367,215077,493,43999,1282,44273,1532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2901,12506,2900,3,hyperbolic
12086,20,9001,142,71874,8,2793,31,2843,44,7544,41,7497,46,2577,51,2406,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,467,1898,466,3,hyperbolic
157788,163,116911,606,1034082,40,31444,158,32380,425,88698,241,87095,304,17349,481,16561,661,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,7058,1730,3,hyperbolic
116972,104,78422,334,750264,33,20899,149,23154,369,75323,205,74467,213,12059,385,12346,532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1499,6634,1498,3,hyperbolic
174215,731,113944,831,1124672,71,23878,223,26369,541,100271,1280,100342,1340,17180,607,17693,930,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1836,8038,1835,3,hyperbolic
148457,144,96716,632,1121114,42,33813,166,34319,423,89280,264,88336,304,19251,463,19103,703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1799,7940,1798,3,hyperbolic
203205,333,110888,874,1219074,70,22750,283,25499,659,124399,634,121952,706,18686,740,18256,1016,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1917,7714,1916,3,hyperbolic
536105,158,392597,693,4491432,156,219820,544,220023,1436,294375,333,292118,512,98238,1582,99229,1831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,15168,3464,3,hyperbolic
115176,127,74355,274,747064,30,22437,146,24102,364,68790,249,67665,270,14662,385,14450,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1490,6134,1489,3,hyperbolic
98648,64,65611,286,884720,39,34163,178,34273,393,61398,123,60619,155,19384,423,19130,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1576,7106,1575,3,hyperbolic
21890,55,15942,43,138368,7,4630,28,4825,53,15464,103,15303,109,3512,67,3390,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,641,2550,640,3,hyperbolic
124738,117,77302,516,909958,67,22407,224,25832,491,75529,223,74308,268,16477,558,16361,770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1661,7416,1660,3,hyperbolic
5201,6,4021,52,24654,3,1768,12,1842,16,2540,8,2391,10,996,20,996,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,271,1020,270,3,hyperbolic
21633,19,14086,27,146476,8,6088,31,6448,60,15316,29,15162,32,3975,67,3770,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,653,2678,652,3,hyperbolic
15483,33,11194,146,120634,14,4989,57,5019,90,9592,68,9454,75,3088,113,2812,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,625,3166,624,3,hyperbolic
216117,123,139217,367,1672574,51,36697,232,37833,654,132074,232,129961,309,27313,695,26710,879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2183,9918,2182,3,hyperbolic
82527,61,55746,562,562470,44,13567,166,14475,327,47044,119,45950,146,10162,355,9685,674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1279,5588,1278,3,hyperbolic
4157,14,3437,56,29036,6,2015,25,2050,31,2348,20,2304,17,1326,56,1315,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,312,1332,311,3,hyperbolic
48848,61,34260,214,349322,31,11207,111,11287,204,25117,95,24798,108,7463,218,7365,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1013,4436,1012,3,hyperbolic
312315,164,213671,214,2436410,78,112467,336,120073,891,195155,291,192807,385,56106,953,57199,1031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2580,11664,2579,3,hyperbolic
305672,918,196046,909,1786788,83,36390,370,40601,926,176049,1544,171343,1658,24999,996,24836,1189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2298,9372,2297,3,hyperbolic
501999,209,352264,580,4383114,198,195645,637,200878,1616,294981,466,289797,611,94694,1786,91642,1924,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3377,14334,3376,3,hyperbolic
68033,79,48841,464,503540,30,9815,100,10578,229,40702,141,40413,165,8339,245,8014,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1240,5474,1239,3,hyperbolic
161731,105,101029,646,1225828,55,26036,194,28312,502,99691,193,101830,236,19653,544,20007,813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,8224,1877,3,hyperbolic
91583,89,58195,216,708680,47,16281,189,17168,399,52401,169,51475,197,11363,469,11127,571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1468,6380,1467,3,hyperbolic
237949,153,148096,451,1928784,85,38207,332,40999,816,122450,290,119725,362,23954,867,25923,1069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2290,10124,2289,3,hyperbolic
96120,102,53488,130,613284,21,15722,100,17118,261,53428,190,52157,212,10496,277,10835,324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1355,6050,1354,3,hyperbolic
485752,401,325488,1288,3358116,149,82777,650,87658,1611,314652,774,310682,872,52421,1743,55247,2224,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3131,13402,3130,3,hyperbolic
42780,35,30323,167,312056,23,10181,81,10625,154,29330,73,28899,83,7566,188,7493,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,929,3762,928,3,hyperbolic
638332,313,393144,1248,5009280,194,182151,720,182229,1923,366090,695,359784,879,112073,2078,108207,2641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3691,16300,3690,3,hyperbolic
19346,16,12962,170,129558,18,6101,41,6537,73,10015,37,9781,42,3694,105,3641,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,619,2656,618,3,hyperbolic
293522,161,185635,216,2405856,86,58079,317,65778,817,181774,317,179063,391,38819,897,40260,917,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2586,11642,2585,3,hyperbolic
410638,220,268457,999,3604102,125,85010,570,91282,1389,231282,430,226992,556,58750,1486,56249,1941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3109,13392,3108,3,hyperbolic
31892,28,18913,90,244538,14,6926,63,6997,128,18763,56,18443,61,5063,151,5024,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,857,3674,856,3,hyperbolic
305894,217,215684,350,2627128,81,52009,317,59358,900,188876,400,186982,497,39972,966,36931,1058,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2691,12366,2690,3,hyperbolic
249377,109,173932,704,2178398,74,50306,290,53684,748,138574,220,136256,291,33268,811,32204,1237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2445,11228,2444,3,hyperbolic
39428,36,24440,112,272202,16,10866,73,11299,141,22595,50,22965,59,6269,153,6525,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,867,3708,866,3,hyperbolic
41191,37,29582,127,280436,12,7014,57,7491,123,26982,74,27577,80,4864,145,5201,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,913,3862,912,3,hyperbolic
196255,572,125037,252,1280700,50,26857,223,28690,594,114805,932,115385,1023,18607,647,18449,655,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1950,8352,1949,3,hyperbolic
350837,283,217409,354,2387218,115,39069,447,44056,1120,218922,536,215334,629,29280,1196,29157,1253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2677,11602,2676,3,hyperbolic
275241,411,144921,529,1947846,91,49233,344,50231,850,159857,734,157500,820,28829,916,28942,1167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2349,9888,2348,3,hyperbolic
15970,22,9969,164,116404,10,3750,28,3750,53,8482,40,8306,46,2750,63,2575,149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,588,2530,587,3,hyperbolic
63482,65,36926,256,403006,32,11085,127,11363,245,36848,109,36039,146,6472,248,6462,481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1074,4244,1073,3,hyperbolic
18498,18,11285,166,131680,16,5994,47,6110,82,11013,45,10859,47,3551,88,3592,217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,615,2736,614,3,hyperbolic
123817,76,62756,266,866160,28,20424,154,22118,397,67426,154,66419,177,14819,431,14410,593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1615,6866,1614,3,hyperbolic
38864,39,25088,122,269606,21,8900,91,10151,172,22848,76,22510,87,5870,172,5995,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,891,3844,890,3,hyperbolic
652299,1432,396204,1473,4568832,206,62479,801,72421,2126,402837,2558,393956,2738,49423,2309,48973,2709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3698,15038,3697,3,hyperbolic
310338,237,181345,217,2221640,79,39247,322,42328,940,185630,480,184186,542,29138,1001,28665,997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2576,11096,2575,3,hyperbolic
188072,194,122541,230,1336562,45,25865,193,28170,546,116813,389,115189,447,19324,580,19277,663,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1987,8642,1986,3,hyperbolic
27369,26,16866,61,175570,11,6839,48,6937,90,18597,67,18348,75,4935,126,5077,163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,734,3032,733,3,hyperbolic
572132,822,393018,593,3686502,193,84688,613,99334,1623,353736,1500,350120,1706,55619,1705,56030,1793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3304,14170,3303,3,hyperbolic
197389,309,178753,1156,1938224,263,167246,930,174781,1732,29521,680,28989,777,19056,2140,19029,2792,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7542,36308,7541,3,hyperbolic
597978,451,430342,666,3864796,163,144016,634,147751,1653,372884,883,368402,1071,83699,1782,74940,1936,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3358,14858,3357,3,hyperbolic
341515,330,226163,454,2504766,86,48724,383,52343,1038,215426,605,217692,746,36239,1087,34096,1193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2714,11842,2713,3,hyperbolic
68006,68,45406,377,469486,43,12916,117,13505,226,40225,122,39744,149,8351,250,8241,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1192,5134,1191,3,hyperbolic
529768,310,358815,682,4050926,153,125634,586,134964,1613,323211,605,318707,759,95057,1715,93240,1942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,14588,3410,3,hyperbolic
74133,78,41577,438,498158,35,12795,137,13635,297,41522,137,40542,169,7700,309,7482,637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1211,5010,1210,3,hyperbolic
207305,134,128448,239,1432520,46,30349,241,31512,585,113972,253,111356,327,20272,610,19743,724,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2048,8614,2047,3,hyperbolic
577753,381,346269,787,4090770,157,81508,583,87261,1623,351211,703,345212,879,59333,1712,58917,1960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,15294,3459,3,hyperbolic
523883,299,322283,434,3676822,227,79204,662,83262,1626,294659,603,288214,764,52431,1723,52192,1798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3261,14066,3260,3,hyperbolic
86384,110,62602,205,664350,22,16643,106,18093,289,64458,196,63927,209,11577,314,11491,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1409,6092,1408,3,hyperbolic
67027,169,46543,680,475832,38,10802,107,11729,247,42757,318,42006,342,8786,263,8919,497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1184,5016,1183,3,hyperbolic
44067,53,26440,189,306566,22,8795,107,9158,203,27180,106,26706,115,6448,239,6068,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,954,3960,953,3,hyperbolic
11975,15,8338,93,74780,6,3181,21,3194,35,6304,30,6152,27,2112,46,2121,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,463,2014,462,3,hyperbolic
296962,173,168295,728,2113436,76,40798,317,43298,859,167192,359,164396,442,30375,928,28988,1316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2515,10608,2514,3,hyperbolic
141171,80,110060,643,1149456,50,31746,190,32311,465,78738,172,77455,210,19394,530,18992,804,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1822,8144,1821,3,hyperbolic
466295,747,267816,377,3499492,119,53804,583,60187,1486,264840,1370,260740,1511,41897,1552,42628,1584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3232,14056,3231,3,hyperbolic
43381,123,25296,174,251326,23,7551,73,8215,142,27982,237,27545,243,5384,162,5195,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,868,3604,867,3,hyperbolic
18559,41,12405,161,126640,13,5205,48,5255,76,11940,67,12341,66,2889,103,2913,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,619,2588,618,3,hyperbolic
799029,6300,505987,1045,5615650,170,123912,758,129002,2103,450185,8769,445491,8930,76855,2228,77220,2308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3926,16776,3925,3,hyperbolic
815946,304,508733,1294,6740076,187,176600,980,188326,2955,465257,673,460469,961,114095,3158,107842,3193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4226,18176,4225,3,hyperbolic
162458,195,112413,155,1272008,44,25667,198,28946,495,92040,373,92885,424,16718,540,16845,567,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1944,8662,1943,3,hyperbolic
233044,229,157100,322,1482980,65,41003,327,44971,744,143372,406,140281,482,26058,789,23770,906,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2099,9010,2098,3,hyperbolic
74480,61,45215,424,502042,22,18472,82,19287,215,44829,115,44042,111,10792,228,11105,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1223,5338,1222,3,hyperbolic
24746,50,15755,39,150298,10,6978,40,7214,75,13329,90,12962,112,4207,87,4062,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,665,2992,664,3,hyperbolic
11542,17,8672,112,75196,9,2913,39,3114,64,9263,32,9212,32,2313,75,2259,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,477,1938,476,3,hyperbolic
11298,23,9733,186,220205,13,7277,37,7512,57,7831,49,7843,36,4676,69,4640,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1099,4932,549,3,hyperbolic
1984,17,1879,24,85642,11,1578,26,1578,32,1462,23,1428,24,1183,48,1187,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,703,2904,351,3,hyperbolic
111,5,92,14,933,1,71,7,71,7,77,6,79,6,56,10,53,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,123,542,61,3,hyperbolic
388,6,381,31,14637,2,311,6,311,6,329,4,326,4,258,9,259,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,325,1378,162,3,hyperbolic
1683,11,1512,73,55908,7,1376,19,1376,25,1180,14,1153,14,979,28,974,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,575,2184,287,3,hyperbolic
364,5,342,18,3392,2,270,7,270,7,293,4,287,4,224,9,222,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,155,638,77,3,hyperbolic
161,5,155,21,4659,1,133,5,133,5,124,3,123,3,106,6,101,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,259,1078,129,3,hyperbolic
4948,19,4559,149,241662,23,3383,43,3462,62,3796,35,3745,36,2515,79,2491,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1135,4900,567,3,hyperbolic
616,8,594,36,19020,4,615,11,615,11,532,7,526,7,541,14,539,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,355,1516,177,3,hyperbolic
2258,18,2162,114,183002,19,2161,50,2161,61,1821,34,1789,35,1636,112,1621,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1083,4602,541,3,hyperbolic
1534,10,1365,59,39997,6,1380,14,1380,14,1013,10,985,9,817,19,814,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,472,1988,236,3,hyperbolic
3987,21,3744,111,220830,11,3106,29,3105,39,3188,19,3137,20,2171,49,2176,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1104,4910,552,3,hyperbolic
314,6,309,28,13091,4,305,11,305,12,291,7,288,7,282,16,282,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,314,1138,157,3,hyperbolic
1507,8,1450,80,63675,7,1355,21,1355,25,1322,13,1309,11,1090,31,1084,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,598,2472,299,3,hyperbolic
733,24,727,66,100395,15,715,35,715,40,705,29,697,29,650,55,653,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1436,6312,718,3,hyperbolic
1557,11,1487,22,78427,10,1285,24,1285,31,1242,20,1209,20,1028,40,1034,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,692,2674,346,3,hyperbolic
4092,38,3903,91,186942,19,3473,44,3473,58,3395,60,3351,60,2441,79,2432,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1023,4538,511,3,hyperbolic
3189,9,3075,27,90892,6,2363,14,2389,23,2892,11,2871,13,1774,30,1776,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,708,2934,354,3,hyperbolic
173,5,169,22,6290,2,133,6,133,6,133,4,131,4,127,8,127,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,274,1230,137,3,hyperbolic
70,5,65,17,1919,1,56,5,56,4,59,2,58,2,53,6,53,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,194,978,97,3,hyperbolic
2884,6,2478,63,35432,3,1877,11,1874,14,1761,7,1708,9,1218,20,1205,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,457,1854,228,3,hyperbolic
4311,16,4001,55,129591,10,3176,22,3175,32,3364,17,3328,20,2064,40,2004,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,850,3570,425,3,hyperbolic
1320,11,1181,23,72184,9,1123,22,1123,24,1018,18,993,19,788,34,784,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,702,3174,351,3,hyperbolic
4412,13,3985,77,152489,11,3686,25,3683,38,3216,21,3151,23,2262,46,2265,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,917,3936,458,3,hyperbolic
3900,13,3722,72,171701,12,2985,30,2985,44,3204,24,3159,25,2464,57,2479,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,926,3958,463,3,hyperbolic
1214,9,1152,51,36330,4,924,12,962,13,806,9,786,9,570,17,572,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,480,2076,240,3,hyperbolic
148,5,144,21,4207,2,109,6,109,6,110,4,108,4,102,8,98,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,218,924,109,3,hyperbolic
3218,25,3103,171,276120,20,2802,40,2794,54,2603,32,2568,41,2011,69,1986,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1264,5630,632,3,hyperbolic
3930,18,3308,58,143662,14,2705,36,2724,50,2530,33,2473,34,1866,65,2032,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,885,3616,442,3,hyperbolic
2148,11,1941,28,90905,9,1800,21,1820,27,1813,18,1774,19,1353,38,1283,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,740,3124,370,3,hyperbolic
1443,8,1213,60,42230,4,1233,10,1233,14,1048,9,1057,8,983,18,980,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,527,2270,263,3,hyperbolic
3982,24,3734,98,201541,17,3742,50,3741,62,3018,35,2980,35,2523,75,2513,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1016,4766,508,3,hyperbolic
916,13,849,75,46943,7,624,22,624,24,681,20,666,20,532,33,531,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,621,2732,310,3,hyperbolic
1063,9,1028,42,32523,5,866,18,866,21,926,10,920,11,720,25,716,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,424,1824,212,3,hyperbolic
1872,8,1721,71,60212,10,1867,15,1867,17,1381,10,1333,11,1157,23,1160,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,599,2656,299,3,hyperbolic
1049,7,988,29,14258,3,874,10,874,12,781,7,769,7,582,16,584,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,296,1126,148,3,hyperbolic
3980,11,3608,62,154215,11,2903,23,2983,31,2929,18,2921,19,2031,40,2011,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,908,4298,454,3,hyperbolic
1391,7,1300,52,35701,4,1232,10,1231,11,1049,8,1030,11,852,17,839,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,462,1870,231,3,hyperbolic
1571,30,1532,33,215042,23,1514,48,1514,59,1388,43,1358,44,1253,80,1247,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1335,5742,667,3,hyperbolic
391,7,378,20,7510,2,358,8,358,8,314,5,304,5,259,11,251,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,226,944,113,3,hyperbolic
492,6,475,32,17833,3,353,7,353,8,348,5,343,5,250,11,251,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,341,1338,170,3,hyperbolic
1351,8,1276,15,71189,4,1075,12,1075,15,986,9,962,10,839,22,841,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,648,2902,324,3,hyperbolic
2195,16,2058,72,164678,16,2298,44,2298,50,1811,27,1782,28,1926,64,1915,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,950,3848,475,3,hyperbolic
2271,10,2064,42,109686,12,2196,21,2196,30,1844,15,1800,15,1569,38,1561,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,792,3390,396,3,hyperbolic
1396,7,1290,42,27703,3,1225,11,1225,13,1032,7,1010,8,795,17,796,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,407,1796,203,3,hyperbolic
5142,8,4033,84,61871,7,2747,15,2784,21,3351,10,3281,12,1859,27,1774,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,591,2472,295,3,hyperbolic
1183,8,1092,54,37886,3,1048,10,1048,11,883,7,860,8,725,14,714,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,458,1956,229,3,hyperbolic
1497,7,1447,62,48607,4,1229,12,1229,18,1287,8,1276,10,967,20,964,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2166,261,3,hyperbolic
939,9,781,29,12918,3,628,11,628,11,540,8,510,8,397,15,394,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,304,1348,152,3,hyperbolic
2784,34,2652,142,237329,22,2511,46,2511,76,2313,35,2272,36,2048,93,2046,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1196,5314,598,3,hyperbolic
651,5,628,36,19502,3,439,10,439,10,491,7,484,7,309,14,306,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,356,1530,178,3,hyperbolic
10764,18,9039,151,252435,16,6498,37,6485,62,7573,30,7459,33,4842,78,4832,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1174,5076,587,3,hyperbolic
618,5,596,31,16732,3,506,9,506,9,469,6,455,7,349,12,354,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,350,1498,175,3,hyperbolic
8811,24,7372,155,292180,31,7042,50,7041,82,6102,41,5948,44,4312,96,4280,266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1205,5240,602,3,hyperbolic
3449,30,3215,76,138517,16,2655,40,2655,53,2342,38,2299,32,1526,62,1521,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,891,3956,445,3,hyperbolic
11501,39,9936,195,280713,18,7384,48,7381,74,7574,41,7470,45,4671,91,4593,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1241,5226,620,3,hyperbolic
2338,17,2169,79,73766,14,1591,34,1591,33,1539,20,1506,21,1214,43,1212,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,634,2704,317,3,hyperbolic
1552,6,1448,53,31029,7,1117,15,1115,18,1224,11,1209,11,869,28,900,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,424,1738,212,3,hyperbolic
139,5,137,22,5690,2,97,7,97,7,124,5,124,5,87,10,87,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,230,1032,115,3,hyperbolic
2849,16,2748,77,173406,15,2806,57,2806,58,2401,29,2359,30,2320,76,2288,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,945,4016,472,3,hyperbolic
9548,31,8620,159,203681,17,6117,51,6395,96,6914,55,6819,58,3743,97,3897,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1081,4490,540,3,hyperbolic
5474,14,4666,99,165188,10,3200,24,3194,37,3934,20,3852,22,2502,46,2453,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,973,4240,486,3,hyperbolic
5655,16,5047,79,167068,15,3971,33,3970,46,3991,29,3999,30,2596,60,2561,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,938,4134,469,3,hyperbolic
3198,12,2866,23,83351,9,2841,25,2841,37,2427,18,2384,19,2110,47,2092,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,682,2968,341,3,hyperbolic
4360,61,4295,312,800454,47,4004,116,4004,221,3920,98,3883,98,3318,255,3307,486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2497,11768,1248,3,hyperbolic
11748,54,10927,140,866440,37,10301,102,10301,184,8593,108,8432,99,7042,226,7054,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2123,9068,1061,3,hyperbolic
5002,16,4026,82,55464,8,2854,30,2959,32,3207,26,3151,22,1770,42,1713,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,569,2508,284,3,hyperbolic
674,3,669,54,29991,4,589,10,589,10,602,6,598,7,472,13,473,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,462,1954,231,3,hyperbolic
2180,8,2039,77,60202,8,1462,16,1462,19,1708,13,1679,15,947,26,999,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,609,2922,304,3,hyperbolic
6538,39,6103,145,856050,34,6460,82,6460,132,4842,71,4773,62,4692,142,4654,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2183,9442,1091,3,hyperbolic
375,7,341,30,14085,3,287,9,287,10,325,8,316,8,248,14,245,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,355,1474,177,3,hyperbolic
3371,37,3241,136,612934,36,2952,91,2950,140,2785,67,2743,68,2407,182,2386,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2196,9824,1098,3,hyperbolic
3482,20,3241,133,241885,23,3338,50,3334,86,2643,47,2605,47,2459,88,2450,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1129,4746,564,3,hyperbolic
9091,34,8587,88,430468,18,7343,49,7633,91,7808,63,7729,53,5308,108,5026,174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1480,6380,740,3,hyperbolic
4696,22,4486,62,380357,17,4360,37,4346,66,3711,38,3654,49,3569,82,3567,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1416,6008,708,3,hyperbolic
6225,36,5697,155,481682,39,4618,83,4609,119,4703,60,4633,61,3554,143,3508,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1647,6948,823,3,hyperbolic
747,6,700,33,19646,4,635,11,634,12,533,7,526,7,355,13,354,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,354,1478,177,3,hyperbolic
7551,23,6742,111,196203,15,5931,70,5929,78,5373,41,5403,44,4353,96,4345,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1013,4068,506,3,hyperbolic
541,4,522,24,11520,2,411,6,411,7,359,4,352,5,282,9,281,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,273,1114,136,3,hyperbolic
9532,36,8640,80,409408,29,6289,81,6288,123,6599,53,6572,55,4591,131,4325,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1468,6296,734,3,hyperbolic
9080,68,8447,151,897993,49,8269,123,8324,221,6904,85,6784,84,6581,265,6574,356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2151,9028,1075,3,hyperbolic
20958,93,17555,298,523079,30,12635,67,12622,122,14069,203,13918,199,7766,165,7831,367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,7246,840,3,hyperbolic
9431,51,8451,216,513560,29,8704,74,8672,127,7244,85,7148,90,5961,137,5757,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1690,7580,845,3,hyperbolic
6334,35,5883,77,419443,25,5918,93,5917,123,4492,56,4403,58,4367,170,4372,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1456,6078,728,3,hyperbolic
8496,18,7633,50,355826,16,7172,36,7172,55,6006,28,5862,30,5017,70,4970,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1355,5836,677,3,hyperbolic
7044,17,6229,78,161367,19,4034,45,4034,57,5371,39,5304,34,3269,73,3413,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,941,4218,470,3,hyperbolic
2109,9,1949,71,43832,5,1369,16,1369,19,1357,20,1320,14,904,29,893,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,487,1940,243,3,hyperbolic
8971,50,8341,297,671692,58,8312,124,8309,164,7218,82,7162,86,6545,188,6348,453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1849,7980,924,3,hyperbolic
8967,36,8299,183,525827,34,8003,84,8026,139,7137,75,7036,75,5594,163,5569,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1646,6788,823,3,hyperbolic
5363,51,5040,192,509040,40,4079,67,4081,93,3885,87,3814,89,2902,126,2852,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,7204,856,3,hyperbolic
5552,12,4637,39,91176,7,3157,22,3152,32,3589,16,3513,19,2235,40,2264,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,725,3006,362,3,hyperbolic
10812,26,8854,178,269345,22,6523,57,6817,89,6461,45,6323,47,4256,113,4241,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1203,5578,601,3,hyperbolic
3794,10,3581,60,155304,9,2850,20,2849,29,2687,16,2649,15,2286,40,2252,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,898,3882,449,3,hyperbolic
6310,10,5424,43,111333,10,5059,25,5178,37,4347,18,4245,19,3079,47,3075,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,793,3294,396,3,hyperbolic
2651,14,2583,74,162052,20,1949,27,1948,33,2322,23,2301,23,1341,44,1335,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,935,4246,467,3,hyperbolic
1353,13,1274,18,72228,6,1174,12,1174,15,1065,15,1039,15,936,21,919,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,648,2718,324,3,hyperbolic
9062,48,8532,54,781324,36,9104,97,9104,157,7185,72,7059,72,6805,180,6701,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1953,8000,976,3,hyperbolic
7758,59,7056,121,458763,46,5599,88,5769,140,5528,65,5513,67,4058,155,3889,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1529,6610,764,3,hyperbolic
5052,45,4885,98,693527,42,4861,105,4851,159,3855,77,3812,80,3517,204,3517,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2087,8798,1043,3,hyperbolic
2472,43,2429,61,610631,33,2631,70,2631,143,2181,72,2152,75,2311,162,2308,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1994,8590,997,3,hyperbolic
23475,72,19498,139,862869,49,14773,136,14948,224,16187,119,16008,114,10368,273,10404,334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2092,8718,1046,3,hyperbolic
25792,91,22082,153,1492336,68,18592,163,19450,328,17944,121,17859,127,12854,398,12746,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2724,11936,1362,3,hyperbolic
4958,21,4555,98,198174,11,4083,31,4083,49,3325,25,3393,25,2743,62,2743,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1045,4354,522,3,hyperbolic
858,3,806,63,38558,3,749,9,749,11,596,6,585,7,538,12,542,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,515,2262,257,3,hyperbolic
4382,27,3962,71,162168,20,3749,45,3749,55,3106,43,3037,39,2561,98,2475,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,943,4282,471,3,hyperbolic
2285,15,2028,22,79546,8,1747,16,1747,21,1542,14,1511,16,1257,32,1239,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,657,2662,328,3,hyperbolic
2619,7,2465,37,106139,7,1934,15,1934,20,1848,11,1820,15,1279,26,1268,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,775,3376,387,3,hyperbolic
1813,6,1749,32,89765,6,1441,13,1441,15,1389,10,1419,11,950,21,1006,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,775,3608,387,3,hyperbolic
5227,10,4847,87,177207,9,4285,25,4284,35,3823,19,3736,20,2861,46,2829,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,989,4340,494,3,hyperbolic
4411,33,4324,31,314521,18,4373,54,4369,88,3705,50,3726,51,3731,113,3667,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1308,5960,654,3,hyperbolic
1999,11,1946,39,96790,9,1972,26,1972,30,1701,19,1674,19,1408,41,1398,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,752,3250,376,3,hyperbolic
10218,68,9791,97,850410,45,10153,154,10151,227,8588,115,8527,119,7638,285,7611,325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2045,8844,1022,3,hyperbolic
18979,80,16539,367,628926,52,14651,129,14651,194,13393,133,13199,141,9324,254,9545,550,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1851,7496,925,3,hyperbolic
18267,64,16493,319,1236384,48,16090,131,16089,250,13257,99,13074,106,10217,275,9975,530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2507,11322,1253,3,hyperbolic
2084,7,1991,24,92425,7,1677,15,1677,20,1762,11,1739,12,1352,26,1344,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,722,3448,361,3,hyperbolic
1742,8,1597,25,90157,8,1517,16,1517,20,1229,12,1200,13,1064,29,1059,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,718,2994,359,3,hyperbolic
4878,14,4518,84,200750,23,4223,37,4222,44,3532,27,3486,29,2981,58,2740,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1007,4210,503,3,hyperbolic
4583,18,3853,49,120750,14,3021,28,3021,41,2842,26,2798,30,1964,50,1957,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,812,3208,406,3,hyperbolic
16698,63,15362,336,1165563,90,11949,142,11985,197,13068,117,12922,120,7796,251,7725,472,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2425,10892,1212,3,hyperbolic
2821,7,2595,95,64854,13,2212,24,2212,25,2035,14,2014,14,1623,32,1617,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,609,2854,304,3,hyperbolic
9181,98,8463,254,1085616,53,8846,108,8846,193,6950,171,6848,185,6545,228,6469,405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2318,9606,1159,3,hyperbolic
2526,14,2351,30,98983,7,1772,19,1772,27,1810,17,1785,17,1322,36,1333,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,727,3304,363,3,hyperbolic
11990,30,10561,56,339328,19,9600,54,9598,90,8785,68,8666,68,5737,106,5683,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1380,5896,690,3,hyperbolic
25204,160,22615,224,1738758,64,18380,168,18832,319,18513,286,18294,303,13180,390,12929,539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2839,12400,1419,3,hyperbolic
9635,15,8015,49,97371,6,3878,19,3985,31,6401,24,6567,26,2850,39,2638,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,770,3154,385,3,hyperbolic
9205,71,7860,247,293455,18,6910,54,6904,80,6543,119,6455,134,4743,117,4673,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1243,5326,621,3,hyperbolic
10521,51,9307,159,481825,37,7895,77,7949,110,7386,70,7338,63,5651,141,5538,279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1580,6808,790,3,hyperbolic
11700,170,10611,393,1274735,56,10509,154,10509,279,8634,306,8472,323,7801,324,7786,585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2528,11448,1264,3,hyperbolic
2252,17,2012,67,35473,3,1854,10,1896,12,1606,34,1583,35,1247,17,1239,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,1762,226,3,hyperbolic
1952,10,1643,26,75550,5,1215,13,1215,16,1163,9,1134,9,789,21,786,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,708,2898,354,3,hyperbolic
29330,55,24881,178,915908,45,22002,112,22511,223,20213,104,19924,112,14136,256,13422,378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2189,8932,1094,3,hyperbolic
29164,62,24520,133,789043,43,16200,144,16163,241,20216,97,19912,104,10644,280,10405,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2089,9328,1044,3,hyperbolic
494,2,480,44,18393,2,360,7,360,7,381,4,373,4,251,8,249,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,387,1636,193,3,hyperbolic
19052,48,16782,133,889799,32,16390,95,16389,167,12564,74,12317,77,8756,226,8754,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2118,9074,1059,3,hyperbolic
7769,86,7412,353,1227152,60,8060,158,8065,284,5741,116,5681,118,6013,324,6027,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2531,11050,1265,3,hyperbolic
2088,6,1947,16,76327,6,1678,13,1731,17,1655,10,1658,11,1209,22,1203,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2758,326,3,hyperbolic
8212,47,7131,40,306462,19,5704,40,5726,62,5669,73,5503,75,3508,81,3572,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1309,5446,654,3,hyperbolic
7055,45,6455,178,515052,50,6433,103,6433,153,5251,72,5179,71,4194,189,4164,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1661,6912,830,3,hyperbolic
28413,83,23564,315,506167,36,14868,108,14945,166,19121,127,18894,115,8692,207,8601,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,7360,854,3,hyperbolic
4177,12,3867,84,147778,10,3207,21,3229,34,3038,21,2989,29,2298,40,2253,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,898,4236,449,3,hyperbolic
1357,5,1294,33,90186,5,1308,15,1308,19,1062,12,1039,12,1099,26,1103,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,775,3412,387,3,hyperbolic
11844,51,11165,71,680834,34,9435,100,9433,155,9214,92,9044,93,6396,187,6370,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1957,8532,978,3,hyperbolic
26274,115,24115,118,2104681,110,23325,248,23376,465,18458,205,18267,213,15398,561,15347,595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3253,14046,1626,3,hyperbolic
31663,81,27651,320,1741397,69,24266,169,24298,333,21879,148,21432,154,14755,392,14396,607,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2963,13842,1481,3,hyperbolic
1272,4,1164,47,33811,3,922,10,922,10,937,6,922,6,618,13,674,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,450,2112,225,3,hyperbolic
19247,72,17161,249,1069762,55,15603,123,15601,226,14363,144,14160,145,9587,261,9569,436,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2329,9944,1164,3,hyperbolic
2078,5,1910,16,75935,5,1575,12,1574,17,1513,8,1480,10,1199,22,1191,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,642,2812,321,3,hyperbolic
7816,30,6635,173,280552,17,5873,42,5873,67,4972,47,4856,52,3964,85,3835,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1244,5440,622,3,hyperbolic
4589,21,4437,96,193306,18,4229,57,4228,91,3985,36,3946,37,3656,118,3651,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1021,4232,510,3,hyperbolic
1735,9,1530,59,39334,6,1193,17,1276,22,1294,13,1296,13,876,28,878,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,494,2180,247,3,hyperbolic
37633,90,31079,353,1024498,57,27091,180,27499,330,23567,173,23605,189,15183,393,14731,613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2416,10248,1208,3,hyperbolic
18141,33,15088,185,473197,26,11070,75,11343,136,13186,69,13012,72,7640,151,7718,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1626,7308,813,3,hyperbolic
2970,11,2750,108,71001,14,2472,26,2472,36,2324,28,2281,29,1753,58,1741,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,634,2724,317,3,hyperbolic
24854,96,21717,546,2051938,110,21663,222,21642,426,17536,161,17264,167,14474,493,14380,862,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3176,13552,1588,3,hyperbolic
28424,58,22317,366,602047,57,15673,149,15762,260,17475,95,17072,106,8271,275,8248,569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1855,7850,927,3,hyperbolic
40493,115,35100,295,1553267,65,25819,183,25799,378,29415,180,30065,190,16246,410,16228,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2894,12422,1447,3,hyperbolic
8405,16,7819,162,227353,13,7286,34,7283,59,6383,34,6288,36,4977,66,4970,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1104,5008,552,3,hyperbolic
434,4,413,25,10449,5,378,12,378,12,350,7,343,8,288,16,286,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,254,1078,127,3,hyperbolic
16670,22,14024,43,296883,14,7474,46,7882,81,11736,66,11596,65,4790,95,4959,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1281,5254,640,3,hyperbolic
22346,194,21118,147,3649646,167,19658,323,19655,681,17000,352,16822,361,13936,789,13828,834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4507,19426,2253,3,hyperbolic
17243,104,15913,166,1569621,71,15527,203,15526,334,13681,170,13531,181,11842,418,11797,488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2746,11698,1373,3,hyperbolic
18658,97,17019,501,1977588,78,16453,186,16821,360,14065,174,13845,180,11036,442,11074,755,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3155,13748,1577,3,hyperbolic
3175,21,3099,46,353742,21,3012,44,3012,58,2689,35,2652,42,2432,75,2421,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1379,6222,689,3,hyperbolic
27382,132,24564,165,2118876,123,22821,253,22848,506,20460,211,20242,210,16472,594,16165,661,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3312,14144,1656,3,hyperbolic
5229,46,4786,121,184322,12,3796,28,3796,42,3899,83,3824,98,2941,45,2896,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,977,4076,488,3,hyperbolic
10406,29,8893,137,237442,20,7696,59,7876,95,7484,41,7345,43,4536,112,4540,281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1132,4574,566,3,hyperbolic
2359,12,2250,29,96597,7,1953,17,1951,23,1776,15,1734,16,1346,31,1337,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,726,3046,363,3,hyperbolic
14763,68,12173,118,398799,18,10680,56,10977,103,10678,92,10485,96,6695,125,6471,241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1487,5964,743,3,hyperbolic
18773,78,16516,104,1356953,54,15516,163,15493,300,13639,135,13461,146,10723,338,10556,386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2647,11966,1323,3,hyperbolic
702,6,695,56,42705,3,568,9,568,11,623,11,614,8,475,14,479,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,524,2384,262,3,hyperbolic
13982,58,12442,135,425822,39,9822,103,9809,164,10756,84,10674,96,7663,173,7620,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1531,6510,765,3,hyperbolic
56579,169,49527,683,2711382,139,33170,308,33873,603,40700,306,40317,315,23963,730,23837,1131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3761,16542,1880,3,hyperbolic
5763,24,5331,208,283648,31,4815,53,4812,72,4495,40,4438,42,3318,86,3295,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1205,5222,602,3,hyperbolic
18190,168,17107,213,3637521,203,15049,437,15049,875,13585,302,13432,305,10006,1039,10025,1100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4594,19820,2297,3,hyperbolic
37133,75,31882,293,1029966,71,25109,168,25246,317,27613,139,27280,158,19332,390,19002,604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2367,10164,1183,3,hyperbolic
38852,127,33706,355,1762932,88,30473,226,30598,426,28068,183,27705,192,20175,511,20069,757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2994,12622,1497,3,hyperbolic
37878,169,35005,556,2820800,105,32177,244,32170,483,30988,322,30762,298,19188,558,19010,1018,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3723,16740,1861,3,hyperbolic
2624,19,2319,73,51374,6,1584,19,1610,23,1942,35,1904,35,1002,28,976,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,538,2256,269,3,hyperbolic
6178,27,5379,79,162103,9,4327,28,4325,33,4118,29,4033,30,2719,47,2517,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,909,3862,454,3,hyperbolic
35704,419,29756,267,1632714,74,25517,209,26087,378,25430,789,25137,801,17455,472,17161,627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2862,12684,1431,3,hyperbolic
25561,64,23219,69,1226313,47,21372,130,21646,280,19569,106,19410,110,14552,318,14332,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2567,11134,1283,3,hyperbolic
9310,27,8111,39,328905,22,7016,63,7016,92,7165,50,7094,52,4722,113,4707,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1326,5610,663,3,hyperbolic
34442,78,30703,220,1551129,72,22338,186,22323,351,25463,152,25615,159,15319,427,15310,534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2799,12202,1399,3,hyperbolic
4895,23,4611,137,253054,31,3880,46,3880,75,3611,42,3559,43,2820,90,2805,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1144,4856,572,3,hyperbolic
22081,82,19345,199,1487013,65,16400,145,16399,289,15248,134,15098,137,10334,327,10542,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2784,12356,1392,3,hyperbolic
12328,91,11728,177,1566001,64,11209,148,11209,278,9940,123,9814,132,8541,305,8499,441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2773,12288,1386,3,hyperbolic
20446,125,18979,156,3038880,108,16987,229,16998,395,15153,204,14936,217,12277,475,12141,549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3915,17060,1957,3,hyperbolic
6919,28,6318,47,353357,17,5841,45,5837,83,5392,63,5331,55,4381,95,4326,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1361,5852,680,3,hyperbolic
16718,40,14904,190,498345,26,12525,63,12559,116,11885,73,11710,72,9015,161,8611,352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1675,7124,837,3,hyperbolic
2090,18,1929,56,143629,15,2171,36,2171,52,1586,27,1546,28,1704,67,1699,108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,881,3570,440,3,hyperbolic
14011,49,12080,97,387065,25,9726,87,9798,158,10436,81,10361,91,6413,160,6439,275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1465,6290,732,3,hyperbolic
6813,59,6077,137,485749,41,5601,110,5600,130,4862,80,4779,80,4144,176,4109,289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1592,6916,796,3,hyperbolic
29695,92,23822,128,708474,60,16912,165,17089,268,20343,170,20228,177,10804,313,10464,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2046,8898,1023,3,hyperbolic
12333,130,11413,491,2031528,101,12715,269,12715,492,9527,211,9353,213,9878,588,9808,930,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3197,12828,1598,3,hyperbolic
2947,21,2734,191,280169,16,2656,38,2656,54,2065,31,2016,33,1887,70,1867,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1238,5320,619,3,hyperbolic
2806,7,2520,80,64788,8,1967,24,1967,27,1953,14,1922,16,1503,40,1524,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,603,2662,301,3,hyperbolic
4881,24,4207,110,162334,18,3168,46,3167,83,3381,53,3309,42,2260,83,2299,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,959,4264,479,3,hyperbolic
1706,5,1608,23,76772,7,1191,13,1191,17,1443,9,1433,11,753,23,749,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,714,3124,357,3,hyperbolic
10292,63,9126,103,401773,26,8354,100,8470,141,7385,111,7271,115,6128,153,5913,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1460,6228,730,3,hyperbolic
2843,19,2751,85,176118,18,2540,42,2540,56,2311,35,2298,35,2083,81,2070,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1021,4862,510,3,hyperbolic
360,7,345,36,12239,3,315,9,315,10,282,7,272,7,239,13,241,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,422,1986,140,3,hyperbolic
1111,12,1072,43,73550,9,976,19,976,23,945,18,930,18,797,32,794,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3662,288,3,hyperbolic
1971,13,1847,61,93619,13,1410,32,1410,33,1591,24,1560,25,1130,45,1132,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,957,4458,319,3,hyperbolic
2519,11,2204,28,65326,9,1481,23,1480,28,1759,18,1722,20,1142,38,1138,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,753,3260,251,3,hyperbolic
1587,18,1494,38,67350,10,1242,20,1270,23,1273,22,1249,23,935,31,933,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,809,3498,269,3,hyperbolic
1757,11,1585,30,61470,9,1481,20,1481,26,1261,18,1226,18,1040,37,1043,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,748,3070,249,3,hyperbolic
316,5,311,21,3753,1,224,5,224,9,267,3,263,3,134,7,132,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,264,1336,88,3,hyperbolic
2261,22,2191,125,186233,20,2048,39,2051,41,1812,27,1780,28,1566,56,1561,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1245,5154,415,3,hyperbolic
223,5,216,21,4456,2,183,6,183,6,145,4,142,4,126,8,124,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,277,1070,92,3,hyperbolic
1345,9,1288,42,65610,9,1010,17,1010,19,1157,14,1139,15,833,27,829,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,862,4056,287,3,hyperbolic
2342,17,2294,129,161329,13,1851,24,1851,32,1874,20,1841,22,1386,43,1398,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1220,5494,406,3,hyperbolic
153,6,147,19,2943,2,105,6,105,6,100,4,97,4,93,8,93,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,219,1004,73,3,hyperbolic
1185,8,1050,51,26265,6,998,12,998,13,847,9,824,10,677,21,664,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,490,1936,163,3,hyperbolic
1910,12,1842,74,114696,11,1798,21,1798,26,1575,25,1533,20,1296,35,1277,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,987,4082,329,3,hyperbolic
74,6,73,28,3845,2,48,6,48,6,49,4,47,4,45,8,45,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,333,1342,111,3,hyperbolic
3868,24,3714,27,207126,11,2920,35,2958,44,3257,36,3218,37,2420,59,2432,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5824,430,3,hyperbolic
81,6,80,20,2672,2,64,7,64,7,45,4,43,5,44,9,45,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,239,1092,79,3,hyperbolic
534,6,527,34,13158,2,419,7,418,7,450,5,446,5,368,10,367,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1624,132,3,hyperbolic
1396,8,1307,31,69187,6,960,11,960,13,1108,9,1082,10,715,18,711,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,778,3408,259,3,hyperbolic
1060,6,990,66,33790,3,747,9,747,11,674,7,655,7,527,14,530,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,582,2554,194,3,hyperbolic
1065,10,966,53,22122,3,820,9,819,9,834,11,806,15,583,13,573,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,460,1878,153,3,hyperbolic
1637,12,1607,77,105854,7,1410,20,1407,20,1448,17,1430,19,1132,30,1129,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1036,4338,345,3,hyperbolic
837,8,824,44,48964,6,836,12,836,14,732,10,723,10,740,20,742,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,843,3592,281,3,hyperbolic
126,5,125,16,1561,2,102,7,102,7,108,5,105,5,85,10,84,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,187,812,62,3,hyperbolic
216,6,199,23,2571,2,179,6,179,6,154,4,150,4,138,8,137,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,214,882,71,3,hyperbolic
29,25,29,114,13057,21,29,50,29,50,26,54,25,43,25,91,25,225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,7738,574,3,hyperbolic
1224,11,1135,18,45155,6,1062,17,1060,21,925,14,900,15,697,28,693,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,678,2882,226,3,hyperbolic
1073,9,985,18,39816,6,811,15,811,16,871,13,854,13,670,23,656,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,676,2814,225,3,hyperbolic
719,9,703,53,23751,5,648,18,648,17,563,12,554,13,535,23,544,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2232,167,3,hyperbolic
285,6,280,28,8622,2,270,6,270,7,238,4,230,4,214,9,209,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,336,1364,112,3,hyperbolic
216,6,210,32,7814,2,160,6,160,6,148,4,145,5,131,9,131,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1678,132,3,hyperbolic
2745,9,2590,42,75921,5,2229,15,2229,21,2181,13,2146,14,1649,28,1634,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,837,3400,279,3,hyperbolic
667,8,660,17,45489,9,524,12,598,14,583,11,577,11,458,19,456,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,665,2664,221,3,hyperbolic
219,26,219,111,55874,14,201,31,201,32,204,27,200,28,179,46,178,155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1266,5948,422,3,hyperbolic
366,7,342,30,10602,3,309,9,309,9,242,7,231,7,204,13,201,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,362,1504,120,3,hyperbolic
141,5,138,18,3290,2,113,6,113,6,104,3,101,3,96,7,98,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,215,792,71,3,hyperbolic
44,6,44,17,1079,1,41,5,41,5,43,3,42,3,39,7,39,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,211,930,70,3,hyperbolic
479,8,462,57,22446,5,375,13,375,14,384,10,377,11,333,19,332,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,554,2478,184,3,hyperbolic
1201,12,1115,29,57898,10,800,21,800,23,829,18,816,26,595,38,593,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,756,3384,252,3,hyperbolic
113,5,113,17,2706,1,85,5,85,5,102,3,99,3,76,7,75,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,208,884,69,3,hyperbolic
1007,9,950,51,67207,9,661,17,661,18,783,15,771,15,568,26,566,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,920,3616,306,3,hyperbolic
78,5,73,15,1543,1,48,7,48,6,48,4,47,4,45,8,46,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,163,640,54,3,hyperbolic
360,21,353,21,66923,11,299,23,299,23,301,20,296,20,266,33,266,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1299,5752,433,3,hyperbolic
347,8,323,31,9479,4,258,10,258,11,246,8,237,8,226,15,219,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,378,1408,126,3,hyperbolic
301,6,297,22,5011,1,254,6,254,6,263,3,259,8,211,8,213,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,272,1138,90,3,hyperbolic
258,5,245,21,4276,1,207,5,207,5,141,3,136,3,132,7,131,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,263,1110,87,3,hyperbolic
1826,8,1591,67,38383,3,1170,12,1189,15,1279,9,1248,10,756,18,754,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,590,2594,196,3,hyperbolic
167,6,165,22,4324,3,127,8,127,8,146,5,144,5,116,10,116,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,248,1090,82,3,hyperbolic
863,11,842,19,35901,8,727,18,727,20,692,17,678,17,585,28,585,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,691,3080,230,3,hyperbolic
1609,16,1534,84,121012,17,1329,31,1329,37,1348,27,1327,27,1026,52,1024,120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1070,4564,356,3,hyperbolic
2962,26,2818,88,244384,38,2361,61,2361,51,2403,41,2367,42,1804,72,1791,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1527,6536,509,3,hyperbolic
447,11,430,60,21971,5,308,14,308,14,311,13,303,11,255,22,255,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,557,2374,185,3,hyperbolic
173,57,173,279,133759,43,161,113,164,102,160,88,158,88,151,146,151,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3165,14592,1055,3,hyperbolic
1345,36,1310,145,254563,28,1156,57,1156,55,1149,44,1133,45,1008,74,1008,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2253,9714,751,3,hyperbolic
5109,16,4726,64,253528,19,4408,36,4406,53,3804,33,3739,36,3003,68,3094,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1428,5804,476,3,hyperbolic
3229,11,3072,102,142821,11,2674,24,2674,34,2509,19,2472,21,1918,45,1880,137,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1108,4950,369,3,hyperbolic
5804,67,5399,250,412535,34,4955,93,5019,99,4235,62,4168,63,3713,135,3686,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1789,7650,596,3,hyperbolic
402,3,386,42,13215,3,331,8,331,8,287,5,282,5,231,9,234,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1872,132,3,hyperbolic
2393,9,2204,25,56479,7,1934,15,1934,19,1853,13,1825,14,1414,27,1417,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,732,3094,244,3,hyperbolic
3640,18,3359,93,128195,16,2451,38,2520,42,2763,32,2710,33,1580,58,1575,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1078,4864,359,3,hyperbolic
488,40,469,44,275583,39,355,71,354,67,337,61,333,61,302,97,301,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2581,11300,860,3,hyperbolic
339,40,331,86,201737,29,306,58,306,58,280,51,276,51,271,85,271,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2693,11866,897,3,hyperbolic
1091,9,1019,65,32334,6,1000,18,1000,21,864,16,845,16,741,33,737,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,567,2408,189,3,hyperbolic
383,2,361,27,7777,2,299,7,299,6,267,3,257,3,228,8,227,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,325,1306,108,3,hyperbolic
3902,13,3471,119,168264,10,3162,24,3159,33,2633,20,2581,21,1847,44,1844,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1166,5070,388,3,hyperbolic
880,9,871,22,42704,7,731,16,731,20,784,13,773,14,643,23,642,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,677,2920,225,3,hyperbolic
6832,41,6538,42,511507,30,5789,68,5814,102,5430,56,5372,58,4686,112,4634,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1944,8138,648,3,hyperbolic
1119,12,1044,45,68748,9,959,20,959,22,785,17,782,17,692,31,681,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,875,3552,291,3,hyperbolic
5285,29,4635,49,224887,20,4861,53,4969,64,3778,58,3664,62,3256,83,3210,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1386,6164,462,3,hyperbolic
1033,11,944,20,35971,5,788,13,788,15,769,11,752,11,570,20,573,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,666,2932,222,3,hyperbolic
2366,9,2177,28,62175,10,1918,20,1916,25,1605,18,1582,18,1265,34,1270,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,749,3074,249,3,hyperbolic
1865,22,1827,45,218525,20,1602,46,1620,63,1616,36,1585,37,1349,87,1350,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1386,6034,462,3,hyperbolic
6241,24,5860,163,341636,25,5298,52,5318,68,4901,53,4824,59,3835,96,3837,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1699,7164,566,3,hyperbolic
4309,46,4073,183,523615,37,3202,68,3200,82,3469,71,3399,62,2448,116,2451,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2311,10084,770,3,hyperbolic
4096,23,3771,48,208787,18,3364,41,3548,53,3281,36,3250,37,2448,71,2391,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1389,5968,463,3,hyperbolic
3988,37,3885,207,422829,36,3392,102,3463,111,3290,63,3243,63,2816,151,2821,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1916,8154,638,3,hyperbolic
1455,5,1359,21,51922,3,1209,11,1208,15,1118,8,1091,9,947,19,913,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,704,2994,234,3,hyperbolic
1258,10,1183,20,52598,8,945,19,942,21,853,17,831,17,676,30,677,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,693,2640,231,3,hyperbolic
6277,30,5733,201,409093,23,5593,59,5593,82,4759,60,4670,63,4444,108,4422,372,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1808,7932,602,3,hyperbolic
5897,44,5357,235,390958,43,4531,72,4524,99,4514,94,4449,98,3194,135,3154,360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1787,7308,595,3,hyperbolic
842,12,821,64,31258,7,674,17,674,16,686,13,676,13,464,23,493,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,561,2598,187,3,hyperbolic
382,6,359,24,7653,3,291,8,291,8,237,5,230,5,214,11,214,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,293,1316,97,3,hyperbolic
109,4,108,17,2116,1,98,5,98,5,93,3,91,3,84,7,83,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,208,868,69,3,hyperbolic
4708,34,4466,186,424092,29,3464,68,3464,75,3865,53,3836,54,2646,100,2603,367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1889,8272,629,3,hyperbolic
84,5,83,18,1568,1,82,7,82,6,71,4,68,4,67,8,66,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,224,1036,74,3,hyperbolic
7200,22,6825,96,273691,16,6046,37,6042,66,6130,45,6041,47,5029,77,5017,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1537,6284,512,3,hyperbolic
2825,32,2719,53,384014,25,2204,51,2203,74,2341,58,2295,59,1827,100,1798,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1992,8770,664,3,hyperbolic
1857,13,1640,37,64634,8,1430,17,1430,20,1351,15,1309,15,891,29,890,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,798,3418,266,3,hyperbolic
1415,7,1372,65,41771,7,1187,17,1187,18,1134,18,1117,15,892,25,897,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,619,2684,206,3,hyperbolic
1177,13,1131,45,74401,6,911,14,905,16,994,11,976,12,741,22,738,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,843,3808,281,3,hyperbolic
4679,30,4147,108,304562,29,3413,72,3413,76,3179,51,3116,52,2293,111,2279,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1596,6956,532,3,hyperbolic
3294,20,3153,65,238878,21,2844,42,2844,52,2763,36,2721,37,2165,82,2146,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1456,6364,485,3,hyperbolic
368,5,358,35,11051,3,242,9,242,8,301,6,292,6,206,12,202,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,417,1882,139,3,hyperbolic
533,7,504,37,15211,3,428,10,428,10,384,7,376,7,348,14,349,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,414,1702,138,3,hyperbolic
1777,6,1654,19,44719,7,1457,15,1457,16,1135,11,1116,12,785,22,772,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,670,3168,223,3,hyperbolic
4416,38,4223,188,375670,35,3879,78,3918,86,3669,61,3585,62,2994,113,2983,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1789,7922,596,3,hyperbolic
4093,32,3776,202,199184,21,4038,53,4037,67,3158,44,3097,46,2923,86,2942,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1273,5456,424,3,hyperbolic
206,4,193,35,7760,4,144,9,144,9,161,7,159,6,134,12,134,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,349,1626,116,3,hyperbolic
1013,8,980,34,62763,8,818,19,818,26,813,14,796,15,628,31,620,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,795,3406,265,3,hyperbolic
2429,6,2297,42,71259,5,2065,15,2064,19,1796,11,1766,12,1449,30,1442,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,845,3722,281,3,hyperbolic
12721,50,11301,66,871332,51,8419,122,8677,161,9843,94,9715,96,6202,211,6152,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2598,11094,866,3,hyperbolic
1447,10,1375,21,46418,8,983,23,983,25,1117,21,1125,21,750,34,739,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,695,3002,231,3,hyperbolic
9570,33,8709,258,437694,24,7508,66,7516,96,7150,65,7016,66,4963,115,4906,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1870,8078,623,3,hyperbolic
1201,7,1135,16,40771,4,1053,11,1052,12,956,8,937,9,754,17,758,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,650,2866,216,3,hyperbolic
5616,24,5109,107,139796,9,4516,24,4516,39,4284,30,4209,30,2848,47,2949,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1090,4324,363,3,hyperbolic
5192,84,5063,169,1177655,86,4705,188,4705,212,4208,166,4161,156,3665,306,3668,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3993,18424,1331,3,hyperbolic
391,4,387,36,12840,5,380,10,380,9,343,6,338,6,340,13,337,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,418,1676,139,3,hyperbolic
5918,25,5274,100,285601,23,4564,48,4563,64,4165,38,4098,41,3141,84,3121,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1571,6740,523,3,hyperbolic
974,7,888,68,37843,7,722,16,722,18,644,17,626,20,545,29,538,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,622,2852,207,3,hyperbolic
2007,17,1801,19,44203,4,1582,13,1582,13,1469,21,1440,28,1130,17,1060,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,641,2810,213,3,hyperbolic
3894,29,3768,170,351068,22,3944,69,3944,74,2983,69,2940,59,2989,101,2969,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,7898,573,3,hyperbolic
7488,54,6916,135,328165,24,6450,74,6449,83,5798,91,5730,88,4575,108,4529,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1580,6972,526,3,hyperbolic
3435,22,3178,54,217485,19,3008,52,3008,51,2611,39,2553,39,1998,70,1988,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1386,5714,462,3,hyperbolic
504,4,493,60,19294,4,412,12,412,10,385,10,392,8,332,15,327,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,545,2496,181,3,hyperbolic
6992,50,6439,217,378464,26,5416,65,5651,96,5411,72,5320,73,4074,122,3965,340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,7140,587,3,hyperbolic
4523,34,4324,65,490668,33,4531,75,4530,99,3648,63,3580,66,3645,127,3603,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2014,8868,671,3,hyperbolic
8160,38,7402,253,419647,31,6402,85,6399,121,6066,72,5977,68,4124,140,4075,408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1781,7672,593,3,hyperbolic
5750,84,5694,382,1585890,96,5337,190,5340,265,4938,159,4877,158,4522,348,4483,637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3690,16372,1230,3,hyperbolic
10067,64,9705,235,709245,46,9766,101,9766,137,8305,91,8211,89,7934,186,7858,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2302,10242,767,3,hyperbolic
10538,37,9497,74,480024,41,8240,80,8238,90,8062,79,8197,67,5178,120,4997,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2029,8616,676,3,hyperbolic
4932,37,4457,228,387744,24,3622,47,3618,68,3243,46,3149,49,2465,96,2450,366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1861,8412,620,3,hyperbolic
910,12,823,69,36903,10,708,17,708,18,629,12,609,17,586,25,588,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,619,2478,206,3,hyperbolic
423,4,405,30,9397,4,341,11,341,11,355,8,348,8,293,15,269,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,364,1672,121,3,hyperbolic
2680,8,2437,68,95258,8,2149,18,2149,24,1944,24,1893,25,1266,31,1264,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,968,4046,322,3,hyperbolic
1098,10,1059,49,72899,7,867,14,867,15,917,11,910,12,735,22,734,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,897,4094,299,3,hyperbolic
403,3,350,24,7167,2,201,9,201,8,198,5,191,6,154,11,150,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,298,1348,99,3,hyperbolic
216,3,204,28,6160,3,191,8,191,7,175,5,170,5,171,11,165,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,353,1612,117,3,hyperbolic
1621,7,1478,46,77584,7,1292,13,1292,18,1148,10,1121,12,1038,23,1037,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,832,3608,277,3,hyperbolic
4510,25,4315,36,219046,22,4509,51,4507,69,3875,40,3825,42,3159,90,3115,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1336,5862,445,3,hyperbolic
3803,27,3278,46,71989,9,3395,28,3395,33,2653,49,2597,50,2082,47,2024,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,803,3540,267,3,hyperbolic
4075,59,4048,153,701885,52,4213,144,4213,201,3663,106,3634,107,3680,268,3672,358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2799,12466,933,3,hyperbolic
7621,63,7258,99,859841,56,8165,148,8165,256,6190,114,6079,110,6669,306,6654,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2670,11134,890,3,hyperbolic
2445,11,2157,37,70766,9,2096,23,2096,28,1586,21,1541,22,1440,38,1443,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,804,3490,268,3,hyperbolic
2268,13,2209,53,99988,13,2186,37,2199,36,1861,25,1844,26,1795,49,1764,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,894,3830,298,3,hyperbolic
1203,7,1180,61,33787,7,1000,17,1000,22,1028,17,1015,14,721,33,718,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,565,2230,188,3,hyperbolic
3446,24,3338,145,313612,20,2926,37,2952,54,2907,30,2873,30,2225,69,2217,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1612,7092,537,3,hyperbolic
1153,7,1134,18,44198,7,860,16,846,19,982,14,969,15,641,27,643,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,675,3114,225,3,hyperbolic
7727,44,7035,215,390626,36,6219,76,6419,88,5829,66,5751,60,4055,114,4064,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1770,7546,590,3,hyperbolic
3412,12,3303,134,172519,14,3309,26,3308,40,2845,24,2812,25,2734,50,2741,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1175,5172,391,3,hyperbolic
2608,36,2548,71,466997,30,1962,49,1962,59,2390,47,2353,48,1652,79,1636,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2049,8648,683,3,hyperbolic
496,5,486,53,27850,5,379,11,379,12,448,9,444,9,354,15,351,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,539,2264,179,3,hyperbolic
1136,6,1077,15,43000,4,994,11,1009,13,864,9,850,9,784,17,783,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2878,217,3,hyperbolic
6515,35,6191,91,505603,38,5104,74,5102,107,5304,66,5243,68,3941,133,3908,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2082,9304,694,3,hyperbolic
8138,82,7958,149,1370183,79,7405,174,7404,243,6788,152,6723,143,5880,329,5883,408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3357,14368,1119,3,hyperbolic
7797,55,7278,112,963732,44,7271,111,7269,174,5809,90,5703,93,5275,209,5173,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2703,12064,901,3,hyperbolic
3509,20,3433,48,243688,24,2865,41,2960,49,2963,36,2930,36,2211,80,2200,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1391,6112,463,3,hyperbolic
1814,17,1715,81,119849,17,1630,37,1629,50,1436,28,1418,29,1382,64,1374,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1013,4138,337,3,hyperbolic
305,2,282,29,8144,2,254,8,254,7,191,4,182,5,175,10,175,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,339,1508,113,3,hyperbolic
9564,72,8965,87,1292092,71,8253,153,8253,246,7458,137,7335,141,6126,290,6099,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3227,13920,1075,3,hyperbolic
13889,214,12497,282,1129421,63,10579,160,10634,215,10367,356,10173,357,7647,303,7623,495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2977,12942,992,3,hyperbolic
11232,69,10483,269,1095598,68,9266,153,9338,221,8628,128,8550,133,7270,272,7218,467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2984,13708,994,3,hyperbolic
3916,12,3560,120,124064,16,3601,25,3601,34,2995,38,2936,37,2343,45,2276,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1058,4798,352,3,hyperbolic
15012,97,13364,271,715761,40,10694,86,10945,124,11437,185,11346,188,6917,178,6686,344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2383,10160,794,3,hyperbolic
8122,52,7640,146,629919,36,6884,93,6882,143,6573,84,6476,83,5407,165,5229,275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2206,9420,735,3,hyperbolic
14189,355,12254,295,672855,38,11757,77,11757,136,9695,532,9522,547,8460,180,8221,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2254,9878,751,3,hyperbolic
6353,36,6143,103,305812,25,5098,67,5098,79,5377,53,5317,55,3675,130,3644,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1522,6662,507,3,hyperbolic
1038,13,1012,42,64092,9,741,18,741,18,816,15,800,15,633,27,630,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,799,3634,266,3,hyperbolic
5810,55,5586,114,844071,50,4345,120,4345,124,4808,106,4819,106,3508,165,3501,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2723,11472,907,3,hyperbolic
831,8,801,65,36750,8,561,19,561,20,686,15,675,16,471,28,469,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,633,2788,211,3,hyperbolic
6573,18,5763,42,228827,16,4548,36,4548,44,4866,25,4777,26,3025,56,3079,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1363,5678,454,3,hyperbolic
1411,6,1365,66,37636,5,1197,13,1197,15,1101,12,1079,13,788,22,791,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,591,2488,197,3,hyperbolic
3442,14,3312,23,203996,10,2776,25,2775,34,2845,24,2814,25,2285,46,2295,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1287,5366,429,3,hyperbolic
11801,55,11290,193,1032207,52,10390,129,10386,208,9741,112,9640,122,7906,258,7820,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2838,12182,946,3,hyperbolic
7727,105,7520,307,2033286,102,7203,212,7191,322,6670,173,6568,177,6249,421,6200,632,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4164,17846,1388,3,hyperbolic
12551,143,12000,349,2114634,114,10715,207,10710,255,10505,286,10404,285,8106,355,8057,576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4188,18114,1396,3,hyperbolic
10851,48,9477,181,633373,34,8914,94,8965,133,7224,87,7087,80,5915,170,5776,308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2253,9704,751,3,hyperbolic
9689,112,8747,185,872130,46,7820,130,8073,172,8134,195,8042,197,6250,229,6159,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2840,12832,946,3,hyperbolic
6940,34,6200,333,428439,25,5031,47,5029,72,4912,55,4822,57,3489,98,3392,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,7960,622,3,hyperbolic
10760,168,10052,409,1179135,71,10576,173,10571,296,8555,305,8469,308,7755,342,7775,642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3112,13740,1037,3,hyperbolic
23761,134,19784,339,1666039,69,16324,178,16322,244,15800,233,15509,243,10697,312,10645,566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3593,15966,1197,3,hyperbolic
3134,20,2898,125,183264,16,2417,35,2417,42,1923,33,1878,34,1405,62,1391,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1257,5448,419,3,hyperbolic
9125,61,8693,84,860538,38,7911,112,7907,165,7246,98,7126,94,6355,212,6309,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2639,11410,879,3,hyperbolic
5701,116,5643,446,1870779,133,5903,265,5903,424,5036,219,4962,221,5087,555,5076,850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4907,21048,1635,3,hyperbolic
10257,35,9318,128,303943,25,7565,54,7564,77,7383,47,7389,49,4572,103,4477,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1580,6446,526,3,hyperbolic
23514,75,20954,184,999540,76,16897,171,17024,253,17058,143,16766,149,10611,317,10548,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2804,11704,934,3,hyperbolic
8050,103,7870,381,1683551,79,8914,217,8914,410,6844,179,6716,191,7235,472,7186,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3611,15548,1203,3,hyperbolic
8377,57,8028,310,789539,44,7935,113,7947,193,6476,85,6382,87,6176,215,6193,485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2523,10708,841,3,hyperbolic
9539,108,9243,473,1739996,96,9504,193,9504,273,7962,174,7859,170,6987,363,6971,699,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3756,16234,1252,3,hyperbolic
15449,97,14426,160,1466600,66,14374,164,14372,248,12323,190,12173,190,11503,315,11342,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3347,14236,1115,3,hyperbolic
6783,13,5739,135,158729,10,4931,27,5066,39,4020,25,4197,29,2836,50,2797,163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1154,5062,384,3,hyperbolic
6997,22,6069,34,215857,15,5641,36,5640,54,5202,43,5128,56,3919,80,3930,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1310,5766,436,3,hyperbolic
11332,76,10454,322,1221073,67,9556,151,9553,197,8659,151,8524,153,7077,271,7021,501,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3058,13180,1019,3,hyperbolic
8231,50,7781,209,663180,51,7892,106,7892,149,6587,86,6471,89,5499,197,5393,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2293,9574,764,3,hyperbolic
2423,15,2321,98,128713,14,2014,28,2014,37,1956,27,1915,28,1460,48,1455,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1054,4690,351,3,hyperbolic
11827,73,11382,183,1010762,49,11057,128,11054,225,9590,129,9490,131,8585,264,8444,403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2822,12500,940,3,hyperbolic
11006,107,9653,397,1261101,76,7435,160,7434,177,7903,149,7797,159,4946,246,4813,527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3184,14648,1061,3,hyperbolic
8127,30,7135,218,402862,23,6712,53,6711,81,6053,55,5929,57,4104,104,4084,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1805,7456,601,3,hyperbolic
10499,94,9796,166,1445143,88,8270,166,8268,197,7976,157,7907,159,5778,280,5718,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3380,14304,1126,3,hyperbolic
8173,81,7895,323,1538633,90,6600,169,6597,197,6803,192,6768,161,5306,271,5283,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3631,15854,1210,3,hyperbolic
1229,14,1141,31,57250,9,928,21,928,28,958,23,931,18,743,36,746,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,751,3166,250,3,hyperbolic
3809,12,3351,40,76438,8,2454,20,2513,26,2709,15,2655,16,2082,34,2080,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,799,3416,266,3,hyperbolic
3345,28,3155,104,285405,27,2830,70,2839,73,2501,48,2450,49,2130,84,2126,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1588,6994,529,3,hyperbolic
18145,79,15440,135,891499,48,14900,150,14907,245,12768,130,12539,126,10641,303,10420,363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2719,11478,906,3,hyperbolic
576,6,564,16,30086,4,431,10,431,11,446,9,433,9,352,15,350,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2764,217,3,hyperbolic
2746,9,2471,65,102618,6,2293,17,2292,22,2076,14,2034,16,1485,30,1467,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,962,4270,320,3,hyperbolic
14394,42,12359,173,372763,26,10655,74,10749,98,10055,55,9889,57,6905,124,6701,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,7590,568,3,hyperbolic
1282,15,1237,38,67331,9,999,21,999,23,991,18,979,18,835,35,825,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,809,3770,269,3,hyperbolic
7399,114,7090,245,1944424,131,6679,227,6677,274,6121,219,6014,220,5356,375,5330,535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4085,17700,1361,3,hyperbolic
8533,51,7805,286,774773,44,6625,94,6625,128,6297,83,6205,86,4790,163,4784,390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2529,11016,843,3,hyperbolic
19143,39,16451,181,670219,34,11931,86,11949,155,13209,75,13124,65,8703,191,8570,322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2254,9562,751,3,hyperbolic
284,9,280,74,35010,6,257,15,257,16,236,11,230,12,217,21,216,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1025,4496,256,3,hyperbolic
566,6,519,47,14043,7,396,13,396,14,406,11,400,11,344,19,344,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,500,1986,125,3,hyperbolic
157,29,157,58,39655,13,156,30,156,29,147,25,147,25,147,42,147,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1443,6428,360,3,hyperbolic
802,7,775,55,17980,5,641,13,641,14,554,11,548,11,454,19,455,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,559,2458,139,3,hyperbolic
539,9,514,56,20472,7,485,14,485,13,433,10,424,10,376,18,376,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,615,2644,153,3,hyperbolic
75,6,75,16,862,2,58,6,58,6,66,4,65,5,51,10,51,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,180,830,45,3,hyperbolic
98,25,97,104,26282,18,95,42,95,42,93,37,92,37,90,62,90,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1651,7970,412,3,hyperbolic
78,6,71,15,904,1,51,7,51,6,55,4,51,4,43,8,41,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,171,662,42,3,hyperbolic
366,6,331,35,8583,2,234,7,234,7,234,4,227,5,209,9,204,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,399,1686,99,3,hyperbolic
32,4,32,14,397,1,31,5,31,5,28,3,28,3,27,6,27,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,140,574,35,3,hyperbolic
171,5,160,30,5466,2,110,6,110,6,113,3,116,3,99,7,99,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,388,1772,97,3,hyperbolic
373,9,364,33,9164,4,291,10,291,10,295,8,283,8,244,15,240,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,382,1570,95,3,hyperbolic
1233,7,1174,30,45293,5,992,12,992,14,979,11,958,11,714,20,714,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,787,2972,196,3,hyperbolic
264,6,256,31,5969,1,166,5,166,5,177,3,171,3,149,7,149,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,385,1690,96,3,hyperbolic
120,6,117,18,1711,1,84,6,84,5,84,3,81,3,68,8,67,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,218,870,54,3,hyperbolic
625,6,585,34,8397,3,540,8,540,8,449,5,432,6,355,11,377,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,407,1712,101,3,hyperbolic
327,10,317,30,6930,4,272,10,272,11,225,9,214,9,208,17,207,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1482,95,3,hyperbolic
934,18,917,80,61050,14,877,28,880,32,761,25,741,26,694,45,694,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1079,4718,269,3,hyperbolic
52,6,52,18,1131,2,39,7,39,7,40,5,38,5,36,9,36,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,246,1132,61,3,hyperbolic
190,6,184,39,7491,3,138,7,138,7,126,5,126,5,122,9,122,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,463,2086,115,3,hyperbolic
1106,10,1042,34,43958,6,987,18,987,18,825,12,802,15,815,24,813,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,786,3316,196,3,hyperbolic
146,6,145,22,2713,2,113,6,113,6,109,4,107,4,86,9,86,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,281,1298,70,3,hyperbolic
186,6,169,28,4174,1,135,5,135,5,137,3,133,3,121,7,121,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,323,1396,80,3,hyperbolic
387,8,382,24,26147,6,348,14,351,15,342,12,338,12,319,21,317,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,737,3482,184,3,hyperbolic
278,10,267,48,28490,8,245,21,245,17,224,15,221,15,206,25,201,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,922,4042,230,3,hyperbolic
604,14,585,128,61777,11,514,23,514,24,502,20,493,20,460,36,462,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1182,5084,295,3,hyperbolic
683,20,663,43,34160,9,583,20,583,21,560,17,551,18,466,30,465,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,819,3934,204,3,hyperbolic
281,8,266,30,6014,4,207,11,207,11,183,8,176,8,170,16,172,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,381,1548,95,3,hyperbolic
669,9,658,65,37025,6,477,16,477,14,588,11,580,11,440,21,442,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,963,4138,240,3,hyperbolic
817,11,794,86,55976,8,562,15,562,16,659,13,652,13,502,23,501,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1027,4296,256,3,hyperbolic
833,7,789,67,22506,3,584,10,584,9,585,7,574,6,426,16,428,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,582,2388,145,3,hyperbolic
22,4,22,15,341,1,18,5,18,4,18,2,18,2,18,6,18,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,140,564,35,3,hyperbolic
47,4,45,15,389,1,38,6,38,5,31,3,29,3,29,6,29,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,147,610,36,3,hyperbolic
54,7,48,16,711,2,44,6,44,6,34,4,32,4,25,9,25,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,190,728,47,3,hyperbolic
137,7,134,25,3717,2,99,8,99,8,88,5,85,7,77,10,76,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,302,1322,75,3,hyperbolic
103,6,102,17,1433,1,111,5,110,5,73,3,72,3,61,8,61,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,215,918,53,3,hyperbolic
495,8,465,59,24268,6,352,17,352,15,346,12,339,13,318,22,318,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,623,2702,155,3,hyperbolic
11,5,11,14,206,1,11,5,11,4,7,3,7,3,7,6,7,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,145,672,36,3,hyperbolic
555,8,523,16,21592,5,411,12,411,12,440,10,424,10,320,17,316,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,666,3028,166,3,hyperbolic
832,7,800,22,30633,5,624,10,624,12,589,9,574,9,414,16,411,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,721,3032,180,3,hyperbolic
194,6,183,21,4468,2,107,6,107,6,116,4,115,4,105,8,105,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,276,1180,69,3,hyperbolic
422,6,421,41,12297,3,306,9,306,9,359,7,356,7,251,13,251,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,475,1924,118,3,hyperbolic
66,6,62,17,1029,2,42,6,42,6,41,3,38,4,36,8,36,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,219,878,54,3,hyperbolic
289,6,285,35,8395,1,234,6,234,6,238,4,230,4,212,8,214,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,389,1630,97,3,hyperbolic
826,8,819,48,57507,6,708,13,708,15,723,10,717,10,575,20,575,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,902,3926,225,3,hyperbolic
209,20,203,22,44070,10,169,24,169,24,166,21,165,21,155,34,154,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1306,5854,326,3,hyperbolic
618,8,568,47,15310,5,561,14,560,13,460,10,442,11,415,18,408,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,500,2108,125,3,hyperbolic
460,9,441,50,15971,6,365,14,365,14,363,12,354,12,313,21,313,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,569,2436,142,3,hyperbolic
21,6,21,14,208,1,24,6,24,6,18,4,17,3,19,7,19,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,122,524,30,3,hyperbolic
1127,13,1111,69,63459,12,943,27,943,29,1056,21,1043,22,800,40,789,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1005,4362,251,3,hyperbolic
2908,18,2409,112,110200,26,1931,44,2024,44,1857,32,1794,33,1337,72,1317,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1208,5412,302,3,hyperbolic
1692,22,1652,32,208723,16,1725,48,1725,54,1485,48,1464,50,1373,80,1373,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1927,8588,481,3,hyperbolic
3483,31,3291,136,222006,26,2365,63,2365,66,2652,48,2612,49,1692,83,1679,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,7450,430,3,hyperbolic
3477,50,3283,154,253985,26,2961,57,2959,74,2766,64,2702,55,2270,94,2211,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,7208,428,3,hyperbolic
1477,9,1147,16,24681,3,1376,10,1376,13,931,11,901,11,875,16,857,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,653,2574,163,3,hyperbolic
933,10,914,35,43413,9,749,22,749,24,732,19,718,19,587,33,589,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,819,3688,204,3,hyperbolic
2856,15,2706,130,123927,17,2440,31,2437,39,2086,27,2051,27,1818,53,1813,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1193,5448,298,3,hyperbolic
855,35,828,208,233908,37,813,46,818,49,740,44,727,45,703,71,704,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2438,10980,609,3,hyperbolic
280,4,268,38,10053,1,196,6,196,5,181,3,178,4,170,7,170,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,449,1828,112,3,hyperbolic
91,4,88,18,1814,2,54,6,54,6,66,4,65,4,53,8,52,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,238,1030,59,3,hyperbolic
411,5,399,49,11351,2,349,7,349,6,318,5,311,5,283,9,282,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,2006,113,3,hyperbolic
2544,26,2472,192,249557,21,1978,42,1978,51,2152,36,2134,40,1702,68,1694,217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1803,7456,450,3,hyperbolic
759,8,742,25,32528,7,576,18,576,17,654,14,644,15,515,26,515,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,747,3178,186,3,hyperbolic
941,4,854,22,34749,3,648,9,648,10,630,7,619,7,549,13,549,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,707,3208,176,3,hyperbolic
767,8,716,25,33914,12,611,17,611,18,531,15,516,14,500,26,498,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,745,3218,186,3,hyperbolic
507,7,483,39,13306,5,430,15,432,13,362,10,356,10,334,18,329,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1746,111,3,hyperbolic
3591,33,3358,189,263192,29,2548,39,2548,49,2762,36,2704,36,1971,67,1948,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,7562,436,3,hyperbolic
781,8,733,75,55139,7,546,16,546,18,506,12,490,13,446,23,442,85,f99f75ff89c2cecc57c9c597d383fb68cd63f502,976,4178,244,3,hyperbolic
635,6,591,48,16810,5,535,10,535,9,488,7,479,7,467,13,453,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,536,2244,134,3,hyperbolic
6707,24,5828,117,230927,22,5449,41,5449,58,4665,49,4589,50,3470,84,3396,180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1573,6818,393,3,hyperbolic
962,14,939,52,51037,12,775,20,792,24,865,15,853,16,688,31,686,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3668,216,3,hyperbolic
3328,18,3172,134,128244,17,2661,35,2659,42,2637,35,2580,36,1978,57,1968,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1196,5340,299,3,hyperbolic
100,2,100,17,1371,1,82,6,82,5,82,3,81,3,71,7,71,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,210,856,52,3,hyperbolic
500,10,498,36,40524,9,427,23,427,22,434,18,428,19,363,32,360,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,824,3378,206,3,hyperbolic
4836,32,4699,77,375326,26,4766,42,4766,63,4125,45,4088,46,4002,93,3873,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2050,8648,512,3,hyperbolic
190,4,179,19,1658,2,151,6,151,6,130,4,130,4,125,8,120,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,203,830,50,3,hyperbolic
206,57,199,308,117725,47,175,114,175,119,156,98,153,99,143,159,144,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3180,14686,795,3,hyperbolic
284,4,246,26,5350,2,187,7,187,7,176,4,172,5,148,9,150,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,340,1528,85,3,hyperbolic
207,5,190,25,4336,3,155,8,155,9,131,6,129,7,137,12,126,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,309,1300,77,3,hyperbolic
1676,12,1612,49,57163,11,1435,26,1434,36,1371,22,1350,23,1007,43,997,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,883,3900,220,3,hyperbolic
343,5,318,29,6099,3,277,11,277,11,246,6,237,7,235,13,230,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,313,1238,78,3,hyperbolic
3161,8,2587,79,91397,10,1936,18,1932,24,1953,19,1898,20,1424,33,1420,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1033,4316,258,3,hyperbolic
8640,31,7865,192,295142,19,6955,48,6984,69,6475,53,6322,54,4486,93,4455,339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1803,7696,450,3,hyperbolic
5944,46,5663,159,450931,32,4899,74,4899,87,4711,76,4624,80,3814,117,3746,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2262,9722,565,3,hyperbolic
1894,10,1687,22,36468,8,1679,21,1733,24,1498,20,1457,21,1116,35,1117,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,702,2934,175,3,hyperbolic
1155,10,1140,95,79533,11,753,21,753,22,985,19,977,19,627,32,627,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1112,4988,278,3,hyperbolic
3009,37,2826,102,221746,17,2732,36,2831,50,2396,47,2343,47,2098,66,2081,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1552,6402,388,3,hyperbolic
2155,25,2092,36,254692,27,1808,45,1808,54,1799,42,1767,42,1544,73,1538,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1945,8528,486,3,hyperbolic
2205,24,2098,126,198968,20,1871,34,1871,41,1753,32,1707,35,1459,58,1445,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1671,7084,417,3,hyperbolic
1859,8,1753,64,74449,6,1520,16,1520,22,1475,16,1448,13,1255,29,1226,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,965,4270,241,3,hyperbolic
2272,12,2202,114,107740,10,1668,24,1668,28,1967,19,1943,20,1110,39,1134,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1217,5276,304,3,hyperbolic
2072,15,2009,25,130004,11,1795,26,1795,33,1668,20,1642,22,1337,44,1327,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5660,322,3,hyperbolic
4160,58,4023,46,350742,31,3725,61,3725,71,3448,56,3411,56,3003,98,2960,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1962,8436,490,3,hyperbolic
2911,16,2708,116,117777,12,2446,28,2444,31,2174,19,2130,19,1996,50,1999,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1172,5004,293,3,hyperbolic
417,6,400,44,12822,4,279,12,279,15,283,9,281,9,240,17,240,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,492,2186,123,3,hyperbolic
867,8,806,51,48059,7,646,18,646,23,607,14,590,14,532,26,530,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,917,3872,229,3,hyperbolic
3362,17,2885,28,125133,15,2379,34,2379,41,2597,31,2544,32,1688,57,1651,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1318,5482,329,3,hyperbolic
294,5,273,26,5498,2,210,6,210,6,211,4,202,4,175,9,172,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,341,1484,85,3,hyperbolic
3227,25,3146,126,236112,24,2600,47,2597,58,2671,40,2644,40,2144,74,2131,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1640,7122,410,3,hyperbolic
14368,39,12794,43,344669,22,10710,61,10871,89,10452,65,10440,76,7096,120,7019,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1932,8752,483,3,hyperbolic
9033,71,8028,101,393970,39,6745,100,6745,111,6440,75,6332,77,4609,154,4618,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2046,9142,511,3,hyperbolic
4013,57,3818,103,490708,37,3150,87,3148,92,3078,68,3032,70,2471,121,2453,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2710,12108,677,3,hyperbolic
4632,18,4142,72,191813,13,3791,36,3833,47,3469,30,3413,31,2619,57,2591,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1481,6030,370,3,hyperbolic
465,2,424,39,12128,2,287,9,287,7,304,5,290,5,250,10,250,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,461,1848,115,3,hyperbolic
2067,10,1827,66,80832,10,1572,22,1572,27,1362,18,1302,20,1209,37,1198,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,988,3922,247,3,hyperbolic
442,3,416,48,13183,3,398,9,398,8,321,6,310,6,311,12,313,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,530,2302,132,3,hyperbolic
3760,52,3331,56,166031,14,3285,33,3329,46,2634,112,2586,123,2277,61,2256,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1431,6256,357,3,hyperbolic
2522,15,2337,72,87753,13,1659,27,1659,31,2007,24,1992,24,1376,44,1365,108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1011,4458,252,3,hyperbolic
607,6,586,57,20732,7,407,15,407,13,450,10,445,10,329,19,328,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,613,2636,153,3,hyperbolic
5196,53,4978,112,444192,35,4631,80,4631,133,4285,72,4239,74,3827,172,3813,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2149,8924,537,3,hyperbolic
1037,12,931,60,47177,7,828,16,828,17,735,13,727,14,595,24,596,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,916,4174,229,3,hyperbolic
4908,39,4643,163,243304,21,3976,41,3976,55,3888,43,3817,40,2962,72,2866,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1689,7424,422,3,hyperbolic
1334,15,1273,33,41776,9,1034,22,1034,26,1080,19,1068,19,833,35,837,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,758,3224,189,3,hyperbolic
5342,22,4708,167,256025,22,4163,41,4166,55,3908,36,3914,38,2807,87,2857,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1800,7866,450,3,hyperbolic
1031,10,967,112,80449,11,855,17,855,18,669,14,638,16,621,26,614,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1094,4472,273,3,hyperbolic
659,10,632,41,46469,8,472,17,472,17,496,15,485,16,397,25,399,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,870,3522,217,3,hyperbolic
914,4,891,58,21923,4,841,11,841,11,787,10,771,8,690,17,660,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,598,2466,149,3,hyperbolic
556,3,535,53,14233,2,425,8,425,7,405,5,398,5,345,9,344,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,516,2374,129,3,hyperbolic
159,4,154,30,3991,4,111,11,111,10,109,8,106,8,89,15,89,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,382,1656,95,3,hyperbolic
328,3,304,30,6418,4,230,9,230,9,240,6,235,6,215,12,213,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,355,1436,88,3,hyperbolic
1205,8,1081,26,36588,10,925,17,925,20,802,14,760,15,712,27,712,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,736,3160,184,3,hyperbolic
1550,10,1506,50,56769,10,1394,21,1394,23,1281,18,1254,19,1016,33,1019,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,876,4134,219,3,hyperbolic
5550,61,5298,174,706979,48,4311,107,4311,115,4602,106,4537,97,3605,164,3572,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2848,12606,712,3,hyperbolic
1485,9,1322,52,50070,7,1012,15,1012,18,1113,14,1102,13,799,24,800,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,915,4154,228,3,hyperbolic
3726,17,3260,73,170772,13,3201,36,3201,46,2570,43,2503,43,2289,62,2258,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1484,6336,371,3,hyperbolic
502,5,436,36,9535,5,359,12,359,13,337,10,327,10,291,18,293,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,431,1736,107,3,hyperbolic
6065,33,5412,149,275847,28,5308,74,5342,78,4272,52,4166,58,3668,117,3634,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,7210,429,3,hyperbolic
776,11,736,32,42062,7,622,16,634,19,553,14,542,13,532,26,531,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,795,3014,198,3,hyperbolic
5211,33,5018,110,408418,26,4569,64,4551,94,4354,73,4279,69,3611,118,3581,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2143,9284,535,3,hyperbolic
243,6,238,56,16168,6,176,15,176,14,146,12,140,12,134,20,132,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,573,2488,143,3,hyperbolic
357,4,344,34,9560,4,212,10,212,10,267,7,264,7,176,15,176,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,421,1854,105,3,hyperbolic
4043,74,3980,258,676429,43,3687,107,3676,112,3622,85,3580,86,3189,151,3179,366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3020,12778,755,3,hyperbolic
1449,20,1280,53,61848,14,1185,27,1185,32,1094,40,1065,40,981,46,939,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,934,4152,233,3,hyperbolic
181,5,178,43,8019,7,140,13,140,14,136,10,133,10,114,17,115,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1956,111,3,hyperbolic
3433,18,3169,56,169725,12,2745,31,2745,43,2342,33,2294,34,1972,61,1967,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1415,5594,353,3,hyperbolic
4363,46,4099,270,264143,21,3898,40,3884,65,3615,45,3529,47,3118,89,3118,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1794,7656,448,3,hyperbolic
5830,46,5534,214,520888,37,4026,81,4026,92,4529,71,4449,74,3311,125,3305,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2398,10830,599,3,hyperbolic
3637,53,3510,303,703828,46,2609,100,2609,134,2916,86,2875,88,2302,177,2298,423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3157,14232,789,3,hyperbolic
3772,21,3511,113,233142,23,3296,40,3296,47,2710,37,2646,38,2372,66,2360,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1634,7292,408,3,hyperbolic
916,59,884,231,438104,55,823,137,837,136,776,115,759,115,717,187,717,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3558,15414,889,3,hyperbolic
4367,22,4021,105,221932,17,3526,35,3525,51,3227,34,3179,37,2856,67,2827,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1548,6412,387,3,hyperbolic
3408,23,3321,35,296116,22,2785,54,2785,65,2851,49,2789,55,2277,89,2262,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1940,8758,485,3,hyperbolic
238,3,210,23,3626,3,145,9,145,9,126,8,120,6,120,12,120,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,306,1340,76,3,hyperbolic
3753,17,3282,74,84086,10,2989,25,2995,34,2424,21,2351,23,1809,46,1740,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,990,4090,247,3,hyperbolic
4324,19,4053,93,206453,16,3329,28,3328,41,3458,24,3413,25,2349,53,2343,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1541,6812,385,3,hyperbolic
3769,20,3465,128,217066,16,2699,39,2698,38,2948,27,2896,29,2059,54,2082,163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1675,7224,418,3,hyperbolic
855,15,831,37,38097,15,735,26,735,26,664,21,655,21,575,38,576,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,767,3428,191,3,hyperbolic
881,7,774,68,18562,6,693,17,693,18,646,14,630,14,542,24,536,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,574,2574,143,3,hyperbolic
3587,27,3274,94,193880,17,2116,34,2116,37,2608,30,2582,30,1578,52,1572,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1558,6830,389,3,hyperbolic
14843,73,13792,305,903340,59,11235,132,11312,154,11733,129,11822,131,8290,209,8151,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3040,13094,760,3,hyperbolic
8896,103,8509,482,1415914,106,7413,213,7443,256,7214,196,7149,197,5705,357,5636,711,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3836,16244,959,3,hyperbolic
1454,7,1335,36,44762,7,1230,14,1230,17,993,12,974,12,922,22,925,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,793,3478,198,3,hyperbolic
5132,25,4846,132,244975,26,3899,55,3986,58,4292,42,4240,42,2911,80,2916,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1646,7036,411,3,hyperbolic
644,5,599,47,13980,4,469,10,469,8,480,7,465,7,356,12,351,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,462,1978,115,3,hyperbolic
5574,42,4751,132,242410,27,4129,64,4128,78,3988,63,3912,65,3058,124,3051,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1659,6972,414,3,hyperbolic
1481,11,1377,23,38803,5,1260,16,1242,20,1152,14,1133,15,985,27,961,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,726,3194,181,3,hyperbolic
2477,27,2331,126,213427,24,1979,45,1979,64,1821,41,1790,42,1559,80,1547,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1645,7180,411,3,hyperbolic
1629,18,1560,126,103286,22,1257,38,1265,32,1369,29,1352,30,943,46,902,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1259,5702,314,3,hyperbolic
3604,31,3316,61,168613,22,2846,77,2845,70,2658,56,2608,56,2166,123,2148,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1407,5852,351,3,hyperbolic
1378,5,1288,23,41437,4,1045,12,1045,14,901,8,868,9,749,17,745,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,714,2930,178,3,hyperbolic
6577,22,6267,154,288321,19,5401,41,5401,59,5035,35,4958,36,4015,79,3985,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,7438,435,3,hyperbolic
2010,14,1891,98,102381,18,1729,27,1729,32,1541,23,1506,24,1392,45,1370,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1123,4882,280,3,hyperbolic
6583,37,5992,63,382032,27,5157,54,5157,83,5072,56,4970,55,3419,110,3361,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2016,8926,504,3,hyperbolic
8771,64,8016,183,779610,49,7011,123,7034,158,6494,95,6353,97,5590,194,5546,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2845,12324,711,3,hyperbolic
3497,36,3327,39,303876,27,2781,56,2781,63,2698,48,2650,50,2123,85,2137,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1952,8344,488,3,hyperbolic
8457,50,7934,147,726732,42,7976,116,7974,155,6532,89,6426,90,6200,201,6149,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2773,12248,693,3,hyperbolic
13718,77,12224,391,881628,71,10602,168,10723,182,10420,139,10258,154,7655,251,7493,522,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3132,13610,783,3,hyperbolic
3519,102,3466,510,1029044,93,3022,196,3018,224,3089,184,3043,176,2661,298,2646,698,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4444,19856,1111,3,hyperbolic
2848,20,2639,81,79883,17,2309,36,2308,39,1990,26,1949,26,1524,46,1533,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,949,4036,237,3,hyperbolic
5766,68,5361,187,625808,37,4234,88,4234,99,4651,85,4555,87,3278,164,3200,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2882,12850,720,3,hyperbolic
8330,57,7779,81,645428,37,6759,88,6742,147,6852,98,6773,95,5651,169,5627,221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2638,11740,659,3,hyperbolic
596,7,583,17,26997,6,529,17,529,20,500,16,482,14,441,30,440,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,681,2872,170,3,hyperbolic
472,6,451,53,19303,5,307,14,307,15,378,11,369,11,274,20,271,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,560,2528,140,3,hyperbolic
11460,47,10049,189,500708,51,9118,115,9114,108,8076,75,7862,81,5510,167,5424,278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2286,9320,571,3,hyperbolic
9065,28,8169,195,271917,22,6854,46,6853,65,6870,40,6768,41,4132,99,4030,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1812,7992,453,3,hyperbolic
714,11,699,30,33031,10,579,21,579,18,591,14,576,14,440,25,437,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,741,3546,185,3,hyperbolic
8874,39,7953,129,427589,28,7002,58,6999,86,6567,64,6466,70,5033,125,4989,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2180,9232,545,3,hyperbolic
7586,113,7049,261,1235219,78,6587,158,6586,171,6438,218,6356,220,5448,262,5271,419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4109,18430,1027,3,hyperbolic
3254,29,3136,172,280487,24,2567,47,2566,56,2634,44,2604,45,2071,85,2058,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1763,7750,440,3,hyperbolic
8312,86,8016,217,1469504,83,7193,182,7190,220,6740,151,6647,155,6040,306,6032,431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4052,17782,1013,3,hyperbolic
4161,26,3903,129,245560,20,3684,39,3684,52,3342,41,3312,42,2758,69,2781,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1679,7506,419,3,hyperbolic
9963,139,8989,280,885578,48,9467,121,9600,166,7814,237,7690,255,7100,225,7090,430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3017,13038,754,3,hyperbolic
22394,82,19605,356,890900,51,17117,135,17127,220,16332,101,16548,107,12111,268,11992,549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3073,13360,768,3,hyperbolic
321,3,311,40,9086,3,251,9,251,9,215,6,205,6,201,12,200,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,473,1966,118,3,hyperbolic
8913,80,8581,220,1067478,78,7899,144,7897,181,7482,129,7382,131,6122,239,6072,392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,14874,869,3,hyperbolic
8519,49,7966,198,496889,40,7171,87,7157,114,6774,74,6667,76,5518,150,5393,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2332,9916,583,3,hyperbolic
7510,99,7195,192,1073729,79,6650,173,6687,222,6201,146,6140,149,5445,305,5426,407,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3439,14660,859,3,hyperbolic
2121,26,2085,34,292147,26,1702,38,1702,44,1862,38,1828,38,1481,65,1494,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1932,8510,483,3,hyperbolic
1150,7,1091,51,64972,8,923,16,923,18,820,12,830,13,696,24,699,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,913,3802,228,3,hyperbolic
1047,6,988,58,22284,6,889,16,889,17,715,12,697,13,638,23,634,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,567,2530,141,3,hyperbolic
3609,50,3355,117,218143,25,2582,52,2609,58,2723,47,2685,47,1956,82,1951,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1596,6808,399,3,hyperbolic
11071,51,9739,174,478323,40,7748,94,7745,111,8210,87,8071,92,4869,157,4790,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2283,9556,570,3,hyperbolic
9545,53,8856,182,742676,50,7686,103,7765,147,7875,89,7757,91,5840,181,5783,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2849,12098,712,3,hyperbolic
3554,17,3222,98,109735,10,3015,23,3015,30,2584,20,2527,20,2196,41,2183,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1109,4822,277,3,hyperbolic
8320,38,7503,158,464478,36,7541,63,7541,98,5834,82,5756,66,4531,118,4397,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2248,9736,562,3,hyperbolic
9221,46,8220,144,473474,36,6875,79,6873,104,6350,71,6221,75,4347,145,4334,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2215,9866,553,3,hyperbolic
6621,39,6128,201,262896,25,5600,60,5610,76,5154,54,5090,49,3678,106,3666,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,7954,440,3,hyperbolic
636,10,592,25,30309,8,457,20,457,20,462,18,448,18,375,29,371,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,755,3440,188,3,hyperbolic
3032,8,2805,55,68111,8,2578,18,2596,27,2171,16,2124,15,1804,31,1736,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,915,3776,228,3,hyperbolic
818,6,788,28,35929,5,626,11,626,11,644,9,632,9,469,16,464,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,780,3498,195,3,hyperbolic
600,13,554,51,16925,10,417,21,417,22,331,20,319,20,280,36,280,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,945,4082,94,3,hyperbolic
12,6,11,15,69,2,12,5,12,5,9,3,9,4,9,7,9,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,166,650,16,3,hyperbolic
276,7,266,24,6145,7,242,13,242,13,236,11,227,12,213,19,212,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,741,3134,74,3,hyperbolic
26,6,26,22,337,3,23,8,23,8,20,6,19,8,19,14,19,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,317,1522,31,3,hyperbolic
130,6,130,36,2124,1,100,5,100,5,89,3,87,3,86,7,86,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,449,1842,44,3,hyperbolic
291,10,282,38,8313,6,245,15,245,14,224,13,217,13,192,21,191,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,862,3436,86,3,hyperbolic
59,5,58,23,550,2,52,6,52,6,46,4,44,5,36,8,37,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,294,1142,29,3,hyperbolic
72,6,70,30,974,2,49,6,49,6,48,4,47,5,46,9,46,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,407,1770,40,3,hyperbolic
22,5,22,19,189,1,21,5,21,5,16,3,16,3,13,6,13,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,268,1120,26,3,hyperbolic
16,6,16,15,70,2,16,5,16,6,12,4,11,4,11,8,11,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,179,812,17,3,hyperbolic
968,24,882,53,12598,5,786,18,786,17,687,14,672,14,595,22,579,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,901,3838,90,3,hyperbolic
501,10,491,38,11180,6,386,15,385,15,388,14,381,13,312,22,311,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,866,3972,86,3,hyperbolic
184,23,180,26,13107,13,151,29,151,29,168,26,164,26,139,43,139,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1328,5762,132,3,hyperbolic
446,9,425,58,11314,7,382,19,382,15,335,13,321,13,294,22,289,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,925,3958,92,3,hyperbolic
207,7,193,52,3798,5,153,12,153,12,120,10,117,10,96,17,97,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,622,2890,62,3,hyperbolic
302,8,297,32,6831,4,240,10,240,10,245,8,239,8,214,16,213,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,779,3522,77,3,hyperbolic
173,6,167,15,4622,3,117,8,117,7,94,6,92,6,93,10,92,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,650,2774,65,3,hyperbolic
177,6,174,49,3506,2,130,6,130,6,108,4,105,4,103,8,103,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,576,2380,57,3,hyperbolic
229,8,221,55,3381,5,162,13,162,13,144,11,140,11,128,18,128,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,570,2354,57,3,hyperbolic
191,7,179,48,2997,5,128,12,128,12,122,10,117,10,109,18,109,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,564,2660,56,3,hyperbolic
260,7,251,20,6985,3,155,8,155,7,143,5,139,5,126,10,126,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,704,2860,70,3,hyperbolic
63,6,63,22,615,2,56,7,56,7,46,5,44,7,41,10,41,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,309,1378,30,3,hyperbolic
120,8,120,47,2613,7,86,16,86,11,78,9,77,13,76,16,75,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,506,2086,50,3,hyperbolic
86,8,86,38,1497,3,74,9,74,8,78,6,76,8,68,11,68,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,479,2052,47,3,hyperbolic
18,5,18,15,91,1,15,6,15,6,15,4,15,4,14,8,14,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,181,754,18,3,hyperbolic
41,6,39,26,565,2,37,6,37,6,27,4,26,4,22,9,22,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,344,1466,34,3,hyperbolic
321,7,306,18,5819,6,211,17,211,17,213,13,210,14,182,27,182,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,700,3004,70,3,hyperbolic
85,6,82,29,1005,2,55,6,55,6,61,4,58,4,54,8,54,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,403,1682,40,3,hyperbolic
9,6,9,18,53,1,9,5,9,5,8,3,8,3,8,6,8,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,210,976,21,3,hyperbolic
555,9,541,40,10017,6,452,15,451,16,460,13,453,13,377,23,376,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3548,86,3,hyperbolic
2,6,2,14,12,1,2,5,2,5,2,3,2,3,2,7,2,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,127,582,12,3,hyperbolic
503,9,491,40,8962,4,391,12,391,11,366,10,360,10,336,17,335,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,849,3614,84,3,hyperbolic
753,12,702,19,28429,8,529,19,529,20,485,16,469,17,411,29,405,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1280,5536,128,3,hyperbolic
33,6,32,18,233,2,22,6,22,6,18,4,17,4,17,8,17,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,235,938,23,3,hyperbolic
130,7,130,41,2062,4,129,12,129,11,105,9,103,9,107,16,107,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,509,1932,50,3,hyperbolic
273,6,262,46,3325,3,225,9,225,9,208,8,203,7,162,13,161,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,545,2336,54,3,hyperbolic
306,17,302,75,14785,12,242,28,242,31,261,25,259,25,224,40,215,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1087,4866,108,3,hyperbolic
157,8,155,49,2123,4,113,12,113,11,105,9,102,9,92,16,90,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,559,2424,55,3,hyperbolic
327,6,316,26,7375,3,271,9,271,9,214,7,206,8,187,13,188,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,776,3458,77,3,hyperbolic
8,5,8,15,36,1,5,5,5,4,7,3,6,3,5,6,5,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,150,660,15,3,hyperbolic
251,11,237,112,15438,7,200,17,200,19,180,14,178,15,163,24,162,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1225,5342,122,3,hyperbolic
5,5,5,14,29,1,5,5,5,5,5,3,5,3,5,6,5,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,150,626,15,3,hyperbolic
131,6,128,32,1311,2,89,7,89,7,92,5,88,5,73,9,72,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,406,1804,40,3,hyperbolic
24,7,23,15,126,2,19,6,19,6,22,4,20,4,15,9,15,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,184,752,18,3,hyperbolic
37,5,36,18,155,2,33,7,33,7,21,5,20,5,22,9,21,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,247,1080,24,3,hyperbolic
22,5,21,14,68,1,18,4,18,4,13,2,12,2,12,5,12,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,133,472,13,3,hyperbolic
229,7,210,42,3099,4,160,11,160,11,148,9,139,9,122,17,122,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,503,2284,50,3,hyperbolic
125,7,117,38,1560,3,120,9,120,9,90,6,87,7,81,13,77,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,481,2184,48,3,hyperbolic
513,16,472,88,20590,9,306,22,306,22,276,20,264,20,236,32,230,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1127,4768,112,3,hyperbolic
15,5,15,14,48,1,15,4,15,4,11,2,9,3,9,6,9,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,149,550,14,3,hyperbolic
1171,31,1122,143,67835,25,715,58,715,49,934,46,911,46,612,72,611,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1788,7890,178,3,hyperbolic
1284,33,1146,199,70631,20,1067,41,1067,44,870,40,838,40,801,64,806,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1892,8046,189,3,hyperbolic
94,2,90,31,1289,2,66,7,66,6,70,3,67,4,62,8,62,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,393,1688,39,3,hyperbolic
1746,17,1609,89,48659,12,1449,30,1448,32,1371,28,1362,28,1157,46,1160,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1546,7048,154,3,hyperbolic
1329,20,1225,75,48721,11,1069,26,1069,31,907,24,879,25,772,36,767,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1542,6928,154,3,hyperbolic
74,5,74,22,757,2,68,8,68,8,60,6,56,6,55,11,56,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,318,1252,31,3,hyperbolic
623,14,591,99,22419,18,467,33,467,27,483,22,468,23,416,38,416,155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1194,5242,119,3,hyperbolic
811,7,759,83,21222,7,709,14,709,15,641,12,618,13,571,22,571,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1097,4520,109,3,hyperbolic
93,4,87,30,1099,2,61,7,61,7,60,5,58,5,47,9,45,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,409,1690,40,3,hyperbolic
1033,38,1006,119,98373,28,739,59,743,59,878,55,866,56,652,88,647,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2221,9666,222,3,hyperbolic
92,3,89,34,1332,3,67,10,67,8,66,6,63,6,58,12,58,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,421,1726,42,3,hyperbolic
88,5,84,38,1751,2,69,8,69,7,83,5,81,5,71,10,68,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,478,2078,47,3,hyperbolic
82,5,78,37,1511,2,67,8,67,7,79,5,80,5,67,9,66,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,469,2086,46,3,hyperbolic
347,7,326,43,4252,4,247,10,247,10,246,7,240,7,205,14,205,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,497,1934,49,3,hyperbolic
105,7,101,36,1443,3,79,10,79,10,84,9,84,9,74,13,74,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,437,1738,43,3,hyperbolic
752,40,745,100,78695,32,666,64,671,64,656,60,647,60,592,96,594,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2173,9712,217,3,hyperbolic
145,6,137,15,3807,6,111,11,111,10,87,8,86,11,83,14,83,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,664,2656,66,3,hyperbolic
709,20,664,59,42684,21,490,38,490,38,399,35,375,36,368,56,366,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1467,6514,146,3,hyperbolic
252,7,244,48,3683,4,166,13,166,12,156,10,148,12,140,17,141,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,562,2238,56,3,hyperbolic
550,7,534,43,12307,10,432,19,432,16,385,13,373,14,368,23,361,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,866,3526,86,3,hyperbolic
1537,12,1461,44,42804,10,1194,24,1194,24,1182,25,1156,25,1032,36,968,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1412,5918,141,3,hyperbolic
118,5,115,47,2018,4,104,11,104,10,88,8,84,8,80,14,80,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,551,2408,55,3,hyperbolic
1224,23,1184,45,82805,17,1054,32,1054,33,944,29,931,30,832,49,829,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1989,8398,198,3,hyperbolic
1180,19,1101,161,66466,16,881,36,881,38,704,32,691,33,654,55,655,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1856,8180,185,3,hyperbolic
986,12,939,120,26082,9,852,21,852,21,782,18,768,18,689,31,677,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1242,5448,124,3,hyperbolic
11,5,11,20,129,1,11,5,11,4,10,3,9,3,9,6,9,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,263,1124,26,3,hyperbolic
28,5,28,20,331,2,25,6,25,6,25,4,25,4,23,8,23,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,290,1210,29,3,hyperbolic
816,18,758,127,55326,14,543,32,543,32,526,29,518,30,472,48,464,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,7886,174,3,hyperbolic
561,15,524,117,20771,7,377,18,377,18,308,16,298,16,274,26,272,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1175,5160,117,3,hyperbolic
8,4,8,17,79,1,8,5,8,5,6,3,6,4,6,7,6,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,215,926,21,3,hyperbolic
934,16,881,30,29745,13,790,30,789,32,680,27,657,27,613,46,608,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1327,6092,132,3,hyperbolic
464,28,440,129,63464,28,365,48,364,48,329,44,325,45,304,72,302,175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2255,9856,225,3,hyperbolic
1030,18,978,77,47203,11,737,27,737,29,776,23,759,23,626,38,620,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1536,6834,153,3,hyperbolic
2121,27,1985,164,83519,23,1665,49,1665,50,1694,46,1650,47,1343,74,1311,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1845,8138,184,3,hyperbolic
788,10,737,19,29140,7,611,14,611,15,585,13,570,13,469,22,473,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1284,5586,128,3,hyperbolic
2088,26,2013,133,110281,24,1633,50,1631,58,1723,49,1700,50,1234,82,1230,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2260,9576,226,3,hyperbolic
133,6,129,48,2408,5,93,13,93,12,89,10,89,10,84,18,83,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,565,2484,56,3,hyperbolic
1047,23,997,66,47618,17,816,33,816,34,716,30,697,31,619,49,615,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1510,6758,151,3,hyperbolic
787,8,744,68,19563,6,566,16,566,17,455,14,438,14,395,24,385,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1045,4452,104,3,hyperbolic
462,7,448,19,8655,7,401,17,401,16,375,14,370,14,308,24,304,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,700,3060,70,3,hyperbolic
931,21,898,58,38950,16,771,35,771,36,700,32,682,33,634,53,621,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1459,6448,145,3,hyperbolic
744,13,681,100,23025,10,534,21,534,16,492,13,473,14,444,24,444,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1104,4830,110,3,hyperbolic
159,6,153,61,2463,5,139,13,139,12,123,10,116,10,116,17,115,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,511,2304,51,3,hyperbolic
1591,19,1500,70,57541,15,1133,31,1133,35,1089,28,1062,28,933,47,925,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1505,6574,150,3,hyperbolic
99,6,83,22,494,2,75,8,75,7,65,5,56,5,52,10,52,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,308,1238,30,3,hyperbolic
157,6,151,34,1844,3,115,10,115,9,109,7,104,7,93,13,94,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,436,1784,43,3,hyperbolic
634,34,608,43,86035,25,462,53,462,54,418,50,407,50,367,79,365,95,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2575,11502,257,3,hyperbolic
75,5,76,33,1023,2,66,8,70,7,71,5,71,5,60,10,60,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,416,1770,41,3,hyperbolic
1337,27,1297,140,66269,21,1193,54,1193,51,1076,41,1059,42,896,67,880,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1778,7610,177,3,hyperbolic
34,4,32,18,204,2,19,6,19,6,20,4,19,5,18,8,18,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,238,874,23,3,hyperbolic
60,3,60,27,851,2,48,8,48,8,44,5,42,5,38,10,38,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,361,1666,36,3,hyperbolic
916,24,831,70,44130,19,621,47,621,41,544,38,516,38,477,59,468,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1532,6652,153,3,hyperbolic
515,15,494,41,11586,9,398,22,398,21,406,18,396,18,312,30,312,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,831,3392,83,3,hyperbolic
567,7,540,62,16144,7,464,17,464,14,416,12,410,12,362,20,356,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,981,4104,98,3,hyperbolic
157,3,147,36,2050,1,98,6,98,9,98,4,94,4,87,8,87,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,2044,45,3,hyperbolic
1260,19,1200,95,51338,14,1029,40,1028,34,1053,30,1039,30,816,49,819,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1627,7338,162,3,hyperbolic
194,4,179,45,3411,3,131,11,131,9,117,7,114,7,113,13,113,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,541,2282,54,3,hyperbolic
110,6,107,34,1829,4,84,12,84,11,78,9,78,9,67,16,68,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,447,1868,44,3,hyperbolic
856,23,833,51,36789,15,659,32,659,30,711,27,697,28,548,44,546,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1389,6066,138,3,hyperbolic
2170,31,2026,49,99318,22,1658,50,1658,49,1338,45,1309,45,1222,71,1224,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1960,8690,196,3,hyperbolic
1263,28,1204,52,89881,19,823,39,823,43,891,36,870,37,729,61,726,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1990,8496,199,3,hyperbolic
145,3,140,44,3086,3,100,7,100,7,83,5,82,5,78,9,78,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,528,2106,52,3,hyperbolic
584,85,576,123,145911,75,548,167,550,172,546,152,539,152,512,234,505,278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3962,17630,396,3,hyperbolic
357,5,342,41,8968,5,243,12,243,11,213,11,206,9,187,16,186,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,845,3560,84,3,hyperbolic
1950,34,1891,118,111854,28,1831,57,1831,59,1578,52,1547,52,1427,88,1428,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2214,9632,221,3,hyperbolic
63,3,57,35,872,3,50,9,50,8,44,6,47,6,49,11,49,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,420,1808,42,3,hyperbolic
1231,14,1165,93,49056,13,1005,34,1005,30,871,26,847,26,755,43,754,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1613,6916,161,3,hyperbolic
1160,35,1083,150,113276,26,700,53,700,53,653,49,629,50,575,78,574,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2308,10916,230,3,hyperbolic
197,7,197,18,4597,6,137,16,137,16,154,13,153,14,117,22,113,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,697,2942,69,3,hyperbolic
699,14,635,19,28906,8,476,19,476,19,417,16,398,16,366,26,365,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5664,129,3,hyperbolic
1187,25,1163,154,73229,16,888,37,888,40,956,36,942,36,795,55,796,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,8116,187,3,hyperbolic
1136,15,1103,65,43630,13,830,24,830,26,879,22,866,23,684,40,677,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1479,6386,147,3,hyperbolic
1825,40,1671,100,95692,40,1282,64,1282,62,1109,58,1068,59,1001,92,995,161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2167,9410,216,3,hyperbolic
406,8,386,19,7055,6,331,14,331,14,283,12,274,12,233,20,232,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,690,2922,69,3,hyperbolic
2021,26,1877,162,67019,19,1600,45,1600,51,1446,40,1409,41,1293,72,1289,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1771,7744,177,3,hyperbolic
70,4,68,23,656,1,62,6,62,5,64,3,62,3,54,11,53,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,329,1498,32,3,hyperbolic
477,8,441,49,11125,7,376,17,376,16,309,14,299,15,243,24,237,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,929,3840,92,3,hyperbolic
1794,25,1715,130,58608,22,1621,43,1621,45,1371,41,1346,41,1147,65,1087,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,7384,171,3,hyperbolic
2121,30,2050,186,83724,24,1696,57,1695,50,1611,45,1579,45,1316,73,1308,221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1846,7992,184,3,hyperbolic
50,2,49,20,443,2,39,7,39,7,37,4,36,5,28,9,28,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,296,1348,29,3,hyperbolic
108,4,108,50,2037,5,91,10,91,9,67,7,65,7,64,13,66,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,542,2330,54,3,hyperbolic
54,2,54,26,385,3,49,10,49,7,38,7,35,6,35,11,35,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,303,1310,30,3,hyperbolic
3033,46,2787,149,152945,33,2786,67,2786,73,2333,65,2313,66,2098,107,2027,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2838,12232,283,3,hyperbolic
1082,14,1042,46,38647,9,795,24,795,26,813,21,792,21,666,35,662,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1422,6190,142,3,hyperbolic
650,22,611,63,16618,12,457,29,457,24,366,22,348,22,325,35,327,85,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1018,4284,101,3,hyperbolic
372,11,344,61,14159,10,230,22,230,22,220,19,209,19,194,33,192,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1007,4504,100,3,hyperbolic
529,9,500,110,19573,7,385,17,385,17,373,15,359,16,313,25,314,133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1221,5284,122,3,hyperbolic
1029,18,964,82,44629,14,747,29,747,31,718,28,699,28,622,45,618,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1564,7032,156,3,hyperbolic
1872,58,1811,109,159670,41,1303,86,1303,88,1508,84,1477,84,1106,139,1110,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2745,12148,274,3,hyperbolic
505,9,490,88,17548,6,465,16,465,18,395,13,388,13,360,24,345,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1157,4974,115,3,hyperbolic
2362,25,2181,73,62778,21,1933,45,1933,49,1644,40,1596,41,1213,77,1206,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1531,6352,153,3,hyperbolic
126,3,123,44,2345,2,87,8,87,7,82,5,81,5,78,9,77,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2238,52,3,hyperbolic
4403,33,4090,237,170073,28,3581,48,3580,59,3200,45,3152,47,2577,83,2577,289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2503,11008,250,3,hyperbolic
1443,16,1383,108,64589,14,1060,30,1060,33,1015,28,991,28,884,48,883,146,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1677,7510,167,3,hyperbolic
1797,23,1707,102,63487,21,1379,41,1379,43,1421,39,1396,39,1145,64,1136,155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1651,7220,165,3,hyperbolic
2724,54,2621,285,224503,46,2250,105,2250,104,2038,92,2000,93,1844,161,1835,384,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3110,13272,311,3,hyperbolic
127,2,121,29,1394,2,92,7,92,6,78,4,74,4,73,8,72,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,401,1608,40,3,hyperbolic
311,9,302,48,8343,12,246,18,246,17,246,16,234,16,199,25,199,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,935,4034,93,3,hyperbolic
1375,70,1359,363,233063,63,1260,146,1260,151,1206,129,1189,129,1082,212,1079,491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3816,16428,381,3,hyperbolic
3182,23,3010,111,128412,23,2502,40,2502,47,2502,38,2457,39,2053,67,1986,155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2189,9394,218,3,hyperbolic
636,12,608,82,20491,9,500,22,500,22,429,19,416,19,390,31,389,108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1125,4654,112,3,hyperbolic
5159,57,4799,268,280135,44,3946,71,3946,85,4085,67,4010,68,3077,125,3027,355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3081,13600,308,3,hyperbolic
4404,51,4036,275,283799,44,3276,80,3276,84,2872,74,2802,75,2600,123,2591,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3087,13306,308,3,hyperbolic
289,8,286,46,9726,6,238,15,238,15,268,13,266,13,219,21,219,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,920,4204,92,3,hyperbolic
912,20,875,96,50069,16,662,33,662,34,599,31,581,32,548,50,541,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1634,7226,163,3,hyperbolic
627,11,590,60,15437,7,420,17,420,16,420,13,402,14,352,24,354,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,923,4150,92,3,hyperbolic
81,6,79,46,1059,3,55,10,55,11,48,7,48,7,46,14,46,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,487,2308,48,3,hyperbolic
816,11,801,20,33682,8,678,19,678,19,710,16,701,17,585,28,585,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1281,5798,128,3,hyperbolic
601,15,566,113,25189,13,469,29,469,29,425,26,414,27,375,42,374,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1266,5304,126,3,hyperbolic
3200,30,3006,154,132495,23,2583,63,2603,60,2414,48,2457,52,2026,87,2023,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2310,10026,231,3,hyperbolic
1174,9,1105,101,27862,8,898,18,898,19,799,18,769,17,703,27,696,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1171,4826,117,3,hyperbolic
439,7,433,47,14142,4,310,12,310,12,300,9,294,9,266,16,262,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,896,3756,89,3,hyperbolic
665,16,636,107,26269,22,489,37,489,29,454,26,445,26,423,42,418,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1268,5710,126,3,hyperbolic
1055,16,990,49,37985,14,869,28,869,28,786,27,770,27,638,42,636,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1447,6344,144,3,hyperbolic
174,4,165,41,2469,4,118,10,118,10,103,8,100,8,87,14,87,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,494,2052,49,3,hyperbolic
4188,58,4112,267,269709,39,3064,76,3064,89,3607,67,3567,68,2559,119,2551,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3079,13266,307,3,hyperbolic
1695,21,1571,134,70911,20,1226,37,1226,39,1041,35,1009,36,867,58,871,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,7814,176,3,hyperbolic
3132,67,3012,257,261766,51,2416,112,2490,105,2527,92,2483,93,1984,180,1970,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3596,16950,359,3,hyperbolic
2532,27,2237,186,83809,23,2100,52,2100,57,1613,47,1568,49,1508,81,1494,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1910,8306,191,3,hyperbolic
262,12,259,32,6926,6,173,15,173,15,146,12,144,13,136,22,135,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,805,3522,80,3,hyperbolic
367,4,335,56,5724,5,259,12,259,10,220,8,213,8,196,14,197,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,607,2364,60,3,hyperbolic
363,6,342,19,6422,6,317,15,317,14,270,12,260,13,219,21,215,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,690,2816,69,3,hyperbolic
1371,33,1261,117,106483,29,999,58,999,60,886,54,857,55,819,85,809,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2219,10156,221,3,hyperbolic
3010,35,2838,140,191410,29,2637,58,2653,67,2391,55,2341,56,1984,106,1975,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2817,11716,281,3,hyperbolic
1425,23,1398,184,70689,17,1210,38,1210,44,1128,34,1102,35,953,59,959,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,7716,186,3,hyperbolic
87,8,87,62,3225,9,79,15,79,14,74,12,74,12,70,20,70,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,632,2800,63,3,hyperbolic
1196,18,1118,40,37446,15,769,35,769,36,861,32,833,33,664,53,668,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1399,6246,139,3,hyperbolic
6971,51,6120,81,218565,36,6382,80,6382,83,5099,71,5170,73,4659,120,4396,162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2661,11270,266,3,hyperbolic
178,6,177,22,4995,6,123,12,123,12,125,10,121,12,108,16,109,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,733,3272,73,3,hyperbolic
332,7,318,18,6007,6,255,15,255,15,243,13,234,13,194,22,196,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,689,2988,68,3,hyperbolic
3789,28,3589,207,179230,29,3235,70,3235,73,2963,59,2903,61,2461,98,2442,279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2432,10450,243,3,hyperbolic
501,8,479,47,13138,4,402,11,402,13,382,9,373,9,343,17,342,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,899,3898,89,3,hyperbolic
2611,23,2299,100,61467,20,2149,42,2149,47,1736,39,1695,40,1575,68,1559,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1645,7344,164,3,hyperbolic
160,8,153,23,5429,4,111,11,111,11,106,8,104,8,98,16,98,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,725,2944,72,3,hyperbolic
5860,79,5627,94,439232,74,4555,165,4551,170,4806,146,4730,146,3873,242,3822,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3886,16914,388,3,hyperbolic
172,5,166,55,3183,4,135,11,135,10,128,8,123,9,114,15,114,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,558,2436,55,3,hyperbolic
345,6,335,53,4700,6,310,11,310,10,265,10,259,8,243,15,236,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,604,2630,60,3,hyperbolic
5093,64,4565,293,295731,52,3827,110,3827,112,3162,103,3075,104,2822,170,2799,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3120,13506,312,3,hyperbolic
960,13,919,63,19440,12,866,25,866,27,676,23,660,23,617,39,613,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1016,4404,101,3,hyperbolic
404,13,402,80,16136,12,312,32,312,25,338,23,329,23,268,37,269,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1086,4754,108,3,hyperbolic
1093,88,1043,252,349210,77,738,174,738,207,568,148,558,144,507,219,505,424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4741,20036,474,3,hyperbolic
212,5,208,42,2694,4,177,13,177,11,181,9,179,10,138,17,137,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,509,2168,50,3,hyperbolic
1473,13,1320,33,40860,8,1257,21,1257,24,1101,19,1071,19,905,33,900,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1352,5784,135,3,hyperbolic
558,11,536,71,16996,10,428,21,428,21,405,19,401,19,309,31,308,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1067,4834,106,3,hyperbolic
4525,39,3876,148,146743,32,3726,76,3726,84,2949,61,2881,64,2726,106,2696,312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2291,9402,229,3,hyperbolic
5856,75,5162,264,285096,54,4213,124,4213,128,3678,111,3583,113,3045,186,3052,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3062,12940,306,3,hyperbolic
4653,58,4302,183,248533,37,3751,98,3751,101,3527,79,3446,80,2981,139,2976,277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2906,12746,290,3,hyperbolic
287,9,281,42,7464,8,231,19,231,23,254,16,249,16,198,27,198,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,876,4010,87,3,hyperbolic
247,4,245,49,4738,4,221,10,221,10,200,7,195,8,189,14,188,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,604,2446,60,3,hyperbolic
680,14,623,141,25550,17,415,25,415,25,356,22,346,23,321,37,320,153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1192,5276,119,3,hyperbolic
2,4,2,13,8,1,2,5,2,4,2,3,2,3,2,6,2,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,108,392,10,3,hyperbolic
149,15,142,22,2259,10,109,23,109,23,94,20,92,21,84,33,85,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1311,5742,36,3,hyperbolic
157,7,152,26,1363,4,123,10,123,10,114,9,111,10,102,15,102,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,788,3158,28,3,hyperbolic
3,6,3,15,18,1,3,5,3,5,1,3,1,3,1,7,1,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,166,696,12,3,hyperbolic
173,9,166,74,2328,6,130,16,130,13,116,12,115,12,110,20,111,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1094,4872,33,3,hyperbolic
195,17,188,99,2176,13,153,27,157,29,162,26,158,26,128,41,129,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1211,5140,34,3,hyperbolic
45,7,45,38,378,3,32,9,32,9,29,8,28,8,28,14,28,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,491,2172,22,3,hyperbolic
19,6,19,23,111,1,16,5,16,5,13,3,13,3,13,7,13,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,333,1424,18,3,hyperbolic
114,8,108,33,1003,6,93,14,93,14,79,12,76,12,73,20,72,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,807,3444,28,3,hyperbolic
4,5,4,14,11,1,4,4,4,4,4,2,4,2,4,6,4,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,140,576,11,3,hyperbolic
122,7,117,16,755,8,94,12,94,12,93,10,84,10,76,17,76,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,683,2978,26,3,hyperbolic
15,5,15,17,96,1,13,5,13,5,12,3,12,3,10,7,10,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,229,872,15,3,hyperbolic
204,14,197,69,2206,15,166,22,166,22,136,20,131,20,130,32,128,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1075,4838,32,3,hyperbolic
23,7,22,39,202,3,23,9,23,9,21,12,21,8,21,14,21,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,436,1838,20,3,hyperbolic
10,6,10,18,49,2,10,7,10,6,9,4,8,4,8,8,8,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,236,988,15,3,hyperbolic
3,6,3,15,17,2,3,6,3,6,3,4,3,4,3,8,3,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,181,678,13,3,hyperbolic
14,5,13,17,58,1,14,5,14,5,11,3,11,3,11,7,11,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,217,906,14,3,hyperbolic
3,6,3,13,9,1,3,5,3,5,3,3,2,8,2,7,2,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,124,452,11,3,hyperbolic
29,6,29,22,120,2,20,6,20,6,20,4,19,4,18,8,18,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,288,1222,16,3,hyperbolic
90,10,89,48,1163,8,86,19,86,18,75,16,75,17,72,27,72,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,945,4200,30,3,hyperbolic
192,11,190,79,2331,6,162,13,162,14,143,11,143,11,142,19,142,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1097,4772,33,3,hyperbolic
14,5,14,18,58,1,14,5,14,5,10,2,8,2,8,6,8,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,258,1080,16,3,hyperbolic
36,5,36,29,283,2,33,6,33,6,30,4,30,4,30,8,30,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,405,1572,20,3,hyperbolic
117,7,115,50,801,5,90,12,92,11,90,9,87,10,83,16,83,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,615,2414,24,3,hyperbolic
73,10,72,24,580,5,66,13,66,12,64,11,64,11,64,18,64,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,738,3476,27,3,hyperbolic
50,6,50,55,392,2,45,7,45,7,39,4,38,4,37,9,37,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,584,2550,24,3,hyperbolic
23,5,23,20,123,1,24,5,24,5,18,3,18,3,15,6,16,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,269,1036,16,3,hyperbolic
78,6,77,50,579,2,76,6,76,6,68,4,67,4,61,8,62,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,580,2580,24,3,hyperbolic
36,7,36,30,230,3,22,10,22,9,21,7,20,7,19,13,19,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,382,1554,19,3,hyperbolic
18,6,18,19,57,3,12,7,12,7,10,5,9,4,9,10,9,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,248,1000,15,3,hyperbolic
32,3,32,30,195,2,30,8,30,8,24,6,23,6,21,11,21,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,422,1968,20,3,hyperbolic
148,11,144,21,2202,7,128,17,128,17,104,15,102,15,96,25,96,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1291,5378,35,3,hyperbolic
238,13,224,73,2251,9,178,21,178,21,155,19,151,19,139,31,131,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1071,4462,32,3,hyperbolic
21,6,21,23,123,1,20,5,20,5,16,3,16,3,16,6,16,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,328,1268,18,3,hyperbolic
14,6,14,19,55,2,10,7,10,6,9,4,9,5,9,9,9,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,255,1042,15,3,hyperbolic
106,11,103,17,761,5,96,13,96,13,71,11,64,11,60,18,60,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,684,3076,26,3,hyperbolic
117,7,115,39,1299,6,85,15,85,14,80,12,76,13,71,21,71,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3636,29,3,hyperbolic
82,6,82,14,741,3,71,8,71,8,59,6,58,6,51,11,51,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,653,3046,25,3,hyperbolic
17,5,17,19,126,1,17,5,17,4,14,2,14,2,14,6,14,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,258,1084,16,3,hyperbolic
6,6,6,14,28,1,6,4,6,4,6,2,6,2,6,5,6,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,130,484,11,3,hyperbolic
130,8,126,28,1013,4,118,9,118,9,89,7,87,7,80,13,80,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,781,3190,27,3,hyperbolic
71,7,71,58,512,5,64,12,64,12,59,9,58,9,58,16,58,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,621,2682,24,3,hyperbolic
21,6,21,20,122,1,17,4,17,4,17,3,17,3,16,6,16,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,260,1120,16,3,hyperbolic
19,6,19,19,98,1,16,5,16,4,14,3,13,3,13,6,13,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,262,1002,16,3,hyperbolic
110,10,109,74,1549,8,103,16,103,15,100,11,100,12,90,20,90,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1096,4884,33,3,hyperbolic
43,7,39,30,232,3,34,8,34,8,33,6,31,6,25,11,26,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,423,1708,20,3,hyperbolic
8,5,8,17,41,1,6,5,6,5,6,3,6,3,6,7,6,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,215,1002,14,3,hyperbolic
43,5,41,20,234,2,36,6,36,6,37,4,34,4,32,8,31,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,290,1080,17,3,hyperbolic
39,5,36,30,311,2,31,6,31,6,30,8,29,4,27,9,27,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,406,1806,20,3,hyperbolic
123,8,122,37,1471,6,103,14,103,14,80,13,79,13,76,21,76,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3770,29,3,hyperbolic
348,20,340,66,3896,16,253,36,253,35,251,34,243,34,208,53,210,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1528,6560,39,3,hyperbolic
392,34,379,174,5518,23,353,49,353,49,317,47,307,46,278,73,275,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1914,8484,43,3,hyperbolic
31,7,31,30,190,3,28,8,28,7,19,5,18,5,18,10,18,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,369,1540,19,3,hyperbolic
538,28,514,72,8026,24,446,51,446,50,392,49,379,49,335,75,326,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2093,8930,45,3,hyperbolic
386,24,379,79,5086,12,310,35,310,26,306,25,299,25,266,39,263,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1566,6614,39,3,hyperbolic
379,23,370,129,5206,18,300,38,300,38,308,36,299,36,240,57,238,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,7686,42,3,hyperbolic
436,23,414,130,5515,18,355,40,355,40,314,38,300,38,280,59,282,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,7608,42,3,hyperbolic
175,9,175,99,1835,7,139,26,139,21,136,19,133,19,117,24,117,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1173,4808,34,3,hyperbolic
113,10,112,44,849,11,99,17,99,16,76,14,74,14,68,23,66,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,875,3854,29,3,hyperbolic
374,37,364,44,5290,26,325,54,325,53,301,51,295,51,276,78,277,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1981,8996,44,3,hyperbolic
66,5,63,42,442,3,58,8,62,7,54,6,54,6,50,10,50,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,479,1896,21,3,hyperbolic
24,6,24,28,178,3,26,9,26,11,22,7,22,7,22,13,21,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,381,1546,19,3,hyperbolic
150,10,143,31,1434,8,107,18,107,18,107,16,106,16,99,26,99,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,829,3564,28,3,hyperbolic
85,54,84,164,3137,39,81,80,81,80,73,78,71,80,69,122,69,245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,16848,58,3,hyperbolic
217,9,211,29,2250,8,185,18,185,18,183,16,174,15,154,25,155,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1350,6000,36,3,hyperbolic
40,3,40,49,346,2,31,7,31,6,30,4,30,4,30,8,30,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,581,2634,24,3,hyperbolic
189,11,184,60,1771,9,137,18,138,18,125,16,124,16,118,26,118,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1002,4446,31,3,hyperbolic
67,6,65,39,447,4,58,11,58,10,44,8,41,9,42,19,41,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,506,2146,22,3,hyperbolic
62,4,58,42,447,2,52,6,52,6,46,3,44,4,39,7,39,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,512,2068,22,3,hyperbolic
236,19,227,26,2747,11,193,24,193,24,186,22,184,22,163,35,161,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1317,5610,36,3,hyperbolic
94,6,90,49,436,4,79,11,79,11,66,11,66,9,52,15,50,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,505,2120,22,3,hyperbolic
16,2,16,17,89,2,16,7,16,6,12,3,12,5,12,8,12,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,229,962,15,3,hyperbolic
252,17,250,41,3479,14,195,30,195,30,172,28,170,29,162,45,161,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1397,6048,37,3,hyperbolic
295,16,279,97,2677,11,228,24,232,24,210,22,205,22,182,35,177,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1202,5088,34,3,hyperbolic
410,26,372,35,3087,14,341,32,341,33,293,31,278,31,263,48,247,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1341,5718,36,3,hyperbolic
232,16,230,25,2909,12,203,28,203,28,185,26,182,26,164,41,163,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1328,5768,36,3,hyperbolic
126,5,122,52,1382,4,104,11,104,11,98,9,95,9,91,16,90,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,969,4340,31,3,hyperbolic
14,2,14,18,67,1,14,6,14,5,12,4,11,3,11,7,10,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,225,976,15,3,hyperbolic
238,13,236,85,3532,11,198,24,198,25,196,22,193,23,181,36,181,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1538,6738,39,3,hyperbolic
31,5,30,32,273,3,31,10,31,9,21,7,21,7,21,13,21,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,431,1894,20,3,hyperbolic
14,4,14,22,121,2,14,9,14,8,10,5,10,5,10,10,10,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,313,1242,17,3,hyperbolic
298,13,288,132,3442,9,231,21,231,21,206,19,196,19,176,31,176,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1250,5044,35,3,hyperbolic
60,5,59,40,314,4,50,9,55,7,48,5,47,5,40,9,40,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,468,1936,21,3,hyperbolic
327,13,317,51,3551,9,251,20,251,24,244,18,236,18,195,30,191,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1417,6084,37,3,hyperbolic
106,6,102,16,853,5,84,16,84,12,75,10,74,10,64,17,64,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,679,2782,26,3,hyperbolic
315,23,313,96,3641,18,269,47,269,47,250,38,243,37,212,58,211,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1657,7414,40,3,hyperbolic
355,26,347,147,7124,22,271,47,271,48,278,45,270,46,234,71,236,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2326,10228,48,3,hyperbolic
69,4,67,14,480,4,42,9,42,9,36,7,35,7,35,12,34,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,660,2694,25,3,hyperbolic
554,21,501,96,5560,16,421,37,427,36,351,34,335,34,279,53,277,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1647,7058,40,3,hyperbolic
103,6,102,22,856,5,85,13,85,11,79,10,77,10,72,16,72,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,734,2956,27,3,hyperbolic
97,5,95,20,939,3,69,10,69,9,67,7,67,8,67,14,67,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,723,2872,26,3,hyperbolic
318,17,312,72,4017,11,242,24,242,24,211,22,205,22,202,35,201,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1555,6846,39,3,hyperbolic
456,17,438,111,5122,12,359,27,359,28,326,25,316,25,256,41,256,144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,7310,41,3,hyperbolic
233,13,226,23,2764,10,191,23,191,23,172,21,168,22,156,34,155,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1312,5934,36,3,hyperbolic
307,17,298,68,3350,13,250,29,250,28,235,27,227,27,198,43,197,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1510,6178,38,3,hyperbolic
263,19,251,51,3076,16,226,43,226,34,177,32,172,33,170,50,166,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1463,6682,38,3,hyperbolic
429,59,412,258,9112,41,328,66,328,63,290,61,283,61,252,95,252,282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2420,10578,49,3,hyperbolic
29,4,29,23,186,1,27,5,27,5,24,3,24,3,24,6,24,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,324,1240,18,3,hyperbolic
451,26,444,58,6734,24,387,50,387,51,351,48,343,48,309,74,306,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2032,8784,45,3,hyperbolic
241,20,238,69,3606,22,184,32,184,32,165,30,163,30,153,47,153,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1518,6628,38,3,hyperbolic
252,11,246,129,2568,16,209,28,209,21,176,20,165,20,156,32,156,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1193,5066,34,3,hyperbolic
545,51,532,96,10853,34,437,76,450,71,417,69,407,70,375,107,376,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2728,12432,52,3,hyperbolic
695,28,662,152,9669,25,549,52,549,52,533,50,520,50,449,77,442,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2336,9760,48,3,hyperbolic
656,40,644,83,11280,22,520,48,520,47,510,46,490,46,418,72,420,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2694,11356,51,3,hyperbolic
222,9,220,80,2226,6,190,14,190,14,170,12,167,12,159,20,158,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1103,4676,33,3,hyperbolic
94,4,93,43,480,3,79,10,79,8,55,6,51,9,52,12,51,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,486,2002,22,3,hyperbolic
702,39,687,180,9812,28,626,67,626,57,563,55,544,63,499,86,492,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2411,10292,49,3,hyperbolic
714,70,681,215,12441,49,581,100,583,112,526,99,508,99,484,166,481,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3005,13232,54,3,hyperbolic
102,6,101,21,938,5,95,12,95,12,82,10,81,11,78,17,78,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,738,3174,27,3,hyperbolic
36,3,36,31,193,2,31,9,31,7,30,5,29,6,24,10,23,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,421,1838,20,3,hyperbolic
215,15,203,107,2613,19,160,26,160,26,163,24,160,24,143,38,142,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1264,5510,35,3,hyperbolic
417,17,411,51,4137,9,335,20,335,21,289,18,276,18,255,30,252,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1414,6102,37,3,hyperbolic
249,12,237,29,2893,8,180,19,180,18,181,16,176,17,142,27,139,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1344,6056,36,3,hyperbolic
111,5,112,37,844,4,106,9,106,9,95,8,90,7,88,14,88,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,836,3550,28,3,hyperbolic
46,4,45,33,374,3,38,11,38,9,37,8,37,12,34,13,34,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,442,1806,21,3,hyperbolic
414,24,411,45,6398,15,333,35,333,32,326,30,325,30,298,47,299,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1999,8322,44,3,hyperbolic
79,3,77,48,547,2,65,7,65,6,59,5,58,5,57,8,57,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,576,2352,24,3,hyperbolic
141,6,135,16,1026,5,110,11,121,10,104,9,100,9,83,15,83,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,673,2814,25,3,hyperbolic
100,8,100,48,1269,7,89,16,89,15,75,14,75,13,75,22,75,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,931,3930,30,3,hyperbolic
861,85,811,261,20434,64,629,131,629,139,509,128,486,129,461,201,452,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3640,15410,60,3,hyperbolic
583,28,577,143,8953,22,483,47,483,47,467,44,454,45,396,70,394,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2312,9842,48,3,hyperbolic
264,16,254,49,3234,11,206,26,206,26,196,24,190,24,182,38,182,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1442,6158,37,3,hyperbolic
686,27,665,195,11043,29,523,53,523,52,478,52,464,52,429,85,428,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2445,10562,49,3,hyperbolic
48,2,44,29,235,1,34,6,34,5,28,4,27,4,28,7,28,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,397,1730,19,3,hyperbolic
617,34,595,211,10349,31,482,64,485,62,452,61,440,61,406,93,408,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2535,10786,50,3,hyperbolic
712,36,694,143,10095,22,598,49,598,48,534,45,523,46,475,72,468,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2308,10282,48,3,hyperbolic
125,4,121,15,771,4,88,8,88,8,94,7,91,7,71,12,71,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,658,3076,25,3,hyperbolic
1033,50,951,110,15670,32,750,57,750,50,681,48,659,48,599,74,592,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2757,11278,52,3,hyperbolic
71,4,65,15,607,3,67,10,67,10,58,7,56,8,51,14,50,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,666,2466,25,3,hyperbolic
666,35,632,146,8874,22,516,48,516,48,471,46,449,46,417,73,408,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2313,10450,48,3,hyperbolic
582,43,548,162,8951,33,434,70,434,68,404,64,388,74,345,100,345,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2367,9730,48,3,hyperbolic
681,76,661,185,13681,54,577,119,577,120,533,109,520,109,481,189,474,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,15676,59,3,hyperbolic
284,12,273,31,2892,8,219,19,219,19,180,16,174,16,172,27,169,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1354,5818,36,3,hyperbolic
285,13,277,22,3087,8,232,19,232,19,208,17,203,18,182,29,181,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1302,5496,36,3,hyperbolic
95,4,92,15,728,3,85,10,85,9,64,8,60,8,54,13,52,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,661,2816,25,3,hyperbolic
738,39,716,107,12430,22,583,46,583,46,544,44,531,45,486,70,481,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2753,11834,52,3,hyperbolic
494,14,484,159,6422,18,393,37,393,33,353,30,343,30,326,48,323,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1863,8094,43,3,hyperbolic
225,13,216,136,2776,8,186,25,185,31,163,29,155,29,144,40,145,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1243,5674,35,3,hyperbolic
188,10,174,40,1307,8,133,19,133,19,137,17,131,17,118,28,116,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,830,3566,28,3,hyperbolic
517,41,503,160,7723,30,412,62,412,61,376,59,369,60,316,91,315,275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2355,10642,48,3,hyperbolic
77,4,76,42,562,3,70,8,70,7,62,5,60,6,56,10,55,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,535,2138,23,3,hyperbolic
766,58,737,152,12242,44,620,90,625,108,579,87,565,87,487,142,492,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2875,12764,53,3,hyperbolic
694,43,656,159,10027,29,505,62,505,61,490,58,482,58,398,90,397,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2354,9940,48,3,hyperbolic
140,12,139,137,1831,11,120,21,120,16,104,19,103,19,99,24,101,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1233,5400,35,3,hyperbolic
229,18,224,50,2829,15,186,33,186,33,193,31,186,31,150,49,151,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1459,6710,38,3,hyperbolic
406,42,393,175,5956,22,317,55,317,52,296,44,284,44,270,69,271,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1910,8160,43,3,hyperbolic
776,43,762,215,14023,27,571,56,571,77,552,71,534,54,491,84,490,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3011,13468,54,3,hyperbolic
159,8,154,55,1697,7,140,17,140,17,132,15,126,16,118,25,112,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,992,4396,31,3,hyperbolic
189,10,186,40,1691,9,134,20,134,19,128,18,125,18,114,29,114,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,895,3650,29,3,hyperbolic
482,20,472,129,4854,13,433,30,433,30,385,27,375,28,330,44,330,164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1693,7646,41,3,hyperbolic
230,15,218,129,2333,12,187,26,187,26,164,24,162,24,155,38,154,161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1266,5596,35,3,hyperbolic
725,41,691,99,12182,36,560,75,566,79,534,72,526,73,483,116,478,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2732,12156,52,3,hyperbolic
159,10,150,28,1297,6,124,14,124,14,106,12,103,12,87,20,85,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,806,3338,28,3,hyperbolic
332,22,329,95,4657,16,269,35,269,35,243,33,240,33,223,51,224,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1643,7176,40,3,hyperbolic
257,18,248,61,3200,9,212,22,212,22,189,20,186,20,160,32,159,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1492,6624,38,3,hyperbolic
90,7,89,17,732,6,70,15,70,14,58,13,57,13,55,21,55,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,695,3162,26,3,hyperbolic
353,22,334,93,4444,17,273,37,274,38,255,35,248,36,224,55,228,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1653,6872,40,3,hyperbolic
468,32,455,160,7510,23,359,49,359,50,352,47,336,47,305,74,307,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2334,10258,48,3,hyperbolic
200,11,195,44,2497,9,156,20,156,20,135,18,132,18,119,31,118,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1412,6154,37,3,hyperbolic
150,17,149,108,1698,12,139,27,139,27,112,25,110,25,108,39,108,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1267,5902,35,3,hyperbolic
1280,113,1225,360,24006,78,940,133,940,144,908,140,880,136,741,213,735,467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3767,16632,61,3,hyperbolic
245,13,224,95,2139,19,202,33,202,25,172,23,162,23,150,36,150,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1087,4608,32,3,hyperbolic
75,7,75,54,640,3,69,8,69,7,60,5,58,5,55,9,55,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,588,2204,24,3,hyperbolic
82,7,80,25,630,6,68,14,68,14,51,12,51,13,51,20,51,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,751,3074,27,3,hyperbolic
82,4,78,40,626,4,66,9,66,9,61,7,60,7,58,13,58,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,488,1908,22,3,hyperbolic
798,36,771,86,11989,31,660,54,660,55,589,53,566,53,519,82,509,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2704,11716,52,3,hyperbolic
85,3,83,43,470,4,61,9,61,8,60,8,57,6,52,12,52,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,487,2008,22,3,hyperbolic
701,139,676,476,26974,95,524,203,524,194,417,193,405,194,394,328,391,683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5027,22662,70,3,hyperbolic
826,48,794,164,13453,31,630,65,630,65,565,63,552,64,488,113,486,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2901,12540,53,3,hyperbolic
397,18,389,60,6463,13,329,35,329,28,308,27,302,27,263,47,264,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2051,8994,45,3,hyperbolic
1021,74,992,95,21586,46,743,98,743,96,680,94,663,94,608,145,603,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3908,17284,62,3,hyperbolic
347,15,337,102,5026,14,271,24,271,27,254,22,246,22,225,35,223,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1677,7088,40,3,hyperbolic
841,36,806,66,12629,27,616,59,616,58,589,54,572,55,499,84,504,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2646,11424,51,3,hyperbolic
1121,84,1077,234,26865,77,688,160,692,157,630,155,606,157,571,236,570,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4146,18604,64,3,hyperbolic
128,8,125,51,1553,5,113,15,113,12,102,10,101,10,99,18,99,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,913,3970,30,3,hyperbolic
1077,75,1030,121,17817,49,841,111,840,101,768,102,753,102,614,153,610,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3368,14782,58,3,hyperbolic
793,34,755,167,10576,23,660,49,660,50,564,46,545,47,513,74,506,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2321,9720,48,3,hyperbolic
118,5,114,47,1107,4,96,11,96,10,88,8,84,8,76,14,75,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,901,3978,30,3,hyperbolic
1149,73,1109,365,23680,62,835,132,837,126,823,127,800,128,691,201,690,519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3821,16898,61,3,hyperbolic
126,9,126,58,1469,9,98,17,98,17,92,15,89,15,82,24,83,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,997,4178,31,3,hyperbolic
1092,107,1029,210,29781,76,813,166,813,167,732,181,712,155,685,248,684,378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4695,20282,68,3,hyperbolic
73,5,70,47,573,5,51,13,51,12,50,10,50,10,43,18,43,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,569,2676,23,3,hyperbolic
311,25,306,101,4534,12,262,27,262,27,225,25,219,25,226,40,225,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1627,7134,40,3,hyperbolic
142,8,139,51,1597,5,116,11,116,12,101,9,98,10,89,16,89,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,911,3768,30,3,hyperbolic
41,3,41,55,295,2,35,7,35,6,28,5,26,5,24,9,24,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,524,2142,22,3,hyperbolic
1187,74,1104,286,22241,55,792,123,792,123,670,111,643,111,592,179,588,408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3683,16104,60,3,hyperbolic
440,33,428,85,6625,23,358,58,358,49,346,46,339,46,308,72,307,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2095,8862,45,3,hyperbolic
280,10,274,29,3203,8,230,18,230,18,198,16,194,16,190,27,190,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1355,5536,36,3,hyperbolic
60,6,60,49,428,8,41,13,41,13,41,11,39,11,32,23,31,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,575,2348,23,3,hyperbolic
240,11,239,101,2636,13,213,28,213,24,181,26,172,26,171,41,171,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1238,5066,35,3,hyperbolic
812,50,771,158,10639,29,561,61,561,64,494,57,476,69,410,89,412,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2356,10094,48,3,hyperbolic
356,18,346,53,4345,13,284,27,284,27,251,25,246,25,221,40,216,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1445,5824,38,3,hyperbolic
120,11,119,61,1206,7,99,15,99,16,87,16,86,14,78,22,78,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,989,4332,31,3,hyperbolic
118,7,117,25,857,6,97,17,97,15,89,13,87,13,71,22,70,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,759,3340,27,3,hyperbolic
278,11,269,95,2747,10,215,28,215,35,191,26,186,27,177,38,177,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1191,5170,34,3,hyperbolic
571,33,555,143,7795,25,476,54,484,49,429,47,413,47,371,73,374,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2306,10500,48,3,hyperbolic
48,4,48,14,450,3,41,9,41,8,41,6,40,6,36,11,36,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,654,2734,25,3,hyperbolic
145,9,141,72,1737,8,115,24,115,23,98,16,97,16,86,26,86,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1061,4760,32,3,hyperbolic
271,16,259,109,2874,10,234,32,233,32,205,24,202,24,196,35,195,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1248,5486,35,3,hyperbolic
945,55,911,229,16688,36,674,86,675,75,622,73,609,74,539,115,531,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3035,13126,55,3,hyperbolic
1642,10,1086,36,18180,4,500,18,491,25,926,14,911,15,286,30,314,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,299,1194,298,4,hyperbolic
16013,91,10055,189,249050,14,2290,67,2319,113,6378,185,6078,184,1684,152,1673,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1032,4446,1031,4,hyperbolic
19699,36,13913,220,283288,26,3558,75,4310,144,11371,56,11213,60,2213,172,2006,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1127,5020,1126,4,hyperbolic
24330,59,14883,363,351412,34,4104,127,4311,241,11829,75,11576,98,2972,259,2827,566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1258,5634,1257,4,hyperbolic
1661,12,1217,35,11776,3,493,16,485,23,743,10,696,12,377,28,403,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,245,1056,244,4,hyperbolic
503,6,360,19,4046,1,194,7,200,9,225,5,206,5,129,10,119,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,143,624,142,4,hyperbolic
15682,22,9883,142,257380,15,3412,62,3930,133,8541,50,8277,57,2372,163,2213,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,974,4056,973,4,hyperbolic
254,6,246,21,4820,2,124,9,169,8,214,5,212,5,111,11,108,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,164,800,163,4,hyperbolic
263,8,195,15,1516,1,96,7,101,8,230,7,223,7,73,9,71,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,94,374,93,4,hyperbolic
982,8,712,23,6714,2,489,13,484,17,419,10,383,10,228,21,218,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,180,784,179,4,hyperbolic
23165,60,15858,268,312536,29,5136,130,5646,245,14978,103,14694,99,3758,269,3637,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1068,4768,1067,4,hyperbolic
3088,15,2244,105,53818,4,724,18,973,29,1937,19,1904,18,606,33,674,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,459,1880,458,4,hyperbolic
302,7,253,16,1268,2,200,8,200,9,137,5,125,5,92,11,91,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,113,478,112,4,hyperbolic
5736,29,4140,109,58322,17,1087,54,1138,87,3414,75,3319,74,798,99,754,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,511,2026,510,4,hyperbolic
3014,13,2517,74,31948,6,830,24,886,35,1753,21,1712,21,712,46,662,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,423,1812,422,4,hyperbolic
16376,154,10179,184,215944,26,3084,122,3399,190,8579,228,8358,243,2449,208,2213,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,890,3752,889,4,hyperbolic
3795,15,3142,117,62194,6,1343,24,1490,40,2601,17,2572,17,1026,42,936,147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,530,2308,529,4,hyperbolic
345,7,340,21,6478,2,160,11,157,11,324,6,316,6,95,13,125,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,217,1016,216,4,hyperbolic
832,9,732,21,7048,3,299,14,365,17,551,10,527,10,158,24,159,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,186,846,185,4,hyperbolic
4741,13,3550,22,70818,7,1506,30,1491,50,2273,16,2199,18,1074,51,1079,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,654,3052,653,4,hyperbolic
11756,49,6276,81,158808,15,3200,68,3870,116,7100,74,6932,84,2068,134,2381,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,792,3340,791,4,hyperbolic
5151,24,3878,128,80156,9,1496,56,1557,83,2945,53,3374,51,1045,97,1100,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,553,2176,552,4,hyperbolic
9195,59,7090,158,151722,20,6157,91,6157,150,2721,54,2588,58,2097,180,2093,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1566,7068,1565,4,hyperbolic
12334,49,7458,43,134838,9,3315,36,3691,77,6077,76,6499,63,1725,77,1853,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,711,2710,710,4,hyperbolic
7774,32,4975,172,97718,13,1961,47,2443,85,3879,49,3767,51,1266,110,1306,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,615,2574,614,4,hyperbolic
20052,36,13999,213,234666,18,5063,68,5231,136,6866,45,8153,52,2446,152,2438,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1039,4528,1038,4,hyperbolic
297,7,265,21,3948,2,141,8,140,7,235,4,230,4,83,9,73,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,144,596,143,4,hyperbolic
4697,20,2741,80,52434,8,1266,49,1264,72,2585,54,2479,57,786,90,737,175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1928,445,4,hyperbolic
2163,12,1524,67,27856,5,438,22,585,37,1194,22,1178,27,401,43,379,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,348,1516,347,4,hyperbolic
2846,20,2138,81,50220,9,960,54,1128,65,1528,31,1484,51,737,95,656,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,435,1756,434,4,hyperbolic
17475,88,11371,221,243626,20,3645,87,4153,153,9746,144,9460,143,2646,186,2871,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,936,3932,935,4,hyperbolic
1682,12,1361,46,18814,6,839,24,896,35,825,16,791,17,483,42,481,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,317,1420,316,4,hyperbolic
272,46,272,249,2134,36,272,83,272,93,272,61,272,62,272,116,272,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1918,8824,1917,4,hyperbolic
16857,41,9205,140,253072,12,3810,60,4504,133,8269,80,8078,80,2931,142,2445,262,f99f75ff89c2cecc57c9c597d383fb68cd63f502,968,4352,967,4,hyperbolic
4914,18,3311,100,51448,5,1423,31,1555,39,2257,39,2149,30,816,45,764,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,466,2150,465,4,hyperbolic
11089,48,7612,55,118302,11,3121,56,3448,94,7592,93,7422,96,1820,105,1841,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,674,2790,673,4,hyperbolic
896,16,736,31,12082,4,473,17,502,24,706,27,695,22,324,31,348,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,242,992,241,4,hyperbolic
150,5,115,13,764,1,55,5,74,5,59,3,57,3,40,6,40,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,74,278,73,4,hyperbolic
21648,578,14404,490,255258,29,5387,112,6509,210,10760,594,10378,593,2515,231,2494,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1006,3982,1005,4,hyperbolic
11060,29,6768,60,158336,7,2814,43,3158,80,6859,56,6674,56,2138,105,2130,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,773,3216,772,4,hyperbolic
479,6,430,21,6230,1,264,5,259,9,309,3,301,3,147,8,143,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,192,780,191,4,hyperbolic
3742,9,2785,86,57986,5,1664,27,1823,37,1935,14,1877,16,943,43,976,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,528,2306,527,4,hyperbolic
959,11,605,25,5332,2,393,12,386,15,534,9,559,10,208,18,210,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,171,654,170,4,hyperbolic
20013,28,14267,74,227034,17,6796,76,6798,154,5713,55,5220,62,1999,191,1998,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1365,5834,1364,4,hyperbolic
11223,32,8084,52,139260,12,2068,56,2503,96,7021,45,7525,49,1650,95,1558,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,726,3060,725,4,hyperbolic
1136,13,949,41,22796,4,480,20,519,29,866,16,856,21,362,38,334,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,308,1432,307,4,hyperbolic
18839,76,11019,139,181466,21,3629,102,3809,161,9916,114,9434,116,2040,183,1864,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,877,3416,876,4,hyperbolic
6781,52,4195,174,76166,11,1583,63,1631,87,4531,105,4460,107,1286,112,1143,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,554,2290,553,4,hyperbolic
6169,70,4217,220,72512,11,1174,36,1516,59,3714,110,3597,106,1031,78,1031,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,538,2220,537,4,hyperbolic
9203,35,6858,37,119696,12,2365,46,3000,94,5817,65,5695,55,1687,98,1693,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,683,2732,682,4,hyperbolic
4460,24,2234,91,36652,5,926,21,1068,41,1919,25,1833,30,603,44,587,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,401,1790,400,4,hyperbolic
2156,14,1531,50,25664,3,828,14,886,21,1408,10,1373,12,632,24,629,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,331,1592,330,4,hyperbolic
28769,92,18152,142,558276,45,4634,171,4948,345,18506,171,18244,166,3943,386,4235,452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1389,5880,1388,4,hyperbolic
35201,109,24057,120,488680,35,6028,169,7440,366,21072,168,20660,170,4888,396,4569,413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1333,5632,1332,4,hyperbolic
35631,91,24118,333,663206,38,5988,151,7500,364,18363,134,17948,144,4767,382,4321,603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,7194,1680,4,hyperbolic
4494,18,3066,110,49608,5,850,24,985,38,2234,40,2177,41,696,42,699,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,462,2084,461,4,hyperbolic
5670,16,3668,24,114652,11,2368,33,2562,60,3078,23,3004,25,1367,67,1358,95,f99f75ff89c2cecc57c9c597d383fb68cd63f502,659,3084,658,4,hyperbolic
5573,26,3384,137,74716,9,1473,40,1751,58,2512,39,2465,32,1043,67,1030,144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,540,2430,539,4,hyperbolic
2705,18,1680,73,32368,9,1135,30,1226,53,1509,32,1467,25,584,64,618,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,377,1450,376,4,hyperbolic
31304,57,17467,359,416620,18,7259,110,7847,242,15516,113,15116,96,4153,258,3960,530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1234,4974,1233,4,hyperbolic
4535,18,2930,95,38746,4,1040,19,1117,30,2348,32,2267,34,746,37,732,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,398,1678,397,4,hyperbolic
16008,571,8425,295,211256,15,3535,96,4116,163,7892,947,7664,973,2606,184,2603,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,870,3482,869,4,hyperbolic
904,12,786,59,24304,4,371,21,368,26,619,13,611,13,324,33,331,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,347,1524,346,4,hyperbolic
7663,30,5528,39,134642,11,2165,46,2284,87,4490,58,5024,60,1385,99,1332,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,732,3266,731,4,hyperbolic
30680,56,20951,71,529134,29,6063,126,6799,278,13142,89,12737,101,3707,296,3652,339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1310,5580,1309,4,hyperbolic
614,8,554,26,10080,3,288,14,286,19,452,11,442,11,263,23,258,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,236,1024,235,4,hyperbolic
15955,55,10564,219,351896,15,3642,75,4260,158,10527,134,10389,121,2929,177,3039,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1093,4714,1092,4,hyperbolic
37390,118,23882,331,768908,42,8595,212,9325,421,20194,157,21297,153,5098,438,4831,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1643,7204,1642,4,hyperbolic
1425,8,1150,49,23808,2,523,9,637,13,941,5,926,6,428,15,412,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,320,1356,319,4,hyperbolic
72998,209,37988,187,1262076,50,11449,226,12891,550,32679,330,31691,361,7474,606,6758,667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2051,9460,2050,4,hyperbolic
30717,61,19670,80,518654,22,5300,106,6449,250,17283,106,17028,109,4376,279,4760,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1360,6210,1359,4,hyperbolic
40927,78,27869,202,547042,31,13390,147,13458,341,17934,114,18655,128,4715,353,4502,496,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1496,6162,1495,4,hyperbolic
75755,105,55519,421,798724,55,21313,274,21368,594,23493,192,22086,215,7227,679,7173,927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2963,13830,2962,4,hyperbolic
31152,58,16801,357,395364,26,6926,110,7830,243,14272,96,13712,106,3894,255,4194,493,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1178,4746,1177,4,hyperbolic
3690,18,2716,126,57802,8,1222,45,1416,63,2210,32,2177,34,961,69,950,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,482,1930,481,4,hyperbolic
28238,307,17287,487,350024,34,4706,160,5916,318,16848,504,17656,513,3529,357,3628,557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1148,4824,1147,4,hyperbolic
8273,9,4997,130,91746,5,1754,25,1910,48,3406,23,3241,21,1087,55,1266,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,582,2554,581,4,hyperbolic
3637,35,2596,115,40466,8,1287,44,1273,59,2563,83,2525,78,987,66,871,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,425,1714,424,4,hyperbolic
10640,32,7975,72,130920,11,2907,42,3115,73,6515,52,7142,63,1882,87,1908,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,796,3528,795,4,hyperbolic
54496,91,37904,134,796192,45,6570,218,6541,462,24691,159,23862,175,4012,511,4035,555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2022,8760,2021,4,hyperbolic
37121,78,26755,227,676088,27,6809,128,8058,316,23462,145,23082,123,4926,354,5097,538,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1606,6740,1605,4,hyperbolic
30089,514,18215,550,334284,33,4658,163,5309,314,15322,793,14875,823,3603,328,3575,554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1143,4896,1142,4,hyperbolic
2451,12,1757,59,23722,2,620,12,645,20,1569,10,1541,12,495,22,523,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,324,1404,323,4,hyperbolic
10397,37,6471,40,119136,12,1881,48,2059,83,4602,52,4525,55,1290,104,1286,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,676,2834,675,4,hyperbolic
5458,11,3425,94,67740,5,2525,21,2815,36,2947,18,2826,19,1413,46,1169,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,517,2164,516,4,hyperbolic
38717,58,21029,92,505360,23,4956,116,5915,271,18874,123,18173,111,3706,289,3854,344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1357,5938,1356,4,hyperbolic
76655,106,58201,279,1088120,50,6603,224,6612,562,38026,180,36985,200,5679,588,5784,717,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2189,9268,2188,4,hyperbolic
2334,10,1843,57,23464,6,824,26,812,46,1420,22,1402,24,431,49,429,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1606,379,4,hyperbolic
29165,49,21737,119,486398,24,6526,103,8607,224,13065,72,12743,91,4770,253,3669,368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1429,6768,1428,4,hyperbolic
48950,105,33181,398,767308,55,9821,237,11187,463,25142,192,24333,211,7277,516,7142,753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1654,6886,1653,4,hyperbolic
12693,92,9690,137,172220,21,3078,92,3088,175,8070,157,7943,181,2205,188,2461,224,f99f75ff89c2cecc57c9c597d383fb68cd63f502,819,3550,818,4,hyperbolic
9038,72,5926,94,139900,10,3184,38,3281,75,5417,122,5290,102,2181,82,2065,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,781,3702,780,4,hyperbolic
21210,45,15019,275,368672,22,3503,94,4190,185,10900,68,10601,85,2531,201,2918,416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1168,5080,1167,4,hyperbolic
7931,27,4557,33,119822,15,2013,58,2226,99,4456,47,4364,49,1521,124,1459,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,695,3264,694,4,hyperbolic
54221,213,30222,572,770620,49,9366,239,11159,532,28884,381,28208,412,6840,603,7028,759,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,7194,1704,4,hyperbolic
52695,71,33161,200,585844,25,8302,130,9504,316,22815,130,23067,125,3981,339,4127,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1537,6638,1536,4,hyperbolic
25335,62,15848,109,549840,28,4442,104,5687,237,10901,67,10524,81,3276,262,3391,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1384,5974,1383,4,hyperbolic
5539,14,4264,36,118466,7,1491,29,1589,53,3640,23,3627,28,1145,61,1138,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,708,3260,707,4,hyperbolic
3192,14,2677,83,33086,6,835,27,989,31,2119,18,2252,18,496,49,523,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,411,1764,410,4,hyperbolic
48079,93,35137,484,894200,50,10256,201,12542,492,27871,142,27233,164,6611,492,6489,697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,7468,1760,4,hyperbolic
167773,207,108435,425,2282910,148,7126,583,7174,1308,61372,395,61965,429,5458,1433,5437,1560,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,15008,3448,4,hyperbolic
85090,685,46407,224,1171598,56,14388,340,16051,751,43844,1171,42613,1217,9832,843,9508,876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2033,8824,2032,4,hyperbolic
101635,211,53622,580,1802588,65,16192,357,19507,906,49507,347,48377,366,9965,925,10627,1267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2515,10724,2514,4,hyperbolic
1542,23,1328,56,34398,9,854,38,846,64,1146,35,1127,28,477,82,636,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1556,379,4,hyperbolic
98451,190,56497,585,1538402,73,19052,396,21847,904,40340,315,48030,356,11319,963,11218,1207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2352,10226,2351,4,hyperbolic
21222,66,14440,396,448848,37,3690,151,4161,289,9779,106,9491,111,2999,318,3011,595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1276,5298,1275,4,hyperbolic
5911,34,3837,173,72418,14,1670,58,1761,91,3167,67,3082,85,1168,103,1189,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,566,2352,565,4,hyperbolic
19642,41,10601,187,297158,24,3623,95,4285,152,7223,71,8059,79,1963,169,2040,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1053,4640,1052,4,hyperbolic
113708,333,74437,748,1560430,63,17123,342,21008,807,53680,603,52034,617,9340,850,9687,1181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2449,10522,2448,4,hyperbolic
10967,50,7301,88,174342,11,2603,65,2998,131,5480,84,6075,80,1867,129,1859,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,795,3248,794,4,hyperbolic
21316,51,13027,208,252426,26,4175,111,4528,191,9360,87,8906,91,3269,206,2856,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,953,4062,952,4,hyperbolic
119411,293,67197,617,1486210,76,20680,402,23636,929,64411,408,62422,455,14142,1008,12772,1195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2285,9674,2284,4,hyperbolic
7087,23,5401,181,101104,10,2044,49,2046,79,4026,43,4053,47,1356,100,1398,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,616,2572,615,4,hyperbolic
71486,223,48839,274,1245874,80,10704,344,15111,764,36256,403,35379,411,7191,860,6865,926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2109,9060,2108,4,hyperbolic
63349,137,38966,123,1076872,54,12652,231,14457,573,31204,200,32275,218,8253,619,7973,630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1956,8514,1955,4,hyperbolic
5421,9,4062,114,70672,9,2090,32,2152,47,3252,18,3154,23,1290,56,1193,153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,532,2422,531,4,hyperbolic
28208,195,14550,520,349244,36,5476,150,6359,315,15630,345,15280,338,3512,346,3653,527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1150,4622,1149,4,hyperbolic
17538,52,11299,146,233572,12,2946,55,3297,135,9039,87,8684,116,2510,139,2267,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,900,3704,899,4,hyperbolic
55049,184,37893,540,810852,36,6898,190,12042,442,32036,269,31357,287,4425,471,4306,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,7482,1748,4,hyperbolic
44318,253,29055,232,577848,41,7531,200,8765,430,25265,458,24546,465,5124,485,5028,569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1450,5986,1449,4,hyperbolic
79257,954,47521,317,1248238,59,12836,238,15433,630,41764,1308,40715,1330,8553,671,8705,746,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2072,8692,2071,4,hyperbolic
24961,43,17095,413,368690,19,5772,100,6774,212,12668,106,13381,94,3532,224,3325,441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1162,4834,1161,4,hyperbolic
11659,47,7995,51,130454,12,2415,68,2766,128,6685,86,6532,93,1795,129,1726,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,744,3134,743,4,hyperbolic
13887,30,10061,116,205852,11,3729,74,3723,121,4909,57,5519,58,2408,129,2387,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,913,3688,912,4,hyperbolic
107931,341,73885,885,1690356,86,16228,504,19742,1155,64068,602,62905,636,12240,1304,11251,1575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2557,10498,2556,4,hyperbolic
7004,15,4998,161,87506,13,1740,67,1935,88,3425,35,3292,37,1112,104,1200,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,557,2250,556,4,hyperbolic
13454,28,10021,134,210840,23,3313,78,3851,122,8098,44,7978,48,2345,142,2295,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1003,4716,1002,4,hyperbolic
65709,171,43682,153,990782,54,13552,235,15036,523,33309,257,34319,291,6272,583,6209,587,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1971,8632,1970,4,hyperbolic
19793,37,10841,194,236434,19,3299,70,3737,124,9485,82,9154,81,2099,133,2138,272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,972,4228,971,4,hyperbolic
42294,1162,26924,458,765576,43,7038,222,8778,480,24357,2066,24153,2066,5094,510,4859,689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1655,6932,1654,4,hyperbolic
6028,16,4257,156,68234,8,1980,33,2240,46,3149,17,3021,20,1340,51,1329,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,527,2192,526,4,hyperbolic
10787,16,7555,58,155128,10,3304,48,3417,76,5650,42,5506,44,1817,89,1744,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,804,3428,803,4,hyperbolic
94207,827,49651,395,1124654,53,11372,347,12909,808,48478,1300,47532,1385,9353,851,8725,923,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2080,8796,2079,4,hyperbolic
20232,39,14607,206,297878,13,4230,77,4846,161,13417,90,13173,74,2782,174,2806,339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1037,4400,1036,4,hyperbolic
10326,39,8359,75,184764,15,2193,81,2416,136,7103,55,7624,60,1954,160,1835,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,815,3466,814,4,hyperbolic
35268,82,21359,109,499978,37,7359,172,8304,378,17554,144,17038,149,4410,390,4529,466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1393,6232,1392,4,hyperbolic
31755,94,19001,442,427302,24,4632,127,6433,277,16638,148,17487,157,3761,301,3648,585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1245,5162,1244,4,hyperbolic
12879,20,8546,79,192558,9,2831,48,3552,95,5983,35,6604,43,1666,116,2012,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,842,3694,841,4,hyperbolic
175523,352,117706,538,2610556,130,11703,584,13068,1394,81290,525,78323,553,8522,1415,8099,1640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,15650,3462,4,hyperbolic
24608,72,18274,345,412566,21,5259,111,6214,268,15140,114,14886,102,3953,286,3491,552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1245,5214,1244,4,hyperbolic
32378,104,22802,83,471174,37,6089,150,6872,330,19227,189,19013,199,4565,347,4306,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1323,5590,1322,4,hyperbolic
22833,39,14805,312,408200,21,5115,91,5647,198,9881,73,9506,71,2853,234,2697,457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1227,5484,1226,4,hyperbolic
12005,20,8440,60,170580,9,2870,47,3268,87,6746,41,6526,45,1945,99,2020,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,778,3154,777,4,hyperbolic
8651,23,5549,138,101390,12,1811,71,2117,103,4114,62,3977,54,1177,128,1142,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,637,2516,636,4,hyperbolic
29222,388,15641,527,324408,24,6380,163,7175,321,14575,629,14279,655,4427,354,4272,581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1149,4780,1148,4,hyperbolic
145465,371,97394,521,2103252,79,17655,407,21258,1067,64839,637,62365,689,11134,1115,10158,1349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2895,12374,2894,4,hyperbolic
135104,314,90622,428,2198776,85,20807,425,22722,1083,69577,542,67683,611,16230,1156,14297,1316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2784,11752,2783,4,hyperbolic
84050,136,49594,285,1333380,68,12301,383,17061,825,36562,246,35180,252,8897,901,9204,1014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2168,8908,2167,4,hyperbolic
70420,1834,42564,1129,896188,54,10033,224,12216,564,42066,3255,41132,3290,7753,615,7737,868,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1830,8114,1829,4,hyperbolic
4256,18,2954,107,62048,14,961,53,1221,82,2379,47,2357,48,789,94,802,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2030,500,4,hyperbolic
57549,139,37452,165,1077732,57,8530,264,9123,603,31796,202,32076,215,6320,649,6723,680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2019,8850,2018,4,hyperbolic
198935,540,106229,1120,2622412,107,25084,651,30043,1467,95170,980,94697,1038,17998,1518,16974,2010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3108,13752,3107,4,hyperbolic
9851,48,6640,78,154572,14,2712,65,2918,124,5556,64,5439,69,1888,125,1748,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,795,3336,794,4,hyperbolic
17418,94,11392,173,203852,17,3351,107,4459,206,7590,160,7285,169,2474,200,2342,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,883,3710,882,4,hyperbolic
36786,188,24251,155,495870,36,7071,174,8168,385,18154,320,18272,332,5092,449,5151,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1393,5872,1392,4,hyperbolic
16212,22,11590,116,242182,16,3474,70,4221,132,7303,56,6983,62,2143,152,2143,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,919,3720,918,4,hyperbolic
51882,193,32029,462,705190,49,8159,242,10435,534,31841,325,31346,353,5828,573,6015,806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1651,6816,1650,4,hyperbolic
51834,140,28683,501,838502,43,9654,184,11125,453,23042,247,24166,278,6801,477,6380,727,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,7456,1741,4,hyperbolic
37551,110,17903,139,531038,22,6909,118,7549,286,19937,197,19666,200,4455,314,4685,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1408,6038,1407,4,hyperbolic
86177,239,52421,369,1361894,53,10881,292,13984,659,43521,427,42531,460,7486,694,7511,849,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2242,9520,2241,4,hyperbolic
142061,2528,83109,550,1982174,101,20484,455,28037,1121,72789,2925,71900,3005,12822,1173,12893,1267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2664,11736,2663,4,hyperbolic
30690,134,21802,69,425944,19,4372,107,4744,238,16227,209,15748,227,3667,272,3641,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1295,5504,1294,4,hyperbolic
161256,1422,108016,406,2960764,107,11363,603,14624,1368,92367,2401,90391,2478,9103,1434,9053,1458,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3312,14724,3311,4,hyperbolic
19467,304,14589,451,363226,26,4205,110,5414,209,13692,359,13503,359,3301,259,3054,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1180,4788,1179,4,hyperbolic
47333,151,30701,477,805720,39,7835,220,9235,500,23868,232,25015,247,5969,513,6097,686,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,7314,1701,4,hyperbolic
27546,49,18416,45,452354,24,7253,122,8359,282,14395,81,13937,91,4348,305,4492,308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1303,5514,1302,4,hyperbolic
34996,121,20350,219,584136,26,5404,143,5885,365,18131,234,19124,243,4535,395,4539,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1496,6532,1495,4,hyperbolic
80545,137,58146,380,1273094,64,17176,305,18621,702,45387,213,44449,246,11755,754,10509,955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2284,10794,2283,4,hyperbolic
157060,2309,98089,954,2483620,105,20124,530,27643,1303,81782,4092,82553,4249,14165,1402,13827,1670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2919,12366,2918,4,hyperbolic
261076,422,191802,922,5049678,180,15481,852,15949,2257,125432,717,131803,804,11881,2325,11571,2715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4232,18610,4231,4,hyperbolic
160360,270,99270,237,2625292,139,15806,566,20995,1352,65426,516,76259,551,13313,1491,12324,1464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3257,14190,3256,4,hyperbolic
13385,38,9663,139,245152,22,3590,100,4300,162,7652,64,7476,69,3120,195,3004,283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,943,3908,942,4,hyperbolic
28576,63,19780,101,576532,45,6515,140,7560,300,13774,102,13458,114,3446,317,3565,383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1399,6306,1398,4,hyperbolic
24081,39,14205,333,400626,24,5341,102,6104,203,8458,71,10658,73,2908,213,3176,432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1170,5200,1169,4,hyperbolic
263519,1210,174265,1225,3684026,205,13350,776,18817,1929,114314,1543,113807,1640,11747,2034,11235,2497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3683,15580,3682,4,hyperbolic
24188,97,13914,429,443628,35,4441,140,5206,297,11916,167,12910,162,3697,305,3575,603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1258,5514,1257,4,hyperbolic
8531,23,5674,43,126254,8,1842,33,2195,60,4027,37,4563,39,1225,77,1238,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,708,3156,707,4,hyperbolic
68072,148,42585,649,962384,44,16122,202,17786,493,30891,257,33541,268,9405,527,8132,807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1858,7754,1857,4,hyperbolic
18685,108,13529,426,407806,44,4281,144,5041,298,10766,144,10586,142,3271,325,3628,622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1277,5622,1276,4,hyperbolic
156528,352,90706,749,2597626,120,25533,593,30523,1418,65126,623,66017,684,15366,1509,13928,1807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3000,12912,2999,4,hyperbolic
164268,255,110923,953,2899172,126,14072,593,15577,1365,76018,506,74101,578,10328,1504,10282,1964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3191,14118,3190,4,hyperbolic
193465,5801,119915,1263,2709088,89,13235,556,16165,1397,84378,9194,84704,9314,10177,1417,10235,1889,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3141,13246,3140,4,hyperbolic
42986,1320,25732,610,656956,30,8433,165,9628,371,20595,2280,20117,2322,5438,414,5253,577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1609,7080,1608,4,hyperbolic
102386,216,61921,581,1495996,81,16391,428,19945,963,58896,402,57447,415,12153,1024,11678,1267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2303,9918,2302,4,hyperbolic
14419,1512,9620,424,199736,20,3935,97,4292,166,8909,1694,8776,1721,2543,211,2493,277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,874,3640,873,4,hyperbolic
64042,106,33503,181,1228264,51,12710,252,14273,630,30213,175,29479,187,8151,681,8312,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2075,8978,2074,4,hyperbolic
3846,13,2524,96,57174,9,1065,36,1154,46,1702,25,1647,27,637,60,639,144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,478,1988,477,4,hyperbolic
186285,6583,114607,960,3214424,142,23758,839,31667,1820,85032,7507,85035,7528,17103,1902,16549,1932,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3259,14210,3258,4,hyperbolic
129021,5620,71568,1336,1509166,61,14443,415,17649,993,75417,5895,73939,6467,11553,1016,11238,1404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2460,10648,2459,4,hyperbolic
22875,83,16533,414,324410,18,5100,112,5630,233,11374,139,11876,155,3904,266,3811,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1120,4900,1119,4,hyperbolic
327693,426,206347,478,5388086,269,32028,1522,33296,3333,133868,830,129538,952,19887,3373,19865,3509,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,24352,5177,4,hyperbolic
108908,289,75417,640,1419930,51,14214,309,17377,790,55721,474,54275,527,10545,805,9894,1011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2304,9586,2303,4,hyperbolic
79170,361,48384,765,1881724,88,13664,367,15595,877,38767,687,38176,744,10007,936,10029,1294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2526,10912,2525,4,hyperbolic
6626,65,4963,54,151300,22,1966,80,2229,148,4360,104,4305,111,1691,173,1482,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,764,3446,763,4,hyperbolic
12182,68,8051,119,176402,17,1884,97,1948,155,6210,90,6058,96,1513,170,1507,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,891,3916,890,4,hyperbolic
11844,70,8927,115,172740,9,2756,49,3038,113,9364,104,9352,111,2121,111,2238,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,834,3890,833,4,hyperbolic
66728,161,43399,227,1319616,74,12590,352,15891,805,40355,294,41671,314,10479,850,9577,925,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2108,8884,2107,4,hyperbolic
42271,189,27890,509,831580,55,9147,215,10352,469,27492,365,27139,376,5638,515,5476,690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,7722,1702,4,hyperbolic
291380,545,177756,882,4529874,210,13026,900,15177,2264,125272,933,125571,1002,9738,2410,9637,2749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4197,18266,4196,4,hyperbolic
10474,31,6739,33,115686,13,2432,57,2436,88,5168,54,4946,53,1546,107,1573,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,680,2662,679,4,hyperbolic
587,10,528,66,22133,3,402,10,398,14,408,6,387,7,272,16,266,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,516,2202,258,4,hyperbolic
298,7,267,64,17612,4,222,16,241,13,212,9,208,9,152,15,154,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,598,2596,299,4,hyperbolic
824,11,759,95,42560,10,719,34,720,40,547,22,528,22,547,45,561,144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,620,2604,310,4,hyperbolic
1424,14,1274,28,68314,6,1149,20,1132,29,979,14,941,14,724,34,669,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,718,2970,359,4,hyperbolic
189,6,177,31,8073,2,147,8,147,8,135,5,129,5,96,11,105,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,344,1480,172,4,hyperbolic
52,6,52,17,1116,2,38,8,37,8,38,6,35,6,27,12,28,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,186,754,93,4,hyperbolic
478,20,454,40,46728,6,471,19,465,21,331,14,323,15,404,28,417,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,781,3306,390,4,hyperbolic
178,9,176,71,20947,5,167,16,165,16,146,13,143,13,138,23,137,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,610,2422,305,4,hyperbolic
105,7,100,26,3491,2,102,7,100,7,79,4,74,4,89,9,93,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,282,1166,141,4,hyperbolic
392,8,355,16,35923,5,301,17,299,22,214,10,211,12,229,32,237,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,655,2526,327,4,hyperbolic
529,23,518,99,70311,12,376,31,372,29,405,22,390,23,263,41,270,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1063,4536,531,4,hyperbolic
876,11,795,39,52719,8,535,23,539,33,517,18,493,19,390,35,412,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,804,3542,402,4,hyperbolic
799,15,694,70,24307,4,584,15,578,18,550,19,538,17,411,25,398,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,486,1950,243,4,hyperbolic
401,15,394,33,48620,9,375,32,404,33,327,21,320,21,312,42,306,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,764,3152,382,4,hyperbolic
392,12,376,21,35605,9,302,23,315,27,233,18,221,19,217,36,217,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,698,3030,349,4,hyperbolic
422,13,400,83,74243,9,340,21,338,28,266,16,257,16,218,35,209,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1036,4714,518,4,hyperbolic
1209,34,1075,39,69699,5,1119,20,1143,31,874,43,843,57,828,31,834,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,768,3256,384,4,hyperbolic
33,2,32,19,1128,2,30,7,30,8,20,5,19,4,18,9,19,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,176,706,88,4,hyperbolic
252,20,243,30,52103,12,188,34,188,43,145,26,143,27,139,54,140,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1317,5590,658,4,hyperbolic
326,14,320,49,41770,11,261,26,260,28,242,22,234,23,215,39,214,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,885,3678,442,4,hyperbolic
107,6,107,36,5968,2,87,7,87,8,56,4,52,4,54,10,53,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,393,1764,196,4,hyperbolic
82,6,81,45,7170,2,92,6,91,6,69,3,66,3,53,8,53,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,448,2148,224,4,hyperbolic
400,7,357,29,5914,2,154,7,185,8,282,5,269,5,133,11,129,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,277,1158,138,4,hyperbolic
36,5,34,18,999,1,31,5,29,5,26,3,25,3,23,6,25,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,203,900,101,4,hyperbolic
43,6,39,16,923,2,35,7,35,7,29,4,26,4,24,9,23,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,183,730,91,4,hyperbolic
357,9,349,21,35037,5,304,15,310,16,310,12,296,12,243,22,237,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,674,2686,337,4,hyperbolic
54,5,53,27,3851,1,38,5,45,5,39,3,37,3,34,7,35,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,324,1356,162,4,hyperbolic
0,25,0,32,0,19,0,50,0,49,0,40,0,40,0,70,0,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1957,9204,978,4,hyperbolic
938,14,870,56,67739,12,606,35,598,47,643,27,620,27,493,55,484,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,892,3800,446,4,hyperbolic
174,8,173,35,7431,4,170,11,166,12,111,10,107,9,108,17,111,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,369,1478,184,4,hyperbolic
972,17,929,65,92667,11,865,29,888,35,685,23,659,23,652,47,644,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,939,4110,469,4,hyperbolic
441,21,433,67,64443,15,435,39,453,48,391,31,375,32,326,62,335,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,954,4330,477,4,hyperbolic
543,19,523,50,54874,10,449,23,447,28,371,19,358,19,304,38,288,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,866,3834,433,4,hyperbolic
182,8,171,45,10739,4,112,8,112,11,114,6,108,6,104,11,103,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,406,1566,203,4,hyperbolic
804,15,735,25,51484,9,617,30,698,41,437,24,418,24,507,53,513,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,697,2870,348,4,hyperbolic
142,7,138,40,7508,2,110,6,106,6,99,4,93,4,94,8,96,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,389,1664,194,4,hyperbolic
317,9,309,59,44676,7,303,26,314,25,210,15,202,15,226,32,221,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,926,3862,463,4,hyperbolic
515,26,492,95,75123,8,412,29,409,31,438,23,427,23,321,40,326,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1038,4600,519,4,hyperbolic
519,18,487,46,48150,5,453,13,459,16,391,13,372,13,311,22,313,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,833,3490,416,4,hyperbolic
487,14,472,52,61458,18,479,39,496,45,340,33,327,25,380,52,375,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,881,4092,440,4,hyperbolic
850,19,714,22,51112,8,478,26,503,35,586,25,583,25,329,45,343,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,689,2936,344,4,hyperbolic
103,8,103,41,5270,5,127,14,127,12,98,9,97,9,113,17,112,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,438,1782,219,4,hyperbolic
306,18,302,119,63950,19,219,36,239,49,219,25,213,26,175,56,173,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1128,4738,564,4,hyperbolic
568,18,543,55,54433,6,522,21,528,30,429,26,401,26,422,35,425,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,836,3594,418,4,hyperbolic
641,15,607,98,74424,9,571,23,576,27,503,26,491,27,475,38,479,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1096,4842,548,4,hyperbolic
90,7,88,29,4126,2,56,7,49,7,85,5,83,5,37,10,34,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,342,1494,171,4,hyperbolic
234,11,233,65,34811,7,238,20,261,20,163,14,159,15,214,27,213,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,980,4574,490,4,hyperbolic
49,5,49,16,980,2,28,7,28,7,25,5,23,5,15,10,15,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,183,726,91,4,hyperbolic
253,8,241,24,23965,6,170,18,167,17,132,13,124,14,112,25,112,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,734,3292,367,4,hyperbolic
27,4,27,14,218,1,17,6,16,6,17,4,15,4,15,9,15,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,127,558,63,4,hyperbolic
161,9,153,28,6598,3,165,12,162,13,120,9,113,9,128,17,129,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,317,1304,158,4,hyperbolic
2619,184,2429,240,284131,35,2104,70,2140,118,2142,362,2088,354,1637,152,1616,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1631,6836,815,4,hyperbolic
690,9,594,54,20960,5,449,14,447,16,476,12,476,12,291,21,288,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,475,1932,237,4,hyperbolic
1323,61,1214,270,182405,27,916,52,931,68,770,66,733,72,735,92,738,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1260,5384,630,4,hyperbolic
40,5,40,30,2144,2,28,6,27,5,28,3,25,3,26,7,25,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,324,1470,162,4,hyperbolic
1482,47,1302,112,257814,35,1168,84,1203,121,908,79,866,82,768,141,770,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1522,6490,761,4,hyperbolic
1618,31,1555,38,195241,16,1444,46,1474,72,1187,54,1183,54,1091,93,1056,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1306,5588,653,4,hyperbolic
1189,13,1101,92,104944,8,996,29,990,40,894,23,896,24,846,48,823,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,972,4330,486,4,hyperbolic
1184,21,1142,81,240724,17,1250,34,1282,55,929,29,896,29,1039,73,954,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1477,6014,738,4,hyperbolic
3630,25,2952,152,175858,11,1994,34,2160,64,2474,55,2422,58,1249,70,1273,217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1162,4790,581,4,hyperbolic
827,69,797,114,340676,38,753,118,772,174,490,83,466,82,644,215,634,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2105,8854,1052,4,hyperbolic
569,16,554,87,95587,13,526,42,522,59,345,26,330,25,367,63,388,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1001,4338,500,4,hyperbolic
941,156,930,103,165102,15,974,45,1010,67,762,177,747,187,767,85,755,137,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1430,6470,715,4,hyperbolic
929,35,895,36,266608,22,981,53,986,72,658,61,643,60,759,115,774,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1934,8222,967,4,hyperbolic
645,21,609,148,113252,11,607,37,650,64,508,39,479,37,532,66,523,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1237,5392,618,4,hyperbolic
1478,13,1416,141,176177,13,1384,35,1389,56,1203,33,1169,36,977,64,968,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1227,5404,613,4,hyperbolic
510,66,508,136,247307,35,526,102,525,121,389,80,387,80,436,154,434,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2777,12276,1388,4,hyperbolic
1331,29,1307,75,269041,24,1467,74,1507,85,1131,49,1103,45,1098,102,1096,168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1463,5942,731,4,hyperbolic
55,5,52,25,1980,3,35,9,37,7,34,5,33,6,35,11,34,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,287,1458,143,4,hyperbolic
2209,29,2011,107,273762,26,2007,56,1979,87,1553,63,1510,58,1384,110,1309,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1555,6932,777,4,hyperbolic
563,15,531,73,56206,11,339,26,335,32,322,21,303,21,287,43,286,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,992,4338,496,4,hyperbolic
983,25,906,31,164740,20,755,52,750,74,599,40,570,40,590,94,592,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1326,5950,663,4,hyperbolic
175,5,171,32,7222,3,102,9,99,9,96,6,91,6,87,12,87,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,354,1686,177,4,hyperbolic
1535,55,1390,168,315682,36,1248,74,1291,121,1006,88,972,75,853,129,837,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1640,6844,820,4,hyperbolic
39,7,39,38,2302,3,53,12,53,12,38,8,38,8,33,18,32,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,381,1716,190,4,hyperbolic
500,9,480,40,47520,7,319,21,309,24,287,16,275,17,271,31,272,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,802,3572,401,4,hyperbolic
710,14,641,49,42026,6,402,19,396,21,421,27,395,29,338,29,305,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,852,3762,426,4,hyperbolic
1932,23,1691,161,179676,19,1714,70,1769,104,1185,37,1131,38,1168,105,1161,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1201,5134,600,4,hyperbolic
635,9,607,23,38742,4,400,12,415,15,475,9,458,10,311,18,319,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,711,3218,355,4,hyperbolic
876,11,824,33,58244,15,804,28,806,39,572,23,552,22,584,53,589,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,747,3522,373,4,hyperbolic
1366,52,1345,90,379900,30,1400,89,1417,142,1155,72,1126,57,1128,149,1135,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2053,8806,1026,4,hyperbolic
701,10,660,27,47771,8,508,21,505,26,473,17,445,17,390,34,391,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,742,3120,371,4,hyperbolic
187,6,167,38,7577,3,115,9,114,9,124,6,120,6,57,12,58,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,411,1732,205,4,hyperbolic
71,5,71,26,3010,1,47,5,46,5,41,3,38,3,30,7,30,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,326,1360,163,4,hyperbolic
654,18,600,54,71699,14,414,36,441,46,339,31,321,41,285,59,287,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,893,3730,446,4,hyperbolic
474,15,433,29,50620,10,369,28,364,44,334,25,322,25,293,52,294,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,758,3130,379,4,hyperbolic
261,12,261,31,34379,10,181,25,203,26,167,21,163,20,155,42,164,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,762,3364,381,4,hyperbolic
1653,32,1521,167,176221,14,1337,40,1361,66,1216,53,1197,66,1132,77,1141,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1230,5128,615,4,hyperbolic
838,23,807,60,171853,15,691,39,752,56,587,33,570,34,479,69,460,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1358,6066,679,4,hyperbolic
101,4,100,21,3278,1,73,5,93,5,85,3,81,3,49,6,48,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,257,1128,128,4,hyperbolic
677,71,665,280,265777,47,541,98,545,116,557,88,543,88,464,154,470,345,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2408,10576,1204,4,hyperbolic
773,17,744,133,148748,15,703,39,725,52,473,37,455,28,539,55,533,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1237,5284,618,4,hyperbolic
1694,17,1630,73,115195,15,1094,42,1081,55,1258,27,1242,28,804,69,804,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,950,3902,475,4,hyperbolic
761,16,723,100,81745,9,684,23,684,30,592,20,578,24,552,37,550,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1035,4604,517,4,hyperbolic
1316,28,1257,173,157701,21,1063,59,1125,81,944,47,913,48,889,87,866,257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1205,5158,602,4,hyperbolic
304,11,289,17,23901,6,239,16,236,17,211,13,199,13,185,23,189,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,675,3028,337,4,hyperbolic
3010,22,2554,161,189810,16,2376,57,2383,78,2006,48,1927,49,1614,117,1586,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1188,4954,594,4,hyperbolic
1737,26,1598,120,150616,14,1591,50,1583,76,1107,62,1059,56,1114,80,1086,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1119,4842,559,4,hyperbolic
281,9,263,27,29660,9,189,21,244,27,141,17,139,17,153,34,148,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,730,3172,365,4,hyperbolic
249,4,240,23,4402,2,109,6,119,6,100,3,92,3,79,8,80,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,265,1046,132,4,hyperbolic
896,14,857,79,89770,12,654,29,647,43,560,22,538,22,506,47,507,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,935,4058,467,4,hyperbolic
2797,54,2703,264,619615,42,2334,102,2346,172,2171,75,2154,75,1830,195,1829,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2379,10552,1189,4,hyperbolic
3394,43,3238,230,423498,28,2735,86,2797,144,2749,80,2699,68,2278,162,2287,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1824,8036,912,4,hyperbolic
1161,18,1024,70,92929,10,790,34,793,46,669,28,637,30,471,52,482,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,864,3462,432,4,hyperbolic
1256,22,1128,149,145816,16,868,41,877,58,821,34,776,35,607,72,605,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1125,5124,562,4,hyperbolic
108,6,105,32,4643,5,64,12,67,11,52,8,51,8,47,15,46,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,319,1316,159,4,hyperbolic
2799,67,2678,265,603973,44,3061,117,3082,180,2014,89,1946,90,2465,228,2461,386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2341,9898,1170,4,hyperbolic
2750,51,2693,156,597430,37,2530,88,2677,165,2476,86,2433,87,2165,194,2123,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2189,9364,1094,4,hyperbolic
1929,23,1756,143,169534,13,1687,48,1716,65,1281,46,1228,43,1236,90,1198,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1167,4920,583,4,hyperbolic
576,11,535,42,46445,10,501,19,494,24,407,14,391,15,333,34,333,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,792,3320,396,4,hyperbolic
2292,68,2217,192,609903,40,2596,97,2664,169,1862,130,1851,140,2105,188,2068,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2272,10104,1136,4,hyperbolic
3371,87,3148,277,364840,25,2946,80,3107,135,2604,125,2702,109,2366,175,2348,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,7144,847,4,hyperbolic
4411,108,4026,270,713255,54,3464,159,3680,274,2854,189,2800,188,2596,328,2593,488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2353,10494,1176,4,hyperbolic
2955,43,2856,146,564971,31,2967,88,3005,169,2478,88,2435,73,2509,181,2521,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2186,9446,1093,4,hyperbolic
156,3,152,58,10795,3,128,9,133,10,112,6,108,6,102,12,101,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,522,2350,261,4,hyperbolic
1407,27,1368,133,274559,21,1431,52,1539,83,1086,45,1111,46,1219,102,1218,238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1618,6940,809,4,hyperbolic
1035,78,985,171,397888,35,1034,103,1031,155,663,82,637,87,856,185,854,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2170,9560,1085,4,hyperbolic
1509,19,1415,157,180173,14,1263,42,1316,64,953,36,920,42,988,80,977,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1235,4982,617,4,hyperbolic
3814,100,3603,383,775248,64,3197,165,3321,230,2933,143,2864,134,2290,277,2343,515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2556,11506,1278,4,hyperbolic
1463,37,1358,158,163095,22,1184,79,1288,71,983,40,946,40,867,97,912,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1272,5638,636,4,hyperbolic
1489,33,1374,46,180407,24,1049,64,1066,105,1113,51,1079,52,838,125,841,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1341,6076,670,4,hyperbolic
85,4,84,30,4048,2,57,11,56,9,60,6,58,6,51,12,51,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,294,1270,147,4,hyperbolic
815,10,737,74,39572,7,683,25,672,35,539,19,519,25,494,46,502,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,567,2370,283,4,hyperbolic
213,6,203,59,16063,5,155,15,166,15,142,10,137,13,145,24,154,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,552,2508,276,4,hyperbolic
370,10,358,72,29709,7,325,19,325,19,234,13,224,17,269,26,269,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,623,2560,311,4,hyperbolic
2993,50,2721,364,499053,41,2321,90,2367,156,1821,83,1760,71,1732,169,1710,479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,7886,937,4,hyperbolic
1723,66,1701,136,897915,57,1876,134,1891,196,1610,130,1582,114,1465,256,1450,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2727,11506,1363,4,hyperbolic
504,4,460,66,22254,4,293,13,364,14,311,8,299,11,210,18,209,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,537,2246,268,4,hyperbolic
851,113,836,218,586532,75,706,223,723,309,531,169,522,170,546,387,546,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4012,17918,2006,4,hyperbolic
439,8,422,58,18751,3,397,13,421,12,278,8,268,9,258,17,237,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,533,2430,266,4,hyperbolic
1373,32,1277,176,280662,22,1208,62,1217,100,800,56,749,55,834,136,836,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1673,7194,836,4,hyperbolic
2116,74,1893,324,707294,54,1956,152,2027,218,1324,122,1286,126,1522,282,1507,511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2539,11312,1269,4,hyperbolic
532,9,450,77,20918,7,293,16,303,17,299,11,279,11,209,22,221,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,544,2306,272,4,hyperbolic
1163,81,1145,125,573204,44,1398,123,1471,170,1068,97,1052,99,1263,222,1261,307,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2718,12380,1359,4,hyperbolic
4230,56,3659,282,426416,35,3543,115,3679,178,2659,85,2579,78,2504,183,2488,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,7458,888,4,hyperbolic
2838,62,2738,52,530742,32,2655,81,2756,160,2241,95,2191,78,2141,161,2163,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1940,8336,970,4,hyperbolic
1494,24,1375,170,153605,16,1141,37,1188,52,1019,32,988,35,737,62,737,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1223,5200,611,4,hyperbolic
127,2,118,22,4482,1,105,6,119,6,85,6,78,3,84,8,81,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,262,1042,131,4,hyperbolic
1222,6,1126,16,48251,3,738,13,762,20,782,11,754,15,505,23,506,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,643,2530,321,4,hyperbolic
1640,89,1549,293,594247,46,1709,112,1733,155,1101,145,1068,141,1215,202,1165,425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2529,10936,1264,4,hyperbolic
208,6,199,46,10357,5,164,15,164,17,141,11,135,11,134,21,136,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,445,1780,222,4,hyperbolic
1395,110,1335,154,718300,63,1164,190,1212,315,1020,199,980,215,904,400,898,449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3351,14660,1675,4,hyperbolic
1308,97,1282,112,603789,63,1251,161,1252,207,1113,144,1082,143,981,269,978,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3292,14958,1646,4,hyperbolic
1869,37,1708,182,323163,23,1578,56,1610,95,1460,84,1433,71,1324,113,1332,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,6956,848,4,hyperbolic
570,6,550,17,38653,5,477,16,473,21,420,14,410,11,394,26,382,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,663,2820,331,4,hyperbolic
3816,89,3380,265,697981,50,3274,142,3349,204,2206,132,2148,132,2479,240,2379,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2358,10314,1179,4,hyperbolic
562,19,539,109,84991,14,515,35,538,48,430,50,416,50,437,54,434,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1131,5078,565,4,hyperbolic
672,9,575,30,43842,5,537,16,533,21,463,13,442,15,431,29,422,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,710,2996,355,4,hyperbolic
1312,58,1207,254,312870,30,1156,77,1182,113,806,79,762,83,779,151,795,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,7478,886,4,hyperbolic
2592,89,2511,154,648740,38,2532,104,2600,178,2246,133,2189,128,2253,206,2209,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2183,9296,1091,4,hyperbolic
2205,50,1976,148,526856,39,1489,108,1526,151,1427,81,1387,83,1194,176,1187,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2198,9464,1099,4,hyperbolic
1621,87,1589,184,939007,67,2167,149,2165,212,1361,141,1324,143,1792,278,1814,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3401,14848,1700,4,hyperbolic
6651,532,5777,171,615633,43,4262,139,4551,254,4392,544,4301,548,3199,271,3273,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2080,8762,1040,4,hyperbolic
789,154,774,447,602025,114,770,316,788,388,588,269,576,278,633,531,633,817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5471,23924,2735,4,hyperbolic
1518,66,1379,332,143049,19,1002,60,1054,60,1141,139,1109,128,864,72,843,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1251,5640,625,4,hyperbolic
1461,70,1414,256,884006,60,1461,162,1467,205,1274,131,1250,131,1154,260,1153,436,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3523,15638,1761,4,hyperbolic
400,5,377,16,29063,4,252,12,253,14,230,9,219,9,211,18,207,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2720,326,4,hyperbolic
1923,44,1783,72,259848,25,1566,65,1578,91,1228,76,1188,77,1228,111,1222,175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1446,6238,723,4,hyperbolic
1437,23,1331,145,128747,13,1192,33,1314,53,1053,34,1039,29,916,62,966,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1103,4936,551,4,hyperbolic
1541,99,1506,251,654671,63,1435,165,1492,244,1348,137,1320,146,1242,324,1244,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2936,12738,1468,4,hyperbolic
2729,165,2629,557,1327751,100,2263,274,2310,417,2202,307,2142,302,1868,506,1833,908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3816,17014,1908,4,hyperbolic
1330,17,1222,83,99914,10,979,25,1052,37,815,22,792,23,731,48,724,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,924,4348,462,4,hyperbolic
3823,140,3551,386,658569,48,3311,97,3383,149,2929,229,2854,230,2603,197,2598,405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2390,10770,1195,4,hyperbolic
461,7,434,31,47771,4,366,12,392,18,260,8,254,9,295,22,300,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,769,3552,384,4,hyperbolic
3677,237,3387,303,985841,53,3893,164,3936,274,2751,350,2661,358,2873,322,2881,536,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2960,12548,1480,4,hyperbolic
119,5,117,45,6606,4,92,14,97,14,89,10,87,10,78,19,76,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,437,2068,218,4,hyperbolic
113,9,113,49,7709,5,137,15,133,14,88,12,85,11,86,20,79,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,499,2058,249,4,hyperbolic
5430,388,5107,519,1329418,72,6156,191,6483,362,4167,460,4184,507,4952,425,4650,732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3116,13546,1558,4,hyperbolic
1379,27,1321,36,178555,20,1078,48,1097,64,1082,41,1051,44,740,89,700,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1324,5876,662,4,hyperbolic
975,108,960,331,748581,73,779,216,797,345,621,164,606,163,588,404,584,645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4182,18126,2091,4,hyperbolic
3477,58,3369,282,802025,45,3407,131,3499,217,2778,93,2725,94,2827,265,2803,469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2406,10028,1203,4,hyperbolic
2584,87,2532,398,1013760,57,2872,168,2896,269,2141,123,2146,122,2252,326,2206,617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3157,13838,1578,4,hyperbolic
4996,112,4501,97,578320,42,3797,110,4005,185,3710,180,3636,158,2999,235,2877,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2024,8482,1012,4,hyperbolic
1607,36,1524,58,247390,23,1194,49,1258,74,1084,36,1052,37,947,92,933,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1376,5862,688,4,hyperbolic
7047,81,6382,340,935860,56,4893,123,5124,240,4655,127,4552,123,3759,285,3640,517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2439,10366,1219,4,hyperbolic
2610,62,2551,86,503130,47,2657,118,2669,154,2056,88,2029,90,2021,187,1991,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2041,9006,1020,4,hyperbolic
7275,49,6214,135,676385,33,5045,120,5197,228,4222,104,4107,80,3901,243,3802,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2124,9076,1062,4,hyperbolic
12897,170,10968,301,1381301,70,6676,206,6763,388,8068,299,7851,298,5320,456,5197,648,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2913,13122,1456,4,hyperbolic
2097,30,1842,83,278851,15,1920,44,1966,86,1374,73,1313,88,1519,119,1506,201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1477,5942,738,4,hyperbolic
2316,119,2254,322,1142435,83,2195,224,2360,372,1856,182,1802,179,1858,437,1844,650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3558,15922,1779,4,hyperbolic
445,10,429,41,34300,10,335,27,364,24,309,18,296,18,266,33,254,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,816,3622,408,4,hyperbolic
661,12,617,38,58214,6,558,20,556,26,463,27,444,20,408,35,384,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,786,3266,393,4,hyperbolic
496,16,487,61,51800,9,426,25,425,29,348,17,338,17,295,33,311,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,860,3852,430,4,hyperbolic
5488,79,5028,307,1263165,62,5265,173,5286,287,3661,150,3535,161,3961,337,3925,563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2964,12800,1482,4,hyperbolic
1528,84,1464,407,798377,56,1687,145,1697,254,1108,113,1056,117,1270,289,1266,587,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3092,13938,1546,4,hyperbolic
2214,53,2019,139,339718,28,1871,72,1986,118,1531,94,1478,79,1471,130,1412,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1637,6726,818,4,hyperbolic
456,11,428,32,38600,8,369,22,374,25,287,17,269,18,290,35,279,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,752,3234,376,4,hyperbolic
1109,17,1052,79,115426,10,948,24,1039,38,723,26,700,26,801,45,825,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,976,4108,488,4,hyperbolic
115,5,111,33,6779,4,60,13,66,13,65,10,64,10,50,18,51,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,377,1806,188,4,hyperbolic
1617,32,1525,108,278814,28,1446,81,1440,95,1117,71,1074,52,1256,129,1251,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1526,6456,763,4,hyperbolic
303,19,291,77,24782,8,209,19,208,21,203,17,194,17,159,27,157,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,606,2532,303,4,hyperbolic
2847,114,2733,425,1176639,65,2269,193,2400,324,2058,165,2023,167,1855,385,1850,730,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3154,14000,1577,4,hyperbolic
7016,366,6471,174,1545382,74,7426,230,7575,459,4654,420,4570,413,5717,523,5679,580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3301,14696,1650,4,hyperbolic
256,6,248,68,20540,8,224,16,218,17,175,12,174,12,198,22,195,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,561,2332,280,4,hyperbolic
2320,117,2202,298,1144087,75,2329,204,2401,377,1606,161,1567,164,2042,429,2031,633,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3522,15540,1761,4,hyperbolic
1855,14,1421,39,59452,9,1003,28,1024,36,1289,28,1256,27,651,40,583,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,745,3060,372,4,hyperbolic
1649,23,1536,195,148079,19,1548,64,1548,77,1134,43,1098,42,1177,93,1159,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1193,5086,596,4,hyperbolic
4437,559,3743,324,495428,57,2665,125,2697,181,2871,681,2805,680,1949,232,1999,340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2233,10052,1116,4,hyperbolic
308,10,274,82,22152,10,183,23,180,29,206,17,198,17,147,37,150,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,627,2986,313,4,hyperbolic
3961,625,3812,388,2012126,116,4438,300,4490,503,3428,876,3334,864,3636,594,3559,829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4181,18232,2090,4,hyperbolic
143,6,137,54,7024,4,114,10,119,10,95,6,91,8,62,12,60,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,473,2092,157,4,hyperbolic
2,5,2,18,64,2,2,6,2,6,2,3,2,3,2,8,2,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,225,994,75,4,hyperbolic
493,11,475,50,34493,8,291,24,311,23,258,18,247,18,202,32,205,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,879,3626,293,4,hyperbolic
196,7,187,17,15757,5,175,12,171,12,128,12,120,9,133,17,132,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,668,2954,222,4,hyperbolic
23,6,23,19,544,2,10,6,8,6,14,4,11,4,8,9,8,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,228,1042,76,4,hyperbolic
19,6,18,20,395,2,19,7,19,7,16,5,13,5,14,10,13,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,242,908,80,4,hyperbolic
211,15,205,45,17011,10,137,29,139,31,139,22,132,28,91,45,88,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,892,3980,297,4,hyperbolic
221,12,220,42,17435,8,197,20,203,21,156,16,150,17,126,29,121,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,878,4112,292,4,hyperbolic
24,6,24,20,937,1,16,5,16,5,10,3,9,3,8,6,8,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,264,1178,88,4,hyperbolic
293,11,289,96,36980,7,226,22,232,28,214,21,208,17,157,37,155,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1105,4514,368,4,hyperbolic
246,9,232,17,13828,5,129,15,129,15,130,12,118,12,88,21,90,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,677,2930,225,4,hyperbolic
248,7,245,78,12036,6,180,13,182,14,164,9,155,10,128,18,125,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,603,2586,201,4,hyperbolic
10,5,10,16,272,1,10,6,10,6,8,4,7,4,7,8,7,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,175,806,58,4,hyperbolic
54,6,54,21,1265,2,35,6,34,6,31,5,29,5,29,9,28,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,279,1220,93,4,hyperbolic
187,7,187,58,8243,4,178,11,179,11,154,7,140,7,104,14,100,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,538,2390,179,4,hyperbolic
186,7,185,64,10226,5,97,13,93,12,103,10,103,10,70,18,68,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,611,2378,203,4,hyperbolic
165,11,163,46,17033,5,112,12,109,11,101,9,98,9,88,16,89,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,904,3946,301,4,hyperbolic
387,10,371,54,42272,7,262,24,266,21,237,14,227,15,211,26,209,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,925,3968,308,4,hyperbolic
219,9,210,51,12977,5,149,15,157,17,92,10,92,10,102,21,100,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,906,3836,302,4,hyperbolic
0,5,0,14,0,1,0,5,0,5,0,3,0,3,0,6,0,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,108,504,36,4,hyperbolic
254,9,247,50,11297,7,183,18,180,17,182,12,176,12,133,22,132,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2054,167,4,hyperbolic
693,11,601,71,42587,11,454,28,452,33,379,19,364,25,253,36,252,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,923,3976,307,4,hyperbolic
510,12,499,53,38031,7,376,17,375,19,335,14,322,14,283,25,281,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,913,3914,304,4,hyperbolic
38,6,36,27,1844,2,35,7,33,8,25,6,24,5,21,10,22,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,352,1366,117,4,hyperbolic
151,9,142,61,7253,5,74,16,70,14,80,10,73,11,64,19,65,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,609,2760,203,4,hyperbolic
177,7,174,44,6010,2,132,6,131,6,105,4,100,4,110,8,112,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,450,1972,150,4,hyperbolic
24,19,23,80,8680,14,22,35,22,35,20,30,17,30,16,58,16,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1571,6940,523,4,hyperbolic
6,6,6,16,190,2,6,6,6,6,5,4,5,4,5,8,5,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,180,820,60,4,hyperbolic
129,10,129,48,14938,8,89,19,95,21,89,17,85,16,69,29,71,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,869,4014,289,4,hyperbolic
327,10,261,22,14984,4,186,11,185,13,208,12,197,11,139,17,146,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,718,3174,239,4,hyperbolic
341,27,332,92,43973,14,300,30,299,33,250,26,242,27,255,46,257,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1082,5062,360,4,hyperbolic
253,15,252,74,28758,6,200,16,201,16,170,13,164,13,177,24,168,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1034,4290,344,4,hyperbolic
10,5,10,17,193,1,9,6,7,5,5,3,5,3,6,7,6,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,209,1158,69,4,hyperbolic
246,7,237,59,12687,4,142,13,139,11,121,11,112,8,94,15,94,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,599,2726,199,4,hyperbolic
55,6,54,35,2315,2,44,6,54,5,39,3,37,3,34,8,33,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,328,1308,109,4,hyperbolic
167,11,160,48,13893,5,115,14,115,18,106,13,107,14,85,21,89,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,910,4120,303,4,hyperbolic
37,6,37,25,1295,2,24,8,23,7,22,5,19,5,16,10,16,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,298,1140,99,4,hyperbolic
72,8,68,38,3531,4,55,12,56,11,46,9,43,8,43,15,45,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,439,1884,146,4,hyperbolic
158,8,145,58,6906,4,93,14,90,14,93,9,85,10,66,18,63,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,549,2356,183,4,hyperbolic
76,7,74,24,1818,2,63,9,67,8,53,6,46,8,31,12,30,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,317,1198,105,4,hyperbolic
231,7,211,65,14487,4,153,13,150,12,140,9,133,9,101,16,103,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,605,2394,201,4,hyperbolic
279,19,271,128,38113,14,193,35,191,44,181,28,176,28,170,48,165,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1206,5238,402,4,hyperbolic
1,5,1,13,19,1,1,5,1,5,1,3,1,3,1,7,1,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,108,496,36,4,hyperbolic
207,7,191,43,7528,3,83,11,84,9,99,6,90,6,67,13,67,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,467,2046,155,4,hyperbolic
135,8,133,53,5582,7,94,13,93,14,76,10,75,10,63,20,65,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2082,167,4,hyperbolic
23,6,22,43,1688,2,23,9,23,8,18,5,17,5,17,10,17,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,464,2150,154,4,hyperbolic
661,12,615,39,36395,10,415,27,418,31,475,22,468,23,351,43,342,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,830,3674,276,4,hyperbolic
196,9,180,49,8018,5,116,14,115,14,107,11,105,11,85,20,84,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2068,167,4,hyperbolic
78,9,78,50,5549,4,71,10,71,9,67,7,65,9,50,13,51,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,536,2386,178,4,hyperbolic
209,10,190,24,15412,7,131,20,129,22,97,16,90,16,84,30,78,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,745,3340,248,4,hyperbolic
1894,15,1779,106,81533,16,1638,32,1696,42,1348,24,1299,25,1059,54,1060,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1115,5024,371,4,hyperbolic
781,35,735,181,85054,18,480,46,505,59,386,36,368,37,405,77,405,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1279,5242,426,4,hyperbolic
576,23,549,25,77766,11,324,28,324,31,327,23,319,24,260,45,260,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1282,5848,427,4,hyperbolic
1174,32,1120,116,157961,26,941,55,955,71,796,51,764,50,665,93,650,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1597,6680,532,4,hyperbolic
484,19,467,134,38240,14,339,22,342,23,275,18,273,18,214,33,211,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1178,4936,392,4,hyperbolic
567,15,547,119,50328,11,433,38,453,29,437,29,422,22,360,40,360,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1066,4448,355,4,hyperbolic
50,8,50,29,2453,3,44,8,44,7,40,5,39,5,30,10,30,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,349,1442,116,4,hyperbolic
773,29,764,183,129375,17,747,43,738,57,641,40,620,43,504,77,492,241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,8010,577,4,hyperbolic
356,52,340,42,73804,25,270,63,268,65,208,53,203,53,208,92,206,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1971,9040,657,4,hyperbolic
481,6,419,63,18869,4,319,12,316,14,292,8,274,10,243,17,227,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,585,2372,195,4,hyperbolic
81,5,73,29,3010,3,68,10,76,9,55,6,47,7,57,16,57,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,367,1664,122,4,hyperbolic
225,8,224,63,8941,5,205,13,207,11,180,8,174,8,129,15,127,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,597,2706,199,4,hyperbolic
379,16,358,73,30484,17,320,35,316,27,254,23,230,24,204,39,200,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,953,4090,317,4,hyperbolic
308,11,305,55,25467,9,283,23,280,24,270,22,263,19,220,37,206,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,941,4208,313,4,hyperbolic
812,39,793,173,167607,28,555,72,549,104,525,59,499,57,437,122,440,273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,7834,573,4,hyperbolic
213,12,212,51,18336,8,188,19,193,20,191,16,186,17,138,27,142,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,927,3948,309,4,hyperbolic
558,37,538,78,125817,27,410,66,418,68,372,52,365,52,304,87,316,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2084,8930,694,4,hyperbolic
554,19,528,42,81298,13,483,33,490,39,407,28,387,28,395,53,393,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1375,5838,458,4,hyperbolic
543,21,521,72,98363,13,503,36,520,45,397,39,378,38,408,63,416,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1485,6372,495,4,hyperbolic
125,5,117,44,6091,3,117,11,115,11,95,9,90,9,95,16,95,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,483,2054,161,4,hyperbolic
318,12,316,70,39701,10,319,26,311,28,246,21,241,21,251,38,250,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1002,4332,334,4,hyperbolic
373,41,360,226,86018,38,281,75,281,76,241,60,235,61,217,100,215,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2457,10772,819,4,hyperbolic
296,7,293,67,32214,6,184,14,194,16,178,11,178,11,152,22,160,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,971,4078,323,4,hyperbolic
1330,42,1214,118,146302,24,921,70,952,68,863,48,853,49,722,91,727,171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1532,6746,510,4,hyperbolic
578,40,553,195,115688,31,562,74,555,83,427,55,413,56,429,100,418,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1919,8282,639,4,hyperbolic
1033,30,994,146,96542,15,795,35,842,54,750,53,716,51,537,63,537,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1267,5236,422,4,hyperbolic
25,4,24,16,373,1,23,4,23,4,20,2,19,2,21,6,20,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,197,882,65,4,hyperbolic
709,34,649,35,79768,17,470,46,478,57,409,36,392,37,304,80,313,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1331,5958,443,4,hyperbolic
356,11,358,67,36110,6,333,16,332,20,272,13,265,14,235,25,236,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,960,4150,320,4,hyperbolic
542,25,530,46,83882,15,517,36,542,46,454,31,440,31,409,68,414,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1392,6356,464,4,hyperbolic
240,10,233,68,36124,10,143,20,163,22,139,17,137,18,100,29,108,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,988,4248,329,4,hyperbolic
415,12,403,25,21856,5,369,16,367,17,303,11,290,11,231,22,240,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,734,3108,244,4,hyperbolic
176,9,163,56,9027,5,116,17,118,14,116,11,115,12,88,21,89,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,564,2232,188,4,hyperbolic
636,15,599,25,82588,13,569,29,568,34,495,25,478,26,377,45,380,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1311,5810,437,4,hyperbolic
351,24,337,68,65344,16,231,36,237,39,212,34,203,35,175,54,179,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1502,6738,500,4,hyperbolic
15,5,15,23,701,1,15,5,15,6,8,3,8,3,11,7,11,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,271,1258,90,4,hyperbolic
48,6,45,41,2729,3,30,10,30,10,31,6,30,7,21,12,21,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,419,2012,139,4,hyperbolic
372,34,367,114,78941,24,293,54,294,57,241,49,234,49,228,80,222,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2190,10120,730,4,hyperbolic
8,5,8,27,500,2,8,7,8,8,8,5,8,5,8,10,8,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,357,1404,119,4,hyperbolic
878,19,843,80,88064,11,614,31,622,36,533,25,517,25,490,51,503,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1541,6856,513,4,hyperbolic
746,34,702,37,127394,22,559,67,580,88,401,47,386,47,453,124,453,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1951,8722,650,4,hyperbolic
150,11,147,62,9132,5,119,15,122,14,109,10,105,10,90,19,84,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,613,2694,204,4,hyperbolic
1558,34,1487,169,194654,33,1081,58,1106,72,1109,55,1075,55,916,103,920,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,7160,570,4,hyperbolic
679,17,646,107,62502,9,403,30,431,30,434,19,424,20,297,34,282,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1117,4700,372,4,hyperbolic
423,14,402,44,28749,11,288,18,288,19,275,15,261,15,231,28,233,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3668,288,4,hyperbolic
248,16,242,46,27029,14,244,21,240,31,174,19,170,19,199,39,192,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,817,3558,272,4,hyperbolic
1018,19,971,24,99012,10,938,31,967,38,824,22,800,24,749,51,734,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1299,5462,433,4,hyperbolic
9,4,9,14,157,1,8,5,8,5,7,3,7,3,7,6,7,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,153,648,51,4,hyperbolic
808,27,787,144,110332,17,703,40,704,67,656,50,629,52,508,68,495,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1687,7370,562,4,hyperbolic
54,48,48,75,29405,36,44,85,41,89,32,77,30,78,34,135,32,171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2669,12082,889,4,hyperbolic
1715,40,1582,233,244520,33,1449,59,1435,88,1262,73,1215,67,1023,108,1051,377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1874,7922,624,4,hyperbolic
633,20,626,53,98000,12,676,35,673,47,474,31,457,33,529,60,533,95,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1416,6070,472,4,hyperbolic
197,6,191,16,13804,5,97,14,96,14,107,11,99,10,76,21,76,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,668,2906,222,4,hyperbolic
567,17,547,75,52692,10,498,26,501,42,384,29,367,30,360,42,353,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,996,4046,332,4,hyperbolic
1155,67,1100,307,393128,49,826,114,836,144,804,103,789,105,691,208,691,451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3094,13910,1031,4,hyperbolic
30,2,27,30,1097,2,23,7,20,5,21,3,19,4,18,7,18,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,329,1596,109,4,hyperbolic
2212,49,1993,214,226646,21,1657,57,1762,89,1410,78,1365,73,1317,108,1272,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1797,7588,599,4,hyperbolic
2030,63,1860,314,460154,47,1688,124,1830,151,1248,97,1194,98,1365,208,1347,416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2492,11064,830,4,hyperbolic
86,95,83,85,73503,64,80,183,79,171,70,148,67,149,65,248,66,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4484,20392,1494,4,hyperbolic
1112,66,1066,110,290541,38,826,102,814,111,736,83,700,83,623,154,626,216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2723,11644,907,4,hyperbolic
987,20,921,77,101968,13,791,37,779,46,619,32,598,32,622,58,603,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1472,6660,490,4,hyperbolic
1089,62,1005,257,359328,42,802,109,846,99,668,78,646,79,578,138,599,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3021,12924,1007,4,hyperbolic
3401,47,3047,49,297074,30,2414,85,2452,111,2332,88,2268,85,1835,138,1753,180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1964,8576,654,4,hyperbolic
970,48,940,244,207921,32,823,97,829,97,680,75,655,73,624,126,625,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2475,10928,825,4,hyperbolic
144,5,138,14,10031,2,144,9,153,10,118,5,114,6,132,13,126,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,642,2814,214,4,hyperbolic
184,8,179,24,15220,6,165,16,162,17,121,13,118,14,107,23,111,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,744,3240,248,4,hyperbolic
160,2,152,42,4955,2,113,7,108,7,90,4,85,4,83,9,77,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,454,2040,151,4,hyperbolic
416,11,385,43,17496,10,197,25,197,25,220,26,210,20,162,35,160,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,830,3470,276,4,hyperbolic
1981,49,1908,289,429802,36,1938,90,1971,124,1490,87,1450,88,1394,151,1407,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2530,10968,843,4,hyperbolic
2029,33,1851,142,208508,20,1495,53,1517,72,1302,46,1257,49,1171,99,1143,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1636,7114,545,4,hyperbolic
735,23,694,124,112556,16,581,41,630,64,404,36,380,41,471,83,452,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1624,6628,541,4,hyperbolic
1026,44,968,209,271042,30,699,70,729,80,620,72,604,71,556,110,552,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2393,10410,797,4,hyperbolic
1218,33,1149,30,90242,9,1075,27,1069,39,907,65,876,65,747,52,750,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1281,5808,427,4,hyperbolic
195,11,181,101,26987,7,209,21,205,24,136,17,127,17,173,39,170,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1159,4888,386,4,hyperbolic
1245,93,1220,119,343084,70,1234,166,1221,179,943,156,901,157,955,265,965,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3325,14762,1108,4,hyperbolic
51,3,50,36,1681,3,35,10,35,9,30,6,24,6,19,11,19,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,417,1954,139,4,hyperbolic
1140,62,1090,322,332693,54,977,122,1021,139,678,116,655,116,731,195,715,460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3174,13926,1058,4,hyperbolic
27,5,27,45,1956,3,24,12,24,11,22,8,21,9,18,15,18,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,492,2320,164,4,hyperbolic
2545,58,2284,258,413869,35,1910,89,2101,144,1671,111,1621,125,1420,173,1420,383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2442,10460,814,4,hyperbolic
1344,55,1284,103,317261,33,1136,84,1123,94,933,74,908,75,909,127,907,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2704,11984,901,4,hyperbolic
1479,64,1368,197,358929,34,1103,88,1232,144,773,66,733,64,905,173,894,312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2322,9610,774,4,hyperbolic
46,4,44,45,3028,4,31,12,30,11,24,8,22,8,22,14,21,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,486,2004,162,4,hyperbolic
671,17,659,26,75429,11,603,28,653,36,520,27,498,26,455,47,475,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1310,5480,436,4,hyperbolic
1020,35,931,171,93319,16,750,35,757,42,677,44,656,45,601,56,591,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1137,4522,379,4,hyperbolic
32,3,32,32,1148,2,35,7,35,7,28,4,28,5,30,9,31,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,336,1484,112,4,hyperbolic
1481,44,1392,257,251447,34,1143,104,1133,113,908,68,874,66,908,149,904,406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1917,8092,639,4,hyperbolic
1483,44,1398,265,322768,36,1444,74,1464,103,966,62,923,63,1053,124,1040,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2440,10604,813,4,hyperbolic
473,9,455,27,29942,7,358,17,348,16,300,19,291,23,296,23,292,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,722,2864,240,4,hyperbolic
293,18,291,100,42074,14,196,30,197,34,209,27,198,28,157,45,161,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1141,4938,380,4,hyperbolic
1744,74,1707,154,472703,46,1825,109,1787,125,1338,122,1310,122,1248,167,1246,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2799,12300,933,4,hyperbolic
3,1,3,19,88,1,3,6,3,5,3,3,3,3,3,6,3,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,263,1320,87,4,hyperbolic
2258,21,1982,52,150034,11,1595,33,1590,52,1297,28,1254,29,1025,63,1045,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1414,5958,471,4,hyperbolic
223,6,208,16,13088,6,164,14,160,12,145,10,136,10,104,17,108,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,667,2684,222,4,hyperbolic
759,55,688,137,198394,39,526,81,536,91,467,81,454,82,397,132,394,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2228,9864,742,4,hyperbolic
2234,49,2030,238,248920,28,1943,67,2054,105,1501,62,1441,78,1402,121,1430,383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1829,7492,609,4,hyperbolic
224,2,199,27,3344,2,141,8,163,6,97,4,88,4,83,9,86,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,340,1308,113,4,hyperbolic
797,126,776,359,260497,51,772,111,767,133,588,147,563,155,637,183,637,362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2422,10616,807,4,hyperbolic
760,30,700,32,78910,13,381,57,383,52,383,52,354,41,280,58,295,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1311,5608,437,4,hyperbolic
622,55,581,200,183826,32,459,52,451,60,440,52,428,51,383,81,376,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2372,10744,790,4,hyperbolic
899,18,856,164,86040,24,723,45,718,47,619,30,594,30,532,63,529,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1204,5318,401,4,hyperbolic
2268,63,2145,54,454036,45,1934,125,1916,173,1556,94,1502,94,1604,220,1611,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2588,11614,862,4,hyperbolic
1058,68,986,196,347510,34,919,107,1054,127,682,79,660,79,780,163,772,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2898,12526,966,4,hyperbolic
1168,87,1132,220,559022,76,1046,186,1113,209,731,161,710,162,840,291,836,421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4071,17576,1357,4,hyperbolic
2842,64,2675,270,516350,39,2577,88,2743,122,2067,98,1992,102,2025,146,1997,358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2508,10792,836,4,hyperbolic
114,6,113,58,6742,5,84,15,80,14,72,14,66,11,60,19,58,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,504,2084,168,4,hyperbolic
2749,93,2564,161,556335,73,2237,173,2377,181,1943,159,1887,159,1807,251,1735,331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3380,14426,1126,4,hyperbolic
2053,92,1892,295,799225,58,1604,161,1638,218,1134,127,1086,128,1404,279,1392,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3559,15298,1186,4,hyperbolic
2222,73,1938,314,265511,40,1704,66,1728,95,1274,116,1212,131,1155,135,1161,387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1897,7892,632,4,hyperbolic
1108,27,1033,85,141730,22,852,55,868,74,705,44,669,42,668,97,667,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1515,6252,505,4,hyperbolic
894,32,814,65,102451,17,603,43,628,49,498,38,471,38,522,68,515,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1459,6394,486,4,hyperbolic
2338,72,2195,313,588334,49,1866,125,1864,163,1660,98,1603,97,1424,198,1461,456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3084,13420,1028,4,hyperbolic
1791,57,1645,52,381805,37,1449,87,1462,120,1048,80,1008,79,1068,135,1057,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2564,10872,854,4,hyperbolic
1702,78,1621,95,378083,50,1754,131,1759,162,1220,108,1178,109,1257,197,1221,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2687,11884,895,4,hyperbolic
2447,79,2399,273,638889,58,2423,156,2487,214,2053,130,2008,131,2057,256,2001,474,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2990,13238,996,4,hyperbolic
2479,84,2390,71,487701,50,2326,121,2357,156,1968,109,1926,110,1657,185,1694,216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2614,11034,871,4,hyperbolic
1469,46,1403,122,256708,32,1208,74,1254,102,1050,71,1004,70,936,122,948,246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2180,9110,726,4,hyperbolic
5229,86,4841,239,738952,51,4235,134,4563,203,3863,135,3772,138,3185,265,3193,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2908,12888,969,4,hyperbolic
640,23,597,59,108603,18,450,46,453,51,407,36,394,36,327,62,320,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1458,6226,486,4,hyperbolic
2764,148,2633,170,527533,37,2829,108,2866,144,2287,195,2226,208,2191,190,2202,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2822,12050,940,4,hyperbolic
1706,83,1608,68,463001,66,1630,130,1717,149,1181,117,1131,118,1273,216,1246,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2623,11238,874,4,hyperbolic
2851,172,2810,306,1005132,100,2342,242,2380,370,2437,300,2400,296,1942,475,1918,647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4150,18078,1383,4,hyperbolic
227,7,222,19,13174,4,135,15,133,13,132,13,124,13,101,19,105,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,669,2670,223,4,hyperbolic
2000,61,1909,116,450438,43,1450,113,1469,129,1337,94,1307,94,1208,183,1196,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2724,12334,908,4,hyperbolic
213,5,184,55,6246,2,138,8,139,7,135,7,125,7,85,10,87,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,520,2540,173,4,hyperbolic
263,4,257,66,11697,3,197,10,204,10,165,6,154,6,158,12,160,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,581,2556,193,4,hyperbolic
978,35,943,171,147964,18,993,42,996,62,675,45,638,45,707,78,703,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1675,7350,558,4,hyperbolic
3243,70,3056,255,458849,56,2989,123,2999,177,2333,109,2263,109,2230,210,2269,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2427,10628,809,4,hyperbolic
720,23,705,90,113820,19,503,36,526,49,484,33,472,32,380,70,368,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1563,6914,521,4,hyperbolic
2107,120,2029,403,795451,86,1804,198,1848,208,1482,195,1424,185,1384,293,1365,701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3770,15998,1256,4,hyperbolic
13,191,13,239,25954,172,13,410,13,419,12,371,11,369,11,599,11,660,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6518,29432,2172,4,hyperbolic
2796,56,2636,333,473305,47,2545,94,2569,135,2095,80,2043,82,1876,160,1869,378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2524,11074,841,4,hyperbolic
1765,66,1716,293,272835,39,1629,82,1624,105,1285,66,1273,67,1091,127,1148,355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2514,11256,838,4,hyperbolic
2228,94,2060,351,624927,67,1725,162,1744,191,1435,142,1395,143,1346,259,1358,520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3193,13530,1064,4,hyperbolic
325,9,302,48,25730,6,219,17,240,22,194,16,181,14,158,28,156,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3744,288,4,hyperbolic
2191,67,2039,252,535967,52,2052,140,2053,177,1705,110,1645,111,1716,223,1670,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2971,13326,990,4,hyperbolic
199,8,197,21,15546,4,147,12,145,13,136,9,136,9,128,17,128,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,720,3008,240,4,hyperbolic
13,192,13,604,25118,168,13,420,13,403,13,352,11,363,11,608,11,1037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,31802,2294,4,hyperbolic
152,6,152,32,13612,3,132,11,125,11,113,7,112,8,95,16,104,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,771,3320,257,4,hyperbolic
32,5,32,39,1311,3,23,9,23,9,23,6,23,6,19,12,19,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,420,1800,140,4,hyperbolic
1172,37,1145,157,165951,18,1243,43,1233,59,867,37,827,40,951,86,940,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,7730,582,4,hyperbolic
1962,57,1810,181,185089,25,1802,65,1796,94,1383,75,1333,74,1368,122,1364,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1656,7162,552,4,hyperbolic
3429,67,3157,104,533522,59,3017,153,3042,181,2483,117,2430,118,2294,241,2304,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2687,11730,895,4,hyperbolic
703,11,641,92,53994,7,500,20,497,23,469,20,449,16,357,31,357,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1102,4660,367,4,hyperbolic
3245,73,3038,328,680755,43,2481,135,2539,167,2318,109,2257,109,1904,227,1943,476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3077,12700,1025,4,hyperbolic
887,34,848,142,130833,22,855,61,841,63,635,54,616,53,650,85,677,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,7590,571,4,hyperbolic
240,4,222,21,17132,3,118,10,118,10,122,7,112,7,93,13,97,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,710,3054,236,4,hyperbolic
2262,48,2139,248,399203,33,2179,91,2229,125,1628,72,1596,75,1771,144,1777,360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2432,11080,810,4,hyperbolic
1983,98,1906,82,608493,70,1600,146,1624,159,1434,134,1383,134,1231,235,1207,237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3251,14056,1083,4,hyperbolic
2286,69,2094,160,515718,52,2313,125,2339,152,1662,123,1613,114,1745,210,1706,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2809,12086,936,4,hyperbolic
94,5,91,44,3845,4,67,12,66,11,55,9,54,9,48,16,49,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,440,1802,146,4,hyperbolic
151,6,144,28,8483,4,133,11,125,11,118,8,113,8,115,16,115,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,778,3562,194,4,hyperbolic
0,5,0,14,0,1,0,5,0,4,0,2,0,2,0,5,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,138,606,34,4,hyperbolic
257,9,220,32,11475,6,150,14,141,14,132,12,126,13,99,20,101,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,798,3358,199,4,hyperbolic
86,8,85,19,5373,5,55,14,54,14,50,15,49,12,38,20,39,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,684,3162,171,4,hyperbolic
386,13,357,91,34979,10,227,24,238,23,240,19,233,19,180,33,173,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1118,4728,279,4,hyperbolic
12,6,12,49,473,2,12,7,12,6,11,4,10,5,10,9,10,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,518,2340,129,4,hyperbolic
67,12,67,61,5040,10,59,18,59,16,49,13,41,14,40,22,38,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,638,2662,159,4,hyperbolic
22,9,21,42,990,5,22,11,22,10,17,7,17,7,16,14,18,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,434,1730,108,4,hyperbolic
289,14,260,75,19339,6,218,17,229,19,190,13,186,13,173,24,172,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1033,4736,258,4,hyperbolic
0,5,0,14,0,1,0,6,0,6,0,3,0,3,0,7,0,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,124,592,31,4,hyperbolic
32,6,32,17,570,1,11,6,11,6,18,3,17,4,9,7,9,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,217,832,54,4,hyperbolic
55,8,53,40,2292,4,51,12,52,12,43,9,41,12,43,18,44,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,447,1928,111,4,hyperbolic
87,8,80,50,3360,5,78,17,75,17,63,10,63,10,60,18,58,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,507,2322,126,4,hyperbolic
337,7,316,23,9885,3,246,11,260,12,133,7,127,8,153,15,149,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,712,3192,178,4,hyperbolic
76,9,72,19,4017,7,58,17,55,17,52,15,50,14,51,25,48,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,700,3272,175,4,hyperbolic
72,24,72,28,9052,12,64,30,64,30,52,26,52,26,52,44,53,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1324,6174,331,4,hyperbolic
311,11,306,39,16073,7,215,19,218,20,212,16,213,16,182,28,183,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,820,3382,205,4,hyperbolic
89,9,89,24,7507,6,93,16,92,16,73,14,63,13,54,23,59,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,749,3030,187,4,hyperbolic
108,10,104,19,8110,6,76,17,75,17,59,14,57,14,56,24,55,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,697,2864,174,4,hyperbolic
7,5,7,18,69,1,6,6,9,5,7,3,7,3,6,8,6,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,125,574,31,4,hyperbolic
201,14,196,77,22433,12,176,26,175,21,135,17,130,18,109,30,111,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1001,4474,250,4,hyperbolic
180,29,178,110,24273,19,157,39,152,36,133,25,133,26,125,41,129,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1141,5004,285,4,hyperbolic
181,19,176,140,17920,15,146,45,153,46,128,39,122,30,113,51,112,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1215,5250,303,4,hyperbolic
110,7,104,16,7030,5,69,13,69,13,66,11,62,11,46,18,45,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,679,2694,169,4,hyperbolic
129,6,110,41,4652,3,62,9,61,9,57,6,51,7,53,12,48,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,477,2092,119,4,hyperbolic
159,7,156,54,5074,3,103,11,103,11,95,8,86,8,60,15,58,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,604,2462,151,4,hyperbolic
151,11,145,20,9301,11,81,17,81,18,84,15,74,15,65,24,60,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,695,3072,173,4,hyperbolic
104,7,97,16,5138,4,73,11,69,10,57,8,53,9,59,16,58,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,664,2864,166,4,hyperbolic
179,7,171,38,12422,4,162,13,161,13,145,10,137,10,134,18,136,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,845,3702,211,4,hyperbolic
30,6,30,19,413,1,22,4,21,4,16,2,13,2,13,6,13,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,258,984,64,4,hyperbolic
70,9,66,56,3559,5,51,10,52,11,47,7,37,8,31,14,30,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,600,2588,150,4,hyperbolic
123,12,113,40,8628,4,78,12,79,12,66,9,63,9,64,15,63,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,833,3456,208,4,hyperbolic
179,9,176,17,9819,8,111,15,108,16,104,13,101,14,87,23,91,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,685,2800,171,4,hyperbolic
50,6,46,23,1033,2,49,7,49,7,25,5,23,5,27,9,28,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,298,1270,74,4,hyperbolic
199,10,187,18,6679,5,131,15,133,14,141,12,132,12,97,21,96,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,684,3116,171,4,hyperbolic
239,16,233,75,24836,12,162,29,169,30,134,32,129,25,117,41,119,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1020,4586,255,4,hyperbolic
290,7,280,20,12314,3,230,10,217,13,196,7,189,7,194,16,195,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,704,2960,176,4,hyperbolic
390,7,371,30,19311,4,339,11,329,13,248,8,239,8,196,16,188,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,768,3078,192,4,hyperbolic
2,6,2,14,14,2,2,5,2,5,2,3,2,3,2,7,2,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,118,452,29,4,hyperbolic
223,11,216,40,16672,8,147,27,159,22,103,17,97,17,105,31,105,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,818,3444,204,4,hyperbolic
155,8,150,56,6961,4,88,12,83,12,91,9,83,10,68,17,66,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,608,2548,152,4,hyperbolic
155,9,151,19,9846,6,127,16,120,17,119,13,114,13,99,23,102,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,689,2974,172,4,hyperbolic
52,6,52,25,962,2,30,6,29,6,33,4,28,4,17,8,20,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,341,1550,85,4,hyperbolic
92,7,91,21,6316,3,72,10,71,11,58,7,56,8,46,14,46,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,717,3170,179,4,hyperbolic
78,6,78,52,3845,3,39,8,41,7,36,6,36,5,32,9,33,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,579,2418,144,4,hyperbolic
388,10,371,55,23914,5,268,14,259,17,253,13,244,13,204,24,200,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,915,3870,228,4,hyperbolic
223,7,188,66,5929,4,147,12,143,12,113,9,102,10,114,17,104,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,612,2592,153,4,hyperbolic
87,10,84,58,3787,3,72,8,71,9,59,7,55,7,33,12,32,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,585,2760,146,4,hyperbolic
126,8,124,51,11367,6,87,15,84,15,80,13,76,13,65,22,67,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,920,3956,230,4,hyperbolic
37,6,35,23,627,2,31,8,31,8,22,5,21,7,23,14,23,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,310,1260,77,4,hyperbolic
144,6,142,62,5453,4,99,11,95,9,106,6,100,6,61,12,60,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,593,2662,148,4,hyperbolic
74,2,71,40,2785,2,39,6,36,5,42,3,35,3,32,7,30,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,449,1912,112,4,hyperbolic
255,45,251,159,56496,26,209,56,202,57,165,51,164,50,157,86,153,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2330,10126,582,4,hyperbolic
275,28,262,70,50850,19,217,45,220,45,161,40,157,41,156,66,152,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2072,9290,518,4,hyperbolic
230,14,218,25,14238,6,137,17,151,17,156,14,144,14,120,24,116,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,750,3020,187,4,hyperbolic
943,37,888,96,148109,22,552,57,569,70,604,59,596,51,469,89,472,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2129,9240,532,4,hyperbolic
605,29,588,108,89772,19,528,42,540,45,433,38,420,38,416,63,399,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1640,7130,410,4,hyperbolic
518,33,480,112,69283,25,298,53,315,53,287,47,269,47,222,77,227,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1663,7626,415,4,hyperbolic
372,8,359,57,22293,6,272,18,275,19,211,12,203,12,191,24,187,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,916,3970,229,4,hyperbolic
998,13,875,107,43253,15,450,28,490,30,424,21,409,21,336,41,342,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1188,5190,297,4,hyperbolic
667,16,600,70,29247,8,418,24,409,23,389,17,364,18,254,33,255,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,933,4124,233,4,hyperbolic
316,31,310,73,62894,22,222,64,217,52,223,46,219,47,183,76,181,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2079,9594,519,4,hyperbolic
607,19,565,147,45288,22,474,33,465,35,385,39,361,30,356,50,350,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1264,5684,316,4,hyperbolic
178,13,171,66,8170,9,129,15,128,15,124,11,119,11,92,20,92,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,615,2576,153,4,hyperbolic
211,12,205,24,11510,5,182,14,180,18,144,11,132,11,120,20,118,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,731,3048,182,4,hyperbolic
249,12,240,47,15821,10,162,26,160,27,135,22,124,22,124,39,124,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,895,3740,223,4,hyperbolic
530,29,528,175,83645,17,670,37,664,45,479,32,470,31,488,61,495,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1673,7950,418,4,hyperbolic
536,15,511,22,57073,9,406,23,413,29,345,23,325,23,298,38,295,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1284,5526,321,4,hyperbolic
424,52,388,68,62434,28,276,64,274,63,226,57,217,57,186,92,191,147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2043,8958,510,4,hyperbolic
542,22,517,106,75276,13,349,34,346,37,318,30,301,31,249,51,254,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1605,6682,401,4,hyperbolic
113,6,113,17,5652,5,108,14,108,14,91,11,87,11,92,19,92,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,681,2864,170,4,hyperbolic
842,26,762,121,87832,17,512,46,514,42,443,36,411,36,355,60,367,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1690,7296,422,4,hyperbolic
503,20,460,68,25895,11,267,25,263,26,273,24,262,24,207,37,204,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1007,4188,251,4,hyperbolic
224,12,221,72,19343,11,170,31,165,38,146,36,141,29,109,35,116,95,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1011,4364,252,4,hyperbolic
560,16,521,53,49184,13,359,30,391,33,369,28,346,28,284,47,275,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1440,6150,360,4,hyperbolic
549,22,493,95,70343,15,384,35,387,38,317,34,304,32,321,54,322,120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1563,6702,390,4,hyperbolic
107,7,102,56,4746,5,85,15,80,12,88,10,86,10,66,18,66,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,613,2742,153,4,hyperbolic
39,6,39,61,2221,3,25,11,25,9,24,7,22,7,19,12,19,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,536,2576,134,4,hyperbolic
39,6,38,29,1107,3,31,10,28,10,24,7,21,7,23,13,21,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,375,1552,93,4,hyperbolic
618,15,590,22,57783,9,408,23,399,27,422,23,407,24,346,40,346,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5298,322,4,hyperbolic
62,6,60,43,2541,4,42,12,40,12,39,9,36,9,36,16,37,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,493,2034,123,4,hyperbolic
48,57,41,72,17689,33,45,90,44,78,39,74,37,75,35,113,35,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2660,11842,665,4,hyperbolic
50,4,50,38,1583,2,31,7,31,6,31,4,25,5,22,9,21,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,401,1866,100,4,hyperbolic
523,14,515,40,58940,12,396,26,401,28,356,23,343,24,321,39,314,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1366,5842,341,4,hyperbolic
373,13,350,60,24393,12,268,26,275,35,241,29,233,24,151,53,158,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,957,3844,239,4,hyperbolic
273,13,261,22,29780,9,217,22,220,24,199,19,196,19,148,36,150,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1287,5724,321,4,hyperbolic
531,15,485,65,57504,12,358,29,379,32,292,23,279,24,291,41,286,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1481,6526,370,4,hyperbolic
539,37,524,126,73994,28,377,65,376,64,351,59,341,60,278,95,277,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2220,9438,555,4,hyperbolic
386,36,383,139,61042,24,235,38,238,45,207,34,205,34,190,70,193,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1638,6840,409,4,hyperbolic
1140,32,1024,35,67988,18,771,40,778,44,684,37,647,38,575,62,568,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1340,5984,335,4,hyperbolic
79,5,77,42,2357,3,51,11,57,10,44,7,39,7,45,14,40,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,489,2062,122,4,hyperbolic
211,9,194,62,8885,6,126,15,120,16,113,12,99,12,81,23,83,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,623,2574,155,4,hyperbolic
235,8,228,43,12627,6,193,13,188,15,151,11,144,11,128,19,129,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,851,3880,212,4,hyperbolic
620,24,615,88,79456,17,548,36,543,51,469,32,446,32,430,60,421,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1566,6674,391,4,hyperbolic
139,40,134,171,46925,31,122,84,116,82,96,63,91,64,86,112,86,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2357,10266,589,4,hyperbolic
525,35,513,176,115723,29,352,72,355,85,367,64,358,63,283,113,290,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2345,10494,586,4,hyperbolic
20,4,20,23,671,1,20,5,20,5,12,3,10,3,10,6,10,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,324,1552,81,4,hyperbolic
4,4,4,17,109,1,4,5,4,5,2,3,2,3,2,7,2,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,214,926,53,4,hyperbolic
538,24,529,141,56754,16,445,51,453,40,389,30,380,31,358,56,366,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1271,5270,317,4,hyperbolic
479,29,465,54,73920,20,339,49,337,51,280,47,269,43,263,70,260,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1998,8516,499,4,hyperbolic
67,3,67,32,1870,2,60,8,60,6,55,4,51,5,50,9,47,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,405,1802,101,4,hyperbolic
363,21,361,43,42340,16,314,38,317,40,312,33,305,34,256,58,261,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1397,6652,349,4,hyperbolic
1019,45,950,48,237373,31,781,89,839,92,594,66,562,67,620,126,620,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2585,11176,646,4,hyperbolic
369,6,336,32,19060,5,217,15,220,14,198,11,183,11,153,20,151,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,792,3068,198,4,hyperbolic
170,4,156,14,8987,3,105,9,100,8,100,6,91,6,73,11,69,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,647,2698,161,4,hyperbolic
567,63,519,56,133350,43,402,114,418,88,334,81,320,83,298,127,276,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2610,11682,652,4,hyperbolic
2142,56,2005,267,292925,44,1672,96,1692,110,1463,92,1443,92,1227,165,1207,400,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2555,10982,638,4,hyperbolic
494,23,475,126,81595,15,342,47,335,52,271,33,262,34,254,62,248,153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1631,7160,407,4,hyperbolic
462,12,450,126,38939,9,345,22,337,25,326,19,318,19,266,34,267,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1121,4770,280,4,hyperbolic
420,18,401,28,50357,13,229,30,244,33,222,27,218,27,191,47,188,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1321,5888,330,4,hyperbolic
533,59,521,242,142176,42,427,90,443,98,375,85,368,85,328,144,326,329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2493,11300,623,4,hyperbolic
805,22,787,81,73442,18,667,41,662,46,570,36,545,37,508,63,492,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1529,6632,382,4,hyperbolic
524,22,484,123,71351,14,302,33,326,36,359,38,355,35,240,51,258,161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1674,7118,418,4,hyperbolic
161,10,157,33,8683,8,124,21,123,23,117,16,117,17,116,28,116,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,759,3486,189,4,hyperbolic
78,4,77,55,5126,2,71,9,70,7,55,5,55,5,60,10,62,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,584,2516,146,4,hyperbolic
825,25,773,33,137460,21,438,43,431,50,454,39,438,39,330,68,336,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1937,8018,484,4,hyperbolic
23,3,22,27,810,3,27,10,27,8,18,6,18,7,21,12,21,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,369,1532,92,4,hyperbolic
139,2,115,31,2452,2,79,7,77,6,69,4,61,4,50,11,48,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1696,99,4,hyperbolic
423,10,415,127,45886,8,319,20,312,24,305,16,291,17,236,32,232,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1163,4834,290,4,hyperbolic
562,85,556,213,195432,67,539,153,533,156,415,144,405,144,424,228,422,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3518,15350,879,4,hyperbolic
556,30,544,180,97340,23,501,60,522,62,466,43,458,44,390,78,379,283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,7466,443,4,hyperbolic
435,19,428,43,50570,12,414,27,419,32,352,27,335,27,302,42,287,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1373,5480,343,4,hyperbolic
129,8,124,21,7962,7,97,25,95,18,83,15,80,16,78,27,78,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,702,2850,175,4,hyperbolic
1299,50,1246,160,200825,37,930,70,920,73,963,62,922,63,693,101,694,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2274,9370,568,4,hyperbolic
153,4,145,57,5942,2,123,9,120,8,97,5,89,6,80,10,86,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,583,2218,145,4,hyperbolic
1220,39,1155,92,176131,25,705,41,720,51,679,40,658,40,510,66,510,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2118,9014,529,4,hyperbolic
889,21,845,127,71981,28,591,42,590,52,523,36,502,37,475,68,476,241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1278,5224,319,4,hyperbolic
352,12,334,43,17952,6,238,13,238,14,236,10,226,10,184,19,183,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,845,3498,211,4,hyperbolic
117,12,117,53,11703,17,128,25,127,25,94,21,94,21,98,36,93,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,958,4072,239,4,hyperbolic
879,18,828,70,72872,16,773,31,772,38,565,31,533,30,547,50,533,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1489,6086,372,4,hyperbolic
1636,68,1590,258,222280,60,1348,99,1329,114,1203,94,1167,94,971,155,971,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2472,11098,618,4,hyperbolic
2221,49,1988,180,278111,29,1587,74,1581,99,1480,71,1432,69,1337,121,1331,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2323,9666,580,4,hyperbolic
61,4,60,14,4043,2,56,9,55,7,52,6,45,5,34,10,32,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,643,2770,160,4,hyperbolic
331,13,320,46,34058,10,219,23,215,24,191,20,181,20,162,34,154,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1418,6070,354,4,hyperbolic
852,24,792,174,119907,18,620,47,606,56,609,39,598,45,486,72,470,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1809,7844,452,4,hyperbolic
663,19,621,122,45143,15,460,36,475,38,478,31,458,31,370,54,374,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1273,5602,318,4,hyperbolic
595,16,560,55,25421,10,403,26,446,25,394,20,379,27,313,47,316,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,894,3540,223,4,hyperbolic
537,31,517,190,79669,23,359,52,375,53,306,47,301,47,244,77,236,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1789,7338,447,4,hyperbolic
51,5,50,42,2011,3,36,10,34,10,29,7,26,8,25,13,26,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,483,2052,120,4,hyperbolic
1194,50,1126,242,220334,32,932,84,939,113,801,67,784,68,752,128,742,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2528,11468,632,4,hyperbolic
1039,22,939,71,62091,13,596,30,669,36,781,34,753,57,536,55,539,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1494,6776,373,4,hyperbolic
14,2,14,21,382,2,11,8,10,6,9,4,8,4,9,8,9,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,286,1268,71,4,hyperbolic
4784,102,4065,342,266580,51,2928,117,2979,141,3286,151,3248,150,2008,188,1956,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2420,10824,605,4,hyperbolic
535,43,523,107,105235,30,395,71,407,69,314,62,300,63,275,102,276,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2173,9168,543,4,hyperbolic
1803,63,1653,188,368805,32,1367,112,1378,147,1192,96,1144,90,1105,169,1128,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2880,12594,720,4,hyperbolic
1107,73,1063,311,252832,57,909,132,948,130,714,117,682,118,696,212,706,441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3126,14096,781,4,hyperbolic
1192,36,1134,182,127991,35,856,81,896,88,800,57,764,58,599,141,606,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1791,7534,447,4,hyperbolic
17,125,17,157,20442,95,17,230,17,230,15,198,14,198,14,334,14,396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,24106,1302,4,hyperbolic
1179,34,1097,182,134122,21,858,35,920,43,749,40,718,40,646,68,642,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1802,7540,450,4,hyperbolic
707,31,685,98,115773,26,487,60,483,58,419,60,398,65,350,85,341,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2151,8654,537,4,hyperbolic
58,2,55,36,2713,2,29,7,28,5,28,3,22,4,20,7,20,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,449,1968,112,4,hyperbolic
2193,54,2094,255,327355,35,1976,80,1953,115,1478,73,1462,73,1255,157,1279,352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2528,10892,632,4,hyperbolic
1261,115,1223,245,304456,68,970,147,978,151,908,143,880,143,744,218,765,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3564,15432,891,4,hyperbolic
1582,71,1365,319,308117,50,1187,142,1222,174,919,106,895,107,929,224,931,476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3165,13682,791,4,hyperbolic
1320,31,1253,174,151380,19,1112,43,1090,60,915,38,916,40,888,77,899,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1868,8426,467,4,hyperbolic
1362,55,1286,160,195993,25,984,54,1014,80,855,58,828,59,684,94,678,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2192,9502,548,4,hyperbolic
335,13,324,110,37669,16,209,37,196,32,209,21,202,22,173,36,161,133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1247,5442,311,4,hyperbolic
389,21,369,144,29402,14,267,37,274,30,238,26,226,27,183,42,183,161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1259,5750,314,4,hyperbolic
284,11,272,65,8389,9,256,16,251,15,190,15,178,15,139,21,138,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,573,2414,143,4,hyperbolic
141,10,134,57,6541,9,80,15,88,14,101,12,90,11,64,20,65,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,572,2448,143,4,hyperbolic
142,11,128,34,12483,9,117,22,115,22,109,19,105,19,88,32,87,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,828,3568,207,4,hyperbolic
907,17,854,67,84287,13,745,33,755,43,611,29,592,32,580,57,570,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1492,6272,373,4,hyperbolic
277,12,261,43,17624,9,275,23,272,23,231,19,224,25,199,33,195,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,827,3496,206,4,hyperbolic
1108,101,1076,241,257151,77,732,195,749,170,657,173,625,174,561,248,545,415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4127,17974,1031,4,hyperbolic
1669,78,1593,72,438755,53,1258,116,1335,137,1131,111,1102,111,905,194,892,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3241,14002,810,4,hyperbolic
1544,41,1500,127,217481,26,1469,68,1526,81,1284,59,1234,56,1076,109,1095,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2201,9304,550,4,hyperbolic
338,10,304,136,31659,8,206,21,218,21,165,16,160,17,122,29,130,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1216,5464,304,4,hyperbolic
3553,53,3133,211,299423,30,2243,88,2359,132,2586,85,2516,71,1820,144,1784,322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2373,10092,593,4,hyperbolic
444,17,430,25,47395,14,358,29,351,30,299,26,286,26,267,43,272,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1315,5972,328,4,hyperbolic
579,12,534,137,55163,10,397,24,413,27,380,24,364,25,328,36,342,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1219,5040,304,4,hyperbolic
3664,84,3280,264,446717,38,2281,97,2347,129,2313,104,2236,107,1647,164,1696,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3016,12824,754,4,hyperbolic
1399,16,1271,26,62016,10,986,27,981,36,959,27,908,29,720,43,720,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1286,5346,321,4,hyperbolic
591,17,577,160,43825,10,460,36,474,36,365,26,352,20,315,39,333,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1240,5730,310,4,hyperbolic
2906,64,2752,283,462968,45,2140,122,2166,152,2387,107,2340,112,1664,211,1616,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3038,13404,759,4,hyperbolic
2017,58,1758,176,275115,31,1749,76,1819,121,1330,80,1279,72,1392,126,1382,337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2263,9514,565,4,hyperbolic
62,9,57,51,1949,4,39,13,38,12,42,9,32,9,32,16,30,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,503,1982,125,4,hyperbolic
898,48,836,61,132194,25,650,65,660,75,602,54,588,54,520,101,536,137,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1982,8654,495,4,hyperbolic
30,4,30,29,805,2,26,8,26,8,22,5,19,5,19,10,19,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,350,1402,87,4,hyperbolic
1882,61,1785,197,210440,38,1683,94,1675,124,1316,104,1313,107,1120,163,1085,368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2364,10158,591,4,hyperbolic
246,9,238,47,12450,6,262,15,258,16,207,11,196,12,165,21,161,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,859,3654,214,4,hyperbolic
978,17,828,121,47743,9,648,25,639,38,623,22,604,24,500,40,428,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1222,5142,305,4,hyperbolic
123,13,123,17,8425,7,96,13,95,15,74,10,71,11,58,17,58,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,671,2932,167,4,hyperbolic
1126,50,1003,207,105865,19,553,51,618,57,693,50,630,51,459,72,434,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,8172,464,4,hyperbolic
1678,132,1611,366,455761,74,1352,155,1380,161,1252,242,1206,235,898,244,890,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3686,16408,921,4,hyperbolic
1112,33,1032,152,118885,26,772,78,795,71,743,52,720,52,598,95,606,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,7656,428,4,hyperbolic
1514,42,1371,64,178043,28,1097,71,1119,74,933,57,881,58,850,105,852,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2027,8244,506,4,hyperbolic
2535,79,2372,127,370690,56,1889,123,1916,140,1513,113,1449,115,1296,190,1308,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2749,12008,687,4,hyperbolic
276,13,247,22,12785,7,193,19,187,17,165,14,155,15,150,24,143,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,694,2858,173,4,hyperbolic
158,7,154,44,12872,6,108,14,114,14,103,9,103,9,80,19,82,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,839,3614,209,4,hyperbolic
1724,40,1658,213,248166,33,1531,77,1531,99,1269,70,1234,63,1098,133,1099,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2400,10206,600,4,hyperbolic
1116,25,1013,199,128001,33,720,48,788,52,726,46,703,45,570,84,577,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1890,7944,472,4,hyperbolic
2359,84,2163,178,507327,64,1891,144,1916,160,1507,156,1443,157,1399,222,1380,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,14624,856,4,hyperbolic
15,2,15,25,477,1,15,6,15,5,12,3,11,3,11,6,11,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,326,1354,81,4,hyperbolic
591,28,573,183,111084,19,441,47,454,54,397,44,382,43,341,76,339,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,7762,466,4,hyperbolic
2084,79,1948,398,611370,87,1554,141,1582,170,1306,132,1253,134,1225,244,1215,552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3732,16216,933,4,hyperbolic
235,10,233,64,17363,8,175,17,178,18,151,15,145,15,132,26,133,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,988,4412,247,4,hyperbolic
686,25,644,129,89418,15,497,40,505,50,502,39,489,39,418,69,423,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1678,7138,419,4,hyperbolic
1120,79,1090,317,328563,62,1042,138,1039,138,799,126,775,128,725,208,750,460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3135,13680,783,4,hyperbolic
1239,35,1111,60,148123,26,829,63,849,77,698,61,657,57,592,102,574,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2017,8412,504,4,hyperbolic
226,14,213,86,14962,8,164,28,161,23,131,15,129,15,128,26,126,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1047,4600,261,4,hyperbolic
37,7,36,19,879,3,34,8,34,8,32,6,29,6,26,12,25,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,713,3006,71,4,hyperbolic
0,5,0,16,0,1,0,5,0,5,0,2,0,3,0,6,0,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,202,918,20,4,hyperbolic
0,5,0,14,0,1,0,5,0,5,0,3,0,3,0,7,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,125,566,12,4,hyperbolic
52,14,52,91,2471,9,46,28,42,21,34,24,34,18,36,30,35,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1067,4436,106,4,hyperbolic
1,5,1,13,2,1,1,5,1,5,1,3,1,3,1,7,1,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,119,480,11,4,hyperbolic
74,14,74,91,3617,8,66,14,64,14,49,11,43,12,35,20,35,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1095,4542,109,4,hyperbolic
8,8,8,16,349,6,8,13,8,11,7,9,7,9,7,16,7,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,672,2996,67,4,hyperbolic
184,25,181,93,6131,11,147,35,146,27,115,23,106,23,98,38,95,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1086,4386,108,4,hyperbolic
118,28,102,146,5289,13,98,39,103,30,63,26,59,27,57,51,58,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1271,5478,127,4,hyperbolic
24,6,22,21,141,2,21,7,19,7,20,4,17,4,15,9,16,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,285,1280,28,4,hyperbolic
37,9,37,39,1507,6,26,18,24,14,23,12,19,13,20,20,21,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,864,3770,86,4,hyperbolic
28,6,25,14,607,2,25,9,26,8,21,6,20,6,20,11,21,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2650,65,4,hyperbolic
124,12,122,83,5384,10,118,23,117,23,107,20,103,20,91,33,92,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1130,4950,113,4,hyperbolic
115,12,109,67,4658,9,64,21,60,26,64,17,55,17,37,28,41,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1004,4194,100,4,hyperbolic
29,6,29,14,623,2,27,8,27,7,22,5,18,5,19,10,20,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,647,2460,64,4,hyperbolic
55,10,55,89,2926,8,44,16,40,15,42,13,37,13,32,21,35,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1158,4846,115,4,hyperbolic
146,10,124,56,3049,4,110,12,116,12,115,12,100,9,81,18,84,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,910,3902,91,4,hyperbolic
155,16,149,56,3296,7,99,17,110,17,87,14,82,14,64,23,62,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,987,4630,98,4,hyperbolic
15,5,15,25,108,1,11,5,9,5,11,3,10,3,8,6,8,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,325,1276,32,4,hyperbolic
13,6,13,22,123,2,13,8,13,8,8,5,6,6,6,11,6,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,318,1370,31,4,hyperbolic
22,7,22,32,271,3,15,9,14,8,16,6,13,6,14,11,14,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,373,1448,37,4,hyperbolic
82,14,78,68,3146,16,61,36,59,32,53,28,48,29,48,36,47,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1016,4710,101,4,hyperbolic
31,6,30,35,423,2,36,7,36,6,27,4,25,4,24,8,24,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,459,1902,45,4,hyperbolic
29,11,29,40,1371,6,22,19,19,15,14,17,13,13,14,25,14,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,867,3804,86,4,hyperbolic
13,7,10,31,213,2,13,10,13,7,9,5,8,5,8,10,8,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,418,1694,41,4,hyperbolic
13,7,13,37,272,2,11,7,11,7,10,5,9,5,10,10,10,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,474,1988,47,4,hyperbolic
1,6,1,15,11,2,1,6,1,5,1,3,1,3,1,9,1,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,175,764,17,4,hyperbolic
4,6,3,15,13,1,4,6,4,6,3,3,3,3,3,7,3,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,179,850,17,4,hyperbolic
14,6,14,43,299,2,10,9,9,7,9,5,8,5,9,9,10,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,529,2288,52,4,hyperbolic
148,8,143,41,3106,6,95,19,95,19,93,13,83,16,67,21,69,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,863,3522,86,4,hyperbolic
107,18,98,104,4031,14,68,21,67,32,50,29,48,30,47,36,49,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1124,4900,112,4,hyperbolic
129,13,123,72,3564,6,85,16,82,15,68,13,62,13,57,26,59,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,987,4200,98,4,hyperbolic
57,10,55,31,1525,5,39,13,37,17,36,11,32,11,26,19,28,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,800,3372,80,4,hyperbolic
18,22,18,71,1703,18,21,52,18,40,15,37,15,37,14,58,15,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1533,6982,153,4,hyperbolic
5,5,5,18,52,1,5,5,5,4,3,2,3,2,3,6,3,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,261,984,26,4,hyperbolic
30,9,28,48,709,7,25,12,28,12,22,10,20,9,19,17,19,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,564,2482,56,4,hyperbolic
21,8,20,55,324,4,18,12,18,12,17,12,14,10,14,17,14,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,619,2894,61,4,hyperbolic
81,7,81,36,2071,4,55,11,53,11,51,9,46,9,40,16,38,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,789,3166,78,4,hyperbolic
62,9,62,48,2023,8,34,22,33,18,30,16,25,17,24,27,25,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,877,3862,87,4,hyperbolic
97,12,97,31,5406,8,84,20,85,19,77,18,71,17,57,27,61,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1358,5960,135,4,hyperbolic
33,6,30,14,853,2,28,7,28,8,22,6,19,6,20,11,19,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,651,2932,65,4,hyperbolic
40,6,40,50,934,2,37,10,37,7,35,5,34,5,33,9,33,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,585,2516,58,4,hyperbolic
94,8,89,45,2830,6,75,14,72,14,54,11,51,11,58,19,58,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,917,3984,91,4,hyperbolic
82,8,80,39,2197,6,83,15,76,15,60,12,58,13,66,24,58,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3566,86,4,hyperbolic
38,6,34,44,663,2,26,7,24,7,24,4,23,4,23,8,23,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,521,2270,52,4,hyperbolic
73,7,69,16,1091,5,64,10,60,14,55,7,47,8,43,14,41,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,665,2850,66,4,hyperbolic
2,4,2,20,24,1,2,5,2,4,2,2,2,2,2,6,2,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,257,1168,25,4,hyperbolic
0,5,0,12,0,1,0,4,0,4,0,2,0,2,0,5,0,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,258,7,4,hyperbolic
18,6,18,30,224,3,15,9,15,8,12,5,10,5,10,10,10,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,418,1748,41,4,hyperbolic
9,17,7,82,851,11,9,25,9,27,6,22,6,22,6,37,6,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1601,7004,160,4,hyperbolic
182,18,177,70,12377,14,118,33,114,32,114,29,91,29,80,47,78,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1514,6174,151,4,hyperbolic
199,40,189,76,8813,11,162,26,160,25,130,47,117,46,119,37,115,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1545,6796,154,4,hyperbolic
15,5,15,26,117,4,16,8,14,8,12,6,11,6,10,11,11,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,366,1576,36,4,hyperbolic
21,6,21,44,402,2,16,7,15,6,13,4,12,4,12,12,12,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,519,2578,51,4,hyperbolic
76,25,72,188,10720,15,70,34,69,34,53,31,48,31,49,48,50,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,7864,187,4,hyperbolic
163,10,158,133,6423,8,107,19,102,19,82,14,72,15,72,25,68,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1219,5314,121,4,hyperbolic
90,15,89,68,3540,8,44,19,39,22,49,25,39,20,31,30,30,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,936,3840,93,4,hyperbolic
232,20,219,129,7535,13,199,25,200,20,166,17,155,18,148,28,146,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1178,5034,117,4,hyperbolic
206,26,191,130,8172,23,120,32,112,33,118,28,101,28,84,45,89,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1275,5666,127,4,hyperbolic
558,46,472,84,17829,22,346,30,363,31,308,48,278,50,190,45,208,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1510,5936,151,4,hyperbolic
22,6,21,35,301,3,17,11,19,10,10,8,9,8,9,14,10,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,444,2156,44,4,hyperbolic
373,16,361,50,11659,11,259,25,247,26,241,22,235,22,197,37,203,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1437,6024,143,4,hyperbolic
99,11,99,59,3177,8,78,22,83,23,58,18,55,18,54,29,55,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,942,3992,94,4,hyperbolic
27,6,25,40,307,4,18,10,17,8,16,8,12,6,12,12,12,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,485,2114,48,4,hyperbolic
14,4,14,21,108,2,12,6,13,6,12,4,11,4,9,8,9,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,290,1146,29,4,hyperbolic
302,18,262,78,9346,11,189,27,191,27,202,23,190,24,143,39,145,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1499,6688,149,4,hyperbolic
23,12,23,66,808,9,23,15,23,15,20,12,16,12,17,21,17,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,636,2804,63,4,hyperbolic
14,5,14,33,302,2,14,6,14,6,12,4,9,4,9,8,9,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,398,1766,39,4,hyperbolic
103,21,94,59,5891,17,80,38,80,39,56,34,53,34,54,56,56,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1467,6150,146,4,hyperbolic
248,36,233,41,23017,26,158,65,156,57,154,52,138,52,104,82,100,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1980,8446,198,4,hyperbolic
57,7,50,34,1278,5,40,13,36,12,38,10,32,10,29,17,31,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,793,3354,79,4,hyperbolic
7,4,7,21,111,2,7,8,7,7,5,6,4,5,4,10,4,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,312,1268,31,4,hyperbolic
324,31,317,74,19459,24,235,54,253,54,261,49,252,49,186,79,189,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2095,9302,209,4,hyperbolic
16,8,16,51,208,3,14,8,14,6,8,4,8,5,10,8,10,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,577,2786,57,4,hyperbolic
22,5,20,26,101,3,15,8,15,7,11,6,8,6,9,11,8,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,319,1440,31,4,hyperbolic
432,23,412,96,21622,12,274,30,276,29,257,30,239,31,189,41,191,120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1608,7174,160,4,hyperbolic
208,19,202,47,10429,15,102,33,101,41,124,31,111,30,81,49,83,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1399,5974,139,4,hyperbolic
62,8,62,16,1701,4,65,11,65,11,46,9,44,9,46,15,43,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,670,2896,67,4,hyperbolic
17,4,17,35,211,2,8,6,8,6,10,4,9,4,9,8,7,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,459,2124,45,4,hyperbolic
617,23,584,148,27195,14,450,33,447,34,420,31,386,32,342,50,351,164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,7382,173,4,hyperbolic
197,8,185,63,5009,5,157,14,149,16,152,13,132,11,106,23,107,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1031,4418,103,4,hyperbolic
199,26,196,154,18845,21,166,46,167,46,119,43,117,43,114,68,117,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1843,8264,184,4,hyperbolic
31,7,28,55,853,4,27,11,27,13,21,9,21,8,22,17,22,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,610,2600,61,4,hyperbolic
113,13,111,96,5928,7,85,18,82,18,74,14,68,14,64,24,64,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1227,5328,122,4,hyperbolic
133,9,124,70,3434,5,68,14,80,14,90,11,85,11,67,18,63,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1024,4574,102,4,hyperbolic
231,14,213,72,4794,11,119,24,115,23,142,21,136,21,82,34,84,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1077,4680,107,4,hyperbolic
24,4,21,41,584,2,18,6,18,6,12,7,11,4,10,8,10,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,524,2206,52,4,hyperbolic
64,2,57,49,982,2,32,8,30,6,28,4,23,4,24,9,25,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,578,2536,57,4,hyperbolic
22,5,22,37,395,3,18,7,16,7,13,5,12,5,13,10,11,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,466,2300,46,4,hyperbolic
18,7,18,70,310,7,15,12,15,12,12,10,11,10,11,16,11,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,620,2606,62,4,hyperbolic
40,11,39,20,1465,4,35,10,34,10,28,8,24,8,24,14,24,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,724,2968,72,4,hyperbolic
42,6,42,14,1317,3,37,8,38,8,30,6,25,6,24,12,24,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,655,2786,65,4,hyperbolic
558,28,517,199,24281,20,371,46,368,46,352,44,320,45,212,68,194,266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1900,8284,190,4,hyperbolic
117,13,116,98,4477,10,81,15,79,15,68,16,63,17,58,21,58,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1103,4684,110,4,hyperbolic
288,18,276,93,14782,11,227,28,230,31,206,26,202,24,187,41,185,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1607,6820,160,4,hyperbolic
183,7,180,59,5102,6,118,16,117,15,97,12,89,12,83,20,83,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,984,4076,98,4,hyperbolic
403,13,339,96,7697,9,239,19,231,16,264,13,246,13,169,23,184,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1103,4760,110,4,hyperbolic
19,8,19,41,280,3,15,9,14,10,15,7,13,7,9,13,9,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,493,2134,49,4,hyperbolic
435,35,406,150,23736,22,278,49,290,49,256,46,234,46,195,72,201,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1790,7360,179,4,hyperbolic
39,8,39,51,907,5,37,13,37,13,34,10,28,10,23,18,24,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,573,2274,57,4,hyperbolic
30,6,28,21,882,7,27,13,27,15,22,10,20,10,18,18,17,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,680,2736,68,4,hyperbolic
275,63,262,207,48575,41,238,94,233,90,186,85,168,86,162,133,161,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3532,15750,353,4,hyperbolic
18,3,18,37,397,3,18,9,18,8,15,6,13,6,13,12,12,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,483,2052,48,4,hyperbolic
69,5,63,17,1218,4,55,12,55,12,46,9,40,10,37,17,36,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,684,2842,68,4,hyperbolic
202,9,192,99,5916,8,149,16,151,18,125,13,114,13,84,23,78,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1155,4954,115,4,hyperbolic
31,6,31,31,309,2,22,8,20,7,21,5,16,5,16,10,16,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,424,1610,42,4,hyperbolic
550,40,541,66,55573,25,475,55,474,60,406,53,387,53,348,91,343,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2640,11742,264,4,hyperbolic
734,27,690,147,49420,22,425,52,418,52,386,47,360,47,286,77,293,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2309,10070,230,4,hyperbolic
97,11,97,45,2894,9,83,22,80,21,57,24,52,19,51,31,53,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,895,3646,89,4,hyperbolic
18,2,18,39,330,2,9,7,10,6,9,3,8,3,8,7,9,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,1800,45,4,hyperbolic
263,21,252,159,14507,14,153,32,161,34,164,30,153,30,124,48,118,171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1794,7718,179,4,hyperbolic
164,23,158,43,10320,16,120,37,118,37,114,34,104,34,78,55,78,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1406,5678,140,4,hyperbolic
1,3,1,28,16,3,1,9,1,8,1,6,1,7,1,12,1,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,372,1862,37,4,hyperbolic
117,9,116,65,3976,7,76,15,84,18,59,12,49,12,44,20,42,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1042,4328,104,4,hyperbolic
62,5,62,22,1379,5,50,9,48,9,46,7,43,7,31,13,33,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,720,3216,72,4,hyperbolic
55,6,55,27,1701,5,42,15,41,13,41,14,36,11,33,18,32,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,738,2922,73,4,hyperbolic
107,7,104,62,2616,5,81,13,79,14,70,11,65,10,58,19,57,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,967,4212,96,4,hyperbolic
264,22,250,149,16986,20,188,37,197,38,185,32,177,33,150,52,153,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1820,7732,182,4,hyperbolic
554,56,538,201,56771,42,361,71,383,72,312,68,304,68,260,107,262,281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2964,12728,296,4,hyperbolic
252,26,244,176,19686,15,161,33,162,33,167,31,154,30,118,49,119,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1810,7584,181,4,hyperbolic
55,11,51,34,1498,4,36,10,35,9,34,7,30,7,26,13,27,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,835,3738,83,4,hyperbolic
493,31,452,106,31787,22,258,46,257,48,337,43,315,43,191,69,189,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2187,9490,218,4,hyperbolic
142,11,128,87,4300,14,90,21,88,20,95,18,82,18,62,29,62,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1122,5134,112,4,hyperbolic
89,14,89,89,3587,13,76,19,73,19,67,16,66,16,65,26,67,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1057,4506,105,4,hyperbolic
728,33,692,31,37029,17,484,38,481,43,463,35,439,35,380,58,383,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1943,8338,194,4,hyperbolic
740,45,705,173,82284,33,391,74,397,73,381,69,349,69,270,108,280,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2903,12388,290,4,hyperbolic
37,3,32,31,441,2,24,8,25,8,20,6,24,5,22,11,22,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,420,1688,42,4,hyperbolic
11,2,11,32,68,3,6,8,6,7,6,4,7,5,6,9,5,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,410,1768,41,4,hyperbolic
484,39,452,38,22832,21,249,48,241,49,274,47,247,47,177,83,183,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1959,8476,195,4,hyperbolic
172,46,163,142,36000,40,172,107,169,98,130,85,126,85,128,142,125,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3410,14712,341,4,hyperbolic
581,60,539,125,58987,38,415,91,401,93,403,77,376,79,305,125,305,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2795,12068,279,4,hyperbolic
48,3,44,13,864,2,38,8,37,6,33,5,30,5,28,9,27,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,645,2714,64,4,hyperbolic
124,12,118,76,4389,11,75,32,72,24,67,29,58,28,54,35,53,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1078,5044,107,4,hyperbolic
448,66,429,250,54724,50,297,108,287,104,279,102,267,103,232,157,236,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3067,12774,306,4,hyperbolic
2,3,2,38,24,4,2,9,2,8,1,6,1,6,1,11,1,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,421,1952,42,4,hyperbolic
334,39,324,99,31265,28,261,61,259,61,232,57,212,57,189,89,190,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2167,9040,216,4,hyperbolic
347,42,343,93,44129,29,247,75,242,69,222,61,210,62,184,99,180,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2712,11928,271,4,hyperbolic
478,24,442,137,23326,20,264,45,275,45,276,41,247,41,205,65,202,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1778,7356,177,4,hyperbolic
1193,227,1007,145,59157,32,737,77,745,68,783,363,796,369,530,106,550,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2710,11382,271,4,hyperbolic
61,6,53,17,1106,5,50,15,52,12,44,11,40,11,36,18,35,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,683,2944,68,4,hyperbolic
619,46,543,101,42673,20,335,57,332,51,346,47,306,49,199,74,194,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2138,8998,213,4,hyperbolic
896,40,837,73,69193,34,533,78,544,74,546,70,518,73,386,116,381,146,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2664,11576,266,4,hyperbolic
210,17,209,74,6731,15,134,30,133,30,126,27,117,26,89,39,90,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1013,4518,101,4,hyperbolic
107,83,105,71,28640,55,91,119,89,127,87,114,73,114,71,202,67,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3865,16452,386,4,hyperbolic
83,6,82,29,1771,5,61,13,58,13,50,10,47,11,45,21,46,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,797,3260,79,4,hyperbolic
222,46,213,81,33240,40,164,96,162,97,148,83,145,83,133,137,136,164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2683,11876,268,4,hyperbolic
50,5,46,47,755,5,40,13,42,12,33,10,27,10,27,17,27,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,569,2436,56,4,hyperbolic
315,24,299,140,17199,13,168,32,171,32,192,28,170,30,125,45,126,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,7604,174,4,hyperbolic
245,16,241,75,15165,12,192,26,193,26,165,24,164,23,153,37,151,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1556,6998,155,4,hyperbolic
1,2,1,19,21,1,1,6,1,5,1,3,1,3,1,6,1,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,269,1074,26,4,hyperbolic
25,3,22,44,595,2,24,7,23,7,17,4,16,4,17,9,17,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,520,2244,52,4,hyperbolic
160,14,158,141,7429,15,123,28,121,22,101,18,94,18,93,31,93,168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1243,5644,124,4,hyperbolic
18,2,17,38,333,1,18,6,18,5,12,4,12,4,12,8,12,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,452,1960,45,4,hyperbolic
155,11,153,80,6059,10,109,27,107,21,89,18,83,18,62,31,62,108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1066,4572,106,4,hyperbolic
823,52,760,100,64212,37,559,77,549,84,555,75,521,76,400,116,404,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2730,11812,273,4,hyperbolic
781,30,761,175,49977,18,479,48,491,61,478,48,452,50,341,83,329,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2374,10438,237,4,hyperbolic
125,7,122,69,2527,6,75,16,74,14,70,12,68,12,59,21,57,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,919,4124,91,4,hyperbolic
622,39,590,189,44014,29,352,66,342,67,378,57,351,57,242,99,237,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2408,10532,240,4,hyperbolic
17,3,17,26,193,2,14,8,13,6,9,5,9,6,8,9,9,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,354,1488,35,4,hyperbolic
284,29,277,155,20545,21,229,47,242,47,194,43,188,44,177,68,168,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1844,7890,184,4,hyperbolic
347,49,340,47,50022,32,265,76,254,68,240,63,223,64,197,104,200,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2594,11598,259,4,hyperbolic
713,60,668,95,54411,34,530,79,521,85,475,74,459,74,365,130,340,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2723,11986,272,4,hyperbolic
131,23,126,114,4928,20,86,36,83,27,79,25,68,25,59,40,55,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1145,5074,114,4,hyperbolic
782,67,743,188,88094,49,682,110,691,101,520,98,481,98,489,160,479,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2938,12634,293,4,hyperbolic
490,158,462,79,27698,24,325,143,332,150,287,188,248,195,233,170,223,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1973,8658,197,4,hyperbolic
18,5,17,72,432,3,18,9,18,7,16,5,14,5,14,10,14,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,584,2388,58,4,hyperbolic
85,15,81,49,2512,9,49,22,48,21,50,19,43,19,40,31,39,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,953,4312,95,4,hyperbolic
84,7,82,22,1976,4,74,10,72,10,63,8,55,8,56,14,59,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,726,2864,72,4,hyperbolic
846,59,795,240,101271,39,548,112,545,123,522,85,503,86,415,134,417,333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3585,15654,358,4,hyperbolic
682,28,665,160,28998,22,484,48,491,48,465,45,447,45,372,71,363,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1842,8196,184,4,hyperbolic
127,17,120,62,3545,9,98,25,95,20,90,18,78,18,64,29,66,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,944,3886,94,4,hyperbolic
663,62,641,186,67135,44,478,110,472,96,403,90,379,92,353,138,362,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2932,12378,293,4,hyperbolic
125,13,125,22,6500,8,90,19,87,18,69,15,66,16,62,27,59,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5662,129,4,hyperbolic
109,7,109,61,3584,5,91,14,90,15,93,11,85,11,70,19,70,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,965,4272,96,4,hyperbolic
152,15,148,108,5848,12,73,26,76,27,89,24,74,24,53,47,45,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1145,5276,114,4,hyperbolic
734,38,695,45,60725,25,624,57,617,58,478,53,457,54,414,102,430,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2582,11148,258,4,hyperbolic
319,89,311,444,74235,71,258,165,259,166,248,149,236,149,206,266,205,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4382,19140,438,4,hyperbolic
424,51,405,49,62633,41,238,74,239,68,221,65,201,65,173,100,170,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3200,14248,320,4,hyperbolic
231,90,223,109,59802,61,166,136,161,141,153,122,127,123,120,203,118,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3932,17490,393,4,hyperbolic
58,5,56,15,1222,4,42,11,40,10,36,8,33,8,35,14,35,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,668,2692,66,4,hyperbolic
145,14,141,36,8085,10,117,24,116,24,99,21,88,21,87,35,91,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1371,5884,137,4,hyperbolic
651,29,575,161,30031,20,559,45,551,50,432,47,404,42,348,67,339,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1898,8274,189,4,hyperbolic
15,3,15,32,184,2,15,9,15,8,14,6,13,6,13,12,13,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,360,1634,36,4,hyperbolic
128,15,127,125,6173,14,101,23,97,21,96,18,91,18,71,30,72,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1185,4962,118,4,hyperbolic
29,12,29,19,1009,6,25,19,25,14,22,12,20,12,20,21,20,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,694,2978,69,4,hyperbolic
201,20,196,39,10704,15,114,34,109,35,128,31,109,31,84,50,85,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1403,5692,140,4,hyperbolic
627,27,586,107,36844,21,353,48,341,50,339,47,305,47,233,72,231,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2189,9420,218,4,hyperbolic
314,25,295,43,21425,13,216,30,208,31,217,27,203,28,152,45,153,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1989,8524,198,4,hyperbolic
20,2,20,35,379,1,17,6,16,5,15,3,12,4,12,7,11,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,2018,45,4,hyperbolic
74,7,71,29,2331,7,64,14,62,14,51,13,44,12,39,20,39,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,802,3446,80,4,hyperbolic
625,32,514,135,17277,20,275,48,277,51,345,47,321,48,187,72,211,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,8272,177,4,hyperbolic
513,58,501,187,62862,42,489,96,480,93,382,87,362,88,319,139,304,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2928,12030,292,4,hyperbolic
1069,41,961,122,86102,34,586,80,587,76,595,71,540,72,455,114,455,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2784,11788,278,4,hyperbolic
789,29,749,182,42538,27,522,60,537,62,482,57,446,58,381,91,343,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2404,10386,240,4,hyperbolic
549,118,542,341,103245,69,500,154,503,157,424,143,411,143,412,238,403,468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3706,16580,370,4,hyperbolic
724,33,674,50,41633,18,436,40,489,38,400,37,365,37,298,58,275,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2001,8154,200,4,hyperbolic
504,36,487,202,38548,28,280,42,273,47,269,41,252,58,174,79,177,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2499,10772,249,4,hyperbolic
865,166,781,147,111432,59,484,147,486,144,540,281,512,269,387,215,392,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3994,16968,399,4,hyperbolic
323,39,318,73,40032,34,274,79,290,74,244,72,236,70,213,110,220,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2666,11738,266,4,hyperbolic
5,3,5,18,52,2,5,7,5,6,5,4,4,4,4,9,4,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,250,1058,25,4,hyperbolic
17,13,16,34,111,4,17,11,17,9,13,9,11,8,12,14,12,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,845,3604,29,4,hyperbolic
13,19,13,53,115,6,13,14,13,14,11,12,11,12,10,20,10,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,982,4574,31,4,hyperbolic
36,15,31,90,425,14,30,30,31,27,28,25,26,25,22,42,23,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1151,5092,33,4,hyperbolic
33,10,31,48,319,9,29,20,28,20,25,18,21,18,21,29,23,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,952,4066,30,4,hyperbolic
19,8,18,50,154,3,19,10,19,9,17,8,14,8,14,13,12,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,607,2524,24,4,hyperbolic
2,5,2,27,21,1,2,5,2,4,2,3,2,3,2,8,2,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,386,1654,19,4,hyperbolic
0,3,0,16,0,1,0,4,0,4,0,2,0,2,0,6,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,199,940,14,4,hyperbolic
0,6,0,14,0,1,0,5,0,5,0,3,0,3,0,6,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,152,626,12,4,hyperbolic
31,16,29,73,237,9,23,18,23,19,18,22,15,18,15,29,15,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1062,4504,32,4,hyperbolic
10,19,9,97,156,15,10,33,10,33,8,30,7,30,7,48,7,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1578,7212,39,4,hyperbolic
1,2,1,17,4,1,1,6,1,5,1,3,1,3,1,7,1,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,219,932,14,4,hyperbolic
17,16,17,22,157,4,17,11,17,10,14,8,13,8,13,14,13,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,725,3262,26,4,hyperbolic
17,7,17,35,102,2,12,7,10,7,13,5,11,5,9,10,9,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,474,1826,21,4,hyperbolic
0,2,0,13,0,1,0,5,0,5,0,3,0,3,0,7,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,124,508,11,4,hyperbolic
14,17,14,23,197,7,14,17,14,17,13,15,13,15,13,24,13,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,765,3330,27,4,hyperbolic
16,23,16,87,253,6,16,16,16,17,14,15,13,16,12,23,13,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1164,5014,34,4,hyperbolic
0,5,0,21,0,2,0,6,0,6,0,4,0,4,0,8,0,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,243,1054,15,4,hyperbolic
2,7,2,33,20,4,2,10,2,10,2,10,1,8,1,14,1,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,2252,21,4,hyperbolic
0,5,0,13,0,1,0,4,0,4,0,2,0,2,0,5,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,145,522,12,4,hyperbolic
3,6,3,21,23,2,3,7,3,7,3,5,2,5,2,10,2,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,307,1178,17,4,hyperbolic
29,22,29,100,373,12,27,27,27,27,23,25,20,24,18,40,18,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1207,5176,34,4,hyperbolic
2,6,2,25,17,3,2,8,2,7,2,5,2,5,2,10,2,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,372,1424,19,4,hyperbolic
17,4,17,57,125,4,17,11,17,10,12,8,10,8,10,14,11,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,616,2826,24,4,hyperbolic
27,4,25,13,170,2,23,7,23,7,26,4,19,5,18,9,18,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,643,2724,25,4,hyperbolic
7,6,7,21,14,2,7,7,7,7,5,5,3,5,3,10,3,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,314,1208,17,4,hyperbolic
10,10,9,14,61,3,10,7,10,7,7,5,7,5,7,10,7,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,653,2862,25,4,hyperbolic
9,8,9,35,38,2,9,8,9,8,6,5,4,6,4,10,4,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,423,1714,20,4,hyperbolic
0,6,0,16,0,1,0,5,0,5,0,3,0,3,0,7,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,234,940,15,4,hyperbolic
22,10,21,16,193,5,21,13,20,11,17,10,15,10,14,16,15,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,681,2974,26,4,hyperbolic
7,10,7,24,78,2,7,7,7,8,6,6,6,6,6,11,6,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,771,3616,27,4,hyperbolic
38,11,35,30,316,7,31,16,31,15,30,14,24,14,23,22,25,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,817,3344,28,4,hyperbolic
2,3,2,31,28,3,2,9,2,9,2,6,2,6,2,12,2,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,429,1810,20,4,hyperbolic
5,7,5,48,25,2,5,6,5,6,3,4,3,4,3,9,3,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,582,2594,24,4,hyperbolic
29,13,26,46,301,6,26,11,26,13,20,10,18,10,18,18,19,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,912,3890,30,4,hyperbolic
33,9,30,44,341,6,31,14,30,14,27,12,24,13,22,21,21,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,926,3906,30,4,hyperbolic
19,6,19,42,172,6,19,11,19,13,16,10,12,10,13,18,13,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,912,3784,30,4,hyperbolic
35,15,35,85,311,12,21,34,19,27,22,24,18,24,14,38,16,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1149,4908,33,4,hyperbolic
33,10,33,34,266,7,31,15,31,15,25,14,20,14,18,23,18,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,816,3368,28,4,hyperbolic
9,1,9,16,39,1,9,5,9,4,7,3,6,3,6,6,6,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,212,848,14,4,hyperbolic
25,14,25,56,299,9,22,18,23,18,20,16,19,16,19,27,17,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1003,4968,31,4,hyperbolic
31,16,30,85,338,12,27,33,24,26,21,24,17,24,17,37,17,110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1144,4928,33,4,hyperbolic
11,14,11,72,123,12,11,25,11,25,11,23,10,23,10,37,10,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1087,4592,32,4,hyperbolic
9,4,9,33,47,4,7,12,5,9,5,8,4,7,4,14,4,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,442,2184,21,4,hyperbolic
7,10,6,27,63,4,7,11,7,12,5,9,5,10,5,16,5,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,794,3182,28,4,hyperbolic
17,7,17,37,69,3,15,9,15,9,14,7,9,7,9,13,10,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,490,2108,22,4,hyperbolic
34,11,31,42,342,4,28,10,28,12,24,10,22,10,20,15,19,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,904,3996,30,4,hyperbolic
26,10,22,44,181,5,14,14,14,13,12,11,11,11,11,19,11,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,918,3798,30,4,hyperbolic
2,2,2,33,19,1,2,6,2,5,2,3,2,4,2,7,2,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,455,1962,21,4,hyperbolic
27,14,26,79,273,8,24,16,24,17,18,14,16,17,16,24,16,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1112,4898,33,4,hyperbolic
11,11,11,52,98,4,11,11,11,10,6,8,5,9,5,15,5,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,611,2632,24,4,hyperbolic
95,27,93,30,1144,17,75,40,75,36,66,34,56,35,58,55,59,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1943,8776,44,4,hyperbolic
13,7,12,45,146,8,13,14,13,14,12,12,11,13,11,19,11,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,923,4154,30,4,hyperbolic
2,5,2,20,9,2,2,6,2,6,2,4,2,4,2,8,2,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,294,1356,17,4,hyperbolic
17,28,16,34,329,11,17,23,17,24,13,22,12,22,12,36,12,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1375,6072,37,4,hyperbolic
103,39,103,155,1733,29,91,59,91,61,73,56,62,57,61,88,61,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2347,10402,48,4,hyperbolic
11,7,9,32,70,3,8,9,8,10,6,8,5,8,5,14,5,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,443,1770,21,4,hyperbolic
33,19,33,19,432,8,33,18,33,19,27,17,22,16,22,27,22,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1297,5926,36,4,hyperbolic
3,2,3,25,11,2,3,7,3,7,3,5,3,5,3,9,3,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,306,1244,17,4,hyperbolic
82,39,82,58,1272,27,66,55,65,53,61,51,56,51,52,80,52,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2043,8992,45,4,hyperbolic
51,13,47,48,410,13,35,21,30,21,42,18,38,19,27,30,27,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,955,3938,30,4,hyperbolic
16,19,16,96,220,13,16,25,16,26,15,23,14,23,14,37,14,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1204,5784,34,4,hyperbolic
7,2,7,21,29,1,7,6,7,5,5,3,4,3,4,7,4,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,226,924,15,4,hyperbolic
7,19,7,38,105,7,7,16,7,16,6,14,6,14,6,24,6,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,875,4114,29,4,hyperbolic
27,12,27,56,279,8,27,19,27,18,17,16,17,17,17,27,17,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1005,4328,31,4,hyperbolic
91,30,89,38,1293,24,73,46,72,38,62,36,54,36,52,56,51,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1950,8360,44,4,hyperbolic
92,31,89,113,1158,18,80,42,77,37,64,38,59,35,62,56,58,148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,7662,41,4,hyperbolic
78,33,76,82,934,15,81,35,76,32,68,30,64,30,54,48,58,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1576,6540,39,4,hyperbolic
59,44,58,86,1160,21,49,46,48,45,41,42,35,43,35,69,36,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2142,9144,46,4,hyperbolic
32,21,30,86,400,7,32,15,32,17,25,13,22,13,22,24,22,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1166,4910,34,4,hyperbolic
4,8,4,46,29,4,4,10,4,9,4,7,3,8,3,14,3,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,554,2546,23,4,hyperbolic
21,9,21,62,212,6,21,13,21,13,19,14,16,14,16,20,16,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1037,4700,32,4,hyperbolic
8,13,6,40,83,4,8,10,8,10,6,8,7,8,7,14,6,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,896,4242,29,4,hyperbolic
10,6,10,39,54,4,10,11,10,10,8,8,4,11,4,15,4,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,498,1990,22,4,hyperbolic
1,3,1,26,13,1,1,5,1,5,1,2,1,3,1,8,1,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,384,1698,19,4,hyperbolic
40,23,40,126,776,15,37,32,37,32,31,30,25,31,26,49,25,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,7842,41,4,hyperbolic
2,6,2,55,8,3,2,9,2,10,2,7,2,7,2,12,2,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,602,2532,24,4,hyperbolic
0,4,0,15,0,1,0,5,0,5,0,2,0,2,0,6,0,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,205,868,14,4,hyperbolic
36,10,35,55,361,7,26,18,24,17,21,16,15,15,16,26,16,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,999,4292,31,4,hyperbolic
25,8,25,67,284,11,22,21,20,16,18,19,15,19,15,28,16,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1051,4826,32,4,hyperbolic
43,18,41,30,462,13,40,38,40,29,36,27,29,26,29,42,29,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1333,5546,36,4,hyperbolic
87,17,85,119,1193,14,73,42,71,32,62,30,52,30,53,57,53,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,7428,41,4,hyperbolic
77,33,73,92,1059,26,52,54,51,53,50,51,41,52,42,78,44,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2160,9394,46,4,hyperbolic
42,11,42,47,383,10,32,17,30,17,24,16,22,16,23,25,24,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,939,4180,30,4,hyperbolic
42,11,42,58,386,6,31,13,38,14,20,12,17,12,19,20,18,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,983,4128,31,4,hyperbolic
13,6,11,51,75,4,13,15,13,11,10,10,8,9,8,16,8,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,623,2720,24,4,hyperbolic
32,11,32,107,431,8,25,24,23,24,22,17,19,17,20,28,19,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1182,5326,34,4,hyperbolic
54,27,52,79,738,15,44,32,42,32,39,30,35,30,35,47,36,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1519,6600,38,4,hyperbolic
105,46,95,71,1362,34,72,80,75,71,61,69,55,69,57,104,57,147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2669,12560,51,4,hyperbolic
58,18,58,41,943,15,58,26,53,25,42,36,38,31,38,60,40,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1985,8640,44,4,hyperbolic
53,22,52,95,678,18,53,39,52,38,37,36,30,36,33,65,34,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1651,7668,40,4,hyperbolic
70,18,69,115,667,11,61,25,61,25,57,23,49,23,42,37,42,120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1602,7282,40,4,hyperbolic
25,7,25,51,226,4,23,11,23,10,21,8,19,8,19,15,19,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,900,3856,30,4,hyperbolic
0,7,0,38,0,3,0,9,0,8,0,5,0,5,0,14,0,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,417,1872,20,4,hyperbolic
102,45,94,210,1520,34,71,70,68,81,67,67,59,67,54,103,52,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2549,11648,50,4,hyperbolic
120,31,117,68,1437,22,78,47,78,47,83,45,68,45,55,70,54,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2087,8830,45,4,hyperbolic
13,6,12,51,90,2,13,7,13,6,12,4,8,4,8,8,8,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,581,2492,24,4,hyperbolic
57,18,55,74,740,12,44,27,44,27,41,25,36,25,37,39,37,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1564,6964,39,4,hyperbolic
17,7,17,47,153,4,14,11,14,10,12,8,11,8,12,14,12,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,556,2266,23,4,hyperbolic
93,30,87,160,1505,34,60,50,64,50,58,47,52,48,44,74,44,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1915,7828,43,4,hyperbolic
17,6,17,29,137,5,15,14,14,14,11,12,9,12,9,19,10,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,803,3306,28,4,hyperbolic
142,47,133,75,2149,37,114,88,109,76,94,86,82,76,77,124,81,153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2680,11350,51,4,hyperbolic
15,6,14,45,116,5,14,15,14,12,11,9,8,9,8,19,9,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,569,2344,23,4,hyperbolic
2,2,2,44,22,2,2,8,2,6,1,4,1,4,1,8,1,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,520,2442,22,4,hyperbolic
19,5,19,16,148,4,15,11,15,12,11,9,10,8,10,14,10,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,671,2878,25,4,hyperbolic
26,8,26,86,306,6,24,24,24,20,20,14,15,13,13,25,13,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1172,5426,34,4,hyperbolic
67,35,67,57,1106,26,56,55,56,55,56,52,51,52,46,91,48,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2044,8828,45,4,hyperbolic
113,41,108,114,2227,31,94,68,92,66,90,64,73,64,61,99,64,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2781,13068,52,4,hyperbolic
59,29,58,116,879,20,50,44,49,43,44,41,38,41,41,63,41,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,7488,41,4,hyperbolic
7,4,6,39,66,3,7,10,7,9,6,7,5,7,5,13,5,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,493,2036,22,4,hyperbolic
100,36,88,125,1201,22,80,46,78,46,69,43,56,43,55,69,54,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2259,9640,47,4,hyperbolic
118,42,112,218,1914,35,89,73,86,76,88,69,72,69,70,106,72,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2554,11196,50,4,hyperbolic
24,28,23,137,319,13,25,40,25,36,21,34,18,26,19,41,19,164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1275,5492,35,4,hyperbolic
64,22,62,91,880,12,57,27,57,30,53,25,44,25,45,48,43,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1566,6736,39,4,hyperbolic
49,27,48,177,782,21,42,46,36,57,35,44,27,54,27,82,27,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1790,7882,42,4,hyperbolic
63,19,58,133,846,12,50,32,49,37,51,35,44,35,38,55,39,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,7218,41,4,hyperbolic
7,4,7,32,45,3,7,11,7,9,6,7,5,7,5,13,5,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,440,1912,20,4,hyperbolic
54,21,50,141,776,15,38,33,37,28,31,26,29,26,29,42,26,155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,8138,41,4,hyperbolic
58,15,53,83,696,14,45,27,47,23,36,21,31,21,29,34,31,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1547,7162,39,4,hyperbolic
39,16,39,76,346,9,29,19,29,19,25,17,23,17,22,28,21,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1067,4760,32,4,hyperbolic
20,7,20,43,286,5,20,12,20,13,17,10,14,11,14,18,14,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,917,3914,30,4,hyperbolic
15,7,15,80,264,9,15,14,15,14,14,12,12,12,12,20,12,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1103,4876,33,4,hyperbolic
30,10,25,152,456,7,28,16,26,16,18,14,15,14,16,31,15,149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1230,5398,35,4,hyperbolic
113,54,105,236,2066,27,89,57,86,57,76,55,70,55,63,86,66,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2528,10858,50,4,hyperbolic
129,63,119,245,2474,36,92,57,90,57,82,56,74,56,68,86,66,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3074,13564,55,4,hyperbolic
52,4,49,25,342,3,47,9,46,8,37,7,30,7,25,12,26,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,778,3162,27,4,hyperbolic
95,29,91,70,1374,23,83,48,80,55,71,45,64,46,60,70,61,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2090,9254,45,4,hyperbolic
64,20,65,29,915,16,60,34,57,34,47,32,41,32,41,50,44,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1941,9120,44,4,hyperbolic
5,3,5,28,18,3,5,10,5,9,4,7,3,7,3,15,3,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1604,19,4,hyperbolic
3,2,3,20,17,2,3,6,3,5,3,3,3,4,3,6,3,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,271,1194,16,4,hyperbolic
15,9,15,20,112,5,15,14,15,12,14,11,12,11,12,18,12,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,687,2948,26,4,hyperbolic
69,20,68,147,1060,15,59,33,60,32,53,31,48,30,49,57,47,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1878,7910,43,4,hyperbolic
118,39,113,223,1617,29,94,60,90,68,82,57,75,57,69,89,72,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2534,10954,50,4,hyperbolic
20,7,20,36,183,5,16,12,16,13,14,11,12,11,10,19,10,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,861,3494,29,4,hyperbolic
28,13,27,55,335,9,25,28,25,21,20,19,17,19,18,31,18,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,959,4078,30,4,hyperbolic
86,75,81,98,1959,56,65,128,61,124,60,114,54,115,49,170,50,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3326,14692,57,4,hyperbolic
53,23,49,61,1024,14,41,30,42,36,34,29,32,29,32,45,32,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2057,8974,45,4,hyperbolic
177,49,168,42,2493,29,127,52,122,60,122,59,105,50,89,78,92,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2579,11206,50,4,hyperbolic
116,24,115,85,1823,18,86,39,80,39,73,37,64,37,58,57,57,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2131,9070,46,4,hyperbolic
67,38,66,115,1155,31,63,74,61,61,54,59,46,59,45,91,46,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2239,9694,47,4,hyperbolic
61,27,57,118,858,16,48,34,46,34,43,32,40,33,40,57,40,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2247,9486,47,4,hyperbolic
24,7,22,41,254,5,24,13,24,13,20,11,19,11,19,18,18,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,860,3462,29,4,hyperbolic
36,13,32,131,512,11,36,23,36,20,23,14,21,15,21,28,21,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1229,5050,35,4,hyperbolic
113,42,111,164,1570,24,88,52,89,50,78,51,69,51,66,76,66,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2368,10360,48,4,hyperbolic
5,2,5,29,32,1,5,6,5,5,5,4,4,4,4,7,4,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1548,19,4,hyperbolic
20,110,20,458,889,100,20,166,20,183,18,202,16,164,16,262,15,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5066,23340,71,4,hyperbolic
74,30,73,158,1237,24,63,51,61,51,52,48,44,48,42,75,46,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1919,8290,43,4,hyperbolic
8,12,8,36,95,8,8,19,8,17,8,15,7,15,7,25,7,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,826,3660,28,4,hyperbolic
79,24,74,141,1197,15,61,33,58,34,58,32,46,32,38,50,38,175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2306,9856,48,4,hyperbolic
83,55,78,210,1157,26,69,56,62,56,50,54,45,56,47,84,45,289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2411,10276,49,4,hyperbolic
4,6,4,39,38,4,4,11,4,10,4,8,3,8,3,15,3,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,502,2212,22,4,hyperbolic
92,36,92,158,1319,31,72,66,73,65,58,62,53,62,51,97,51,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2365,9866,48,4,hyperbolic
44,16,44,141,430,9,40,19,40,18,38,18,35,16,26,25,26,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1178,4764,34,4,hyperbolic
208,50,197,265,3443,34,170,71,169,71,168,69,153,69,132,106,135,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3091,13076,55,4,hyperbolic
42,15,40,131,444,8,35,20,38,19,33,18,25,18,26,35,24,127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1185,5020,34,4,hyperbolic
169,97,163,83,4221,66,153,137,153,141,119,133,106,134,103,205,106,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3888,17280,62,4,hyperbolic
47,9,47,49,363,5,32,17,32,13,29,11,27,12,27,18,27,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,919,3878,30,4,hyperbolic
113,47,109,70,2235,33,96,68,92,68,75,66,64,67,63,106,63,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2665,11416,51,4,hyperbolic
6,5,6,21,52,3,6,9,6,8,3,7,3,7,3,12,3,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,718,3100,26,4,hyperbolic
35,19,35,52,445,16,29,35,27,34,26,33,25,32,21,51,21,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1465,6300,38,4,hyperbolic
151,62,137,62,3061,41,111,84,108,85,108,83,93,84,92,126,94,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3229,13850,56,4,hyperbolic
33,14,33,121,494,12,31,35,31,27,24,33,23,24,25,39,24,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1211,5102,34,4,hyperbolic
81,22,74,27,1162,14,56,30,54,30,46,28,39,28,38,44,41,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1934,8630,43,4,hyperbolic
104,18,99,120,1163,13,78,29,75,29,69,27,64,27,60,50,58,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,7462,41,4,hyperbolic
100,31,98,56,1206,22,71,47,70,62,65,45,54,45,48,70,48,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2031,8720,45,4,hyperbolic
6,10,6,61,90,9,6,20,6,26,6,18,6,18,6,29,6,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1008,4632,31,4,hyperbolic
5,6,5,48,36,5,5,10,5,9,4,7,4,7,4,13,4,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,550,2232,23,4,hyperbolic
168,46,156,128,2687,33,128,47,123,48,112,45,97,46,89,70,89,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2816,11840,53,4,hyperbolic
49,9,45,71,504,8,38,28,37,28,38,22,34,17,28,31,28,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1061,4490,32,4,hyperbolic
16,14,16,62,144,8,16,21,16,16,9,14,7,14,7,23,7,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,934,4096,30,4,hyperbolic
158,70,156,96,3821,61,131,135,124,101,100,100,83,100,77,155,79,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3916,17652,62,4,hyperbolic
60,13,59,41,799,8,51,20,53,19,44,18,41,18,41,29,38,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1411,6314,37,4,hyperbolic
155,61,152,233,2633,41,96,92,93,98,94,92,81,84,68,132,70,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3049,13336,55,4,hyperbolic
15,4,16,19,138,3,14,9,14,8,11,6,10,6,10,11,10,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,715,2928,26,4,hyperbolic
103,57,101,164,2033,30,92,64,95,64,73,63,66,62,62,96,62,224,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2902,12830,53,4,hyperbolic
180,47,161,189,2769,31,131,66,131,78,134,66,115,64,101,99,98,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2965,12522,54,4,hyperbolic
174,37,161,209,3236,26,137,55,133,56,124,55,114,62,99,121,99,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3012,12984,54,4,hyperbolic
37,10,33,68,364,7,27,22,25,16,27,15,22,15,21,24,18,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1057,4348,32,4,hyperbolic
73,29,72,36,1023,17,59,38,60,38,55,36,52,36,43,56,44,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1953,8532,44,4,hyperbolic
233,100,223,134,5909,80,188,169,182,174,148,163,138,163,131,246,135,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4578,20434,67,4,hyperbolic
13,6,13,34,122,5,12,15,12,12,11,9,11,10,10,16,10,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,794,3444,28,4,hyperbolic
175,65,163,71,3329,42,141,115,140,96,129,85,112,86,96,131,100,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3233,13716,56,4,hyperbolic
35,11,30,89,377,9,29,20,31,20,31,18,25,18,23,29,24,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1068,4668,32,4,hyperbolic
209,74,196,192,3446,51,141,114,140,115,124,102,110,103,101,164,100,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,14990,59,4,hyperbolic
4,6,4,49,64,5,4,12,4,13,4,10,3,11,3,18,3,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,916,4022,30,4,hyperbolic
45,15,42,71,509,9,40,23,40,22,27,19,26,19,26,31,26,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1486,6862,38,4,hyperbolic
108,22,107,65,1414,18,84,40,80,40,73,38,68,38,59,60,58,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2075,8806,45,4,hyperbolic
6,3,6,38,28,3,6,9,6,8,4,6,4,6,4,12,4,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,486,2008,22,4,hyperbolic
4,3,3,42,16,3,4,9,4,7,4,6,4,5,4,10,3,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,477,2146,21,4,hyperbolic
59,38,56,139,951,20,51,43,51,43,45,40,40,40,37,62,38,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1783,7892,42,4,hyperbolic
253,55,237,88,4494,44,178,101,173,92,166,110,145,90,130,146,128,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3299,14076,57,4,hyperbolic
177,58,157,211,2465,26,123,59,122,56,100,54,87,54,86,83,87,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3013,12994,54,4,hyperbolic
91,37,89,207,1580,27,85,55,83,54,72,52,60,52,59,79,59,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2518,11278,50,4,hyperbolic
103,145,102,229,4543,107,81,220,79,268,76,224,61,218,61,350,62,462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5897,26048,76,4,hyperbolic
12,4,12,39,59,4,10,11,9,13,11,8,9,8,8,14,7,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2014,22,4,hyperbolic
135,64,134,227,3299,36,115,74,107,74,91,72,81,73,84,111,83,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3033,13128,55,4,hyperbolic
223,48,215,53,4206,35,163,74,155,74,134,73,113,86,114,143,113,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3217,14302,56,4,hyperbolic
22,8,22,47,232,7,22,16,22,20,20,14,16,14,16,24,17,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,935,3886,30,4,hyperbolic
56,11,54,46,597,8,49,20,49,20,34,17,29,17,27,28,27,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1411,6006,37,4,hyperbolic
11,5,11,22,93,4,11,11,11,10,8,8,5,9,5,15,5,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,731,3082,27,4,hyperbolic
60,23,58,96,978,17,45,36,44,37,35,35,33,34,32,54,34,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1649,6958,40,4,hyperbolic
650,11,557,62,8686,5,356,14,350,16,298,10,318,11,221,24,206,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,360,1520,359,5,hyperbolic
248,7,248,38,5036,2,190,9,187,11,239,6,234,6,71,13,68,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,331,1554,330,5,hyperbolic
1885,16,1227,100,22928,5,388,33,371,41,740,24,688,28,281,46,316,147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,536,2662,535,5,hyperbolic
1089,13,775,45,9098,6,308,25,318,28,405,21,375,21,138,48,177,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,314,1308,313,5,hyperbolic
776,10,541,34,6176,2,200,12,252,14,284,9,257,9,99,19,78,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,283,1278,282,5,hyperbolic
5411,32,3883,86,49286,24,3998,81,3998,104,1708,53,1601,56,1370,134,1374,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1437,6458,1436,5,hyperbolic
1407,11,1056,75,17132,3,434,19,431,22,620,11,592,11,356,30,334,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,463,2152,462,5,hyperbolic
3274,20,2398,178,38630,9,1388,47,1404,67,906,37,822,32,538,63,545,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,608,2788,607,5,hyperbolic
3277,145,2453,38,58524,9,1065,63,1253,112,2101,232,2035,238,862,121,838,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,670,2734,669,5,hyperbolic
4361,24,3707,117,102584,14,1786,55,2011,97,2555,39,2721,39,1166,123,1170,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,910,3596,909,5,hyperbolic
3790,22,2485,21,62990,5,1175,29,1487,52,1735,31,1653,27,400,55,530,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,646,2722,645,5,hyperbolic
1054,15,947,55,15154,8,355,28,386,39,625,27,776,22,216,50,227,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,378,1578,377,5,hyperbolic
5529,48,3098,92,131340,15,1256,78,1742,122,3171,65,3098,68,1222,152,1132,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,818,3304,817,5,hyperbolic
83,6,83,21,1362,2,45,8,49,9,42,5,41,5,33,11,34,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,166,710,165,5,hyperbolic
340,18,253,30,1404,1,139,6,122,7,181,15,158,15,78,8,90,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,137,500,136,5,hyperbolic
3412,56,2348,219,70392,10,801,63,1015,94,2218,112,2190,100,677,132,667,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,617,2502,616,5,hyperbolic
541,12,470,39,7454,3,164,19,246,17,272,10,260,11,107,22,117,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,293,1284,292,5,hyperbolic
1086,8,963,59,16110,2,460,18,441,21,738,8,708,8,303,25,282,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,384,1572,383,5,hyperbolic
450,9,361,28,3130,3,131,14,140,15,212,10,200,10,118,19,94,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,191,780,190,5,hyperbolic
433,7,369,41,10026,2,189,9,228,13,255,6,245,6,123,15,112,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,266,1090,265,5,hyperbolic
3931,27,3130,76,89684,13,1655,70,1938,102,2565,61,2502,55,1019,135,1047,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,823,3546,822,5,hyperbolic
3884,23,3006,67,82682,6,1057,35,1261,66,2068,27,2032,26,852,71,683,110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,768,3310,767,5,hyperbolic
767,22,476,37,9402,3,238,19,299,29,401,25,390,41,136,31,153,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,240,1038,239,5,hyperbolic
670,15,563,55,12420,5,389,25,417,32,374,18,352,19,115,47,177,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,374,1604,373,5,hyperbolic
289,6,252,18,926,2,206,8,233,8,72,5,55,6,47,10,53,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,162,698,161,5,hyperbolic
901,26,688,60,14902,4,415,28,434,51,614,28,597,44,251,51,273,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,317,1268,316,5,hyperbolic
9654,25,6213,129,108004,10,1191,55,1205,112,3300,49,3143,54,1084,108,1111,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,919,3900,918,5,hyperbolic
5288,35,3820,104,140798,9,2426,54,2359,116,2447,81,2339,85,1560,118,1573,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,897,3508,896,5,hyperbolic
4746,17,3424,84,61646,8,1892,43,1925,79,2105,29,1997,31,1162,87,1160,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,847,3620,846,5,hyperbolic
7295,31,4726,33,58424,12,2026,62,2016,115,2186,60,1902,57,1003,137,968,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,694,2998,693,5,hyperbolic
2436,41,1968,146,20908,13,2440,60,2440,71,1110,45,1070,44,1047,101,1047,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1542,6714,1541,5,hyperbolic
1269,13,994,51,11880,5,675,19,695,27,579,15,535,24,327,34,335,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,354,1640,353,5,hyperbolic
108,5,102,14,764,1,66,7,64,7,71,4,66,4,42,9,41,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,98,378,97,5,hyperbolic
280,12,224,24,5024,3,107,14,122,15,117,9,111,9,68,20,65,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,185,886,184,5,hyperbolic
2309,16,1683,150,41584,5,863,29,842,54,1219,30,1238,26,469,49,510,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2204,522,5,hyperbolic
1329,28,1226,90,22478,6,385,33,475,56,1099,53,1106,51,315,84,343,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,375,1366,374,5,hyperbolic
2359,20,1637,119,39438,4,487,22,495,39,1137,22,1098,29,378,43,394,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,513,2154,512,5,hyperbolic
3926,36,2728,132,74404,10,1115,50,1095,86,2232,58,2164,58,757,110,737,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,966,4582,965,5,hyperbolic
332,7,296,25,3426,1,141,7,174,8,116,4,152,5,63,10,52,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,210,814,209,5,hyperbolic
3951,40,2889,182,50592,8,625,44,766,83,2092,66,2014,66,457,94,481,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,614,2746,613,5,hyperbolic
331,9,270,26,4174,3,103,13,140,17,169,9,159,9,70,20,67,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,188,792,187,5,hyperbolic
1519,13,1182,102,24420,5,475,23,548,36,1087,14,1080,15,322,37,345,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,533,2466,532,5,hyperbolic
1855,19,1376,90,27712,3,561,18,532,33,1219,14,1171,17,341,33,430,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1592,395,5,hyperbolic
8030,35,5018,203,166848,13,2510,72,2874,125,3378,59,4019,57,1791,144,1688,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1106,5210,1105,5,hyperbolic
1737,27,1464,188,52010,15,760,47,751,79,1352,47,1328,49,594,82,566,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,629,2856,628,5,hyperbolic
4464,13,3454,51,71088,7,1634,36,1973,64,1462,29,2067,36,1155,84,1163,136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,780,3254,779,5,hyperbolic
49,6,49,15,158,1,49,7,49,7,22,5,18,4,18,10,19,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,115,496,114,5,hyperbolic
474,8,396,29,5464,1,282,6,318,7,153,3,135,4,110,9,105,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,257,968,256,5,hyperbolic
1034,12,717,53,12940,4,576,16,564,24,465,16,451,17,252,29,265,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,402,1850,401,5,hyperbolic
2946,25,2319,44,96962,10,1270,44,1340,88,1632,49,1593,46,819,94,800,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,738,3158,737,5,hyperbolic
1336,8,1229,95,29904,3,500,18,699,27,1078,14,1060,17,294,30,296,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,452,2072,451,5,hyperbolic
31787,107,21568,249,426788,38,6922,207,7353,437,7442,170,7467,176,3618,502,3682,642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2197,9528,2196,5,hyperbolic
8138,34,6709,381,149236,17,2174,79,2234,136,3993,63,5007,63,1236,156,1228,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1220,5338,1219,5,hyperbolic
9831,37,5250,156,198216,12,2109,73,2864,142,4180,80,4027,78,1671,143,1627,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,981,4150,980,5,hyperbolic
6470,57,5292,61,231802,30,1800,123,1942,234,3106,98,3015,109,1418,243,1207,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1331,5496,1330,5,hyperbolic
2977,29,1954,147,18726,11,656,62,657,80,911,58,800,58,458,103,466,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,505,2218,504,5,hyperbolic
23135,207,15071,541,626078,34,6075,212,6433,459,12626,288,12416,300,4233,461,3893,733,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,7608,1794,5,hyperbolic
22373,106,14290,495,482598,45,3452,183,4349,393,7184,159,6802,165,2785,441,2720,693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1886,8354,1885,5,hyperbolic
446,10,389,28,5834,2,161,10,149,12,218,6,207,7,103,14,119,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,209,840,208,5,hyperbolic
7902,67,5233,344,206746,29,1773,131,2671,213,4053,111,3952,125,1552,250,1390,477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1145,4788,1144,5,hyperbolic
15981,109,9451,191,374120,21,4707,128,5533,266,6740,183,6454,174,2172,293,2377,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1474,6334,1473,5,hyperbolic
4405,87,2972,188,36542,7,915,29,927,46,2332,140,2206,133,734,64,500,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,531,2408,530,5,hyperbolic
6124,54,4369,216,209068,14,1644,81,1833,152,4773,119,4717,104,1072,162,1136,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1049,4346,1048,5,hyperbolic
5784,166,3590,91,103340,13,1351,67,1256,110,3779,261,3704,290,1065,133,1011,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,735,3018,734,5,hyperbolic
11026,71,7157,328,218080,15,3126,98,3108,166,3985,111,3818,91,1998,208,1987,470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1218,5420,1217,5,hyperbolic
5779,39,4010,198,101856,25,2565,77,2545,125,2343,60,3207,62,1196,164,1228,312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1021,4262,1020,5,hyperbolic
9571,57,6571,343,181214,17,3586,114,3792,175,5307,79,5146,72,1739,195,1766,467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1183,5164,1182,5,hyperbolic
17979,109,12573,409,594426,29,5138,183,5881,414,8994,194,8721,186,3227,437,3243,659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1665,7008,1664,5,hyperbolic
31168,99,19975,206,593834,39,6785,206,7814,437,10453,131,10373,143,5161,469,4530,583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2112,9726,2111,5,hyperbolic
18336,107,11079,350,389038,33,3390,153,3991,295,7993,135,7648,137,2258,347,2402,547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,7510,1685,5,hyperbolic
34796,511,22487,248,723422,35,5920,236,7548,561,16772,773,16181,805,4019,607,4152,611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1921,8264,1920,5,hyperbolic
24823,219,18331,167,609526,38,6075,226,6419,490,11769,418,11615,429,3831,536,3853,558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1987,8760,1986,5,hyperbolic
1399,19,1004,49,9626,8,599,24,593,32,711,26,657,21,265,58,279,120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,316,1320,315,5,hyperbolic
11018,78,5760,226,202136,25,2179,117,2141,188,3978,134,3692,141,1878,225,1772,416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1132,4932,1131,5,hyperbolic
12895,173,9823,496,311236,28,2701,177,3075,339,7361,268,8309,271,2196,349,1909,695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1206,5132,1205,5,hyperbolic
2405,25,1587,80,26302,9,621,37,596,64,762,46,697,40,524,85,480,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1886,445,5,hyperbolic
13714,53,9161,102,286734,19,4857,126,5015,255,6440,105,6188,89,2254,263,2276,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1421,6448,1420,5,hyperbolic
8842,78,6308,206,168462,19,1783,111,2194,209,4621,118,4461,139,1695,217,1232,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1004,4468,1003,5,hyperbolic
8329,106,6615,93,98866,50,5120,196,5120,275,2796,161,2657,174,2200,351,2195,393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3226,14648,3225,5,hyperbolic
5941,20,3862,62,99262,7,1419,47,1410,87,2929,40,2909,44,820,100,855,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,781,3322,780,5,hyperbolic
2706,31,1879,169,48676,8,627,47,643,87,1199,41,1141,46,426,85,456,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,553,2472,552,5,hyperbolic
15561,69,10998,409,254608,25,3507,107,3988,201,6397,108,6222,102,2434,236,2394,510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1234,5362,1233,5,hyperbolic
323,8,282,22,4612,2,145,14,164,18,195,10,185,10,111,22,113,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,183,704,182,5,hyperbolic
15297,87,10633,157,335712,41,3790,178,4503,323,7257,120,8283,129,2134,370,2126,475,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1460,6204,1459,5,hyperbolic
6742,47,4385,162,192330,13,1789,80,1931,149,4166,72,4058,76,1314,157,1248,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,988,4638,987,5,hyperbolic
1121,19,872,73,22150,6,693,21,687,28,530,18,764,16,253,37,248,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,421,1840,420,5,hyperbolic
8892,80,5827,209,117966,11,2785,59,3140,102,3086,153,3788,157,1235,134,1264,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,967,3986,966,5,hyperbolic
592,18,589,56,12168,7,263,25,275,37,573,32,569,27,216,46,221,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,316,1240,315,5,hyperbolic
4979,316,3103,108,106836,8,1317,88,1569,107,3052,596,2983,601,867,123,853,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,783,3268,782,5,hyperbolic
1288,15,1078,114,22892,6,829,24,819,30,531,15,515,15,386,50,304,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,475,1996,474,5,hyperbolic
6426,44,3751,44,73706,6,1475,37,1825,69,3144,51,3063,52,690,81,729,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,707,3230,706,5,hyperbolic
1495,12,1168,81,12274,8,734,25,732,32,686,24,640,29,326,55,355,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,436,1928,435,5,hyperbolic
472,10,365,22,3136,2,202,12,240,14,204,8,184,9,135,18,136,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,179,794,178,5,hyperbolic
12585,73,7946,256,184206,18,2221,120,2282,195,4027,126,3775,142,1852,219,1663,394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1129,4876,1128,5,hyperbolic
13393,94,10462,74,334874,37,4096,178,4136,318,6632,126,8185,135,2720,374,2980,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1950,8388,1949,5,hyperbolic
13175,71,10162,267,429866,26,4948,145,5432,306,8153,101,9017,99,2582,345,2516,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1671,6970,1670,5,hyperbolic
8849,50,6757,68,214348,20,1930,104,2135,188,4386,81,4265,79,1465,214,1495,237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1340,6254,1339,5,hyperbolic
4320,36,3345,101,165126,19,2075,103,2489,173,2062,73,1974,68,1275,196,1226,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,894,3676,893,5,hyperbolic
30418,230,18180,618,743678,58,7081,308,8427,625,17443,407,16985,405,5010,678,4763,1017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1843,8184,1842,5,hyperbolic
25102,167,17558,431,559164,30,4976,162,5938,390,14726,288,14584,315,3500,429,3158,604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1679,7228,1678,5,hyperbolic
449,4,369,24,2256,2,247,11,247,11,111,7,93,7,62,15,84,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,230,960,229,5,hyperbolic
3456,15,2571,41,94496,7,903,40,979,74,2208,33,2346,35,800,95,783,120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,720,2866,719,5,hyperbolic
2340,16,1743,91,24750,6,845,22,991,35,1026,21,993,18,529,46,388,108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,467,2040,466,5,hyperbolic
45815,435,22770,704,1072718,70,8645,339,9722,775,18570,595,18519,635,5096,859,5036,1211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2432,10572,2431,5,hyperbolic
55369,738,28067,527,1151380,66,8713,438,8731,936,22381,877,21320,900,7725,986,8027,1295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2944,12826,2943,5,hyperbolic
25072,161,15017,344,646996,46,4995,249,7242,519,9468,271,9423,279,3273,573,3077,719,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,7102,1721,5,hyperbolic
14386,91,11078,117,498856,40,3075,186,3094,393,6033,130,7880,138,2500,430,2470,464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2007,8730,2006,5,hyperbolic
38733,160,24037,595,960838,73,7256,351,7723,746,14753,267,13940,286,4616,832,4555,1168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2409,10038,2408,5,hyperbolic
29149,107,20545,256,558648,44,7466,212,7833,466,9451,193,8918,211,3120,507,3325,635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2189,10570,2188,5,hyperbolic
1756,41,1501,108,23356,6,802,53,772,64,1097,55,1070,44,430,78,297,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,429,1880,428,5,hyperbolic
528,10,460,46,7668,2,326,12,325,14,303,6,295,7,279,17,279,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,333,1394,332,5,hyperbolic
53364,191,33745,591,911122,93,9571,459,9564,878,11031,330,12733,376,4301,1005,3891,1350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3007,13104,3006,5,hyperbolic
9323,35,5949,250,237674,21,1934,115,1869,188,3595,68,3467,80,1585,208,1630,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1189,5010,1188,5,hyperbolic
56235,352,33250,645,1391328,78,18649,490,18608,1046,22727,546,21902,581,8381,1173,7249,1464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2969,13000,2968,5,hyperbolic
15743,109,10367,198,403148,21,3915,136,4377,289,7357,231,7104,218,2177,333,2204,465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1472,6264,1471,5,hyperbolic
14122,72,9364,137,346378,20,2979,119,2953,266,6934,121,6809,117,1829,277,1947,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1472,6484,1471,5,hyperbolic
38903,226,22228,241,917084,52,8037,278,11087,654,17626,374,16940,373,5724,721,5618,813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2065,9476,2064,5,hyperbolic
41045,204,26207,397,944874,57,10397,288,10976,687,19283,354,18453,383,6310,766,5673,944,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2243,9026,2242,5,hyperbolic
5822,38,4982,232,202490,13,2343,77,2339,145,4124,67,4075,67,1337,158,1396,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1153,5086,1152,5,hyperbolic
34073,554,19568,708,695760,54,6693,286,8148,626,14130,721,13552,733,4107,661,4063,936,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1826,7716,1825,5,hyperbolic
13339,145,9498,121,258356,30,3581,129,3649,208,5034,205,4778,208,2342,235,2244,307,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1378,6254,1377,5,hyperbolic
8609,41,5105,129,146706,10,2609,65,2693,130,3690,110,3428,114,1382,135,1540,238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,896,3776,895,5,hyperbolic
3142,20,2244,33,64094,6,1133,29,1153,45,1158,26,1103,25,539,53,601,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,705,3014,704,5,hyperbolic
27666,663,13695,245,371924,19,4867,148,5871,317,9968,741,9211,716,2982,349,2860,460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1419,6038,1418,5,hyperbolic
4009,21,2699,139,60614,11,1369,49,1654,95,1628,56,1538,41,586,91,521,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,631,2746,630,5,hyperbolic
778,8,674,37,10998,4,266,19,297,26,301,15,340,20,172,34,174,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,299,1274,298,5,hyperbolic
14779,99,12152,298,526958,33,4392,185,5370,397,8960,167,10624,174,3186,405,3114,594,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1629,7294,1628,5,hyperbolic
45791,260,29728,291,1107624,62,10074,339,10390,782,18650,363,17947,391,5198,864,5366,1008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2760,12318,2759,5,hyperbolic
46912,203,31733,518,743590,60,6108,364,6180,761,12146,315,11155,330,3288,857,3219,1135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2965,12372,2964,5,hyperbolic
2171,13,1472,141,42888,4,797,21,945,37,1207,18,1196,16,418,40,398,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,513,2268,512,5,hyperbolic
31116,414,17592,185,797164,42,7198,249,8366,590,15449,672,14938,713,4512,637,4743,677,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2010,8248,2009,5,hyperbolic
37272,533,26225,810,1348432,65,7490,380,8418,872,20947,934,22585,954,6159,925,6152,1276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2438,10512,2437,5,hyperbolic
2280,19,1691,141,31452,10,1325,31,1323,43,869,27,804,23,583,60,545,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,610,2730,609,5,hyperbolic
18968,128,13418,423,537310,46,5762,174,6884,378,10225,227,9912,236,2925,414,3140,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,7354,1754,5,hyperbolic
43596,149,29368,138,1158494,55,9582,350,11202,809,14446,276,16135,282,5285,868,5176,865,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2561,10608,2560,5,hyperbolic
3679,24,2671,42,59288,12,2421,60,2668,98,1888,56,1807,51,838,119,847,147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,744,3378,743,5,hyperbolic
3322,67,2631,31,57322,9,1198,71,1399,122,2183,126,2138,123,820,133,630,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,679,3108,678,5,hyperbolic
45119,128,29507,692,951422,68,9457,325,9946,716,21252,241,20433,247,4979,799,4672,1200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2481,10658,2480,5,hyperbolic
55188,530,39848,569,1121664,72,18136,440,18184,965,23342,690,25219,783,7704,1022,7534,1324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2944,12298,2943,5,hyperbolic
23797,90,12406,387,382240,39,5954,186,6803,351,9242,139,8695,148,3010,396,3107,568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1646,7328,1645,5,hyperbolic
3980,25,2645,38,70610,6,675,31,709,56,1792,33,1724,33,601,64,547,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,716,2976,715,5,hyperbolic
38084,691,22953,544,916306,69,11072,305,11458,665,16455,782,15798,812,5718,742,5807,1055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2427,10732,2426,5,hyperbolic
29303,287,23843,279,902030,63,8733,367,9943,776,15485,503,17238,508,5109,847,5359,932,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2104,8874,2103,5,hyperbolic
5064,38,3958,101,94958,12,2746,59,2731,89,2664,55,2597,46,1252,118,1318,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,886,3428,885,5,hyperbolic
58861,228,36743,287,1005950,76,16571,472,16650,930,23784,407,22752,411,7437,1028,7001,1158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3353,14610,3352,5,hyperbolic
37012,208,23130,386,1219524,92,9678,517,11050,1011,14079,394,13387,417,6816,1104,7182,1306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2866,12280,2865,5,hyperbolic
55663,534,35883,825,1325526,68,8895,512,11467,1102,30112,859,29520,889,6242,1145,6197,1533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2533,11064,2532,5,hyperbolic
32562,2910,17800,802,520182,54,5813,281,7659,593,15416,4986,14934,5037,3510,640,3676,847,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1595,6502,1594,5,hyperbolic
39494,332,24670,648,931090,82,11806,384,12022,796,16174,593,17082,610,5346,891,5701,1270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3068,14144,3067,5,hyperbolic
21812,93,15507,240,466320,27,6289,158,6736,352,11242,144,10865,159,4102,381,4055,514,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1602,7222,1601,5,hyperbolic
70232,297,39779,767,1768562,78,14498,495,16252,1136,29355,526,28247,573,7850,1200,7398,1725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3113,13594,3112,5,hyperbolic
43207,152,26925,134,1139464,53,10708,309,11909,742,17492,233,16790,266,7325,802,6413,816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2578,11464,2577,5,hyperbolic
49676,953,25244,834,1230602,81,8605,435,9902,918,21726,1516,20939,1581,5459,1006,5016,1265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2403,10096,2402,5,hyperbolic
8308,70,5115,299,197722,13,1761,78,1786,149,3201,140,3089,133,1120,163,1068,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1093,4838,1092,5,hyperbolic
51434,227,31590,524,1731996,92,6607,501,7868,1094,20257,409,19391,410,5489,1170,5828,1430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2919,13034,2918,5,hyperbolic
3601,31,2630,51,68444,10,693,63,851,115,2261,74,2211,64,477,121,495,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,736,3410,735,5,hyperbolic
8233,216,4974,334,159380,12,1824,73,2075,127,3688,244,3591,242,1332,158,1142,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,968,4152,967,5,hyperbolic
3747,43,2342,207,57278,14,952,58,1129,93,1859,80,1848,89,569,119,768,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,564,2298,563,5,hyperbolic
21634,249,12824,452,612616,48,4465,240,5200,520,11896,325,12922,335,2937,533,3283,785,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,7206,1702,5,hyperbolic
10455,81,7715,245,481820,41,2708,187,3563,356,7035,140,6959,148,2673,390,2030,542,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1525,6226,1524,5,hyperbolic
22502,135,12461,152,377534,17,4218,130,5659,302,8143,244,9061,234,3206,317,3298,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1352,5478,1351,5,hyperbolic
97169,322,58786,864,1147878,143,25138,690,25377,1317,20656,526,18107,585,7371,1548,7313,2078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4903,21714,4902,5,hyperbolic
2985,27,2314,67,104300,7,1478,38,1816,75,1735,35,1689,36,875,89,820,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,777,3268,776,5,hyperbolic
19244,108,12293,345,559140,28,3962,152,4593,356,10454,232,10169,212,2647,394,2495,563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1608,6962,1607,5,hyperbolic
4615,70,2601,43,77732,11,1055,77,1406,128,1772,99,1686,101,654,154,559,164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,693,3090,692,5,hyperbolic
34459,277,22048,191,791784,59,7315,363,7680,775,19205,430,18551,437,4095,823,4113,892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2039,8532,2038,5,hyperbolic
68164,182,39222,229,1300002,79,17629,466,17851,1007,20368,332,18643,363,6729,1105,6286,1183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3293,14348,3292,5,hyperbolic
9071,138,5965,346,203168,20,2177,107,2475,194,5906,195,6383,220,1499,197,1345,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1047,4206,1046,5,hyperbolic
18578,116,11664,591,668680,46,5515,240,6917,483,9720,210,9443,232,4261,551,3847,831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1830,8026,1829,5,hyperbolic
5660,46,4333,92,98808,16,2266,60,2252,105,2430,48,2309,46,1290,130,887,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,858,3870,857,5,hyperbolic
10246,101,7242,81,311096,20,3369,137,3428,257,6452,181,6350,164,2103,295,2122,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1308,5620,1307,5,hyperbolic
61681,210,36367,408,1425524,87,16005,507,16149,1074,19399,388,18200,410,7083,1170,6912,1392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,15648,3463,5,hyperbolic
77175,1203,51569,504,1296210,92,14790,569,15283,1197,26450,1443,28073,1598,6933,1358,6873,1457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3388,14688,3387,5,hyperbolic
3601,31,2343,142,36538,8,1147,36,1212,58,1324,34,1260,35,586,63,597,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,480,1944,479,5,hyperbolic
5652,55,2946,58,91218,14,1130,83,1420,137,3272,101,3188,99,798,144,831,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,764,3438,763,5,hyperbolic
29245,275,20098,374,998620,71,8410,324,10020,719,15499,472,15091,482,5061,793,5456,908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2154,9554,2153,5,hyperbolic
53881,194,31522,695,1047622,74,8608,357,8794,807,19844,375,18415,385,5649,898,5861,1216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2488,10420,2487,5,hyperbolic
48461,866,26860,258,1429310,54,9485,478,10622,1091,23560,1438,23914,1460,5582,1145,5939,1163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2643,11424,2642,5,hyperbolic
53815,634,32319,336,1631058,66,11048,441,12988,1064,27243,937,26308,936,7685,1098,6291,1212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2707,11792,2706,5,hyperbolic
31328,562,17455,424,556352,43,4918,229,5881,483,15768,743,16670,771,3445,522,3872,717,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1628,7192,1627,5,hyperbolic
2425,14,1924,150,40800,6,1442,28,1489,47,1373,26,1339,21,623,57,718,150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,531,2208,530,5,hyperbolic
58639,367,35616,290,1652402,54,13067,431,16029,1050,27018,595,28806,612,8079,1111,7861,1187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2690,11640,2689,5,hyperbolic
50331,242,30441,763,1330492,89,8446,529,8585,1046,14078,407,16263,411,5431,1154,5161,1645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3173,14214,3172,5,hyperbolic
37850,319,22164,361,1005010,60,7332,313,8972,709,20431,520,19798,543,4665,794,5018,899,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2150,9318,2149,5,hyperbolic
88940,751,58094,958,2110940,100,15933,583,19375,1373,38986,1321,43838,1379,10147,1457,9891,1954,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3112,13226,3111,5,hyperbolic
38480,275,17468,165,822734,50,5742,321,8127,696,13877,453,13185,473,4921,743,4886,752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1971,7988,1970,5,hyperbolic
89892,902,65474,905,3343432,166,18697,1010,21213,2216,52995,1268,51889,1305,12340,2375,12043,2704,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4206,18662,4205,5,hyperbolic
12788,1236,7495,789,278364,26,3722,207,3815,387,6864,1917,6660,1940,2568,429,2322,658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1148,4758,1147,5,hyperbolic
5676,38,3588,69,69810,11,1025,63,1075,88,2264,82,2132,73,918,108,902,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,813,3320,812,5,hyperbolic
67975,519,42362,864,1247548,96,17057,563,19366,1120,26765,853,25386,898,9820,1244,9058,1630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3057,13380,3056,5,hyperbolic
37862,171,18118,351,1017556,66,6127,345,8353,745,14941,291,14501,305,4258,808,4126,981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2231,9728,2230,5,hyperbolic
1083,15,957,86,22008,4,306,22,370,29,692,20,685,25,249,37,263,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,400,1696,399,5,hyperbolic
5234,94,3154,41,81148,11,1680,68,1843,108,3072,127,2971,118,1171,120,924,138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,686,2914,685,5,hyperbolic
48987,496,31704,331,1646452,99,8246,537,10416,1287,22769,858,23098,864,6100,1365,6535,1368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2742,11920,2741,5,hyperbolic
7439,45,5260,179,102900,15,2536,66,2503,95,2877,43,2742,47,990,120,944,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,985,4470,984,5,hyperbolic
8897,110,5160,409,265116,19,2753,115,3381,221,3379,181,4280,196,1606,236,1441,508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1174,4768,1173,5,hyperbolic
2421,23,1561,102,27820,9,1075,42,1272,64,1146,42,1071,42,423,69,414,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,430,1754,429,5,hyperbolic
5010,30,4057,88,142216,10,1713,54,2015,94,3511,84,3444,82,1242,115,1434,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,839,3408,838,5,hyperbolic
36279,1068,19259,873,1176904,73,8197,421,10462,919,16170,1185,15727,1216,5009,996,4946,1419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2538,11014,2537,5,hyperbolic
90916,1113,54885,578,2094202,118,12805,665,17141,1467,42318,1489,44155,1466,9264,1603,8650,1605,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3246,14052,3245,5,hyperbolic
6,32,5,134,3271,28,6,51,6,50,6,40,4,40,4,71,3,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1659,7794,829,5,hyperbolic
0,6,0,14,0,1,0,4,0,4,0,2,0,2,0,6,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,141,538,70,5,hyperbolic
40,16,37,131,10143,9,37,30,39,28,26,22,26,20,33,37,35,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1233,5540,616,5,hyperbolic
8,7,6,33,555,4,8,9,8,9,5,6,4,6,4,12,4,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,363,1636,181,5,hyperbolic
50,18,49,82,9102,11,37,30,35,31,37,25,31,25,30,43,29,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,954,3804,477,5,hyperbolic
74,7,70,68,4578,3,67,12,70,12,47,9,41,9,46,17,44,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,479,2222,239,5,hyperbolic
17,7,14,31,1146,3,19,10,12,10,9,7,9,7,12,13,13,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,368,1510,184,5,hyperbolic
101,12,84,39,3126,4,43,15,39,16,59,13,57,13,34,21,34,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1674,190,5,hyperbolic
33,10,31,52,2062,4,33,14,37,17,18,10,18,10,23,19,22,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1984,223,5,hyperbolic
35,7,33,65,2999,2,36,8,35,8,27,5,27,5,26,11,26,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,515,2060,257,5,hyperbolic
1,7,1,27,63,3,1,9,1,9,1,5,1,5,1,12,1,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,304,1386,152,5,hyperbolic
15,7,12,54,1357,3,15,11,15,8,9,6,9,6,9,11,9,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,525,2476,262,5,hyperbolic
46,14,46,19,6485,6,28,17,31,18,29,14,23,13,22,25,23,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,684,3140,342,5,hyperbolic
46,7,46,41,3113,2,38,7,39,7,25,5,21,5,25,9,24,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,394,1742,197,5,hyperbolic
54,9,54,32,1835,3,47,11,49,11,23,8,17,7,16,14,17,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,370,1704,185,5,hyperbolic
1,5,1,18,56,1,1,5,1,5,1,3,1,3,1,6,1,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,201,832,100,5,hyperbolic
28,6,26,33,1276,1,30,6,28,6,18,4,17,4,18,8,19,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,396,1588,198,5,hyperbolic
123,7,122,85,10145,3,93,11,93,14,77,7,76,7,60,17,56,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,581,2528,290,5,hyperbolic
52,11,50,18,6145,4,47,13,47,13,33,10,29,11,30,22,28,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,670,2946,335,5,hyperbolic
100,10,98,66,14278,6,56,17,53,21,57,14,54,14,46,28,43,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,921,3900,460,5,hyperbolic
94,9,92,20,10538,5,69,17,72,17,60,13,54,13,47,23,50,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,679,2782,339,5,hyperbolic
53,8,50,32,1591,3,26,9,25,10,29,6,19,6,16,12,18,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,301,1342,150,5,hyperbolic
47,10,46,60,8547,5,37,18,44,19,28,14,25,12,25,22,25,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,906,3852,453,5,hyperbolic
151,8,138,57,6897,3,61,10,68,10,77,7,68,7,44,13,44,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2182,261,5,hyperbolic
6,6,6,35,488,2,6,7,6,6,5,4,5,4,5,9,5,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,342,1500,171,5,hyperbolic
59,14,58,60,9033,12,39,23,41,28,33,19,28,18,26,32,27,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,873,3708,436,5,hyperbolic
88,7,86,59,4771,2,67,9,61,8,55,6,49,7,45,11,48,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,512,2092,256,5,hyperbolic
61,17,61,120,13075,7,53,23,49,35,48,23,44,19,38,39,38,146,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1109,4726,554,5,hyperbolic
168,78,146,54,10281,8,114,20,107,26,120,71,101,87,67,37,72,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,797,3292,398,5,hyperbolic
47,12,45,24,6263,4,35,13,32,15,31,11,30,11,27,19,26,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,719,3102,359,5,hyperbolic
85,19,84,141,23146,12,57,56,57,45,51,27,46,27,34,51,37,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1143,4740,571,5,hyperbolic
9,8,9,24,443,2,9,9,9,9,6,6,5,6,5,12,5,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,255,1106,127,5,hyperbolic
20,7,20,34,478,3,20,12,20,12,8,8,8,8,8,15,8,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,378,1734,189,5,hyperbolic
89,8,89,25,10779,4,56,11,54,15,41,9,39,10,37,19,35,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,713,3026,356,5,hyperbolic
3,30,1,113,846,15,3,41,3,41,2,32,1,32,1,57,1,174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,7724,850,5,hyperbolic
65,8,63,40,3711,3,62,11,78,10,41,9,37,8,46,14,40,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,420,1856,210,5,hyperbolic
13,5,13,13,203,1,5,5,3,10,6,4,3,3,3,7,2,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,106,388,53,5,hyperbolic
38,12,33,78,4853,8,42,21,42,21,21,13,20,13,24,25,23,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,976,4524,488,5,hyperbolic
245,15,220,75,34925,7,241,20,228,31,149,26,139,25,190,37,175,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,967,4158,483,5,hyperbolic
180,16,176,107,41253,10,234,31,226,34,126,20,118,20,181,45,180,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1044,4242,522,5,hyperbolic
119,8,114,51,6852,4,66,11,69,11,56,6,49,9,50,14,51,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,469,1954,234,5,hyperbolic
94,25,90,141,19265,15,74,49,87,41,60,39,56,39,58,58,63,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1276,5418,638,5,hyperbolic
197,13,192,22,15419,6,152,24,160,23,123,15,120,19,110,30,113,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,681,2900,340,5,hyperbolic
8,5,8,19,269,2,8,7,8,6,7,4,5,4,5,8,5,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,225,888,112,5,hyperbolic
64,8,65,66,2778,3,45,11,43,10,36,7,33,7,29,18,29,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,586,2574,293,5,hyperbolic
135,9,126,75,9558,7,85,20,106,15,79,11,70,14,60,20,63,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,559,2374,279,5,hyperbolic
148,13,144,27,14705,8,84,23,80,27,79,20,66,19,58,35,61,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,745,3230,372,5,hyperbolic
64,8,63,53,4597,4,43,14,42,12,28,12,22,9,27,17,29,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,481,1986,240,5,hyperbolic
3,5,3,16,18,1,3,6,3,5,2,4,1,3,1,7,1,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,166,606,83,5,hyperbolic
117,14,112,93,18391,7,97,33,95,30,66,22,64,22,65,36,61,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,983,4226,491,5,hyperbolic
256,37,231,30,14973,3,184,13,161,17,187,41,170,49,128,20,157,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,646,2836,323,5,hyperbolic
45,11,43,19,4756,9,45,17,45,17,29,14,24,14,30,24,30,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,683,2692,341,5,hyperbolic
181,13,171,66,22749,9,201,26,218,28,136,22,131,22,155,38,160,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,939,4052,469,5,hyperbolic
125,7,122,54,4943,2,92,8,100,9,93,7,85,6,77,13,64,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2284,261,5,hyperbolic
59,12,52,65,3638,7,26,19,22,15,24,11,22,12,23,20,19,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,613,2694,306,5,hyperbolic
395,100,338,189,42271,16,317,47,310,48,268,120,225,124,193,59,195,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1110,4712,555,5,hyperbolic
60,77,54,82,26361,37,56,109,54,110,44,81,33,81,32,149,30,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2669,11748,1334,5,hyperbolic
22,6,22,31,948,2,12,10,12,8,11,6,9,7,7,11,6,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,349,1584,174,5,hyperbolic
58,5,55,42,3195,2,48,7,43,7,31,5,24,5,28,9,28,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,394,1766,197,5,hyperbolic
133,10,132,46,20977,6,127,20,127,23,89,15,75,16,77,29,71,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,860,3666,430,5,hyperbolic
406,55,342,170,81902,22,295,61,297,75,237,61,222,61,223,93,220,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1656,7078,828,5,hyperbolic
354,42,334,82,62221,17,334,49,333,65,220,51,209,67,228,77,227,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1443,6340,721,5,hyperbolic
87,11,81,47,10306,8,57,23,62,27,41,17,37,22,46,31,43,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,818,3772,409,5,hyperbolic
270,31,259,61,74477,12,274,40,303,47,157,32,147,32,196,60,179,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1423,5966,711,5,hyperbolic
495,72,489,72,148662,49,536,146,538,159,358,124,334,123,433,238,416,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2623,11966,1311,5,hyperbolic
432,21,424,175,72977,10,476,31,476,37,326,26,315,33,363,54,355,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1245,5174,622,5,hyperbolic
144,36,136,60,36040,13,86,38,86,56,72,41,62,43,58,78,57,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1431,5924,715,5,hyperbolic
109,9,110,53,14730,5,74,16,73,20,57,11,55,12,57,24,61,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,903,4036,451,5,hyperbolic
133,41,130,210,51031,23,108,70,114,87,92,56,75,58,74,111,78,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1902,8502,951,5,hyperbolic
7,5,7,23,218,1,7,6,7,6,4,4,3,4,3,8,3,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,275,1204,137,5,hyperbolic
138,9,134,47,14634,4,88,18,81,19,78,11,72,14,60,24,59,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,841,3806,420,5,hyperbolic
21,6,20,26,619,4,20,9,26,10,13,6,10,6,11,12,12,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,308,1242,154,5,hyperbolic
76,7,69,42,3353,2,66,8,66,8,48,5,40,5,48,11,47,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,407,1762,203,5,hyperbolic
48,11,47,71,2311,6,38,16,36,18,31,11,27,11,24,21,25,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,548,2140,274,5,hyperbolic
301,27,296,140,43819,25,185,52,184,50,193,40,195,41,138,81,133,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1208,5470,604,5,hyperbolic
623,52,587,177,133725,19,428,59,449,80,344,51,322,64,339,104,335,269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,7102,850,5,hyperbolic
137,16,135,116,26342,10,135,31,128,34,99,21,92,20,88,44,88,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,985,3966,492,5,hyperbolic
199,17,194,72,20361,10,131,34,134,40,101,23,96,23,94,44,92,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,879,3476,439,5,hyperbolic
190,20,187,174,34313,12,166,41,154,37,142,32,128,32,136,51,127,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1194,5140,597,5,hyperbolic
45,11,45,46,2230,5,24,13,23,13,26,10,24,13,17,18,15,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1566,190,5,hyperbolic
27,6,26,27,1030,2,22,8,18,9,19,6,13,6,15,12,14,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,301,1244,150,5,hyperbolic
7,4,7,25,306,2,7,7,7,6,7,4,5,4,6,8,5,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,278,1284,139,5,hyperbolic
279,27,273,68,71489,16,310,53,316,60,227,53,219,51,191,80,190,141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1452,6362,726,5,hyperbolic
635,41,627,143,140714,15,671,57,675,91,458,66,433,68,446,108,509,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1565,6346,782,5,hyperbolic
14,7,14,30,340,3,14,9,14,8,10,5,6,5,4,11,6,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,298,1260,149,5,hyperbolic
449,50,443,87,149259,27,388,80,366,105,254,69,242,70,267,127,289,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2065,9036,1032,5,hyperbolic
82,66,78,179,36796,31,73,92,73,84,55,73,53,73,54,122,56,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2292,10412,1146,5,hyperbolic
228,39,222,233,69290,35,235,80,253,103,135,54,127,54,178,112,181,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,7418,858,5,hyperbolic
409,14,365,26,26643,6,349,18,328,24,255,19,230,14,211,32,238,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,679,2610,339,5,hyperbolic
331,20,302,111,42248,10,237,34,254,43,197,28,187,29,188,54,190,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1119,4600,559,5,hyperbolic
711,53,697,205,151896,18,813,63,855,107,565,81,526,83,657,142,667,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1648,7128,824,5,hyperbolic
36,10,35,48,2137,3,33,12,33,12,25,11,21,9,20,17,19,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,489,2034,244,5,hyperbolic
64,7,59,54,4464,2,39,8,38,8,46,8,39,6,30,10,27,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,512,2186,256,5,hyperbolic
201,9,190,60,8122,5,133,17,127,17,98,13,85,14,80,24,75,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,504,2046,252,5,hyperbolic
60,58,57,46,24991,29,57,61,56,69,46,51,40,52,41,92,40,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2561,11494,1280,5,hyperbolic
665,33,622,125,138009,17,411,58,480,79,376,61,351,56,316,106,317,246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1600,7106,800,5,hyperbolic
377,93,345,306,82597,22,233,79,248,94,214,138,202,126,140,116,138,387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1857,8322,928,5,hyperbolic
5,5,5,20,50,1,5,5,5,5,5,3,4,3,4,7,4,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,268,1112,134,5,hyperbolic
245,12,234,35,23380,7,142,32,140,32,102,21,96,24,108,45,115,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,750,3282,375,5,hyperbolic
11,5,11,23,531,1,3,7,6,6,5,4,4,4,3,8,3,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,285,1256,142,5,hyperbolic
273,23,268,171,51880,19,241,37,242,49,164,32,159,32,179,64,186,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1248,5220,624,5,hyperbolic
899,60,878,139,258231,34,1091,92,1147,145,594,77,566,81,846,172,835,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2155,9410,1077,5,hyperbolic
854,34,839,118,128508,16,888,54,885,73,641,49,614,55,498,94,483,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1500,6520,750,5,hyperbolic
116,13,109,39,11535,7,101,23,97,24,82,18,69,18,58,32,68,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,813,3578,406,5,hyperbolic
91,12,91,40,10749,8,65,29,65,28,71,20,63,21,57,38,45,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,812,3546,406,5,hyperbolic
327,199,317,409,247270,59,325,192,330,225,177,275,164,295,224,290,232,622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3648,16134,1824,5,hyperbolic
192,13,183,122,29500,8,114,21,109,24,101,18,92,20,81,33,84,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1033,4318,516,5,hyperbolic
330,54,319,253,135537,34,309,79,312,93,218,66,206,67,218,117,211,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1823,7830,911,5,hyperbolic
288,16,256,36,21949,7,187,22,221,28,152,19,139,20,120,35,122,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,797,3512,398,5,hyperbolic
447,25,435,50,82888,15,336,50,376,73,233,56,211,47,252,98,268,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1376,5728,688,5,hyperbolic
36,5,36,40,1785,3,18,8,18,7,21,5,13,5,11,10,12,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,398,1606,199,5,hyperbolic
27,3,23,23,1116,2,20,8,29,7,15,7,14,5,15,10,14,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,288,1132,144,5,hyperbolic
97,5,97,51,7331,3,65,13,59,13,60,9,56,9,46,17,46,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,483,2022,241,5,hyperbolic
549,53,533,172,246064,38,431,72,440,118,317,63,301,60,323,140,301,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2183,9338,1091,5,hyperbolic
703,82,685,171,187528,31,654,108,679,136,470,92,449,96,493,177,483,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2225,9438,1112,5,hyperbolic
643,33,624,178,137880,18,473,69,466,99,363,65,340,64,351,130,345,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1699,7348,849,5,hyperbolic
74,7,72,26,6950,4,44,12,40,13,43,10,33,10,31,21,28,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,715,3162,357,5,hyperbolic
91,6,79,71,6201,3,68,10,62,11,54,7,46,6,51,14,46,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,580,2522,290,5,hyperbolic
344,16,325,48,30414,7,220,22,220,28,231,22,217,22,151,35,153,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,855,3586,427,5,hyperbolic
747,48,725,339,175651,38,676,92,667,114,505,73,470,75,503,154,491,362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1854,8042,927,5,hyperbolic
1252,130,1191,115,393400,41,1132,134,1211,197,867,178,849,170,849,252,871,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2592,11142,1296,5,hyperbolic
126,12,104,94,16448,8,108,35,93,37,58,22,52,19,77,38,78,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,994,4222,497,5,hyperbolic
22,2,21,24,932,1,18,6,21,5,11,3,9,3,10,6,12,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,261,1134,130,5,hyperbolic
291,59,279,244,144614,34,287,76,294,117,165,85,159,85,230,144,219,352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2378,10476,1189,5,hyperbolic
122,12,119,57,18662,11,109,23,111,27,60,17,57,18,69,36,68,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,873,3890,436,5,hyperbolic
158,32,152,72,46702,18,134,62,143,61,112,46,110,52,96,84,93,153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1463,6310,731,5,hyperbolic
371,30,356,102,62892,26,250,47,251,61,231,44,225,45,185,78,180,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1510,6462,755,5,hyperbolic
15,6,15,55,1114,7,15,17,15,15,13,12,10,12,10,22,8,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,506,2266,253,5,hyperbolic
836,79,791,279,239697,39,525,113,518,150,432,98,411,99,403,197,388,394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2479,10702,1239,5,hyperbolic
44,4,40,69,3736,2,47,8,46,11,20,5,19,5,30,11,30,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,515,2360,257,5,hyperbolic
128,26,123,89,18599,11,128,30,130,46,88,23,83,24,106,43,94,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,946,4048,473,5,hyperbolic
216,94,216,319,143757,48,163,154,162,181,133,126,121,127,107,228,106,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3047,13040,1523,5,hyperbolic
325,134,287,318,223504,44,251,149,256,188,179,173,166,173,185,242,177,492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3045,12884,1522,5,hyperbolic
539,54,495,174,179703,27,452,107,425,148,313,80,295,83,356,170,350,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2254,10086,1127,5,hyperbolic
362,63,359,58,192507,31,376,88,357,134,257,76,251,78,283,160,279,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2575,10934,1287,5,hyperbolic
816,57,780,61,211339,27,664,85,676,122,491,87,456,77,465,160,461,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1966,8470,983,5,hyperbolic
492,43,453,94,120223,23,391,68,374,85,259,67,240,61,263,117,264,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2072,9436,1036,5,hyperbolic
222,13,216,127,28624,8,179,28,173,31,141,22,138,21,138,42,136,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1152,4752,576,5,hyperbolic
501,76,481,80,163703,25,605,109,609,133,397,94,378,95,457,164,436,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2024,8806,1012,5,hyperbolic
4,2,4,21,285,1,4,6,4,6,4,4,4,3,4,7,4,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,274,1090,137,5,hyperbolic
120,21,115,91,18539,11,92,30,100,36,67,25,62,25,59,41,59,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1008,4254,504,5,hyperbolic
310,33,281,117,83401,15,252,55,251,74,185,49,176,48,190,89,194,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1557,6596,778,5,hyperbolic
183,12,176,76,22146,6,130,26,115,33,99,19,93,19,89,35,92,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,912,3890,456,5,hyperbolic
420,29,408,52,60363,17,211,50,218,61,203,49,181,42,171,80,161,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1387,5922,693,5,hyperbolic
704,23,653,34,89916,14,513,47,581,65,429,44,420,48,392,96,388,110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1326,5534,663,5,hyperbolic
528,79,514,119,207640,30,444,115,450,164,337,104,312,104,344,207,338,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2703,11984,1351,5,hyperbolic
274,23,257,46,54719,11,309,39,334,55,179,47,170,39,230,60,226,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1351,5760,675,5,hyperbolic
767,54,745,106,233251,32,679,85,746,137,514,72,495,64,520,156,512,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2058,9052,1029,5,hyperbolic
268,30,264,40,22267,12,196,27,227,39,179,41,167,41,116,46,118,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,759,2968,379,5,hyperbolic
561,61,522,235,144798,20,452,65,467,114,330,81,319,72,363,123,378,360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,7480,873,5,hyperbolic
1179,107,1161,188,539683,59,1333,197,1311,276,906,172,866,186,1054,370,1018,452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3377,14882,1688,5,hyperbolic
463,59,458,60,224862,34,421,95,429,122,292,76,286,76,356,157,362,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2574,11386,1287,5,hyperbolic
848,37,825,222,155312,19,658,70,672,100,508,55,490,59,542,116,548,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,7500,868,5,hyperbolic
1740,149,1552,267,387458,40,1471,140,1562,231,967,186,914,184,1086,263,1062,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2260,10020,1130,5,hyperbolic
652,95,606,74,145172,45,488,98,513,138,379,108,358,102,358,173,361,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1971,8806,985,5,hyperbolic
51,17,49,139,11380,8,47,32,47,32,40,22,39,21,38,41,38,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1229,5684,614,5,hyperbolic
7311,3632,6170,622,1062297,75,4990,267,5410,522,4836,3753,4748,3945,3224,563,3333,849,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3057,12536,1528,5,hyperbolic
511,146,484,304,255557,43,703,137,687,174,381,192,367,194,517,217,518,459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3012,13322,1506,5,hyperbolic
789,127,768,269,522661,63,854,199,850,277,540,246,502,252,570,350,586,531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,14634,1747,5,hyperbolic
47,19,46,79,5996,13,40,32,38,31,24,20,21,20,20,42,21,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,939,4184,469,5,hyperbolic
90,9,89,16,9985,3,54,12,59,15,52,9,52,9,33,20,34,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,661,2760,330,5,hyperbolic
69,4,68,56,5627,3,58,9,58,9,26,7,26,6,36,13,38,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,526,2084,263,5,hyperbolic
816,41,795,42,189038,23,569,67,621,102,508,68,496,65,478,115,459,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1946,9124,973,5,hyperbolic
586,23,557,83,101704,13,442,47,452,66,340,46,318,46,336,89,329,170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1491,6278,745,5,hyperbolic
1243,93,1178,176,367465,40,1001,147,1035,220,731,126,715,129,810,252,784,365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2767,11954,1383,5,hyperbolic
757,9,687,40,34378,5,502,22,564,30,446,20,428,21,305,36,311,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,770,3316,385,5,hyperbolic
773,99,742,252,301758,47,822,140,834,197,529,141,492,124,582,253,610,429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2920,13038,1460,5,hyperbolic
375,50,361,263,94168,19,363,79,359,106,233,60,219,57,260,121,274,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,7720,871,5,hyperbolic
2772,27,2398,147,119154,14,1610,58,1608,98,1506,44,1518,51,1193,116,1096,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1119,4500,559,5,hyperbolic
492,24,464,163,66889,15,391,36,412,51,252,37,227,39,254,62,265,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1180,4834,590,5,hyperbolic
789,85,774,81,385360,52,968,151,971,211,572,136,556,135,763,270,769,290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2617,11484,1308,5,hyperbolic
517,19,446,114,55511,13,344,39,358,45,303,34,287,34,246,63,247,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1017,4254,508,5,hyperbolic
3986,244,3500,358,493246,42,2329,147,2535,244,2666,380,2582,384,1524,306,1655,473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2370,10450,1185,5,hyperbolic
441,77,400,216,153079,35,234,108,241,163,232,95,208,96,162,211,165,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2236,9398,1118,5,hyperbolic
648,80,630,316,246611,65,654,144,672,191,426,140,402,136,506,246,507,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2495,10856,1247,5,hyperbolic
178,12,171,88,11486,5,97,22,90,18,94,14,86,13,62,24,70,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,498,2054,249,5,hyperbolic
1376,98,1322,347,502405,60,956,172,1029,257,761,143,712,144,755,315,765,568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3041,13090,1520,5,hyperbolic
475,29,466,62,79999,14,406,37,446,52,319,31,341,32,290,68,297,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1434,5994,717,5,hyperbolic
715,84,692,273,279713,39,411,108,428,152,358,95,341,93,315,186,302,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2388,10132,1194,5,hyperbolic
28,9,28,64,3256,6,28,15,28,14,17,11,17,11,18,20,17,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,550,2422,275,5,hyperbolic
35,5,34,48,3099,3,32,12,31,13,23,11,21,9,19,17,20,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,431,1948,215,5,hyperbolic
762,20,683,168,57330,14,452,47,444,52,446,32,431,27,389,72,396,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1107,4932,553,5,hyperbolic
54,6,54,42,3266,4,28,14,26,14,26,11,23,11,22,19,22,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,436,1974,218,5,hyperbolic
140,22,138,74,20115,9,140,22,139,26,95,20,94,20,101,36,113,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,983,4122,491,5,hyperbolic
165,12,155,32,11546,6,145,18,131,19,106,13,102,14,107,28,109,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,737,3228,368,5,hyperbolic
374,95,364,210,289805,53,397,178,381,217,266,135,259,154,295,281,317,399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,15072,1705,5,hyperbolic
109,6,105,53,6823,3,112,13,110,15,89,10,86,13,72,19,74,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,483,2028,241,5,hyperbolic
373,45,365,255,101853,20,410,62,395,76,228,68,224,68,239,97,263,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1802,8266,901,5,hyperbolic
39,7,32,75,5402,4,38,10,31,9,20,5,19,5,26,11,29,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,579,2750,289,5,hyperbolic
1206,75,1153,284,350876,38,1021,118,1095,191,772,108,735,110,713,224,698,427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2377,10456,1188,5,hyperbolic
415,50,403,75,171769,24,290,77,278,126,246,100,232,85,205,158,209,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2006,8442,1003,5,hyperbolic
26,9,24,24,4783,3,27,11,25,12,16,8,14,8,17,15,18,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,714,3326,357,5,hyperbolic
2297,109,2041,113,639816,61,1803,200,1812,306,1318,197,1256,198,1359,369,1207,371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2608,10614,1304,5,hyperbolic
1105,54,1057,171,313788,34,835,102,845,155,773,83,761,83,644,195,620,313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2217,8968,1108,5,hyperbolic
1008,36,969,85,117003,14,917,57,897,93,650,67,617,82,651,102,633,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1424,6488,712,5,hyperbolic
344,20,322,28,18636,4,228,18,240,23,212,32,191,32,148,33,130,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,724,3120,362,5,hyperbolic
1748,118,1623,93,630334,53,1559,169,1554,291,1167,168,1128,177,1209,341,1104,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3206,13392,1603,5,hyperbolic
1173,109,1114,306,523398,56,1034,200,1119,301,721,160,692,160,849,358,823,576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3545,14896,1772,5,hyperbolic
1431,124,1366,324,481925,68,1462,173,1435,228,1027,176,973,177,1138,295,1096,522,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2987,12844,1493,5,hyperbolic
395,50,382,136,115873,29,322,86,334,102,197,72,193,75,235,137,231,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2166,9158,1083,5,hyperbolic
4,5,4,19,130,2,4,6,4,6,2,5,2,4,2,8,2,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,231,1036,77,5,hyperbolic
29,7,29,58,1398,4,15,12,15,11,19,9,16,9,12,18,13,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,549,2342,183,5,hyperbolic
9,10,9,51,510,3,9,12,9,12,3,9,3,11,3,15,3,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,436,1888,145,5,hyperbolic
16,8,16,36,1001,3,18,10,14,11,14,7,11,8,11,14,10,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,428,1706,142,5,hyperbolic
18,2,18,39,881,2,11,8,11,6,15,4,10,4,9,8,9,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,454,1896,151,5,hyperbolic
79,17,67,117,10001,13,43,28,43,28,36,23,32,20,32,37,30,161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1175,5580,391,5,hyperbolic
48,10,45,24,3455,6,38,17,33,18,30,13,25,14,31,25,28,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,743,3060,247,5,hyperbolic
119,11,106,42,7226,6,76,14,78,15,81,13,72,12,56,21,60,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,792,3142,264,5,hyperbolic
81,9,74,75,5349,8,63,15,56,17,46,11,39,14,33,23,35,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,623,2622,207,5,hyperbolic
39,9,38,47,1335,4,30,15,24,12,22,9,20,9,22,17,22,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,497,2088,165,5,hyperbolic
12,6,10,25,462,2,10,8,8,9,8,5,5,6,5,11,5,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,307,1246,102,5,hyperbolic
10,5,10,31,448,2,10,7,10,7,8,5,7,5,7,10,7,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,343,1388,114,5,hyperbolic
23,9,23,45,1068,6,23,12,23,12,18,9,15,9,15,17,15,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,497,1946,165,5,hyperbolic
12,7,12,26,448,2,12,5,12,5,9,3,9,3,9,7,9,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,332,1378,110,5,hyperbolic
7,6,7,49,337,3,7,10,7,11,6,8,6,6,6,12,6,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,536,2364,178,5,hyperbolic
0,5,0,23,0,1,0,6,0,5,0,3,0,3,0,6,0,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,208,1072,69,5,hyperbolic
30,6,28,50,1858,2,20,8,20,7,16,5,12,5,12,13,12,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,527,2246,175,5,hyperbolic
4,8,3,28,206,2,4,9,4,8,3,6,2,6,2,11,3,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,367,1580,122,5,hyperbolic
43,7,42,46,2240,2,31,6,30,6,26,4,22,4,23,8,23,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,513,2250,171,5,hyperbolic
14,5,14,22,477,1,6,6,4,6,10,4,7,4,4,7,3,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,277,1082,92,5,hyperbolic
3,4,3,15,46,1,3,6,3,6,3,4,2,4,2,8,2,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,172,780,57,5,hyperbolic
118,12,114,128,12307,8,82,22,75,23,69,19,57,19,57,32,59,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1111,4978,370,5,hyperbolic
91,10,85,27,6121,7,65,18,56,18,58,15,45,15,41,25,38,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,754,3262,251,5,hyperbolic
118,16,113,91,11777,10,109,42,116,29,65,22,60,23,78,38,77,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1011,4400,337,5,hyperbolic
8,8,8,14,687,2,8,7,8,7,6,5,5,5,5,10,5,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,643,2720,214,5,hyperbolic
89,10,82,60,10487,5,102,15,97,14,63,11,58,11,64,19,64,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,965,3974,321,5,hyperbolic
8,6,6,24,134,2,8,7,8,7,5,5,3,5,3,10,4,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,294,1178,98,5,hyperbolic
39,8,37,38,1348,3,19,10,16,11,18,10,15,8,13,14,14,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,379,1458,126,5,hyperbolic
49,8,49,58,3281,6,29,20,33,14,27,11,22,11,21,22,20,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,918,3664,306,5,hyperbolic
60,12,58,73,6954,8,60,19,55,15,54,13,41,13,39,22,38,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1035,4718,345,5,hyperbolic
4,13,4,59,413,6,4,19,4,15,4,17,4,17,4,25,4,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,981,4534,327,5,hyperbolic
68,10,63,19,3615,6,57,16,55,16,41,13,39,13,36,23,37,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,687,3136,229,5,hyperbolic
29,8,29,43,2323,5,29,14,29,14,24,12,17,12,18,21,18,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,854,3636,284,5,hyperbolic
57,8,57,63,4425,3,47,8,46,9,33,6,27,6,31,11,32,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,585,2400,195,5,hyperbolic
45,20,43,141,9824,9,29,24,30,25,26,21,23,21,22,35,24,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1244,5182,414,5,hyperbolic
34,13,34,28,1449,8,32,18,30,14,26,12,22,11,23,20,23,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,737,3012,245,5,hyperbolic
47,8,44,52,2715,3,39,11,44,11,24,8,21,9,21,15,22,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,491,2164,163,5,hyperbolic
16,6,16,19,332,2,16,8,16,8,11,5,6,6,6,11,7,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,249,1002,83,5,hyperbolic
55,6,48,22,878,2,48,7,40,7,40,6,33,5,27,9,24,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,236,1020,78,5,hyperbolic
36,11,33,65,2456,6,28,16,33,16,20,16,17,13,17,23,20,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,631,2660,210,5,hyperbolic
10,10,10,44,1204,5,10,14,10,15,6,10,4,10,4,18,4,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,509,2046,169,5,hyperbolic
22,6,22,40,600,2,22,7,22,6,17,4,13,4,10,8,10,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,448,1974,149,5,hyperbolic
15,6,15,31,359,2,15,6,15,6,12,4,8,4,9,8,10,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,392,1872,130,5,hyperbolic
27,7,24,55,2335,3,23,8,23,7,11,5,10,6,11,11,13,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,587,2722,195,5,hyperbolic
107,12,106,41,8162,4,61,11,58,14,54,10,51,10,48,19,47,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,836,3378,278,5,hyperbolic
33,6,28,36,1062,1,32,6,29,6,30,4,27,4,24,7,23,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,387,1622,129,5,hyperbolic
53,9,50,36,5026,4,44,12,44,14,28,9,26,8,25,17,25,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,780,3268,260,5,hyperbolic
18,7,18,28,356,2,18,9,15,8,8,6,8,6,9,11,9,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,301,1186,100,5,hyperbolic
24,9,23,64,1274,6,24,18,24,21,17,14,13,14,13,24,14,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,634,2642,211,5,hyperbolic
41,6,21,48,1544,2,24,7,38,6,18,4,14,4,16,8,16,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,454,1778,151,5,hyperbolic
23,4,23,21,415,1,6,5,5,5,9,3,8,3,4,6,4,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,260,1070,86,5,hyperbolic
158,12,152,77,15212,5,123,14,120,17,112,18,93,19,77,24,81,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,971,3728,323,5,hyperbolic
65,10,65,64,3469,5,46,15,44,15,43,11,33,11,27,21,27,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,556,2250,185,5,hyperbolic
172,12,164,100,16888,7,119,21,119,24,93,16,85,16,80,31,84,116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1089,4364,363,5,hyperbolic
565,84,519,180,92650,26,372,74,438,102,382,147,372,132,324,118,314,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2192,9484,730,5,hyperbolic
136,57,125,84,31980,26,138,65,144,66,78,58,74,58,107,97,107,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2103,9334,701,5,hyperbolic
3,5,3,28,159,2,3,8,3,7,2,5,2,5,2,10,2,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,300,1202,100,5,hyperbolic
154,28,140,92,28773,17,126,43,126,51,87,46,77,45,92,70,91,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1468,6342,489,5,hyperbolic
84,25,83,174,16462,23,71,34,73,35,49,29,45,28,51,49,51,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1211,5446,403,5,hyperbolic
45,13,43,18,3274,6,44,17,44,16,25,13,22,14,24,23,23,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,688,3264,229,5,hyperbolic
33,8,31,66,2322,5,33,15,33,14,16,11,14,11,14,19,13,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,560,2524,186,5,hyperbolic
42,7,42,50,2453,3,28,9,26,10,24,6,18,7,17,12,16,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,531,2294,177,5,hyperbolic
213,11,206,20,21740,6,156,20,165,24,126,17,115,18,109,31,103,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1284,5540,428,5,hyperbolic
21,57,21,182,6724,38,21,102,21,102,19,80,15,81,15,134,15,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2915,14470,971,5,hyperbolic
170,15,154,42,22818,10,116,26,118,30,101,29,87,25,67,44,68,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1367,6112,455,5,hyperbolic
105,16,103,84,15730,10,88,23,95,25,63,21,57,21,58,35,58,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1059,4424,353,5,hyperbolic
115,15,108,98,9900,9,86,28,76,29,71,18,59,19,55,31,58,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,999,4100,333,5,hyperbolic
170,20,156,101,32127,13,152,32,140,34,98,27,89,29,107,46,116,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1613,7120,537,5,hyperbolic
221,27,215,106,23047,11,165,37,158,32,122,36,108,37,96,47,101,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1073,4186,357,5,hyperbolic
216,101,193,103,23943,12,122,38,116,49,131,127,124,115,69,62,69,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1492,6618,497,5,hyperbolic
78,9,73,54,1926,4,37,13,32,13,41,10,36,10,24,18,25,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,504,2142,168,5,hyperbolic
121,15,120,108,11524,9,88,31,101,24,73,20,64,20,51,35,55,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1069,4948,356,5,hyperbolic
173,15,172,109,15098,10,118,20,111,22,117,17,106,17,80,30,81,121,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1102,4592,367,5,hyperbolic
169,15,178,112,13856,8,110,24,101,25,106,19,97,19,74,31,78,133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1105,4672,368,5,hyperbolic
2,9,2,42,218,4,2,10,2,9,1,7,1,7,1,13,1,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,431,1954,143,5,hyperbolic
30,9,29,49,1512,6,24,14,22,14,24,10,17,10,17,20,16,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,505,2232,168,5,hyperbolic
47,3,44,49,1645,2,37,9,36,9,24,6,17,6,18,12,18,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,526,2300,175,5,hyperbolic
233,40,233,45,52886,24,147,72,142,91,100,57,81,64,112,109,112,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1963,8826,654,5,hyperbolic
167,22,156,106,22366,15,97,39,96,41,80,33,72,33,70,57,71,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1634,7154,544,5,hyperbolic
649,20,597,133,35608,12,344,34,351,40,400,41,370,30,234,50,243,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1113,4930,371,5,hyperbolic
73,11,68,14,5883,4,57,11,57,12,34,8,25,8,32,16,32,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,658,2660,219,5,hyperbolic
2,2,2,14,44,1,2,6,2,5,3,3,1,3,1,7,1,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,161,704,53,5,hyperbolic
55,6,53,28,5649,3,42,10,36,10,24,8,22,8,24,16,24,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,778,3370,259,5,hyperbolic
122,24,118,165,20325,14,103,38,97,41,72,34,64,38,70,57,67,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1689,7534,563,5,hyperbolic
118,30,112,214,18687,28,100,46,102,55,71,43,61,44,58,68,59,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1765,7508,588,5,hyperbolic
1,5,1,20,41,1,1,5,1,4,1,2,1,2,1,6,1,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,258,1106,86,5,hyperbolic
171,20,161,49,30643,10,121,30,111,34,101,29,88,29,84,44,89,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1416,6030,472,5,hyperbolic
145,25,131,117,20178,16,105,42,98,44,76,37,70,37,80,63,81,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1583,7048,527,5,hyperbolic
20,7,20,41,944,4,20,13,20,13,15,10,12,10,12,19,13,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1984,148,5,hyperbolic
135,30,133,56,21718,12,105,31,117,34,80,29,70,28,75,48,78,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1439,6114,479,5,hyperbolic
255,33,242,193,52757,18,187,53,174,65,152,50,139,49,136,83,132,288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,7942,598,5,hyperbolic
0,5,0,16,0,1,0,4,0,5,0,2,0,3,0,6,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,198,792,66,5,hyperbolic
9,5,9,53,440,2,9,8,9,8,8,4,6,4,6,9,6,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,462,1992,154,5,hyperbolic
200,11,183,59,12158,7,179,21,164,25,133,17,119,17,139,33,124,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,923,3832,307,5,hyperbolic
4,6,4,26,261,3,4,9,4,8,4,6,3,6,3,12,3,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,312,1224,104,5,hyperbolic
69,9,69,69,3657,7,44,14,42,13,36,10,33,10,35,21,33,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,615,2516,205,5,hyperbolic
133,24,129,43,23529,12,151,28,158,33,92,25,85,28,99,42,93,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1367,5946,455,5,hyperbolic
29,5,28,36,775,1,27,7,26,7,23,4,14,4,16,8,14,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,327,1350,109,5,hyperbolic
111,35,109,65,28030,20,100,51,98,55,64,47,59,47,68,76,71,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2052,8718,684,5,hyperbolic
33,35,33,230,3961,29,32,58,29,50,26,44,19,44,19,73,19,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2502,10872,834,5,hyperbolic
166,15,163,115,21887,10,148,28,127,30,114,24,107,24,101,41,103,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1192,5120,397,5,hyperbolic
46,5,44,60,2546,4,46,11,38,10,34,7,29,7,31,13,30,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,593,2526,197,5,hyperbolic
307,87,298,304,106677,52,287,138,283,139,212,118,185,119,187,200,207,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3062,12730,1020,5,hyperbolic
71,8,66,59,4045,5,57,19,52,18,37,16,31,13,40,22,37,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,619,2580,206,5,hyperbolic
151,40,144,93,29403,22,108,46,107,50,79,44,67,45,74,68,79,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1583,6814,527,5,hyperbolic
25,4,24,15,1616,3,23,10,22,9,13,7,11,6,11,13,12,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2796,217,5,hyperbolic
329,34,312,104,65955,23,202,57,201,66,172,53,147,53,125,91,135,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2123,9182,707,5,hyperbolic
37,3,37,58,1924,3,20,8,20,6,21,4,19,4,17,9,18,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,459,1994,153,5,hyperbolic
11,3,9,25,340,3,10,9,9,8,5,5,5,5,8,15,8,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,309,1358,103,5,hyperbolic
51,18,51,65,6466,10,38,32,35,34,30,21,23,21,26,36,27,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,951,4020,317,5,hyperbolic
132,14,131,21,19383,9,90,23,85,24,74,21,69,21,64,34,60,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1295,5726,431,5,hyperbolic
15,3,15,23,347,2,15,10,15,8,10,5,7,5,7,11,7,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,302,1192,100,5,hyperbolic
135,45,131,44,47112,24,76,73,77,101,62,60,54,61,56,131,51,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2574,11790,858,5,hyperbolic
13,4,13,30,584,3,7,11,7,10,7,7,6,7,6,14,6,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,377,1754,125,5,hyperbolic
99,11,97,66,8291,9,74,18,72,20,46,16,47,16,42,28,46,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,986,4392,328,5,hyperbolic
441,59,409,118,91819,23,284,63,298,83,250,68,228,78,230,109,215,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2151,9438,717,5,hyperbolic
29,9,28,59,1844,7,24,15,21,14,18,11,14,11,16,21,15,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,511,2122,170,5,hyperbolic
247,8,177,72,5365,6,136,16,137,15,100,12,91,12,66,21,68,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,624,2774,208,5,hyperbolic
7,2,6,31,211,2,7,6,7,5,5,4,5,4,5,8,5,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,391,1758,130,5,hyperbolic
69,15,65,95,8711,9,60,24,57,28,39,22,34,23,43,37,40,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1124,5068,374,5,hyperbolic
241,10,215,63,17573,7,180,17,187,21,119,13,105,14,113,26,107,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,847,3558,282,5,hyperbolic
442,59,434,110,138928,35,470,97,498,111,332,103,312,93,338,155,345,217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2718,11200,906,5,hyperbolic
155,12,154,21,25595,8,134,26,139,31,100,21,92,22,95,40,96,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1286,5506,428,5,hyperbolic
131,7,126,72,9696,5,128,18,120,20,73,13,65,14,59,25,67,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,968,4312,322,5,hyperbolic
461,31,456,170,75147,21,316,73,304,89,261,51,244,50,236,104,224,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1782,7780,594,5,hyperbolic
171,89,166,225,51394,40,127,112,127,136,97,98,76,98,79,178,81,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3524,14828,1174,5,hyperbolic
361,43,352,163,87660,28,265,73,257,77,213,67,182,68,180,109,183,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2286,9930,762,5,hyperbolic
243,18,234,24,31861,11,158,29,173,36,132,25,123,26,106,45,103,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5694,430,5,hyperbolic
23,3,23,31,824,2,14,8,14,6,17,4,14,4,9,9,9,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,343,1240,114,5,hyperbolic
106,17,106,88,10223,10,92,27,89,27,64,22,55,22,67,36,66,110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1069,4786,356,5,hyperbolic
58,24,54,72,13027,16,59,43,59,44,50,39,44,39,41,63,40,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1466,6572,488,5,hyperbolic
5,7,5,80,409,6,5,15,5,12,6,9,4,9,4,16,4,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,608,2720,202,5,hyperbolic
74,15,72,90,10710,11,67,30,76,42,38,23,38,23,53,40,53,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1076,4628,358,5,hyperbolic
782,80,733,236,162018,49,586,116,642,139,467,95,440,102,406,174,421,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2363,10276,787,5,hyperbolic
370,37,365,196,82764,18,237,51,241,63,245,88,230,70,178,73,187,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1875,8242,625,5,hyperbolic
252,71,242,227,68408,44,178,85,169,114,138,77,124,77,110,134,113,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2400,10046,800,5,hyperbolic
6,3,6,27,150,2,6,11,6,9,4,6,1,7,1,12,2,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,307,1472,102,5,hyperbolic
96,22,93,117,13197,12,79,41,77,33,49,28,41,28,54,46,54,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1207,5142,402,5,hyperbolic
606,36,556,208,94362,25,446,71,461,97,317,69,296,58,331,125,310,370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1914,8292,638,5,hyperbolic
6,4,6,39,412,3,6,8,6,7,3,5,3,5,2,10,3,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,466,1954,155,5,hyperbolic
435,48,420,123,84933,21,240,74,233,91,237,66,205,68,164,124,158,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2176,10078,725,5,hyperbolic
216,56,209,112,82816,40,171,105,172,102,122,93,111,103,113,148,111,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2734,12438,911,5,hyperbolic
347,46,330,93,84401,27,247,75,266,87,184,67,161,67,168,118,180,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2100,8614,700,5,hyperbolic
287,32,276,161,59129,18,184,50,181,47,136,39,125,40,128,66,132,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,7970,581,5,hyperbolic
437,49,396,252,120763,36,430,89,466,118,297,65,287,66,309,143,304,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2460,10918,820,5,hyperbolic
248,29,229,165,19940,16,189,48,207,50,129,43,113,44,141,68,134,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1268,5348,422,5,hyperbolic
0,9,0,54,0,5,0,19,0,14,0,11,0,11,0,25,0,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,571,2596,190,5,hyperbolic
718,50,695,261,183508,33,712,90,725,113,522,77,495,78,521,146,521,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2507,10536,835,5,hyperbolic
316,38,283,169,33196,24,168,60,156,63,150,46,129,45,114,66,105,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1208,5240,402,5,hyperbolic
37,3,33,39,1258,2,29,8,27,7,19,5,16,5,22,10,21,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,464,1964,154,5,hyperbolic
909,114,845,163,171527,30,565,70,610,100,521,181,496,163,379,137,353,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2126,9078,708,5,hyperbolic
1191,88,1177,138,366008,44,787,146,806,176,632,144,608,155,579,234,569,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3334,14754,1111,5,hyperbolic
98,11,98,57,7460,5,78,17,101,20,73,13,67,14,53,27,53,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,910,4058,303,5,hyperbolic
49,9,48,46,4234,6,41,20,40,20,32,13,26,13,29,22,26,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,860,3442,286,5,hyperbolic
222,19,217,28,26341,8,162,26,162,31,132,22,119,21,116,40,115,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1291,5442,430,5,hyperbolic
66,112,64,464,49524,83,59,222,58,226,55,185,38,185,41,321,40,719,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5009,22182,1669,5,hyperbolic
2044,164,1853,469,597075,61,1528,199,1680,301,1168,266,1093,279,1151,369,1122,705,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3786,16746,1262,5,hyperbolic
846,212,797,400,184026,48,695,109,736,145,552,243,512,241,501,190,532,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2490,10400,830,5,hyperbolic
174,6,169,15,6469,3,88,10,97,10,99,7,88,7,54,12,53,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,643,2936,214,5,hyperbolic
117,9,115,15,4559,3,91,10,99,11,76,12,60,13,62,17,57,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2576,217,5,hyperbolic
268,25,258,25,32542,11,184,30,185,35,157,28,147,29,134,50,132,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1304,5738,434,5,hyperbolic
419,40,357,243,58581,18,329,67,336,82,184,61,174,62,265,111,234,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1822,8070,607,5,hyperbolic
291,195,281,213,101071,65,207,168,216,174,182,275,156,277,146,262,154,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4060,18198,1353,5,hyperbolic
132,8,124,37,7080,5,98,15,105,16,97,11,90,16,69,22,65,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,790,3550,263,5,hyperbolic
64,22,62,73,6759,11,70,35,72,28,44,22,40,23,46,38,45,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1017,4470,339,5,hyperbolic
78,24,74,42,9642,12,78,32,83,34,49,28,40,28,50,46,49,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1380,6102,460,5,hyperbolic
673,252,653,244,294549,56,597,153,582,192,433,304,404,340,418,252,422,403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,16094,1164,5,hyperbolic
313,83,300,210,133313,50,195,125,180,134,176,120,158,119,131,202,130,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,15650,1161,5,hyperbolic
854,81,807,238,115845,26,719,67,754,91,593,62,562,63,536,117,520,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1775,7460,591,5,hyperbolic
55,7,47,56,2744,8,42,19,33,15,40,12,29,13,22,20,24,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,573,2414,191,5,hyperbolic
886,55,865,102,228374,31,575,89,555,107,560,76,536,77,427,141,422,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2690,11536,896,5,hyperbolic
502,102,475,363,177115,44,400,133,391,148,306,143,274,142,243,195,249,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3103,12988,1034,5,hyperbolic
613,57,572,72,130698,33,444,77,485,95,361,77,344,81,320,130,318,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2042,8700,680,5,hyperbolic
193,27,187,50,47714,15,161,42,165,51,129,36,119,36,111,69,110,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1991,8712,663,5,hyperbolic
156,38,142,71,46547,19,128,52,119,59,88,49,76,48,88,83,81,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2050,8768,683,5,hyperbolic
221,11,211,44,12497,5,124,17,118,18,116,14,106,14,87,23,91,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,854,3350,284,5,hyperbolic
96,11,95,54,7710,7,84,20,75,25,58,16,54,17,54,27,55,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,866,3572,288,5,hyperbolic
448,63,418,282,137984,40,293,109,290,125,225,105,203,107,216,175,212,390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2558,11140,852,5,hyperbolic
41,7,41,55,2263,4,21,13,21,13,22,11,19,13,16,20,17,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,498,2156,166,5,hyperbolic
148,16,142,45,27976,9,151,25,145,28,88,20,86,21,96,39,102,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1408,6332,469,5,hyperbolic
71,8,67,63,8689,10,61,18,71,22,42,15,37,19,44,26,43,84,f99f75ff89c2cecc57c9c597d383fb68cd63f502,919,3784,306,5,hyperbolic
338,42,326,230,66537,20,364,58,381,79,258,53,248,52,273,99,269,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1866,7996,622,5,hyperbolic
59,11,57,20,3406,6,45,20,42,19,34,15,33,15,32,26,31,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,698,2974,232,5,hyperbolic
45,3,45,40,2314,2,38,8,37,6,25,4,21,4,20,9,23,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,457,1856,152,5,hyperbolic
182,30,175,39,27205,18,126,40,126,41,102,36,93,36,88,58,89,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1340,5574,446,5,hyperbolic
597,77,579,326,217705,45,483,103,486,133,350,105,326,109,366,173,347,438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3146,13498,1048,5,hyperbolic
186,17,179,66,26219,14,170,32,174,35,117,23,107,24,130,47,132,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1424,6092,474,5,hyperbolic
10,7,9,66,941,5,10,14,10,10,6,8,6,8,6,15,6,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,547,2472,182,5,hyperbolic
104,48,94,179,16233,14,75,37,68,40,66,47,53,59,47,54,50,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,8070,578,5,hyperbolic
421,39,407,224,75094,21,247,66,258,90,227,62,198,63,184,102,194,325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1896,8164,632,5,hyperbolic
608,117,577,396,191605,42,451,117,492,151,395,163,386,164,349,190,342,455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3158,13378,1052,5,hyperbolic
725,156,679,257,285690,46,561,156,549,187,419,208,386,233,407,235,411,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3520,15132,1173,5,hyperbolic
641,108,606,153,215216,67,526,161,514,171,361,158,350,158,377,238,373,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3316,13830,1105,5,hyperbolic
354,52,344,224,108983,29,232,57,226,63,172,57,156,58,166,88,166,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2385,9918,795,5,hyperbolic
31,7,30,15,2279,3,31,12,31,10,24,8,22,8,22,14,22,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,659,2802,219,5,hyperbolic
341,30,327,191,81856,19,289,54,324,66,218,60,209,56,208,93,196,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1887,8022,629,5,hyperbolic
229,12,225,63,13701,5,167,18,168,23,147,14,126,17,107,30,101,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,970,3964,323,5,hyperbolic
367,27,343,69,46842,15,247,41,247,50,206,36,178,36,177,65,159,108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1442,6092,480,5,hyperbolic
66,18,65,66,6532,8,63,19,66,25,31,21,26,17,36,28,36,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,932,4344,310,5,hyperbolic
211,27,200,113,41845,17,212,42,218,57,156,50,145,50,151,72,141,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1637,7538,545,5,hyperbolic
16,8,16,56,858,5,14,14,13,14,11,14,7,11,6,19,8,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,566,2532,141,5,hyperbolic
1,8,1,51,97,3,1,8,1,7,1,4,1,4,1,9,1,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,580,2436,145,5,hyperbolic
2,6,2,17,94,1,2,6,2,5,3,3,1,3,1,8,1,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,222,808,55,5,hyperbolic
9,7,8,35,312,2,9,6,9,6,8,3,5,4,5,8,5,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,393,1522,98,5,hyperbolic
79,15,78,38,4467,7,64,20,60,19,36,16,29,16,29,33,29,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,815,3468,203,5,hyperbolic
53,19,45,59,4582,9,45,21,48,22,34,23,27,18,33,36,32,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,944,4160,236,5,hyperbolic
51,8,50,46,1908,4,46,12,44,12,26,10,18,9,21,16,21,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,503,2066,125,5,hyperbolic
0,6,0,17,0,3,0,8,0,8,0,4,0,5,0,11,0,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,191,720,47,5,hyperbolic
2,6,2,19,60,2,2,7,2,6,2,4,1,4,1,8,1,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,228,1020,57,5,hyperbolic
29,7,24,30,565,3,16,7,14,7,15,4,12,5,9,9,10,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,347,1380,86,5,hyperbolic
17,7,15,53,725,2,15,8,18,7,11,5,11,5,12,10,12,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,523,2136,130,5,hyperbolic
0,5,0,13,0,1,0,5,0,4,0,2,0,3,0,6,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,95,388,23,5,hyperbolic
37,8,37,25,2164,5,35,13,31,12,22,8,16,8,17,14,16,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,719,3038,179,5,hyperbolic
9,17,8,111,1777,19,9,38,9,31,6,25,5,26,5,42,5,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1146,5148,286,5,hyperbolic
46,12,43,37,3514,5,44,12,39,12,31,10,28,10,27,18,32,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,789,3330,197,5,hyperbolic
129,11,121,56,8624,5,91,15,80,14,60,10,49,10,52,19,55,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,905,3730,226,5,hyperbolic
0,5,0,15,0,1,0,6,0,5,0,3,0,3,0,7,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,158,640,39,5,hyperbolic
78,10,63,56,2933,5,53,15,50,14,37,11,34,12,44,21,41,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,573,2312,143,5,hyperbolic
9,18,9,52,1275,8,4,26,4,26,5,17,3,17,3,34,3,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,943,4360,235,5,hyperbolic
25,7,24,67,809,4,25,15,25,11,18,8,13,9,13,16,14,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,606,2660,151,5,hyperbolic
4,2,4,22,146,2,4,8,4,7,4,5,3,4,3,10,3,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,295,1176,73,5,hyperbolic
2,6,2,18,8,2,2,8,2,7,2,4,1,4,1,13,1,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,243,1074,60,5,hyperbolic
16,16,14,22,3403,8,16,19,16,20,13,16,9,17,9,29,11,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1295,5810,323,5,hyperbolic
60,8,60,19,2819,5,42,15,43,14,36,12,26,12,21,21,23,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,688,2660,172,5,hyperbolic
4,6,4,19,73,2,4,7,4,8,5,6,3,5,3,11,3,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,253,998,63,5,hyperbolic
31,12,31,50,1602,7,27,19,34,19,21,16,18,17,18,34,17,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,934,4172,233,5,hyperbolic
2,12,2,70,464,6,2,19,2,15,2,12,2,13,2,22,2,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1043,4502,260,5,hyperbolic
14,6,14,34,495,1,10,6,7,5,9,3,6,3,6,7,6,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,388,1670,97,5,hyperbolic
89,14,84,37,3791,8,69,21,61,20,45,22,31,22,29,29,33,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,825,3448,206,5,hyperbolic
7,6,7,25,168,2,7,6,7,6,4,4,2,4,2,8,2,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,280,1150,70,5,hyperbolic
7,8,7,46,261,5,7,13,7,15,5,12,5,10,5,17,5,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,507,2076,126,5,hyperbolic
54,16,54,26,3642,6,48,17,43,17,35,12,31,13,29,23,27,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,738,3302,184,5,hyperbolic
33,19,33,96,4475,7,27,19,26,19,17,21,15,21,18,27,18,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1052,4478,263,5,hyperbolic
34,9,29,34,2215,5,35,14,33,14,22,12,19,11,23,20,20,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,794,3268,198,5,hyperbolic
21,19,20,28,3200,9,21,22,21,22,18,19,14,19,14,32,14,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1304,5960,326,5,hyperbolic
4,2,4,18,59,1,4,5,4,5,4,2,3,3,3,6,3,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,201,1004,50,5,hyperbolic
6,5,6,20,158,3,6,7,6,7,4,5,2,5,2,10,2,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,248,1028,62,5,hyperbolic
3,6,3,17,42,1,3,5,3,4,2,3,1,3,1,6,1,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,200,778,50,5,hyperbolic
25,9,24,17,1592,4,26,12,21,12,19,10,15,10,15,17,15,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,670,2920,167,5,hyperbolic
17,8,17,27,1260,5,13,15,11,14,12,12,9,12,10,20,9,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,743,3118,185,5,hyperbolic
3,7,3,53,204,2,3,7,3,6,3,3,3,3,3,8,3,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,453,1962,113,5,hyperbolic
20,23,20,66,2033,8,11,34,14,21,14,18,12,18,8,31,8,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,947,4604,236,5,hyperbolic
4,7,4,47,303,2,4,7,4,7,3,5,2,5,2,9,2,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,522,2652,130,5,hyperbolic
15,6,15,16,130,2,8,7,8,7,7,4,5,4,6,9,5,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,183,800,45,5,hyperbolic
40,8,40,39,872,6,22,12,21,12,24,9,21,9,15,16,17,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,446,1910,111,5,hyperbolic
11,7,8,36,468,3,11,10,11,11,10,8,7,8,6,14,6,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,441,1818,110,5,hyperbolic
4,5,4,35,175,2,4,6,4,6,4,4,3,5,3,8,3,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,397,1824,99,5,hyperbolic
3,6,3,29,168,3,3,7,3,6,3,4,2,4,2,9,2,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,349,1606,87,5,hyperbolic
12,20,12,59,2116,21,10,37,8,37,8,32,6,32,7,53,7,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1461,6296,365,5,hyperbolic
55,8,55,57,4094,6,51,16,45,16,37,13,37,15,36,22,36,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,921,3884,230,5,hyperbolic
227,12,190,52,8706,9,141,24,139,24,115,22,108,21,99,35,89,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,890,3800,222,5,hyperbolic
35,28,31,104,5865,20,34,57,34,59,25,47,20,47,21,76,22,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2179,9132,544,5,hyperbolic
34,6,30,64,1496,4,37,11,36,12,17,7,15,8,20,14,21,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,602,2728,150,5,hyperbolic
183,81,162,176,37545,39,155,83,154,74,104,102,90,103,109,106,107,246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2236,9780,559,5,hyperbolic
89,17,85,133,8403,13,70,26,63,27,53,24,41,18,46,30,45,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1115,4834,278,5,hyperbolic
20,7,18,56,1014,5,19,20,22,14,14,11,11,12,13,20,15,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,627,2496,156,5,hyperbolic
83,16,81,85,8375,13,61,30,68,32,50,26,39,27,44,44,43,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1539,6592,384,5,hyperbolic
57,8,55,61,5684,5,49,19,47,16,38,11,30,11,35,21,33,74,f99f75ff89c2cecc57c9c597d383fb68cd63f502,963,3882,240,5,hyperbolic
11,12,11,59,724,7,11,14,11,13,9,10,7,10,7,18,7,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,565,2436,141,5,hyperbolic
1,4,1,18,2,1,1,6,1,5,1,4,1,4,1,7,1,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,154,674,38,5,hyperbolic
20,33,20,114,7849,24,17,57,16,58,12,50,10,50,11,82,11,169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2211,9652,552,5,hyperbolic
96,18,91,118,11104,22,80,32,81,33,67,28,61,28,53,47,53,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1209,5388,302,5,hyperbolic
69,37,69,212,18818,19,70,48,56,47,42,42,39,42,44,69,44,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2438,10608,609,5,hyperbolic
15,6,15,34,630,3,16,9,11,9,10,7,6,7,7,12,7,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,426,1994,106,5,hyperbolic
22,9,22,17,1015,5,21,12,18,11,15,8,12,10,13,14,13,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,662,2732,165,5,hyperbolic
67,11,62,62,4729,5,46,14,44,14,45,13,34,14,28,21,27,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,975,4228,243,5,hyperbolic
331,29,297,53,54688,17,253,42,247,57,180,38,160,41,161,76,149,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2004,8356,501,5,hyperbolic
62,13,59,123,9009,7,40,20,39,29,36,18,30,19,24,30,23,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1231,5444,307,5,hyperbolic
1,6,1,37,83,2,1,7,1,6,1,5,1,5,1,9,1,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,463,1986,115,5,hyperbolic
24,6,19,16,1730,5,19,15,15,13,16,10,11,10,12,19,10,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,677,3110,169,5,hyperbolic
42,9,42,59,3733,7,41,22,38,17,34,14,28,15,29,24,27,75,f99f75ff89c2cecc57c9c597d383fb68cd63f502,987,4438,246,5,hyperbolic
81,26,75,101,17159,12,64,31,69,32,50,28,45,28,44,46,45,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1616,6858,404,5,hyperbolic
2,4,2,22,24,2,2,7,2,7,2,4,1,4,1,10,1,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,297,1196,74,5,hyperbolic
16,8,16,81,985,7,16,16,16,12,11,10,9,11,9,18,10,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,620,2484,155,5,hyperbolic
4,5,4,26,101,2,4,5,4,5,2,3,2,3,2,7,2,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,330,1436,82,5,hyperbolic
93,9,80,64,3033,5,68,16,63,16,43,11,40,11,49,19,51,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,624,2804,156,5,hyperbolic
27,9,27,26,1737,6,24,21,23,15,16,12,15,13,14,23,15,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,743,3436,185,5,hyperbolic
20,7,20,49,902,4,21,11,18,9,18,9,13,7,14,13,16,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,537,2422,134,5,hyperbolic
48,12,48,85,4740,5,48,16,48,15,35,12,25,12,23,21,25,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1034,4428,258,5,hyperbolic
353,29,342,202,42002,18,201,49,208,65,156,57,138,58,133,79,129,278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1798,7760,449,5,hyperbolic
9,7,9,62,713,3,9,10,9,9,7,6,6,6,6,12,6,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,538,2316,134,5,hyperbolic
123,20,121,119,11566,15,72,36,72,36,75,32,67,32,58,52,55,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1279,5646,319,5,hyperbolic
102,35,99,76,21674,27,101,76,96,57,68,49,64,50,69,82,69,137,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2084,9046,521,5,hyperbolic
183,39,177,76,29169,23,105,57,93,57,74,51,63,51,66,83,64,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2088,8914,522,5,hyperbolic
37,29,36,183,10160,24,30,57,29,57,26,49,21,48,19,82,20,309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1915,8098,478,5,hyperbolic
215,19,191,91,15320,13,127,21,126,24,108,21,93,24,96,32,85,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1056,4696,264,5,hyperbolic
87,39,79,41,14274,16,79,45,71,46,57,41,43,42,45,65,45,85,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1943,8436,485,5,hyperbolic
7,5,7,25,258,1,7,6,7,6,7,4,4,7,4,8,4,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,338,1470,84,5,hyperbolic
12,6,12,41,760,6,12,12,12,11,10,8,8,8,8,15,8,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,494,1934,123,5,hyperbolic
0,4,0,13,0,1,0,5,0,5,0,3,0,3,0,6,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,103,476,25,5,hyperbolic
50,7,49,18,2489,3,33,9,29,8,28,6,23,6,20,11,20,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,649,2552,162,5,hyperbolic
52,20,52,131,12510,14,40,35,39,36,33,29,24,30,23,50,22,171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,7918,433,5,hyperbolic
110,28,108,113,17753,17,87,57,104,44,83,39,73,39,59,63,56,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1644,7080,411,5,hyperbolic
127,19,125,166,10339,12,135,38,130,30,96,26,90,26,92,43,90,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1263,5714,315,5,hyperbolic
38,21,38,33,5444,17,21,34,22,40,22,31,20,30,18,49,19,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1332,5990,333,5,hyperbolic
133,16,128,37,18439,10,108,23,103,29,68,21,64,22,74,40,77,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1359,6184,339,5,hyperbolic
9,7,9,31,251,3,9,9,9,8,11,6,5,10,5,12,5,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,371,1644,92,5,hyperbolic
13,7,10,32,478,3,14,10,14,11,9,8,8,7,8,14,8,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,381,1680,95,5,hyperbolic
5,5,4,15,35,1,5,5,5,5,4,3,2,3,2,6,2,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,151,626,37,5,hyperbolic
189,55,181,47,35392,27,167,63,165,63,102,55,85,56,112,90,110,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1979,8632,494,5,hyperbolic
274,35,264,101,46790,22,171,56,200,57,147,53,136,51,118,84,129,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2145,9150,536,5,hyperbolic
152,21,145,43,16442,10,111,25,104,29,83,30,68,30,62,36,70,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1368,5486,342,5,hyperbolic
133,11,135,131,16049,9,108,22,106,21,97,17,79,21,72,30,78,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1224,5060,306,5,hyperbolic
236,34,236,54,43449,21,205,54,189,72,151,49,139,50,148,86,145,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1984,8666,496,5,hyperbolic
62,4,61,49,2717,3,52,12,65,9,43,7,36,7,34,13,37,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,538,2264,134,5,hyperbolic
268,61,250,270,60663,38,188,107,186,99,172,93,149,96,146,144,146,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2559,11606,639,5,hyperbolic
388,50,368,47,87459,26,321,86,318,100,281,68,269,70,250,134,245,144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2577,11254,644,5,hyperbolic
217,26,208,96,27120,19,112,39,107,40,93,37,88,37,87,62,84,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1576,6590,394,5,hyperbolic
102,41,93,133,21509,26,98,64,101,66,63,58,57,58,66,94,61,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2222,9304,555,5,hyperbolic
55,20,52,52,4816,9,48,38,48,31,37,26,33,21,32,36,33,81,f99f75ff89c2cecc57c9c597d383fb68cd63f502,890,3650,222,5,hyperbolic
256,20,253,100,31476,14,133,29,131,30,111,24,102,24,100,43,102,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1613,6992,403,5,hyperbolic
795,55,780,55,121841,36,771,97,721,121,579,83,549,84,589,147,576,161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2597,11690,649,5,hyperbolic
48,4,43,38,609,3,52,13,44,10,39,8,26,7,38,14,35,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,437,1828,109,5,hyperbolic
13,5,13,45,668,2,13,11,13,7,10,5,7,5,7,10,7,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,525,2278,131,5,hyperbolic
80,8,68,83,7983,6,61,20,61,15,29,14,25,14,36,22,35,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1100,4796,275,5,hyperbolic
15,6,14,63,891,4,15,13,15,11,13,10,10,9,10,16,10,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,608,2664,152,5,hyperbolic
106,16,101,60,11550,7,81,20,79,20,68,19,52,19,51,29,49,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1474,6292,368,5,hyperbolic
820,54,749,79,63796,26,494,67,476,72,416,75,380,75,327,108,324,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2044,8696,511,5,hyperbolic
0,3,0,16,0,1,0,6,0,5,0,3,0,3,0,7,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,209,870,52,5,hyperbolic
185,60,175,217,47857,36,153,89,152,102,115,93,98,93,107,131,109,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2971,12542,742,5,hyperbolic
34,7,34,19,1913,5,33,14,32,14,29,11,25,11,22,19,22,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,678,3146,169,5,hyperbolic
186,28,180,149,32740,20,133,42,122,42,110,36,97,33,91,58,94,207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,7656,436,5,hyperbolic
237,48,220,73,41088,31,167,80,171,82,142,69,124,70,124,116,113,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2649,12432,662,5,hyperbolic
8,5,8,46,455,4,8,16,8,12,8,9,5,9,5,16,6,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,559,2496,139,5,hyperbolic
302,69,282,173,48752,26,206,68,193,72,166,94,143,94,134,106,133,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2885,12308,721,5,hyperbolic
356,56,349,174,68827,25,204,57,193,77,182,57,167,59,130,102,139,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2325,10152,581,5,hyperbolic
80,11,78,36,4895,8,61,22,67,21,44,23,37,24,42,29,43,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,765,3162,191,5,hyperbolic
219,63,214,263,58397,44,134,114,131,115,121,99,92,99,80,171,84,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3048,13112,762,5,hyperbolic
46,10,44,107,3995,8,47,20,46,19,37,14,29,14,28,25,29,111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1154,4940,288,5,hyperbolic
422,97,406,247,92578,45,352,116,336,120,278,123,261,123,249,161,240,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2988,12414,747,5,hyperbolic
25,10,26,23,1380,4,21,12,20,12,18,10,16,10,16,20,16,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,729,3128,182,5,hyperbolic
99,53,98,209,15021,26,95,56,85,56,73,54,57,53,58,77,57,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2439,10244,609,5,hyperbolic
59,7,59,24,4001,6,43,16,45,16,39,13,36,12,28,23,29,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,750,3058,187,5,hyperbolic
63,15,58,102,6670,8,65,21,60,21,43,23,35,17,39,28,39,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1057,4396,264,5,hyperbolic
185,61,177,234,29443,36,119,72,105,74,111,59,90,59,78,96,79,290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2462,10624,615,5,hyperbolic
278,71,266,72,84618,50,266,129,252,136,173,112,146,112,172,194,165,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3237,14296,809,5,hyperbolic
93,14,92,90,7129,11,58,36,58,27,61,22,55,23,41,38,39,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1022,4530,255,5,hyperbolic
637,64,625,163,94631,31,525,77,583,102,401,79,377,71,376,140,412,282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2296,9756,574,5,hyperbolic
514,80,510,269,136723,39,333,110,306,99,307,120,278,125,235,143,236,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3036,13302,759,5,hyperbolic
74,8,72,43,3675,6,44,18,41,22,40,15,29,15,26,26,25,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,864,3624,216,5,hyperbolic
56,57,54,216,25928,42,52,109,49,108,42,97,29,96,30,163,32,333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2986,13314,746,5,hyperbolic
57,8,51,19,3248,10,38,18,39,18,39,14,38,15,31,25,30,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,700,2950,175,5,hyperbolic
613,36,596,97,79820,20,349,61,359,73,308,74,279,81,229,103,232,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2123,8974,530,5,hyperbolic
88,14,87,47,5460,7,59,19,56,18,53,15,36,16,35,26,32,62,f99f75ff89c2cecc57c9c597d383fb68cd63f502,871,3590,217,5,hyperbolic
249,28,242,80,31201,17,164,42,154,45,124,41,114,43,102,62,103,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1522,6618,380,5,hyperbolic
108,61,108,51,29444,32,76,80,64,81,69,72,60,73,57,117,55,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3203,14304,800,5,hyperbolic
90,13,88,124,10043,14,64,22,62,23,45,19,33,20,35,34,34,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1177,4938,294,5,hyperbolic
69,10,69,58,4964,7,42,17,35,21,38,14,30,15,29,24,26,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,860,3656,215,5,hyperbolic
348,49,323,145,30137,13,203,45,234,61,197,71,185,71,116,89,128,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1630,7180,407,5,hyperbolic
121,64,114,249,33954,40,103,104,116,121,82,86,69,86,74,147,73,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3041,13412,760,5,hyperbolic
592,90,561,170,99094,42,420,97,388,103,378,97,334,98,265,166,266,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2861,12496,715,5,hyperbolic
1,7,1,20,22,6,1,19,1,16,1,13,1,13,1,23,1,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,698,3080,174,5,hyperbolic
240,27,225,68,27630,11,173,32,168,34,136,29,118,30,107,47,104,102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1493,6236,373,5,hyperbolic
67,9,64,18,2319,4,50,14,49,13,54,10,44,10,29,18,26,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,674,2912,168,5,hyperbolic
277,101,263,199,124922,67,223,173,228,167,175,161,156,162,162,254,157,385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4060,16738,1015,5,hyperbolic
31,9,31,54,2642,6,26,16,26,17,19,13,17,13,15,23,16,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,921,3902,230,5,hyperbolic
202,47,191,244,45061,28,160,50,156,55,128,49,102,56,109,80,104,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2496,10284,624,5,hyperbolic
52,6,50,57,2615,4,29,12,19,10,24,8,19,8,20,14,18,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,549,2214,137,5,hyperbolic
243,93,233,96,78770,56,209,151,190,149,180,125,160,126,142,200,149,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3863,16864,965,5,hyperbolic
154,29,149,156,17571,17,169,43,164,47,109,38,99,39,119,75,122,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1767,7680,441,5,hyperbolic
568,85,541,184,160195,58,338,150,352,154,299,131,267,132,245,219,251,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,15002,860,5,hyperbolic
162,18,147,128,13314,12,109,41,121,36,96,28,89,35,86,51,86,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1265,5484,316,5,hyperbolic
148,86,144,307,58439,48,135,123,125,117,101,105,83,105,88,169,93,427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3662,16080,915,5,hyperbolic
428,50,388,78,60597,21,245,65,238,90,244,71,219,72,191,109,195,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2072,8846,518,5,hyperbolic
215,54,198,141,39451,34,173,80,168,83,136,92,116,94,109,139,113,281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2238,9268,559,5,hyperbolic
601,81,572,296,201613,55,458,148,453,155,335,128,300,126,329,218,315,433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3619,15976,904,5,hyperbolic
41,8,40,67,3615,6,34,15,31,16,33,12,24,12,24,23,24,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,977,4220,244,5,hyperbolic
83,15,71,124,6470,12,53,37,58,29,45,26,32,26,38,43,34,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1144,4998,286,5,hyperbolic
740,156,689,119,153786,33,498,87,527,99,435,170,379,168,356,135,362,201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2714,11680,678,5,hyperbolic
54,7,54,56,3896,5,46,13,45,18,32,11,24,11,19,21,21,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,906,4300,226,5,hyperbolic
90,16,88,25,9186,11,69,30,68,29,52,26,40,26,43,42,43,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1320,5600,330,5,hyperbolic
33,8,33,29,844,7,33,19,33,22,21,15,15,19,15,25,15,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,755,3232,188,5,hyperbolic
3,2,3,37,234,2,3,7,3,6,3,3,1,3,1,7,1,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,452,1996,113,5,hyperbolic
142,16,138,158,10900,12,115,31,108,31,84,23,69,17,73,33,74,148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1235,5310,308,5,hyperbolic
9,6,9,28,419,3,9,12,9,9,7,7,6,7,6,13,6,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,377,1650,94,5,hyperbolic
57,19,57,88,10071,20,51,33,51,34,38,28,31,29,28,48,28,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1569,6834,392,5,hyperbolic
253,37,244,36,38164,17,267,51,250,53,182,49,168,54,190,87,195,93,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1934,8484,483,5,hyperbolic
5,4,5,40,347,6,5,9,5,8,5,5,5,6,5,12,5,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,472,1944,118,5,hyperbolic
355,122,344,318,68902,64,270,151,283,152,211,174,169,180,155,222,159,463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3700,16016,925,5,hyperbolic
242,71,238,236,50994,58,187,127,189,127,144,110,125,110,108,190,113,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3005,12856,751,5,hyperbolic
148,114,137,157,78937,86,122,204,120,204,103,191,79,213,80,298,77,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4583,19736,1145,5,hyperbolic
308,46,297,213,62288,38,228,74,245,78,169,68,149,68,168,115,165,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2413,10670,603,5,hyperbolic
15,9,15,17,784,5,12,10,11,12,11,8,9,10,11,14,11,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,662,2950,165,5,hyperbolic
446,78,423,314,135902,48,361,140,352,132,284,130,242,133,238,187,233,446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3661,15536,915,5,hyperbolic
61,15,59,75,4970,8,58,21,59,21,39,17,36,18,45,30,43,76,f99f75ff89c2cecc57c9c597d383fb68cd63f502,942,4116,235,5,hyperbolic
58,12,55,61,3470,6,48,15,45,16,47,13,36,13,33,22,30,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,919,4008,229,5,hyperbolic
816,86,733,178,137061,46,456,117,503,124,476,116,443,106,327,170,333,291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2873,12746,718,5,hyperbolic
23,7,21,39,1380,4,15,11,15,10,13,8,12,8,11,15,10,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,840,3726,210,5,hyperbolic
64,6,62,23,3236,4,51,13,48,12,35,10,32,9,35,17,36,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,728,3130,182,5,hyperbolic
11,6,11,43,259,4,11,12,11,11,6,8,3,8,4,14,4,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,497,1956,124,5,hyperbolic
224,22,224,63,26868,13,141,32,132,35,122,28,118,30,102,49,95,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1448,6490,362,5,hyperbolic
83,20,83,149,9585,21,96,40,94,32,65,27,59,28,60,46,63,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1266,5382,316,5,hyperbolic
537,190,458,108,63907,31,443,86,428,120,355,225,335,227,295,141,285,154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2603,11416,650,5,hyperbolic
27,3,26,14,1538,3,27,8,27,7,12,5,7,5,8,10,9,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,641,2768,160,5,hyperbolic
72,5,72,23,3701,4,54,11,50,12,39,8,38,8,41,15,40,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,719,2826,179,5,hyperbolic
316,46,311,126,56855,31,201,79,198,77,182,70,150,71,129,113,129,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2778,12110,694,5,hyperbolic
320,60,279,81,86695,36,227,111,217,92,175,87,147,88,148,136,140,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3265,13896,816,5,hyperbolic
209,12,205,86,11643,15,173,25,171,24,134,20,114,20,98,34,91,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1068,4520,267,5,hyperbolic
533,52,468,98,67907,22,344,71,331,76,307,73,271,68,227,105,225,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2064,8644,516,5,hyperbolic
176,12,147,88,7708,6,124,19,127,22,102,25,81,25,58,29,59,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1088,4612,272,5,hyperbolic
2,11,2,18,81,5,2,14,2,13,2,10,2,10,2,17,2,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,682,3238,68,5,hyperbolic
1,14,1,23,123,11,1,26,1,26,1,24,1,23,1,37,1,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1319,5682,131,5,hyperbolic
21,6,19,48,378,2,21,7,21,7,17,5,10,5,11,13,11,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,525,2314,52,5,hyperbolic
11,13,11,70,260,5,11,13,11,13,9,11,9,11,9,18,9,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1035,4430,103,5,hyperbolic
24,24,23,74,717,11,19,25,18,33,19,23,14,23,14,37,14,98,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1081,5118,108,5,hyperbolic
0,5,0,17,0,1,0,5,0,5,0,3,0,3,0,7,0,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,149,706,14,5,hyperbolic
0,6,0,15,0,1,0,5,0,5,0,3,0,3,0,7,0,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,168,692,16,5,hyperbolic
0,6,0,17,0,1,0,6,0,5,0,3,0,4,0,8,0,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,220,1212,22,5,hyperbolic
0,5,0,20,0,2,0,6,0,5,0,3,0,3,0,8,0,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,225,1032,22,5,hyperbolic
0,6,0,31,0,2,0,6,0,6,0,4,0,4,0,8,0,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,403,1624,40,5,hyperbolic
1,5,1,30,6,2,1,6,1,6,1,4,1,4,1,9,1,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,405,1820,40,5,hyperbolic
3,8,3,47,74,4,3,12,3,11,3,9,3,9,3,16,3,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,509,2234,50,5,hyperbolic
4,8,4,60,44,5,4,10,4,9,5,7,3,7,3,13,3,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,604,2602,60,5,hyperbolic
5,10,4,24,158,6,5,12,5,12,6,12,3,10,3,17,3,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,738,3144,73,5,hyperbolic
12,14,12,50,1104,9,12,20,12,26,11,19,7,19,7,31,7,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1427,6344,142,5,hyperbolic
2,6,2,24,50,1,2,6,2,5,2,3,2,3,2,7,2,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,338,1386,33,5,hyperbolic
5,7,5,18,27,2,5,7,5,7,6,5,4,5,4,10,4,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,253,1120,25,5,hyperbolic
19,10,19,43,795,5,11,13,9,13,8,11,6,11,7,18,6,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,915,3822,91,5,hyperbolic
0,5,0,24,0,1,0,5,0,4,0,3,0,3,0,6,0,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,324,1334,32,5,hyperbolic
1,6,1,31,15,3,1,9,1,8,1,6,1,7,1,11,1,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,373,1640,37,5,hyperbolic
32,8,29,42,993,4,20,10,20,10,21,8,15,8,12,14,12,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,841,3672,84,5,hyperbolic
4,6,4,26,16,3,4,7,4,7,3,4,2,4,2,9,2,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,351,1392,35,5,hyperbolic
0,5,0,16,0,2,0,6,0,6,0,4,0,3,0,8,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,175,634,17,5,hyperbolic
0,17,0,147,0,15,0,33,0,33,0,30,0,30,0,49,0,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1862,9032,186,5,hyperbolic
0,5,0,14,0,1,0,5,0,5,0,3,0,3,0,6,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,159,726,15,5,hyperbolic
8,7,8,39,96,3,8,8,8,7,8,5,4,5,4,10,4,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,476,2080,47,5,hyperbolic
1,24,1,98,135,11,1,26,1,26,1,23,1,23,1,38,1,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1612,8030,161,5,hyperbolic
0,6,0,20,0,2,0,6,0,6,0,4,0,4,0,8,0,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,288,1182,28,5,hyperbolic
35,7,35,30,562,4,21,9,19,10,20,8,13,8,11,13,12,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,770,3252,77,5,hyperbolic
0,5,0,16,0,1,0,5,0,4,0,3,0,3,0,6,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,207,826,20,5,hyperbolic
5,7,5,96,388,7,5,14,5,14,5,12,5,12,5,20,5,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1102,5130,110,5,hyperbolic
5,6,5,24,45,1,5,6,5,5,3,3,1,3,1,7,1,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,338,1454,33,5,hyperbolic
8,11,8,66,322,10,8,22,8,30,6,20,4,20,4,36,4,85,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1013,4240,101,5,hyperbolic
14,8,14,43,473,5,14,13,14,13,13,10,9,10,10,20,10,52,f99f75ff89c2cecc57c9c597d383fb68cd63f502,854,3662,85,5,hyperbolic
1,6,1,32,21,2,1,7,1,6,1,5,1,4,1,8,1,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,403,1956,40,5,hyperbolic
0,6,0,24,0,4,0,9,0,8,0,5,0,6,0,10,0,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,312,1496,31,5,hyperbolic
4,6,4,38,68,2,4,7,4,6,5,4,3,4,3,8,3,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,461,1818,46,5,hyperbolic
46,10,44,36,718,4,39,12,35,11,32,9,27,9,24,17,18,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,792,3340,79,5,hyperbolic
3,6,3,28,18,1,3,5,3,5,3,3,3,3,3,6,3,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,385,1656,38,5,hyperbolic
5,5,5,20,48,1,5,5,5,5,4,3,2,3,3,6,3,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,268,1092,26,5,hyperbolic
1,5,1,19,6,2,1,6,1,6,1,4,1,4,1,10,1,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,235,970,23,5,hyperbolic
4,7,4,20,54,1,4,5,4,5,4,2,2,3,2,6,2,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,260,992,26,5,hyperbolic
1,6,1,34,19,2,1,6,1,6,1,4,1,4,1,7,1,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,452,1868,45,5,hyperbolic
1,6,1,16,8,1,1,4,1,4,1,2,1,2,1,5,1,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,193,934,19,5,hyperbolic
9,8,9,21,345,3,9,8,9,8,6,6,6,6,6,10,6,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,706,2950,70,5,hyperbolic
0,6,0,45,0,2,0,6,0,6,0,4,0,4,0,8,0,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,579,2478,57,5,hyperbolic
18,11,18,59,613,6,18,13,18,14,18,11,9,14,9,22,9,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,976,4484,97,5,hyperbolic
1,6,1,24,9,3,1,7,1,7,1,5,1,5,1,9,1,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,302,1292,30,5,hyperbolic
0,6,0,39,0,4,0,9,0,9,0,6,0,7,0,12,0,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,485,2044,48,5,hyperbolic
0,6,0,25,0,2,0,8,0,6,0,4,0,4,0,9,0,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,297,1272,29,5,hyperbolic
61,27,60,140,4814,23,53,51,51,33,47,30,30,31,35,49,32,142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1636,7110,163,5,hyperbolic
2,5,2,27,39,5,2,9,2,9,2,9,2,7,2,13,2,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,381,1638,38,5,hyperbolic
8,8,8,44,179,2,8,7,8,7,6,4,4,4,3,8,3,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,520,2166,52,5,hyperbolic
12,7,11,50,215,4,7,8,7,8,7,5,6,5,6,10,6,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,528,2380,52,5,hyperbolic
0,5,0,24,0,4,0,8,0,8,0,7,0,9,0,11,0,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,313,1362,31,5,hyperbolic
32,19,30,70,1270,9,29,23,29,22,32,23,25,20,22,35,22,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1487,6182,148,5,hyperbolic
16,17,16,117,854,15,15,28,14,33,14,30,9,30,11,43,9,148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1187,5152,118,5,hyperbolic
2,7,2,30,4,4,2,8,2,8,3,6,1,6,1,13,1,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,374,1596,37,5,hyperbolic
48,11,43,35,1212,8,23,19,25,21,28,17,21,17,17,28,17,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1348,6178,134,5,hyperbolic
56,36,56,68,6268,18,48,42,46,44,39,40,30,40,29,65,28,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2050,8846,205,5,hyperbolic
60,54,52,40,3799,23,44,44,51,43,33,41,27,39,30,79,30,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1955,8606,195,5,hyperbolic
13,6,13,31,187,4,13,10,13,9,7,6,4,6,4,12,5,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,769,3450,76,5,hyperbolic
92,14,89,56,4728,10,74,23,59,23,76,21,60,22,51,35,47,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1486,6412,148,5,hyperbolic
52,14,51,23,2365,7,24,19,19,19,24,16,17,15,13,26,14,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1287,5508,128,5,hyperbolic
85,17,82,122,3139,13,85,30,83,31,70,27,59,28,47,44,52,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1272,5354,127,5,hyperbolic
21,22,21,101,858,11,21,33,21,25,19,23,13,23,13,37,13,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1086,4448,108,5,hyperbolic
58,37,55,80,6785,19,58,41,58,43,56,39,35,40,36,63,35,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2119,9340,211,5,hyperbolic
34,11,33,18,1303,7,24,18,23,18,22,15,15,15,16,26,15,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1280,5486,128,5,hyperbolic
4,5,3,39,77,3,4,9,4,9,4,6,4,6,4,11,4,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,479,1968,47,5,hyperbolic
20,13,20,29,1374,8,21,19,21,19,15,17,11,18,13,30,12,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1351,5638,135,5,hyperbolic
5,4,5,23,47,1,5,5,5,5,5,3,4,3,4,6,4,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,266,1100,26,5,hyperbolic
65,26,63,149,5115,15,46,34,45,35,47,31,27,32,29,60,24,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1820,7838,182,5,hyperbolic
44,8,41,105,1240,8,36,16,36,15,21,12,19,12,20,21,20,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1096,4728,109,5,hyperbolic
71,23,70,121,2059,11,35,25,37,25,31,22,29,22,23,43,25,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1139,4806,113,5,hyperbolic
25,9,22,35,860,4,16,11,19,12,12,9,9,10,10,17,11,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,852,3624,85,5,hyperbolic
34,6,33,45,779,5,30,13,28,12,24,11,17,12,17,19,17,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,915,3920,91,5,hyperbolic
33,13,33,23,1593,10,26,26,24,26,22,23,18,23,15,37,17,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1317,5880,131,5,hyperbolic
39,32,39,140,3137,22,34,58,38,47,29,44,19,44,22,70,21,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1848,8288,184,5,hyperbolic
160,24,149,163,8831,15,108,35,92,35,104,33,92,33,72,51,69,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1865,7642,186,5,hyperbolic
58,19,56,76,1911,10,46,30,47,22,31,20,23,19,27,32,25,89,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1014,4386,101,5,hyperbolic
52,16,51,119,2063,7,43,17,42,17,38,14,31,14,29,25,31,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1225,5584,122,5,hyperbolic
27,11,26,52,833,7,21,17,18,17,17,15,14,14,16,24,16,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,936,3902,93,5,hyperbolic
11,51,11,113,1752,28,11,64,11,63,11,59,8,60,7,93,8,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2773,12304,277,5,hyperbolic
20,49,20,160,3304,34,20,53,20,53,20,48,13,49,13,78,12,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2276,10128,227,5,hyperbolic
234,35,209,167,9516,22,164,48,147,49,169,51,149,44,105,71,100,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1790,7514,179,5,hyperbolic
87,35,85,118,4644,13,64,39,57,29,64,26,49,28,39,43,41,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1630,6652,163,5,hyperbolic
1,5,1,28,18,1,1,5,1,6,1,4,1,4,1,7,1,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,400,1610,40,5,hyperbolic
61,29,61,42,6683,17,52,39,51,35,46,36,29,34,29,54,28,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1985,8418,198,5,hyperbolic
16,5,16,30,200,2,7,7,3,7,11,5,5,5,4,10,4,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,415,1630,41,5,hyperbolic
9,5,6,36,105,2,9,8,9,7,9,5,4,5,4,10,4,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,475,1910,47,5,hyperbolic
7,6,7,76,153,3,4,8,4,7,7,4,4,4,4,9,4,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,585,2216,58,5,hyperbolic
47,14,44,146,2146,13,33,30,25,24,27,21,20,22,20,33,21,155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1240,5138,124,5,hyperbolic
31,38,29,163,3694,28,31,42,31,42,24,38,15,39,17,61,16,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1834,7930,183,5,hyperbolic
47,26,45,128,6452,22,42,56,36,48,30,45,22,46,21,70,23,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2261,9934,226,5,hyperbolic
30,36,27,82,4246,23,24,53,26,52,19,49,14,49,14,77,13,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2697,11664,269,5,hyperbolic
11,10,10,21,326,6,11,15,11,14,10,12,4,12,5,21,5,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,692,3004,69,5,hyperbolic
25,14,24,87,763,10,26,24,26,24,13,21,9,21,11,35,10,112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1137,4952,113,5,hyperbolic
59,19,58,99,3580,14,45,33,41,33,44,32,34,30,31,49,29,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1634,7556,163,5,hyperbolic
55,25,54,37,4845,23,47,50,44,50,33,46,22,46,24,73,23,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1967,8296,196,5,hyperbolic
0,7,0,16,0,5,0,12,0,11,0,10,0,9,0,16,0,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,676,2972,67,5,hyperbolic
9,3,8,26,68,2,9,8,9,8,6,5,4,5,4,11,4,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,364,1470,36,5,hyperbolic
16,8,17,78,451,5,16,13,14,12,14,10,11,11,11,19,10,99,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1033,4650,103,5,hyperbolic
91,31,91,197,10865,24,61,55,57,55,56,50,37,51,35,82,35,277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2440,10694,244,5,hyperbolic
115,26,101,33,7513,16,76,38,82,44,68,41,55,34,54,57,56,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1931,8688,193,5,hyperbolic
62,75,60,193,10738,56,53,128,52,126,39,116,31,116,34,177,36,314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3503,15392,350,5,hyperbolic
10,9,10,46,215,7,10,17,10,17,11,15,6,14,6,24,6,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,935,4392,93,5,hyperbolic
23,17,22,115,1371,21,23,45,22,38,18,44,13,44,15,51,14,145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1151,4892,115,5,hyperbolic
56,18,54,31,2699,8,43,22,37,19,40,18,27,18,24,29,25,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1362,5824,136,5,hyperbolic
141,74,132,250,20768,50,127,115,108,108,101,122,77,114,79,159,76,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3063,13114,306,5,hyperbolic
12,4,11,22,295,3,12,9,12,8,11,6,7,7,9,12,8,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,715,2968,71,5,hyperbolic
65,24,65,34,6023,17,60,40,55,40,43,36,27,37,27,58,27,73,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1947,8022,194,5,hyperbolic
39,22,38,50,3026,17,37,40,37,40,32,37,25,38,23,61,23,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2008,8688,200,5,hyperbolic
12,5,12,17,234,4,12,12,12,11,13,9,8,9,8,16,8,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,670,3096,67,5,hyperbolic
29,15,28,48,2120,9,24,21,24,21,22,18,15,18,14,30,15,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1413,5846,141,5,hyperbolic
25,5,25,21,585,4,17,10,21,8,16,6,11,6,12,11,11,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,714,2926,71,5,hyperbolic
46,26,46,144,4101,14,46,32,45,37,34,29,28,29,29,48,27,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1804,7718,180,5,hyperbolic
78,42,75,146,6168,36,64,71,64,69,61,64,44,64,42,102,42,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2303,9868,230,5,hyperbolic
88,45,87,184,6079,27,72,61,70,60,71,57,46,57,43,89,44,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2406,9878,240,5,hyperbolic
51,7,50,22,605,6,35,15,32,14,32,12,24,12,19,21,19,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,750,3462,75,5,hyperbolic
16,9,14,52,629,8,10,18,7,19,6,16,4,17,4,28,5,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,940,4254,94,5,hyperbolic
40,41,40,45,4045,21,42,42,39,43,28,40,20,40,25,62,25,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1958,7980,195,5,hyperbolic
1,3,1,49,17,2,1,8,1,6,1,4,1,4,1,8,1,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,466,1934,46,5,hyperbolic
1,4,1,53,31,4,1,10,1,10,1,6,1,7,1,13,1,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,599,2844,59,5,hyperbolic
28,22,25,126,963,20,22,37,22,28,21,24,16,25,17,40,17,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1210,5134,121,5,hyperbolic
63,34,62,58,6013,27,52,76,46,58,44,54,36,54,31,85,33,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2046,8910,204,5,hyperbolic
72,57,74,242,7177,27,62,63,64,71,45,60,41,62,41,96,40,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2533,10904,253,5,hyperbolic
51,7,48,34,570,6,23,15,16,15,26,13,20,13,16,22,16,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,809,3438,80,5,hyperbolic
59,19,55,93,3937,13,52,32,56,31,33,28,27,28,30,47,33,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1632,6974,163,5,hyperbolic
459,37,347,60,12026,25,175,57,164,56,211,52,195,53,115,84,107,133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2045,8230,204,5,hyperbolic
41,16,39,103,1403,7,35,17,35,16,32,15,21,15,23,24,23,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1224,5370,122,5,hyperbolic
56,22,55,149,4049,14,46,33,43,33,40,29,27,30,25,48,28,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,7712,179,5,hyperbolic
37,11,37,71,991,6,25,17,19,16,23,11,14,12,14,19,14,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,977,4134,97,5,hyperbolic
41,99,39,128,8308,75,27,173,22,175,27,153,17,154,17,247,17,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4570,21182,457,5,hyperbolic
274,47,254,70,17249,32,194,75,198,69,188,82,160,71,144,101,136,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2658,11260,265,5,hyperbolic
85,40,85,141,7986,23,97,55,96,53,80,52,62,53,74,82,61,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2273,9740,227,5,hyperbolic
1,7,1,45,13,3,1,8,1,7,1,5,1,5,1,9,1,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,526,2500,52,5,hyperbolic
0,2,0,41,0,2,0,6,0,5,0,3,0,3,0,7,0,45,f99f75ff89c2cecc57c9c597d383fb68cd63f502,513,2172,51,5,hyperbolic
8,4,8,38,74,5,8,10,8,9,9,7,6,7,6,13,5,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,488,2236,48,5,hyperbolic
9,9,9,71,386,7,7,19,7,17,7,15,6,15,6,25,6,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1055,4272,105,5,hyperbolic
108,62,98,158,12766,44,84,103,81,96,70,91,55,91,58,138,58,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2875,12194,287,5,hyperbolic
54,10,50,42,2632,7,53,20,52,19,39,16,33,17,36,27,35,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1419,6194,141,5,hyperbolic
109,28,96,166,9768,23,101,62,106,54,77,51,59,53,68,85,68,273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2325,9548,232,5,hyperbolic
22,14,22,119,957,14,21,33,20,34,17,31,13,31,13,38,12,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1129,4822,112,5,hyperbolic
10,10,10,45,234,9,10,16,10,18,10,12,5,13,5,24,5,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,863,3668,86,5,hyperbolic
22,8,20,44,416,7,22,20,22,16,19,14,13,14,13,24,13,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,874,3920,87,5,hyperbolic
26,12,26,23,833,8,22,20,21,19,17,17,12,17,10,28,11,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1300,5882,130,5,hyperbolic
62,40,60,65,9130,27,61,60,61,60,43,58,34,57,31,92,32,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2645,11496,264,5,hyperbolic
6,15,6,30,200,8,6,19,6,20,7,18,5,17,5,27,5,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1358,6016,135,5,hyperbolic
30,18,22,136,1267,20,18,37,16,28,17,25,11,25,10,40,10,174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1210,5386,121,5,hyperbolic
22,18,22,98,886,9,19,27,17,20,16,18,9,18,9,30,9,109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1068,4546,106,5,hyperbolic
93,36,92,104,8029,20,65,46,58,47,49,43,38,44,44,68,43,156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2192,9370,219,5,hyperbolic
50,14,50,22,1268,7,48,19,45,18,35,16,22,16,21,27,22,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1298,5724,129,5,hyperbolic
11,7,11,18,295,5,11,15,11,14,7,12,6,12,5,20,5,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,691,2916,69,5,hyperbolic
112,42,104,171,14212,33,90,72,82,73,76,68,59,69,50,107,51,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2906,12322,290,5,hyperbolic
62,107,55,215,16295,74,50,178,49,177,47,154,33,155,33,255,33,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4690,21022,469,5,hyperbolic
82,33,75,161,4848,21,67,47,62,47,65,43,54,44,45,69,42,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1906,8294,190,5,hyperbolic
8,9,7,20,326,3,8,10,8,9,6,8,3,7,3,13,3,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,723,3118,72,5,hyperbolic
52,11,48,107,1814,8,52,20,50,20,42,23,36,23,39,34,38,133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1183,5020,118,5,hyperbolic
20,16,20,136,852,20,16,29,14,28,15,25,12,25,13,40,13,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1146,4874,114,5,hyperbolic
0,4,0,24,0,1,0,7,0,6,0,4,0,4,0,8,0,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,344,1438,34,5,hyperbolic
13,15,13,90,937,10,13,23,13,23,11,20,8,20,8,33,7,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1076,5054,107,5,hyperbolic
103,86,97,387,18439,57,88,155,89,162,70,126,59,125,56,191,54,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4418,19738,441,5,hyperbolic
117,85,114,87,25203,68,88,146,86,159,68,142,58,142,56,219,57,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3889,17384,388,5,hyperbolic
3,7,3,29,140,6,3,11,3,10,3,8,3,8,3,15,3,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,786,3414,78,5,hyperbolic
79,29,77,151,4818,18,63,42,58,43,54,42,41,43,41,62,37,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,7798,177,5,hyperbolic
89,25,76,142,5259,17,84,39,84,39,51,36,38,36,56,57,55,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1771,7722,177,5,hyperbolic
27,15,25,54,644,9,21,20,18,20,21,18,12,18,13,29,15,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,951,3996,95,5,hyperbolic
61,107,59,164,14920,64,61,155,61,170,50,134,40,135,40,217,40,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4613,19556,461,5,hyperbolic
200,55,191,271,25225,37,153,97,159,82,116,97,92,80,87,121,95,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3157,13288,315,5,hyperbolic
41,7,41,95,933,6,37,14,34,14,26,11,18,11,17,19,17,110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1093,4798,109,5,hyperbolic
9,7,9,48,314,5,9,13,9,12,9,10,5,11,5,18,5,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,913,4178,91,5,hyperbolic
125,22,116,71,4582,16,80,38,75,38,84,36,61,36,42,55,43,104,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1524,6466,152,5,hyperbolic
10,6,9,56,238,9,6,15,6,14,8,11,5,11,5,19,5,65,f99f75ff89c2cecc57c9c597d383fb68cd63f502,636,2876,63,5,hyperbolic
113,82,111,123,22006,71,90,158,83,149,75,144,60,144,58,224,60,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3956,17338,395,5,hyperbolic
57,11,47,62,1217,9,32,22,26,22,26,20,19,20,17,32,19,78,f99f75ff89c2cecc57c9c597d383fb68cd63f502,953,3972,95,5,hyperbolic
49,22,47,29,2195,10,47,25,45,25,38,22,27,23,25,36,24,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1319,5940,131,5,hyperbolic
44,144,41,441,13198,103,35,213,31,238,35,221,19,207,20,324,20,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4977,21622,497,5,hyperbolic
63,81,61,262,14852,60,60,131,58,133,54,123,27,124,28,197,27,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3631,15512,363,5,hyperbolic
6,2,6,40,54,2,1,7,1,5,3,3,2,4,1,7,1,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,514,2222,51,5,hyperbolic
46,23,46,147,3004,25,42,36,42,35,35,32,26,33,27,52,27,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,7580,176,5,hyperbolic
83,28,82,41,6130,19,69,44,66,43,54,40,44,40,46,65,45,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1957,8606,195,5,hyperbolic
199,35,185,176,10719,24,117,55,123,55,109,51,87,51,71,78,72,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2385,10144,238,5,hyperbolic
40,14,39,24,2069,7,37,19,37,18,31,15,21,15,20,26,22,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1289,5436,128,5,hyperbolic
11,9,11,104,547,7,11,16,11,15,11,13,7,13,7,22,7,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1156,4796,115,5,hyperbolic
19,6,16,29,416,3,12,8,9,9,8,6,6,6,7,12,9,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,771,3290,77,5,hyperbolic
45,29,45,58,2136,24,45,37,45,37,35,34,29,34,29,54,27,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1466,6064,146,5,hyperbolic
101,37,100,45,8948,26,68,58,66,58,55,55,39,55,39,87,36,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2582,11140,258,5,hyperbolic
8,8,8,54,495,10,8,16,8,16,7,14,5,15,5,24,5,70,f99f75ff89c2cecc57c9c597d383fb68cd63f502,930,4112,93,5,hyperbolic
11,11,11,79,158,8,7,14,6,12,6,10,4,13,4,18,4,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,628,2524,62,5,hyperbolic
73,43,71,39,8476,31,67,62,66,66,60,46,48,46,46,73,48,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2569,10894,256,5,hyperbolic
602,93,561,91,61226,46,520,110,520,130,411,153,368,154,331,185,319,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3848,16684,384,5,hyperbolic
72,17,68,107,4624,12,55,28,54,28,50,26,36,26,40,42,40,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1684,7484,168,5,hyperbolic
272,65,266,255,35605,49,205,125,191,111,165,105,132,105,129,164,134,399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3613,15244,361,5,hyperbolic
160,41,151,39,14585,23,113,52,99,52,103,48,85,49,72,89,74,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2574,11508,257,5,hyperbolic
134,20,124,140,8195,14,81,34,81,36,78,36,67,36,53,50,52,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,7612,179,5,hyperbolic
38,18,36,27,2201,16,26,33,28,32,21,29,16,29,15,47,16,59,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1338,5848,133,5,hyperbolic
17,14,17,90,365,13,17,20,17,24,16,16,9,16,10,27,9,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1058,4514,105,5,hyperbolic
5,6,5,57,142,5,5,14,5,12,4,11,2,10,2,18,2,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,573,2768,57,5,hyperbolic
24,8,22,101,1110,7,24,16,24,17,21,14,12,14,13,23,12,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1216,5462,121,5,hyperbolic
21,13,21,68,920,7,21,21,21,17,22,15,15,14,13,24,15,91,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1052,4374,105,5,hyperbolic
2,1,2,18,13,1,2,5,2,4,2,2,2,2,2,6,2,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,259,1004,16,5,hyperbolic
0,5,0,18,0,1,0,5,0,5,0,3,0,3,0,7,0,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,228,944,15,5,hyperbolic
6,10,6,41,52,4,6,11,6,10,6,9,3,9,3,16,3,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,848,3796,29,5,hyperbolic
2,6,1,22,11,2,2,7,2,6,2,4,1,4,1,9,1,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,302,1388,17,5,hyperbolic
4,10,3,96,65,6,4,15,4,14,4,18,3,17,3,22,3,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1107,5090,33,5,hyperbolic
12,17,12,69,203,9,12,21,12,21,9,19,7,19,7,35,7,85,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1482,6984,38,5,hyperbolic
3,7,3,15,19,3,3,9,3,9,3,7,3,7,3,12,3,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,662,2882,25,5,hyperbolic
2,13,2,120,34,15,2,26,2,20,2,18,2,18,2,29,2,132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1185,5218,34,5,hyperbolic
2,7,2,32,20,1,2,5,2,5,2,3,1,4,1,7,1,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,390,1622,19,5,hyperbolic
10,9,10,37,66,4,5,10,5,11,9,9,5,8,4,15,4,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,845,3906,29,5,hyperbolic
8,8,8,17,60,5,1,12,1,12,5,9,2,10,1,17,1,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,682,3254,26,5,hyperbolic
4,9,4,70,40,5,4,16,4,12,5,10,3,10,3,18,3,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,978,4216,31,5,hyperbolic
1,10,1,36,11,7,1,12,1,12,1,10,1,10,1,17,1,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,795,3384,28,5,hyperbolic
3,8,3,52,22,4,3,10,3,11,4,8,2,8,2,15,2,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,904,3922,30,5,hyperbolic
0,6,0,14,0,1,0,5,0,5,0,3,0,3,0,7,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,120,444,10,5,hyperbolic
0,8,0,53,0,5,0,13,0,11,0,10,0,9,0,16,0,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,563,2368,23,5,hyperbolic
0,6,0,21,0,2,0,5,0,5,0,3,0,3,0,7,0,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,284,1116,16,5,hyperbolic
10,15,10,62,80,9,10,21,10,21,11,19,5,19,5,30,5,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,956,3974,30,5,hyperbolic
4,7,4,20,10,3,4,7,4,7,5,5,2,6,2,10,2,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,254,1142,15,5,hyperbolic
0,18,0,35,0,12,0,27,0,26,0,24,0,25,0,39,0,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1386,6194,37,5,hyperbolic
0,6,0,21,0,2,0,7,0,7,0,4,0,5,0,9,0,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,303,1310,17,5,hyperbolic
4,13,4,22,91,7,4,17,4,17,4,15,2,15,2,25,2,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1297,5514,36,5,hyperbolic
7,11,7,87,85,5,7,13,7,13,8,10,5,10,5,18,5,88,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1036,4432,32,5,hyperbolic
14,19,13,83,113,17,14,31,14,23,11,21,8,21,8,34,7,125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1138,4964,33,5,hyperbolic
0,10,0,42,0,8,0,22,0,22,0,15,0,15,0,26,0,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,882,3638,29,5,hyperbolic
6,12,5,88,52,8,6,20,6,18,7,17,4,18,4,27,4,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1064,4850,32,5,hyperbolic
6,6,6,26,24,2,3,8,1,7,6,5,2,5,1,9,1,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,358,1596,18,5,hyperbolic
1,6,1,17,5,2,1,7,1,6,1,4,1,5,1,9,1,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,191,740,13,5,hyperbolic
0,13,0,37,0,9,0,16,0,18,0,14,0,15,0,23,0,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,874,3886,29,5,hyperbolic
5,12,5,42,122,9,5,21,5,21,5,19,3,19,3,30,3,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1427,6438,37,5,hyperbolic
0,6,0,32,0,4,0,9,0,8,0,6,0,6,0,12,0,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,432,1926,20,5,hyperbolic
2,9,2,36,10,7,2,17,2,17,2,14,2,15,2,24,2,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,823,3430,28,5,hyperbolic
3,6,3,18,8,3,3,9,3,8,3,4,3,4,3,9,3,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,248,1086,15,5,hyperbolic
6,12,6,27,61,6,6,11,6,11,6,9,6,9,6,15,6,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,788,3446,28,5,hyperbolic
0,6,0,16,0,4,0,11,0,10,0,8,0,8,0,15,0,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,671,2846,25,5,hyperbolic
0,5,0,20,0,1,0,5,0,5,0,3,0,3,0,7,0,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,267,1050,16,5,hyperbolic
0,6,0,40,0,5,0,11,0,9,0,6,0,8,0,12,0,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,432,1658,20,5,hyperbolic
9,13,9,52,92,6,9,14,9,14,8,12,5,12,4,21,4,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,926,4074,30,5,hyperbolic
4,6,4,39,8,3,4,9,4,9,3,7,1,7,1,13,1,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,496,1912,22,5,hyperbolic
5,11,5,53,58,4,5,11,5,10,5,9,4,9,4,15,4,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,966,4162,31,5,hyperbolic
0,6,0,28,0,3,0,8,0,8,0,6,0,8,0,12,0,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,379,1612,19,5,hyperbolic
1,6,1,19,1,2,1,6,1,6,1,5,1,5,1,9,1,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,242,1160,15,5,hyperbolic
3,13,3,21,38,3,3,9,3,7,3,5,2,6,2,12,2,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,711,3120,26,5,hyperbolic
9,14,9,120,85,10,9,17,9,15,6,13,4,13,4,23,4,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1216,5116,34,5,hyperbolic
1,5,1,16,6,1,1,5,1,5,1,3,1,3,1,7,1,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,218,888,14,5,hyperbolic
4,8,4,38,22,3,4,10,4,9,5,7,3,7,3,13,3,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,833,3640,28,5,hyperbolic
0,5,0,17,0,1,0,5,0,5,0,3,0,3,0,6,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,207,866,14,5,hyperbolic
4,11,4,85,22,7,4,15,4,15,5,11,3,11,3,19,3,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1092,4572,33,5,hyperbolic
0,5,0,14,0,1,0,6,0,5,0,3,0,3,0,6,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,117,466,10,5,hyperbolic
0,6,0,17,0,1,0,6,0,5,0,3,0,3,0,7,0,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,216,1000,14,5,hyperbolic
6,8,6,53,53,7,6,12,6,11,4,9,4,9,4,16,4,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,562,2348,23,5,hyperbolic
7,5,7,14,53,2,7,8,7,7,8,10,4,5,4,10,4,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,652,2842,25,5,hyperbolic
1,5,1,28,11,3,1,10,1,8,1,6,1,6,1,11,1,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,771,3466,27,5,hyperbolic
0,7,0,51,0,4,0,10,0,10,0,7,0,7,0,13,0,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,547,2396,23,5,hyperbolic
1,6,1,13,6,2,1,7,1,7,1,5,1,5,1,8,1,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,642,2728,25,5,hyperbolic
13,17,13,105,213,13,13,28,13,29,10,27,7,27,7,43,7,140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1689,7410,41,5,hyperbolic
21,42,21,159,283,38,19,59,18,60,13,58,11,58,12,88,13,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2350,10934,48,5,hyperbolic
11,30,11,55,228,23,11,50,11,49,11,47,11,47,11,73,11,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2032,8728,45,5,hyperbolic
13,30,11,113,208,16,13,34,13,35,12,32,10,32,9,50,10,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1645,6752,40,5,hyperbolic
13,23,13,42,132,9,8,21,6,20,8,18,6,19,6,30,6,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1369,5748,37,5,hyperbolic
0,7,0,37,0,4,0,12,0,11,0,8,0,8,0,14,0,49,f99f75ff89c2cecc57c9c597d383fb68cd63f502,501,2092,22,5,hyperbolic
16,40,16,113,246,27,16,57,16,57,17,55,8,54,8,87,8,174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2228,9736,47,5,hyperbolic
7,9,7,21,54,4,7,11,7,10,7,8,4,8,4,14,4,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,671,2866,25,5,hyperbolic
11,19,11,26,142,10,11,30,11,23,8,21,4,21,4,34,5,46,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1316,5764,36,5,hyperbolic
3,16,3,78,36,10,3,23,3,23,2,21,2,21,2,36,2,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1540,7066,39,5,hyperbolic
0,4,0,23,0,2,0,7,0,8,0,4,0,5,0,10,0,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,287,1184,16,5,hyperbolic
20,19,19,72,217,9,15,21,15,21,15,19,12,19,12,31,12,79,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1490,6242,38,5,hyperbolic
0,5,0,31,0,3,0,10,0,10,0,9,0,7,0,13,0,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,380,1722,19,5,hyperbolic
16,21,16,101,200,17,15,37,12,37,14,35,7,35,7,54,7,131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1648,7118,40,5,hyperbolic
1,12,1,18,16,5,1,13,1,13,1,11,1,14,1,19,1,30,f99f75ff89c2cecc57c9c597d383fb68cd63f502,691,2816,26,5,hyperbolic
5,11,5,129,86,9,5,32,5,26,5,29,4,29,4,47,4,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1246,5424,35,5,hyperbolic
15,17,15,42,241,9,15,20,15,20,12,19,7,19,7,30,7,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1427,5990,37,5,hyperbolic
12,9,12,29,69,9,3,16,3,16,6,14,3,14,2,23,2,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1352,5752,36,5,hyperbolic
2,47,2,258,90,39,2,82,2,81,2,79,2,79,2,124,2,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3165,14480,56,5,hyperbolic
3,11,3,31,46,8,3,19,3,19,3,17,2,17,2,29,2,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1363,5826,36,5,hyperbolic
15,27,15,86,254,16,15,46,15,35,17,33,11,33,11,52,11,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1586,6652,39,5,hyperbolic
5,30,5,108,135,20,5,44,5,44,6,42,4,42,4,65,4,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2194,9808,46,5,hyperbolic
13,30,13,67,209,24,13,42,13,33,12,30,6,30,6,48,6,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1462,6056,38,5,hyperbolic
0,7,0,33,0,3,0,9,0,9,0,7,0,7,0,12,0,42,f99f75ff89c2cecc57c9c597d383fb68cd63f502,435,1954,20,5,hyperbolic
0,8,0,46,0,4,0,12,0,10,0,9,0,9,0,15,0,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,505,2284,22,5,hyperbolic
3,18,3,50,69,13,3,28,3,37,4,26,2,26,2,41,2,69,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1391,5704,37,5,hyperbolic
13,29,9,101,142,14,14,31,13,41,10,29,10,30,11,46,11,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1577,6670,39,5,hyperbolic
10,6,7,21,28,2,6,8,6,7,12,5,8,5,4,10,4,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,706,3236,26,5,hyperbolic
16,10,15,130,175,8,13,19,10,18,14,16,10,17,8,27,9,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1242,5226,35,5,hyperbolic
0,14,0,90,0,6,0,18,0,18,0,12,0,12,0,20,0,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1104,4732,33,5,hyperbolic
0,7,0,41,0,3,0,10,0,10,0,7,0,7,0,13,0,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,434,1876,20,5,hyperbolic
7,21,7,65,145,17,7,38,7,37,8,35,5,35,5,55,5,103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1532,6784,39,5,hyperbolic
2,5,2,38,24,3,2,10,2,9,2,8,1,8,1,13,1,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,839,4142,28,5,hyperbolic
7,8,7,47,57,4,7,11,7,11,7,9,4,9,4,15,4,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,901,4192,30,5,hyperbolic
18,17,18,139,154,13,14,30,14,30,17,28,12,28,13,43,13,175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1812,7922,42,5,hyperbolic
0,11,0,46,0,6,0,16,0,15,0,14,0,14,0,23,0,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,880,3838,29,5,hyperbolic
0,5,0,18,0,1,0,5,0,5,0,3,0,3,0,7,0,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,221,870,14,5,hyperbolic
3,11,3,102,21,12,3,24,3,17,4,15,2,15,2,25,2,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1116,4586,33,5,hyperbolic
15,16,14,71,173,10,10,22,8,23,11,20,8,22,8,34,8,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1540,6610,39,5,hyperbolic
3,11,3,24,43,9,3,21,3,21,4,20,2,20,2,31,2,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1310,5670,36,5,hyperbolic
5,17,5,124,72,10,5,23,5,22,6,20,3,20,3,33,3,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1195,5314,34,5,hyperbolic
9,20,9,117,58,15,4,28,6,28,5,32,3,32,3,44,4,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1134,4858,33,5,hyperbolic
17,17,17,66,163,13,4,26,4,26,10,23,7,24,4,37,4,86,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1502,6746,38,5,hyperbolic
0,7,0,26,0,3,0,9,0,9,0,7,0,7,0,12,0,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,383,1618,19,5,hyperbolic
0,9,0,38,0,5,0,9,0,10,0,8,0,8,0,13,0,48,f99f75ff89c2cecc57c9c597d383fb68cd63f502,494,2236,22,5,hyperbolic
0,3,0,36,0,2,0,7,0,6,0,4,0,4,0,9,0,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,408,1680,20,5,hyperbolic
18,37,18,203,258,42,18,75,18,63,17,62,12,62,12,94,13,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2482,10596,49,5,hyperbolic
16,52,15,99,330,37,16,86,16,78,15,74,12,73,12,122,12,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2736,11460,52,5,hyperbolic
15,31,14,75,222,20,15,43,15,43,17,41,9,41,9,64,9,114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2083,8264,45,5,hyperbolic
10,6,10,24,69,5,6,13,6,12,8,10,6,10,6,17,6,33,f99f75ff89c2cecc57c9c597d383fb68cd63f502,739,3058,27,5,hyperbolic
30,52,29,157,500,25,25,54,25,54,24,52,14,52,15,81,16,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2886,12216,53,5,hyperbolic
2,2,2,22,6,1,2,6,2,5,3,3,1,3,1,7,1,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,333,1346,18,5,hyperbolic
26,42,23,63,273,27,23,58,23,60,22,56,14,54,14,89,15,122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2647,12118,51,5,hyperbolic
1,5,1,15,13,4,1,10,1,10,1,8,1,8,1,14,1,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,669,3140,25,5,hyperbolic
45,35,41,137,695,31,42,65,36,64,26,62,19,62,22,96,24,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2301,9690,47,5,hyperbolic
12,31,9,138,110,12,12,33,11,29,7,27,7,26,8,41,10,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,7584,41,5,hyperbolic
9,10,9,57,81,6,6,14,4,12,6,12,5,9,5,17,5,58,f99f75ff89c2cecc57c9c597d383fb68cd63f502,907,4058,30,5,hyperbolic
26,42,26,188,395,27,26,57,26,57,27,57,20,56,19,91,20,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2951,12968,54,5,hyperbolic
9,26,9,37,174,22,9,47,9,47,9,45,8,45,8,70,8,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1968,8650,44,5,hyperbolic
12,17,12,143,111,9,4,21,5,19,5,17,3,17,4,27,3,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1242,5290,35,5,hyperbolic
1,17,1,135,9,8,1,23,1,28,1,21,1,21,1,31,1,146,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1180,5308,34,5,hyperbolic
23,40,19,149,264,23,18,57,15,49,17,47,12,47,10,72,11,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2328,10032,48,5,hyperbolic
35,72,33,150,891,52,36,106,34,117,34,105,24,106,21,164,21,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,15934,58,5,hyperbolic
12,34,12,204,127,30,12,73,12,65,9,59,5,59,6,91,5,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2477,10638,49,5,hyperbolic
3,37,2,136,43,18,3,40,3,53,3,46,2,36,2,57,2,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,7844,42,5,hyperbolic
29,74,28,121,555,50,28,110,27,122,27,101,19,101,18,159,19,224,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3369,15108,58,5,hyperbolic
4,9,4,67,39,7,4,16,4,19,3,14,2,14,3,23,2,77,f99f75ff89c2cecc57c9c597d383fb68cd63f502,988,4280,31,5,hyperbolic
0,4,0,52,0,5,0,11,0,9,0,8,0,8,0,16,0,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,560,2308,23,5,hyperbolic
16,26,16,153,230,18,15,39,12,39,15,36,9,36,9,57,9,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1775,7550,42,5,hyperbolic
2,19,2,23,24,7,2,19,2,21,2,15,2,15,2,25,2,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1297,5518,36,5,hyperbolic
56,41,55,65,588,28,44,60,37,60,45,57,26,58,26,89,24,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2650,10958,51,5,hyperbolic
2,8,2,59,19,6,2,17,2,14,2,12,2,12,2,21,2,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,922,3948,30,5,hyperbolic
11,11,11,72,87,15,9,33,6,22,9,25,6,20,7,30,5,85,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1014,4400,31,5,hyperbolic
13,13,12,129,164,10,13,22,13,22,12,20,10,20,10,32,10,166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1252,5398,35,5,hyperbolic
42,47,42,245,1048,28,39,59,36,59,33,58,19,58,19,124,19,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3076,13646,55,5,hyperbolic
5,7,5,25,48,6,5,16,5,15,3,13,2,18,2,22,1,39,f99f75ff89c2cecc57c9c597d383fb68cd63f502,757,3466,27,5,hyperbolic
12,14,12,45,132,11,12,25,12,26,10,24,6,23,6,39,6,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1382,6042,37,5,hyperbolic
41,55,41,46,730,27,32,58,28,58,26,56,17,56,15,86,15,101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2589,10886,50,5,hyperbolic
3,11,3,28,52,6,3,14,3,14,3,13,2,13,2,21,2,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1348,5970,36,5,hyperbolic
17,31,17,160,271,29,17,64,17,67,14,55,10,56,11,85,11,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2351,10250,48,5,hyperbolic
16,82,16,92,470,78,16,167,16,162,14,158,9,169,9,247,9,272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,4514,20198,67,5,hyperbolic
1,17,1,137,19,17,1,37,1,30,1,27,1,21,1,33,1,153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1256,5414,35,5,hyperbolic
7,14,7,34,97,10,7,23,7,23,8,21,4,21,4,34,4,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1375,6154,37,5,hyperbolic
11,23,11,60,134,13,6,30,6,35,8,28,6,28,5,44,5,90,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2055,9178,45,5,hyperbolic
16,28,16,168,259,24,16,52,16,50,16,49,12,48,12,75,12,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2384,10428,48,5,hyperbolic
24,36,22,38,492,23,24,50,24,49,22,47,16,48,16,90,16,96,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2575,10640,50,5,hyperbolic
8,5,7,51,48,5,8,13,8,12,8,10,5,10,5,18,5,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,631,2748,25,5,hyperbolic
26,53,26,150,497,41,26,94,26,94,24,83,17,83,17,135,17,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2869,12500,53,5,hyperbolic
0,8,0,44,0,7,0,16,0,16,0,14,0,14,0,24,0,56,f99f75ff89c2cecc57c9c597d383fb68cd63f502,873,3622,29,5,hyperbolic
35,55,35,175,682,40,31,82,36,82,28,80,19,80,18,131,21,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2922,12516,54,5,hyperbolic
31,12,31,52,233,9,31,19,31,20,23,18,16,18,16,29,16,68,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1419,6088,37,5,hyperbolic
60,50,51,113,840,33,52,64,53,64,41,62,33,62,37,98,35,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2777,12236,52,5,hyperbolic
10,14,10,95,101,10,10,28,10,28,11,26,4,27,4,37,4,124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1133,5002,33,5,hyperbolic
2,9,2,66,19,5,2,13,2,12,2,10,2,10,2,17,2,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,574,2456,23,5,hyperbolic
11,16,11,25,133,8,11,21,11,16,10,15,7,15,7,25,7,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1298,5782,36,5,hyperbolic
15,35,15,52,300,22,15,46,15,45,13,43,10,43,10,67,10,97,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2026,8616,45,5,hyperbolic
22,43,20,61,275,24,20,59,20,57,21,50,16,50,14,77,14,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2641,11342,51,5,hyperbolic
35,65,33,243,625,65,33,118,32,109,27,100,18,99,19,147,19,363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3128,14506,55,5,hyperbolic
3,6,3,61,17,4,3,11,3,10,3,8,2,9,2,15,2,61,f99f75ff89c2cecc57c9c597d383fb68cd63f502,613,2808,24,5,hyperbolic
4,6,4,42,24,5,4,12,4,10,3,8,1,8,1,14,1,55,f99f75ff89c2cecc57c9c597d383fb68cd63f502,897,3906,29,5,hyperbolic
18,19,18,87,174,11,13,25,9,25,11,23,8,23,8,38,8,128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1622,7204,40,5,hyperbolic
19,14,19,101,161,12,13,27,11,22,11,25,7,21,7,30,7,92,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1058,4528,32,5,hyperbolic
27,31,27,162,364,20,25,43,25,43,23,41,17,41,17,64,18,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1844,7752,42,5,hyperbolic
4,4,4,49,20,3,4,8,4,8,3,5,1,5,1,10,1,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,472,1816,21,5,hyperbolic
10,20,10,143,115,15,10,33,10,32,8,30,5,30,5,52,5,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1877,8416,43,5,hyperbolic
27,35,26,139,383,22,25,48,26,48,20,45,13,46,11,72,13,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2307,9580,48,5,hyperbolic
18,22,18,126,216,17,19,37,12,36,12,34,8,34,9,53,8,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1767,7552,42,5,hyperbolic
1,7,1,72,13,9,1,19,1,14,1,12,1,12,1,20,1,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,639,2924,25,5,hyperbolic
40,25,40,62,562,18,38,38,36,37,35,36,25,36,26,56,27,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2061,8668,45,5,hyperbolic
14,28,14,32,223,15,14,34,14,34,15,32,10,32,9,50,10,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1925,8046,43,5,hyperbolic
8,21,8,92,173,11,8,25,8,25,6,23,4,23,4,36,4,115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1619,6810,40,5,hyperbolic
1,6,1,39,15,4,1,13,1,10,1,8,1,8,1,13,1,43,f99f75ff89c2cecc57c9c597d383fb68cd63f502,839,3396,28,5,hyperbolic
53,29,51,54,581,22,37,47,34,47,30,45,19,45,19,70,19,105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2031,8746,45,5,hyperbolic
11,16,11,131,93,14,12,30,10,19,10,17,8,17,7,28,7,107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1125,4882,33,5,hyperbolic
3,20,3,140,55,16,3,30,3,29,4,27,2,27,2,39,2,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1195,5148,34,5,hyperbolic
49,65,48,261,1139,40,51,81,51,81,40,79,29,79,26,127,27,340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3164,13856,56,5,hyperbolic
4,11,4,68,24,9,4,22,4,20,3,18,1,18,1,30,1,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1012,4328,31,5,hyperbolic
43,60,42,268,679,44,41,101,39,92,29,90,19,91,25,146,25,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3177,14220,56,5,hyperbolic
23,61,23,110,485,50,23,98,23,85,19,84,14,83,14,127,14,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3351,14996,57,5,hyperbolic
8,14,8,96,53,12,8,26,8,36,8,23,3,24,3,37,3,149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1206,5292,34,5,hyperbolic
45,74,42,62,839,44,38,99,33,98,33,89,23,89,24,144,25,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3237,14280,56,5,hyperbolic
15,46,14,76,294,38,15,78,15,78,14,78,11,78,11,116,12,151,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2681,11602,51,5,hyperbolic
16,19,16,55,116,16,16,35,16,35,11,32,9,32,7,51,8,87,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1467,6062,38,5,hyperbolic
35,41,29,208,445,32,35,68,31,67,28,64,22,64,23,99,25,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2487,10692,49,5,hyperbolic
19,23,19,120,273,12,19,27,19,26,19,24,13,24,13,42,13,126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1683,7090,41,5,hyperbolic
2,13,2,77,28,12,2,22,2,23,2,20,2,16,2,26,2,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,942,4164,30,5,hyperbolic
25,27,24,137,418,21,25,45,25,44,22,42,13,42,13,66,14,167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2257,9674,47,5,hyperbolic
5,5,5,47,20,5,5,13,5,11,4,10,2,10,2,16,2,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,568,2372,23,5,hyperbolic
8,11,8,49,172,9,8,20,8,20,9,18,6,18,6,29,6,60,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1410,6110,37,5,hyperbolic
47,93,47,291,1162,61,37,125,37,151,39,123,27,123,25,192,25,429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3698,15834,60,5,hyperbolic
10,4,10,22,51,4,8,10,6,10,7,6,4,7,5,12,6,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,717,3090,26,5,hyperbolic
28,48,27,145,659,38,28,91,28,79,28,78,18,78,18,118,17,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2865,12034,53,5,hyperbolic
4,2,4,39,12,2,4,6,4,5,3,4,2,4,2,7,2,40,f99f75ff89c2cecc57c9c597d383fb68cd63f502,459,1694,21,5,hyperbolic
17,55,15,140,307,37,16,71,12,71,13,70,8,70,10,107,8,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2850,12636,53,5,hyperbolic
5,4,5,57,30,3,5,10,5,8,5,6,5,6,5,12,5,54,f99f75ff89c2cecc57c9c597d383fb68cd63f502,599,2470,24,5,hyperbolic
12,14,11,135,97,13,12,19,12,18,10,16,5,16,6,26,5,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1241,5538,35,5,hyperbolic
6,9,6,100,61,11,6,24,6,16,4,16,3,16,3,23,3,118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1231,5362,35,5,hyperbolic
52,72,50,331,1134,60,53,122,43,130,46,122,33,122,32,182,32,452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3757,16472,61,5,hyperbolic
37,54,37,143,622,45,34,106,33,110,33,91,21,91,21,153,22,237,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,15094,58,5,hyperbolic
33,47,33,112,740,30,33,77,33,66,31,62,19,62,19,95,20,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2778,12252,52,5,hyperbolic
9,6,9,25,44,5,5,14,5,13,7,11,4,11,4,19,4,35,f99f75ff89c2cecc57c9c597d383fb68cd63f502,749,3108,27,5,hyperbolic
3,4,3,37,29,4,3,10,3,10,3,8,2,8,2,13,2,44,f99f75ff89c2cecc57c9c597d383fb68cd63f502,834,3676,28,5,hyperbolic
19,15,17,108,116,13,11,28,9,28,10,28,6,27,6,42,6,130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1276,5498,35,5,hyperbolic
46,36,45,132,915,32,43,70,39,55,40,54,25,53,25,83,26,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2827,12288,53,5,hyperbolic
16,23,16,165,233,17,15,51,14,38,15,35,9,35,10,56,10,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1833,8118,42,5,hyperbolic
1671,27,1267,156,25726,7,793,51,849,75,817,50,775,59,329,97,378,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,622,2564,621,6,hyperbolic
81,8,80,27,314,2,81,10,81,9,37,6,34,6,30,13,32,34,f99f75ff89c2cecc57c9c597d383fb68cd63f502,227,1174,226,6,hyperbolic
4497,48,3241,223,36354,12,4088,62,4079,93,1738,59,1634,48,1286,110,1208,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1193,5386,1192,6,hyperbolic
2122,42,1636,190,35486,16,1114,77,1111,92,1145,61,1087,63,944,130,872,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1086,4990,1085,6,hyperbolic
421,14,411,106,9442,5,249,21,256,25,269,18,333,16,130,28,155,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,466,2006,465,6,hyperbolic
1812,19,1226,100,13082,9,1012,39,1035,46,690,32,640,34,471,63,449,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,508,2064,507,6,hyperbolic
635,12,611,136,20910,6,317,24,359,31,423,17,413,18,139,35,206,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,594,2504,593,6,hyperbolic
2843,20,2006,48,21816,9,537,39,740,58,758,34,659,35,267,68,237,113,f99f75ff89c2cecc57c9c597d383fb68cd63f502,757,3086,756,6,hyperbolic
838,15,592,69,5896,4,234,21,218,27,396,23,359,19,154,32,124,83,f99f75ff89c2cecc57c9c597d383fb68cd63f502,349,1542,348,6,hyperbolic
751,17,714,23,22102,6,356,31,381,44,433,28,422,29,182,55,178,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,676,3022,675,6,hyperbolic
824,10,653,68,10612,3,309,16,304,21,281,12,298,12,152,27,159,82,f99f75ff89c2cecc57c9c597d383fb68cd63f502,402,1798,401,6,hyperbolic
2363,40,1616,67,24570,7,842,47,881,77,1020,57,948,59,346,90,591,129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,796,3572,795,6,hyperbolic
638,19,534,79,7502,6,442,27,441,35,220,23,208,24,124,43,126,100,f99f75ff89c2cecc57c9c597d383fb68cd63f502,444,1940,443,6,hyperbolic
3146,36,2631,271,28322,12,1347,78,1339,99,1137,52,1079,55,1250,123,1245,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1101,4764,1100,6,hyperbolic
4138,48,3104,107,70824,7,1660,55,1485,99,2190,81,2055,87,755,121,933,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,842,3308,841,6,hyperbolic
839,28,614,65,10574,5,421,24,411,39,392,44,356,33,141,68,159,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,309,1316,308,6,hyperbolic
965,13,662,87,9160,2,133,13,133,20,283,11,242,11,127,20,98,80,f99f75ff89c2cecc57c9c597d383fb68cd63f502,390,1782,389,6,hyperbolic
1463,38,1375,116,14654,12,1463,59,1462,80,447,52,424,58,420,111,661,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1423,6582,1422,6,hyperbolic
389,9,294,56,6530,2,173,10,167,14,160,6,144,6,91,16,98,64,f99f75ff89c2cecc57c9c597d383fb68cd63f502,386,1632,385,6,hyperbolic
55,7,47,19,524,2,43,9,39,10,20,7,20,7,19,13,15,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,181,800,180,6,hyperbolic
1768,37,1750,239,3572,15,1768,57,1768,61,147,43,133,45,133,84,136,283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,8344,1744,6,hyperbolic
4191,40,3104,112,71004,14,2173,64,2122,105,1916,68,1842,74,803,122,1058,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,856,3628,855,6,hyperbolic
361,15,336,58,6606,3,195,20,237,22,264,13,253,13,138,27,194,67,f99f75ff89c2cecc57c9c597d383fb68cd63f502,342,1270,341,6,hyperbolic
652,16,650,111,14420,7,554,26,605,34,531,18,523,18,524,40,225,123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,538,2322,537,6,hyperbolic
362,13,298,35,2274,3,146,14,142,17,154,16,132,12,60,24,59,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,243,920,242,6,hyperbolic
148,7,140,22,3070,2,30,8,17,9,33,5,29,6,18,12,16,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,170,690,169,6,hyperbolic
1850,40,1344,165,18814,8,784,44,782,65,735,44,661,58,456,90,370,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,511,2166,510,6,hyperbolic
2464,35,1973,37,35488,9,884,78,965,112,933,67,1274,69,395,148,387,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1290,5730,1289,6,hyperbolic
1804,15,1273,38,14988,4,568,24,561,38,522,23,478,23,243,47,239,72,f99f75ff89c2cecc57c9c597d383fb68cd63f502,711,3160,710,6,hyperbolic
1058,20,944,93,12382,6,949,34,948,42,603,28,573,26,552,53,542,143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,904,4036,903,6,hyperbolic
3403,95,2189,81,37578,16,755,70,762,100,1588,104,1514,112,493,109,499,152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,756,3268,755,6,hyperbolic
215,9,213,71,2044,2,137,11,136,12,70,8,65,10,61,16,47,66,f99f75ff89c2cecc57c9c597d383fb68cd63f502,398,1836,397,6,hyperbolic
6826,137,4466,407,63678,15,3584,107,3575,162,2783,235,2854,246,1118,188,819,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1235,5654,1234,6,hyperbolic
1684,11,1266,130,21336,5,699,26,811,45,750,23,692,24,303,47,322,159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,585,2332,584,6,hyperbolic
3369,66,2680,142,86678,17,729,91,1026,143,2220,115,2176,105,512,175,584,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,931,3978,930,6,hyperbolic
1176,25,846,106,16226,9,389,38,374,68,637,32,792,43,209,73,151,135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,445,1820,444,6,hyperbolic
711,10,524,53,5912,2,249,14,280,19,258,17,253,15,95,20,110,51,f99f75ff89c2cecc57c9c597d383fb68cd63f502,267,1002,266,6,hyperbolic
5994,49,4488,382,45914,25,2566,84,2534,135,2047,82,1906,81,1487,176,1450,436,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1204,5356,1203,6,hyperbolic
467,11,330,30,3116,2,172,11,185,14,127,9,99,9,66,17,68,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,224,974,223,6,hyperbolic
6131,78,4091,478,133136,25,1260,111,1684,194,3048,123,2925,138,912,230,873,501,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1180,5014,1179,6,hyperbolic
401,7,346,36,3074,2,160,11,153,12,115,9,95,9,75,16,101,47,f99f75ff89c2cecc57c9c597d383fb68cd63f502,296,1294,295,6,hyperbolic
3151,34,2319,245,8004,24,3151,65,3151,69,605,65,542,56,544,110,538,364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1211,5596,1210,6,hyperbolic
207,9,188,29,2686,2,88,14,115,10,88,6,83,7,43,13,34,38,f99f75ff89c2cecc57c9c597d383fb68cd63f502,206,880,205,6,hyperbolic
1276,23,1064,105,28808,14,762,45,733,74,816,34,796,35,498,98,510,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,865,3736,864,6,hyperbolic
1901,35,1660,190,22444,19,1597,66,1591,66,829,43,811,44,640,89,591,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1067,4876,1066,6,hyperbolic
2077,33,1349,167,19084,8,549,59,593,84,741,55,664,79,235,108,216,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,565,2406,564,6,hyperbolic
93,7,92,32,640,2,85,9,85,8,41,5,37,5,36,11,35,37,f99f75ff89c2cecc57c9c597d383fb68cd63f502,276,1196,275,6,hyperbolic
1290,25,1200,138,20030,9,1193,37,1240,55,641,30,621,27,380,64,352,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,981,4462,980,6,hyperbolic
1230,48,1172,49,17734,13,1231,55,1231,71,873,48,862,47,960,105,827,119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1318,5820,1317,6,hyperbolic
3222,51,2288,193,28892,19,1042,82,1049,109,1149,77,1057,79,294,147,759,337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1122,5178,1121,6,hyperbolic
4361,65,2752,175,52346,23,783,111,856,155,2054,109,1952,121,418,170,400,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,952,3932,951,6,hyperbolic
5411,156,3115,260,89026,15,721,88,807,135,1929,195,1763,199,580,171,619,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,938,4032,937,6,hyperbolic
1383,12,1010,103,11418,4,351,31,367,37,524,19,484,30,138,38,304,144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,537,2406,536,6,hyperbolic
86,6,86,29,834,2,73,8,83,8,38,6,35,5,38,11,39,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,278,1296,277,6,hyperbolic
9267,387,6905,180,157544,27,2918,168,2890,269,3431,391,3283,400,2317,328,2234,366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1987,8830,1986,6,hyperbolic
610,15,522,75,4524,4,129,25,120,31,183,28,169,30,62,52,77,94,f99f75ff89c2cecc57c9c597d383fb68cd63f502,369,1570,368,6,hyperbolic
4230,52,3006,293,109440,16,1477,79,1456,122,1706,76,1599,91,1214,132,1041,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1109,4704,1108,6,hyperbolic
2867,1203,1572,543,22040,10,448,123,408,141,1438,1018,1368,1030,286,176,278,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,605,2580,604,6,hyperbolic
1713,76,1371,341,42756,5,338,29,403,53,975,77,934,97,266,65,265,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,580,2366,579,6,hyperbolic
3170,54,2312,208,81738,12,657,91,1093,145,1487,133,1409,106,545,153,433,343,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1051,4698,1050,6,hyperbolic
8667,99,5557,461,159794,40,2611,158,2547,259,3346,148,3171,144,1801,301,1577,524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1779,8064,1778,6,hyperbolic
9069,124,5850,371,208306,41,2633,232,2630,373,3527,223,3289,247,2318,465,2293,665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2296,10484,2295,6,hyperbolic
1856,61,1189,228,29966,8,561,58,883,90,856,84,798,67,321,97,302,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,561,2462,560,6,hyperbolic
5870,84,3543,444,153762,20,1381,140,1872,225,2689,121,2532,118,843,251,795,606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1196,5074,1195,6,hyperbolic
2443,45,1887,166,49110,24,945,91,976,123,1098,81,1043,72,568,157,558,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1016,4160,1015,6,hyperbolic
3000,42,1971,90,46506,8,376,57,554,83,954,81,882,77,222,113,338,158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,791,3426,790,6,hyperbolic
3947,60,2896,118,44646,10,1477,74,1577,102,2032,98,1933,86,761,119,473,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,868,3504,867,6,hyperbolic
6437,91,4881,207,81486,37,1993,179,2050,249,2645,164,2502,186,645,333,1586,469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2171,9710,2170,6,hyperbolic
9835,192,6645,189,236696,36,2758,229,2722,396,4996,272,4819,289,2353,459,1912,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1986,8924,1985,6,hyperbolic
7212,64,5799,79,170678,14,1356,107,1546,201,3258,115,3499,111,1175,226,832,278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1361,6102,1360,6,hyperbolic
1423,24,1194,133,15972,12,375,46,349,69,531,41,497,41,201,71,136,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,497,2028,496,6,hyperbolic
277,15,271,75,3250,5,171,21,189,17,160,14,158,14,57,23,68,71,f99f75ff89c2cecc57c9c597d383fb68cd63f502,417,1760,416,6,hyperbolic
1305,31,978,143,26294,10,387,36,459,45,595,38,553,31,164,69,179,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,491,2234,490,6,hyperbolic
1210,19,926,20,12834,3,1042,26,1041,38,686,18,654,17,539,41,541,53,f99f75ff89c2cecc57c9c597d383fb68cd63f502,645,2570,644,6,hyperbolic
1491,30,1154,77,52510,9,238,52,377,73,800,39,774,38,207,100,270,139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,804,3798,803,6,hyperbolic
8010,780,5309,454,248394,44,2546,181,2993,323,2963,750,2848,743,1741,382,1453,543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1597,6728,1596,6,hyperbolic
7273,95,4863,206,150904,16,1540,126,1658,226,2730,116,2560,127,882,257,951,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1482,6252,1481,6,hyperbolic
739,16,565,73,13174,6,270,24,338,38,397,24,390,25,217,43,247,106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,429,1818,428,6,hyperbolic
6850,70,5170,54,154262,14,3277,106,3252,202,2573,138,2678,134,1489,220,1441,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1285,5984,1284,6,hyperbolic
2674,45,1956,176,56284,13,948,73,930,91,965,62,898,62,459,110,439,266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1002,4802,1001,6,hyperbolic
70,9,70,48,1460,3,44,9,37,9,26,5,22,7,22,11,23,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,281,1308,280,6,hyperbolic
18999,107,12965,583,176250,44,5207,228,5337,390,5138,185,4766,192,2679,471,2665,905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2546,11458,2545,6,hyperbolic
17278,216,9822,306,256038,36,2722,213,2896,388,4875,310,4522,320,2085,429,1873,613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2178,9306,2177,6,hyperbolic
6632,122,5096,387,80084,44,4229,241,4227,310,2611,206,2426,206,2046,440,2039,687,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2425,10518,2424,6,hyperbolic
171,9,165,40,1168,2,119,10,116,10,66,7,59,7,53,14,54,41,f99f75ff89c2cecc57c9c597d383fb68cd63f502,282,1188,281,6,hyperbolic
4289,36,2623,173,72744,9,489,57,717,92,1602,54,1511,60,596,114,372,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,960,4496,959,6,hyperbolic
8403,133,5916,678,193732,22,1043,134,1861,238,4327,217,4155,208,871,304,879,601,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1269,5514,1268,6,hyperbolic
11,8,11,25,66,4,11,12,11,11,11,8,11,9,11,17,11,36,f99f75ff89c2cecc57c9c597d383fb68cd63f502,254,1206,253,6,hyperbolic
223,7,215,39,1232,3,190,10,190,11,91,7,76,7,71,15,59,50,f99f75ff89c2cecc57c9c597d383fb68cd63f502,341,1788,340,6,hyperbolic
80,5,80,21,432,1,50,5,49,6,31,3,30,3,21,7,19,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,193,768,192,6,hyperbolic
10765,112,7617,503,188800,35,3487,153,3486,277,3222,166,2985,181,952,319,947,575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,7604,1761,6,hyperbolic
6687,122,4186,436,74506,20,2104,141,2273,208,1905,126,1686,137,1129,229,834,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1235,5314,1234,6,hyperbolic
6119,95,4282,306,143694,36,1612,141,1728,233,2116,153,2485,159,627,272,790,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1576,7322,1575,6,hyperbolic
4222,823,3020,423,123230,21,1415,90,1443,166,3232,758,3206,796,870,196,670,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1066,4632,1065,6,hyperbolic
342,10,325,56,2418,2,161,12,161,10,121,6,110,7,84,14,82,63,f99f75ff89c2cecc57c9c597d383fb68cd63f502,397,1596,396,6,hyperbolic
8805,188,5669,134,254250,18,1907,121,2557,264,4443,329,4288,344,1183,294,956,337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1345,5740,1344,6,hyperbolic
452,12,397,58,2734,2,251,15,246,18,186,16,173,11,123,20,120,57,f99f75ff89c2cecc57c9c597d383fb68cd63f502,336,1292,335,6,hyperbolic
5172,85,3198,317,65972,11,873,97,1358,138,1689,133,1491,137,523,168,501,330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1025,4620,1024,6,hyperbolic
6244,121,4694,110,193532,20,945,129,1759,232,3348,186,3232,178,825,236,986,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1331,5532,1330,6,hyperbolic
890,24,727,109,10212,4,256,30,270,38,531,38,507,34,128,42,144,134,f99f75ff89c2cecc57c9c597d383fb68cd63f502,461,2050,460,6,hyperbolic
13865,121,9905,165,284828,35,5523,194,6548,373,3845,187,3571,190,2681,423,2647,500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2053,8988,2052,6,hyperbolic
15125,135,10662,138,362118,44,3859,263,3817,477,5252,236,4882,226,2576,567,1881,577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2598,11358,2597,6,hyperbolic
19928,735,13751,533,442852,48,5261,348,5615,665,11057,890,11350,913,2960,779,2510,1013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,2293,9844,2292,6,hyperbolic
2630,47,1725,200,26072,10,866,63,1002,98,825,58,924,60,432,103,328,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,610,2596,609,6,hyperbolic
14596,336,9739,705,383180,29,4514,210,5238,447,6675,587,6412,606,1821,487,2050,750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1805,7876,1804,6,hyperbolic
1005,15,756,155,19080,5,286,21,293,29,538,17,506,20,219,35,185,117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,527,2324,526,6,hyperbolic
15050,167,11665,676,261508,54,4797,300,4791,502,5084,263,6174,264,2817,604,2340,1153,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3102,13240,3101,6,hyperbolic
1828,20,1299,155,23980,3,259,33,558,51,710,51,656,40,145,56,137,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,584,2534,583,6,hyperbolic
869,22,824,183,15006,9,268,63,325,77,371,53,515,56,164,91,250,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,634,3128,633,6,hyperbolic
8211,70,5235,350,129650,22,2667,123,2899,195,3001,102,3066,109,1194,227,1298,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1147,4680,1146,6,hyperbolic
1231,22,967,131,15376,6,434,32,397,54,622,50,583,50,183,73,174,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,442,1850,441,6,hyperbolic
33627,218,23818,877,648184,66,6700,460,7137,879,9355,380,8577,404,3716,1000,3774,1548,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3113,13258,3112,6,hyperbolic
32554,885,22116,734,838294,58,8145,412,9590,864,13139,963,12917,959,4562,974,4048,1342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3032,13000,3031,6,hyperbolic
3638,92,2215,102,56278,10,950,85,1090,123,1836,117,1752,124,504,148,446,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,806,3532,805,6,hyperbolic


==> data/powerlaw-ilp-analysed-solved.csv <==
n,solved
20,1.0
25,1.0
30,1.0
35,1.0
40,1.0
45,1.0
50,1.0
55,1.0
60,1.0
65,1.0
70,1.0


==> data/powerlaw-ilp-analysed.csv <==
n,size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,solved,size_ilp_error,speed_ilp_ms_error,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,m_error,rho_error,k_error,speed_ilp_s_error,m_blowup_ilp_error,m_blowup_blelloch_error,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,20.24,2267.1423813799997,55.52,2.8,50.24,13.42,80.2,1.02,38.16,4.96,38.16,4.16,36.34,2.06,34.26,2.16,29.12,5.78,28.72,16.68,79.76,19.0,2.0,2.26714238138,1.30318176516665,1.8341541843106868,1.0,4.45514973751427,70.70098533683851,10.432483023749251,0.24907993963089567,8.837685540586161,0.7093313896960739,13.657142857142857,0.039999999999999994,8.457791480918281,0.09831228876620147,8.457791480918281,0.10474458731327634,7.974369145287051,0.0678533833545024,7.477816990190086,0.10474458731327634,6.687579715336453,0.14331355661696515,6.512039713061474,0.32546356264910054,6.0686037125856345,0.0,0.0,0.07070098533683852,0.07957980478255666,0.19432842078839588,2.7430830039525693,1.4387351778656128
25,34.86,5821.37084792,107.7,1.9,95.88,12.74,163.84,1.0,72.26,5.0,72.26,4.54,71.38,2.24,67.92,2.48,53.9,6.14,52.96,17.04,96.4,24.0,2.0,5.82137084792,1.4197474323058952,2.294893538585549,1.0,6.08913652938324,182.14933237345824,14.65647450439427,0.33441999744913214,11.28099575862532,0.39511300372714336,17.834006497562516,0.0,13.871222302424012,0.0989743318610787,13.871222302424012,0.17341703891992594,12.833869729933292,0.1220237514517864,12.163087685321369,0.15375570339512812,10.07956105296298,0.14008743625292877,9.751183706272249,0.34266661372719914,6.636448521580788,0.0,0.0,0.18214933237345826,0.0947454485133772,0.25120784077116204,3.089500860585198,1.5461847389558232
30,53.72,13380.297856979998,173.38,1.18,152.6,12.62,259.4,1.0,110.8,5.18,110.8,4.86,117.6,2.7,112.2,2.86,83.08,6.56,81.3,17.76,120.64,29.0,2.0,13.38029785698,1.516386047576391,2.661609593038847,1.0,9.120157535338286,318.90571015559556,24.757692022596018,0.1778786561859815,18.963165153872943,0.28508502133180397,28.534890923218892,0.0,19.474315895348845,0.10976784407027741,19.474315895348845,0.1400874362529287,20.830197859289353,0.13093073414159542,19.633457491262828,0.11442848225429023,14.449556451069807,0.1821414565772483,13.876334280393525,0.4181982734521597,7.999542844080885,0.0,0.0,0.31890571015559543,0.11093273806545866,0.32344721455378184,3.227475800446761,1.5465376023827253
35,56.14,29265.40586462,207.54,1.34,182.42,13.46,322.0,1.02,122.82,5.54,122.88,5.12,132.16,2.84,125.26,3.18,91.86,6.88,89.78,18.58,148.08,34.0,2.0,29.265405864620003,1.4595068491035355,2.6668192681251215,1.0,12.894803256366812,3653.13866648155,34.339444089969824,0.15763559113295686,27.602075639194908,0.4922584355264406,46.57097282862021,0.03999999999999999,29.93749624856182,0.19967320239607023,29.957882816666853,0.19495682410550833,28.61940885597231,0.15502468532857758,27.08805354575997,0.17787865618598148,22.080003697130714,0.2778341892832735,21.12147876703055,0.6262033313907694,10.842070741292165,0.0,0.0,3.6531386664815497,0.12771316541999655,0.36112881929475665,3.69682935518347,1.636266476665479
40,78.74,53616.65333008,301.26,1.78,265.2,13.88,483.72,1.18,169.02,6.04,169.02,5.74,194.12,3.36,184.54,3.56,128.36,7.7,125.88,19.68,164.92,39.0,2.0,53.61665333008,1.55875882036213,3.1053221867756315,1.0,15.161585184476012,7299.798930233938,39.97667932427503,0.17416857890432194,31.010623591121224,0.47342434690761104,52.228572678962166,0.1097678440702774,36.65889050504972,0.1976184738947495,36.65889050504972,0.21235319058356622,37.11650229826543,0.1591815803106756,35.3986145237929,0.18214145657724834,28.448694098646552,0.28713930346059685,26.88561651720496,0.5839765161618843,11.159231924413845,0.0,0.0,7.299798930233938,0.13669166594977017,0.4093584758643644,3.8260096520193043,1.630175260350521
45,71.6,90193.3796724,331.78,1.74,293.6,14.14,547.72,1.26,162.82,6.36,162.82,6.08,187.82,3.48,176.94,3.78,122.12,8.38,119.6,20.68,203.04,44.0,2.0,90.1933796724,1.3990114811481618,2.809891761628362,1.0,16.08629788334894,2621.2512946183665,47.82540661998962,0.16960939519606663,36.30739509763143,0.5540500235280462,64.03121789647705,0.12532406971120746,38.93428015808911,0.19595917942265426,38.93428015808911,0.2670473473268097,40.97986324814585,0.1828571428571428,37.987040110102434,0.2234424548116246,28.876804617165643,0.382857142857143,27.420474995513697,0.6450818647620611,10.11557053986273,0.0,0.0,2.6212512946183666,0.11872471801396178,0.3814613014183108,4.633798882681564,1.7055865921787712
50,106.1,154283.78150398,458.54,2.08,397.3,14.38,743.96,1.36,233.08,7.08,233.08,6.8,283.28,4.06,268.4,4.36,172.32,9.24,168.98,21.86,230.4,49.0,2.0,154.28378150398,1.5302477153520844,3.257774488179881,1.0,21.529685249412623,4974.996768911551,67.4400041155251,0.138091953983938,51.90346612624601,0.5357123809489946,87.50439214632578,0.13714285714285715,44.70952379938022,0.30687363616222973,44.70952379938022,0.2857142857142857,55.10859157432825,0.2169171759554549,51.45285141143635,0.27261395295717855,33.96932301536857,0.40631745907728406,32.90141067628858,0.6928438879439036,13.83329317263247,0.0,0.0,4.974996768911551,0.12991589675703155,0.4331835190229182,4.32177191328935,1.6241281809613572
55,77.36,237173.45995648002,420.56,2.16,373.6,14.38,730.4,1.42,170.86,7.0,170.86,6.8,223.02,3.88,213.52,4.28,125.44,8.96,125.46,21.12,262.48,54.0,2.0,237.17345995648,1.3343553133616637,2.784216582717198,1.0,21.466158273440733,8862.428063826415,76.80191664275053,0.1441088024333542,61.80551458124963,0.4977992382805071,117.37860598446868,0.14101671633432072,45.78266350433339,0.30237157840738177,45.78266350433339,0.3282607226593159,58.6511371220907,0.21104211785850732,55.68245948121861,0.2621107415126792,33.54627191184847,0.43503694424398354,33.72068752779129,0.7174558224328919,15.54141169749455,0.0,0.0,8.862428063826416,0.10257472761400703,0.38020469027098325,5.436401240951396,1.6215098241985522
60,117.12,366372.67876258004,636.76,2.26,557.76,14.4,1113.36,1.44,271.1,7.58,271.1,7.76,352.66,4.48,335.88,5.16,198.18,10.44,195.96,22.62,277.08,59.0,2.0,366.37267876258005,1.4571361829912803,3.469031850922645,1.0,23.59360965021102,11776.022140463214,83.37747084733357,0.13773680906507366,66.71630000018202,0.4948716593053935,129.66138329652105,0.14182484166846693,53.78324600672972,0.2918764066085059,53.78324600672972,0.3639241903563579,67.71333597887315,0.2372633084803051,64.4423397388736,0.4014666987485782,40.42313704010693,0.5544918615180894,39.693929418149835,0.8868932245973777,13.685784670263388,0.0,0.0,11.776022140463217,0.10608255180968199,0.3925078023941027,5.4368169398907105,1.6921106557377048
65,102.8,552417.7095355,596.82,1.6,526.76,14.2,1066.92,1.0,257.18,5.64,257.18,4.7,315.7,2.54,301.02,2.78,179.78,6.1,177.14,18.08,314.32,64.0,2.0,552.4177095355001,1.3825960646469546,3.1575914883765863,1.0,28.444518140494097,20633.310603517537,112.43065440074426,0.13997084244475302,87.93813335498531,0.4351870346207947,174.85199656292406,0.0,65.62599509838356,0.1874425081926483,65.62599509838356,0.17379321515137772,87.96272401606565,0.14239926622145269,82.65932030117997,0.14331355661696518,49.5128691578755,0.21570955529344996,47.902452240070595,0.45657107098144395,17.654594360698756,0.0,0.0,20.633310603517547,0.1287779076440864,0.5398302896570888,5.805642023346304,1.7488326848249027
70,91.8,789094.4522788399,644.26,1.68,567.14,13.56,1142.44,1.02,239.96,5.64,239.96,5.0,326.72,2.72,311.76,2.98,169.92,6.38,166.74,17.88,334.76,69.0,2.0,789.09445227884,1.3161128498491665,3.153913043139986,1.0,28.32170869974955,30229.91249360082,122.98816681091806,0.14501231474799448,94.55369725878582,0.31897795970177956,189.82665484540343,0.03999999999999999,65.54151100871967,0.16912741242227133,65.54151100871967,0.18952141659173719,95.321206326348,0.14043663688508012,90.49084400633907,0.20194968053796905,49.05469966459558,0.20515797795447135,47.33922082767553,0.418510478253727,18.550190933612228,0.0,0.0,30.229912493600814,0.11554939614302351,0.5076599735907941,7.018082788671024,1.8509803921568626


==> data/powerlaw-ilp-feasable-analysed.csv <==
n,speed_ilp_ms,size_ilp_feasable,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,solved,speed_ilp_ms_error,size_ilp_feasable_error,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,m_error,rho_error,k_error,speed_ilp_s_error,m_blowup_ilp_error,m_blowup_blelloch_error
20,2267.1423813799997,20.24,55.52,2.8,50.24,13.42,80.2,1.02,38.16,4.96,38.16,4.16,36.34,2.06,34.26,2.16,29.12,5.78,28.72,16.68,79.76,19.0,2.0,2.26714238138,1.30318176516665,1.8341541843106868,1.0,70.70098533683851,4.45514973751427,10.432483023749251,0.24907993963089567,8.837685540586161,0.7093313896960739,13.657142857142857,0.039999999999999994,8.457791480918281,0.09831228876620147,8.457791480918281,0.10474458731327634,7.974369145287051,0.0678533833545024,7.477816990190086,0.10474458731327634,6.687579715336453,0.14331355661696515,6.512039713061474,0.32546356264910054,6.0686037125856345,0.0,0.0,0.07070098533683852,0.07957980478255666,0.19432842078839588
25,5821.37084792,34.86,107.7,1.9,95.88,12.74,163.84,1.0,72.26,5.0,72.26,4.54,71.38,2.24,67.92,2.48,53.9,6.14,52.96,17.04,96.4,24.0,2.0,5.82137084792,1.4197474323058952,2.294893538585549,1.0,182.14933237345824,6.08913652938324,14.65647450439427,0.33441999744913214,11.28099575862532,0.39511300372714336,17.834006497562516,0.0,13.871222302424012,0.0989743318610787,13.871222302424012,0.17341703891992594,12.833869729933292,0.1220237514517864,12.163087685321369,0.15375570339512812,10.07956105296298,0.14008743625292877,9.751183706272249,0.34266661372719914,6.636448521580788,0.0,0.0,0.18214933237345826,0.0947454485133772,0.25120784077116204
30,13380.297856979998,53.72,173.38,1.18,152.6,12.62,259.4,1.0,110.8,5.18,110.8,4.86,117.6,2.7,112.2,2.86,83.08,6.56,81.3,17.76,120.64,29.0,2.0,13.38029785698,1.516386047576391,2.661609593038847,1.0,318.90571015559556,9.120157535338286,24.757692022596018,0.1778786561859815,18.963165153872943,0.28508502133180397,28.534890923218892,0.0,19.474315895348845,0.10976784407027741,19.474315895348845,0.1400874362529287,20.830197859289353,0.13093073414159542,19.633457491262828,0.11442848225429023,14.449556451069807,0.1821414565772483,13.876334280393525,0.4181982734521597,7.999542844080885,0.0,0.0,0.31890571015559543,0.11093273806545866,0.32344721455378184
35,29265.40586462,56.14,207.54,1.34,182.42,13.46,322.0,1.02,122.82,5.54,122.88,5.12,132.16,2.84,125.26,3.18,91.86,6.88,89.78,18.58,148.08,34.0,2.0,29.265405864620003,1.4595068491035355,2.6668192681251215,1.0,3653.13866648155,12.894803256366812,34.339444089969824,0.15763559113295686,27.602075639194908,0.4922584355264406,46.57097282862021,0.03999999999999999,29.93749624856182,0.19967320239607023,29.957882816666853,0.19495682410550833,28.61940885597231,0.15502468532857758,27.08805354575997,0.17787865618598148,22.080003697130714,0.2778341892832735,21.12147876703055,0.6262033313907694,10.842070741292165,0.0,0.0,3.6531386664815497,0.12771316541999655,0.36112881929475665
40,53616.65333008,78.74,301.26,1.78,265.2,13.88,483.72,1.18,169.02,6.04,169.02,5.74,194.12,3.36,184.54,3.56,128.36,7.7,125.88,19.68,164.92,39.0,2.0,53.61665333008,1.55875882036213,3.1053221867756315,1.0,7299.798930233938,15.161585184476012,39.97667932427503,0.17416857890432194,31.010623591121224,0.47342434690761104,52.228572678962166,0.1097678440702774,36.65889050504972,0.1976184738947495,36.65889050504972,0.21235319058356622,37.11650229826543,0.1591815803106756,35.3986145237929,0.18214145657724834,28.448694098646552,0.28713930346059685,26.88561651720496,0.5839765161618843,11.159231924413845,0.0,0.0,7.299798930233938,0.13669166594977017,0.4093584758643644
45,90193.3796724,71.6,331.78,1.74,293.6,14.14,547.72,1.26,162.82,6.36,162.82,6.08,187.82,3.48,176.94,3.78,122.12,8.38,119.6,20.68,203.04,44.0,2.0,90.1933796724,1.3990114811481618,2.809891761628362,1.0,2621.2512946183665,16.08629788334894,47.82540661998962,0.16960939519606663,36.30739509763143,0.5540500235280462,64.03121789647705,0.12532406971120746,38.93428015808911,0.19595917942265426,38.93428015808911,0.2670473473268097,40.97986324814585,0.1828571428571428,37.987040110102434,0.2234424548116246,28.876804617165643,0.382857142857143,27.420474995513697,0.6450818647620611,10.11557053986273,0.0,0.0,2.6212512946183666,0.11872471801396178,0.3814613014183108
50,154283.78150398,106.1,458.54,2.08,397.3,14.38,743.96,1.36,233.08,7.08,233.08,6.8,283.28,4.06,268.4,4.36,172.32,9.24,168.98,21.86,230.4,49.0,2.0,154.28378150398,1.5302477153520844,3.257774488179881,1.0,4974.996768911551,21.529685249412623,67.4400041155251,0.138091953983938,51.90346612624601,0.5357123809489946,87.50439214632578,0.13714285714285715,44.70952379938022,0.30687363616222973,44.70952379938022,0.2857142857142857,55.10859157432825,0.2169171759554549,51.45285141143635,0.27261395295717855,33.96932301536857,0.40631745907728406,32.90141067628858,0.6928438879439036,13.83329317263247,0.0,0.0,4.974996768911551,0.12991589675703155,0.4331835190229182
55,237173.45995648002,77.36,420.56,2.16,373.6,14.38,730.4,1.42,170.86,7.0,170.86,6.8,223.02,3.88,213.52,4.28,125.44,8.96,125.46,21.12,262.48,54.0,2.0,237.17345995648,1.3343553133616637,2.784216582717198,1.0,8862.428063826415,21.466158273440733,76.80191664275053,0.1441088024333542,61.80551458124963,0.4977992382805071,117.37860598446868,0.14101671633432072,45.78266350433339,0.30237157840738177,45.78266350433339,0.3282607226593159,58.6511371220907,0.21104211785850732,55.68245948121861,0.2621107415126792,33.54627191184847,0.43503694424398354,33.72068752779129,0.7174558224328919,15.54141169749455,0.0,0.0,8.862428063826416,0.10257472761400703,0.38020469027098325
60,366372.67876258004,117.12,636.76,2.26,557.76,14.4,1113.36,1.44,271.1,7.58,271.1,7.76,352.66,4.48,335.88,5.16,198.18,10.44,195.96,22.62,277.08,59.0,2.0,366.37267876258005,1.4571361829912803,3.469031850922645,1.0,11776.022140463214,23.59360965021102,83.37747084733357,0.13773680906507366,66.71630000018202,0.4948716593053935,129.66138329652105,0.14182484166846693,53.78324600672972,0.2918764066085059,53.78324600672972,0.3639241903563579,67.71333597887315,0.2372633084803051,64.4423397388736,0.4014666987485782,40.42313704010693,0.5544918615180894,39.693929418149835,0.8868932245973777,13.685784670263388,0.0,0.0,11.776022140463217,0.10608255180968199,0.3925078023941027
65,552417.7095355,102.8,596.82,1.6,526.76,14.2,1066.92,1.0,257.18,5.64,257.18,4.7,315.7,2.54,301.02,2.78,179.78,6.1,177.14,18.08,314.32,64.0,2.0,552.4177095355001,1.3825960646469546,3.1575914883765863,1.0,20633.310603517537,28.444518140494097,112.43065440074426,0.13997084244475302,87.93813335498531,0.4351870346207947,174.85199656292406,0.0,65.62599509838356,0.1874425081926483,65.62599509838356,0.17379321515137772,87.96272401606565,0.14239926622145269,82.65932030117997,0.14331355661696518,49.5128691578755,0.21570955529344996,47.902452240070595,0.45657107098144395,17.654594360698756,0.0,0.0,20.633310603517547,0.1287779076440864,0.5398302896570888
70,789094.4522788399,91.8,644.26,1.68,567.14,13.56,1142.44,1.02,239.96,5.64,239.96,5.0,326.72,2.72,311.76,2.98,169.92,6.38,166.74,17.88,334.76,69.0,2.0,789.09445227884,1.3161128498491665,3.153913043139986,1.0,30229.91249360082,28.32170869974955,122.98816681091806,0.14501231474799448,94.55369725878582,0.31897795970177956,189.82665484540343,0.03999999999999999,65.54151100871967,0.16912741242227133,65.54151100871967,0.18952141659173719,95.321206326348,0.14043663688508012,90.49084400633907,0.20194968053796905,49.05469966459558,0.20515797795447135,47.33922082767553,0.418510478253727,18.550190933612228,0.0,0.0,30.229912493600814,0.11554939614302351,0.5076599735907941


==> data/powerlaw-ilp-max-analysed.csv <==
n,size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,56,3036.025826,128,7,105,18,160,2,120,6,120,5,105,3,100,3,90,7,87,22,146,19,2,3.036025826,2.217391304347826,3.608695652173913,8.0,6.0
25,86,8467.739126,223,6,162,16,252,1,223,6,223,6,174,3,168,4,143,8,141,21,162,24,2,8.467739126,2.264705882352941,4.596774193548387,8.333333333333334,2.5
30,122,15770.504188,329,5,260,16,384,1,288,6,288,6,274,3,265,4,218,8,205,21,192,29,2,15.770504188,2.742857142857143,5.7,11.666666666666666,3.0
35,176,114452.898375,452,3,342,17,534,2,454,7,454,6,382,4,347,5,313,9,297,24,254,34,2,114.452898375,2.7333333333333334,6.380952380952381,16.0,3.7
40,188,228767.576541,601,4,475,17,708,2,593,7,593,7,546,5,532,5,494,10,435,24,272,39,2,228.76757654099998,3.1363636363636362,7.829545454545454,18.0,5.0
45,258,115664.335031,780,3,591,17,898,2,618,8,618,9,587,5,545,6,457,13,421,27,300,44,2,115.664335031,2.8771929824561404,7.5,20.5,2.8333333333333335
50,273,202509.48734,876,4,675,18,1106,2,618,10,618,9,695,6,654,6,439,13,431,29,368,49,2,202.50948734,2.6219512195121952,6.57051282051282,15.5,3.0
55,281,345380.708285,964,3,789,17,1394,2,591,10,591,9,749,6,699,6,454,13,461,27,456,54,2,345.380708285,2.301980198019802,6.073684210526316,25.0,4.8
60,354,489990.908176,1174,3,928,18,1638,2,798,10,798,11,947,7,905,11,625,17,607,32,452,59,2,489.990908176,2.903225806451613,7.311827956989247,28.0,3.625
65,362,730830.109455,1519,2,1198,17,1950,1,1200,7,1200,6,1228,3,1134,4,877,8,836,23,446,64,2,730.8301094550001,3.011111111111111,9.438888888888888,31.0,4.045454545454546
70,452,1058270.38821,1707,3,1220,17,2228,2,1036,7,1036,7,1307,4,1223,5,811,8,780,23,488,69,2,1058.27038821,2.9316239316239314,8.68918918918919,32.5,6.5


==> data/powerlaw-ilp-raw-all.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
26,2228.608092,78,2,67,12,128,1,50,4,50,4,54,2,52,2,39,6,42,16,20,68,19,2,2.228608092,1.3823529411764706,2.1470588235294117,3.0,1.5
10,2489.644975,29,3,29,12,38,1,28,5,28,4,23,2,23,2,22,5,22,16,20,100,19,2,2.489644975,1.1,1.29,2.9,2.2
34,2234.990764,75,2,67,12,110,1,57,4,57,4,56,2,56,2,50,5,48,16,20,72,19,2,2.234990764,1.4722222222222223,2.0416666666666665,2.2058823529411766,1.4705882352941178
0,1757.619723,0,3,0,13,0,1,0,5,0,4,0,2,0,2,0,5,0,16,20,54,19,2,1.757619723,1.0,1.0,,
48,2177.950149,122,3,105,11,134,1,83,5,83,4,72,2,68,3,67,6,63,17,20,64,19,2,2.177950149,1.75,2.90625,2.5416666666666665,1.3958333333333333
8,2052.775706,36,2,36,18,62,1,10,5,10,5,10,3,10,3,10,7,10,19,20,70,19,2,2.052775706,1.1142857142857143,1.5142857142857142,4.5,1.25
10,2187.400289,37,1,34,13,60,1,13,5,13,5,19,2,18,2,10,5,10,16,20,76,19,2,2.187400289,1.131578947368421,1.486842105263158,3.7,1.0
28,2079.508332,100,3,81,13,128,1,55,5,55,4,56,3,47,2,38,6,44,16,20,64,19,2,2.079508332,1.4375,2.5625,3.5714285714285716,1.3571428571428572
38,2184.699807,64,3,60,12,120,1,57,5,57,4,60,2,58,2,52,6,52,17,20,74,19,2,2.184699807,1.5135135135135136,1.864864864864865,1.6842105263157894,1.368421052631579
10,2077.944179,45,3,45,11,76,1,25,5,25,4,23,2,23,2,15,6,15,16,20,68,19,2,2.077944179,1.1470588235294117,1.661764705882353,4.5,1.5
20,2130.189405,91,3,79,9,116,1,54,5,54,5,56,2,54,2,31,6,31,16,20,66,19,2,2.130189405,1.303030303030303,2.378787878787879,4.55,1.55
18,2155.100901,66,3,58,18,100,1,37,5,37,4,32,2,28,2,24,6,23,16,20,70,19,2,2.155100901,1.2571428571428571,1.9428571428571428,3.6666666666666665,1.3333333333333333
2,2220.30061,4,3,4,14,4,1,4,5,4,4,4,2,4,2,4,5,4,16,20,92,19,2,2.22030061,1.0217391304347827,1.0434782608695652,2.0,2.0
46,1977.062458,107,3,96,13,160,1,103,5,103,4,93,2,88,2,84,5,85,17,20,46,19,2,1.977062458,2.0,3.3260869565217392,2.3260869565217392,1.826086956521739
2,2313.670361,16,3,16,13,28,1,3,5,3,4,3,2,3,2,3,5,3,16,20,90,19,2,2.313670361,1.0222222222222221,1.1777777777777778,8.0,1.5
48,2742.06657,81,3,75,13,108,1,71,5,71,4,76,2,74,2,65,6,65,16,20,76,19,2,2.74206657,1.631578947368421,2.0657894736842106,1.6875,1.3541666666666667
56,2272.986192,120,3,91,16,150,1,120,5,120,4,104,2,98,3,90,6,87,16,20,46,19,2,2.272986192,2.217391304347826,3.608695652173913,2.142857142857143,1.6071428571428572
20,2374.647974,59,3,57,18,80,1,53,6,53,5,36,3,34,3,34,7,34,20,20,94,19,2,2.374647974,1.2127659574468086,1.627659574468085,2.95,1.7
20,2088.562527,68,2,59,10,100,1,46,5,46,4,44,2,43,2,34,6,35,17,20,66,19,2,2.088562527,1.303030303030303,2.0303030303030303,3.4,1.7
12,2221.830383,37,2,37,12,62,1,17,5,17,4,16,2,16,2,14,5,14,17,20,82,19,2,2.221830383,1.146341463414634,1.451219512195122,3.0833333333333335,1.1666666666666667
26,2233.720008,68,3,62,11,90,1,48,5,48,4,43,2,41,2,42,6,40,16,20,80,19,2,2.2337200079999997,1.325,1.85,2.6153846153846154,1.6153846153846154
12,2000.287152,60,3,59,14,90,1,25,5,25,4,22,2,20,2,17,6,17,17,20,64,19,2,2.0002871520000003,1.1875,1.9375,5.0,1.4166666666666667
34,2142.022369,78,3,74,10,108,1,53,5,53,4,62,2,60,2,44,6,41,17,20,68,19,2,2.1420223689999998,1.5,2.1470588235294117,2.2941176470588234,1.2941176470588236
0,2377.387476,0,3,0,18,0,1,0,5,0,4,0,2,0,2,0,5,0,16,20,100,19,2,2.377387476,1.0,1.0,,
32,2190.439977,67,3,62,11,130,1,58,5,58,4,54,2,53,2,48,6,47,17,20,70,19,2,2.190439977,1.457142857142857,1.957142857142857,2.09375,1.5
2,2077.026339,7,3,7,13,12,1,2,5,2,4,2,2,2,2,2,5,2,16,20,76,19,2,2.077026339,1.0263157894736843,1.0921052631578947,3.5,1.0
26,2102.786505,71,3,67,10,112,1,48,5,48,4,35,2,34,2,32,6,32,16,20,70,19,2,2.102786505,1.3714285714285714,2.0142857142857142,2.730769230769231,1.2307692307692308
12,2202.117104,47,3,47,18,74,1,24,5,24,4,15,2,14,2,13,6,13,16,20,86,19,2,2.202117104,1.1395348837209303,1.5465116279069768,3.9166666666666665,1.0833333333333333
2,2514.7698,4,3,4,12,6,1,2,4,2,4,2,2,2,2,2,6,2,16,20,112,19,2,2.5147698,1.0178571428571428,1.0357142857142858,2.0,1.0
0,3036.025826,0,1,0,9,0,1,0,5,0,4,0,2,0,2,0,5,0,17,20,146,19,2,3.036025826,1.0,1.0,,
26,1878.683861,117,4,93,13,150,1,63,5,63,4,74,2,62,2,47,6,44,16,20,48,19,2,1.878683861,1.5416666666666667,3.4375,4.5,1.8076923076923077
12,2028.292465,61,1,60,18,92,2,38,6,38,4,38,2,39,2,25,6,22,16,20,66,19,2,2.028292465,1.1818181818181819,1.9242424242424243,5.083333333333333,2.0833333333333335
26,2231.909437,62,3,60,15,92,1,55,5,55,4,46,2,46,2,39,6,40,16,20,74,19,2,2.2319094369999997,1.3513513513513513,1.837837837837838,2.3846153846153846,1.5
28,2129.746539,77,3,74,13,118,1,45,5,45,4,51,2,47,2,40,6,38,16,20,68,19,2,2.129746539,1.411764705882353,2.1323529411764706,2.75,1.4285714285714286
26,2190.961451,73,3,63,13,120,1,51,5,51,4,50,2,45,2,31,6,30,16,20,66,19,2,2.190961451,1.393939393939394,2.106060606060606,2.8076923076923075,1.1923076923076923
2,2386.856476,11,7,11,13,18,1,3,5,3,4,3,2,3,2,3,6,3,16,20,104,19,2,2.3868564759999997,1.0192307692307692,1.1057692307692308,5.5,1.5
34,2138.520837,74,3,68,16,120,1,64,5,64,5,48,2,46,2,40,6,42,17,20,64,19,2,2.138520837,1.53125,2.15625,2.176470588235294,1.1764705882352942
24,2218.923835,49,3,47,12,84,1,43,5,43,4,32,2,31,3,30,6,30,17,20,84,19,2,2.218923835,1.2857142857142858,1.5833333333333333,2.0416666666666665,1.25
28,2332.572771,56,3,54,17,88,1,43,4,43,4,35,2,34,2,29,6,29,17,20,90,19,2,2.332572771,1.3111111111111111,1.6222222222222222,2.0,1.0357142857142858
54,2297.72224,128,3,104,13,144,1,114,5,114,5,105,2,100,3,86,6,79,17,20,56,19,2,2.29772224,1.9642857142857142,3.2857142857142856,2.3703703703703702,1.5925925925925926
20,1934.222092,104,3,95,16,134,1,22,5,22,4,48,2,41,3,22,6,22,17,20,58,19,2,1.934222092,1.3448275862068966,2.793103448275862,5.2,1.1
16,2276.813281,37,3,36,16,80,1,26,5,26,4,25,2,25,2,20,6,20,17,20,80,19,2,2.2768132810000004,1.2,1.4625,2.3125,1.25
0,2328.667772,0,3,0,16,0,1,0,5,0,4,0,2,0,2,0,5,0,19,20,102,19,2,2.3286677719999997,1.0,1.0,,
8,2599.304294,26,3,26,12,40,1,22,5,22,4,12,2,12,2,12,6,12,17,20,112,19,2,2.599304294,1.0714285714285714,1.2321428571428572,3.25,1.5
28,2178.78374,90,2,78,16,112,1,36,5,36,5,47,2,33,3,29,6,28,17,20,76,19,2,2.1787837399999996,1.368421052631579,2.1842105263157894,3.2142857142857144,1.0357142857142858
4,2481.993637,8,3,8,14,20,1,7,5,7,4,7,2,7,2,4,5,4,16,20,100,19,2,2.481993637,1.04,1.08,2.0,1.0
2,2751.705239,13,2,13,14,14,1,13,5,13,4,12,2,12,2,12,6,12,22,20,130,19,2,2.751705239,1.0153846153846153,1.1,6.5,6.0
6,2613.674961,10,3,10,12,12,1,10,5,10,4,8,2,8,2,8,6,8,16,20,118,19,2,2.613674961,1.0508474576271187,1.0847457627118644,1.6666666666666667,1.3333333333333333
14,2688.238511,39,3,38,11,60,1,25,5,25,5,26,2,26,2,22,6,22,16,20,114,19,2,2.688238511,1.1228070175438596,1.3421052631578947,2.7857142857142856,1.5714285714285714
52,2825.383677,104,1,96,12,126,1,82,5,82,4,78,2,73,2,71,6,70,17,20,68,19,2,2.8253836769999996,1.7647058823529411,2.5294117647058822,2.0,1.3653846153846154
44,6597.387304,96,2,95,12,150,1,82,4,82,4,70,2,70,3,67,6,67,17,25,124,24,2,6.597387304,1.3548387096774193,1.7741935483870968,2.1818181818181817,1.5227272727272727
56,5435.412797,162,2,147,12,224,1,93,5,93,5,112,2,104,3,71,6,72,17,25,82,24,2,5.435412797,1.6829268292682926,2.975609756097561,2.892857142857143,1.2678571428571428
22,5187.927211,72,4,70,12,154,1,50,5,50,4,53,2,54,2,43,6,42,17,25,86,24,2,5.187927211,1.255813953488372,1.8372093023255813,3.272727272727273,1.9545454545454546
32,6608.028961,77,1,75,14,130,1,64,5,64,4,53,2,52,3,48,6,48,17,25,130,24,2,6.608028961,1.2461538461538462,1.5923076923076922,2.40625,1.5
30,5558.939488,127,1,119,16,184,1,59,6,59,6,62,3,57,3,39,7,39,20,25,90,24,2,5.558939488,1.3333333333333333,2.411111111111111,4.233333333333333,1.3
16,5254.912561,67,1,67,12,134,1,29,5,29,4,32,2,32,2,20,6,20,16,25,90,24,2,5.254912561,1.1777777777777778,1.7444444444444445,4.1875,1.25
26,5907.274837,111,2,101,12,176,1,84,5,84,4,57,2,49,3,49,6,48,17,25,100,24,2,5.907274837,1.26,2.11,4.269230769230769,1.8846153846153846
34,5671.066871,140,1,114,12,202,1,71,5,71,4,83,2,73,3,60,6,60,18,25,90,24,2,5.671066871,1.3777777777777778,2.5555555555555554,4.117647058823529,1.7647058823529411
14,5039.737831,86,3,77,11,134,1,16,5,16,4,44,2,39,2,16,6,16,16,25,80,24,2,5.039737831,1.175,2.075,6.142857142857143,1.1428571428571428
26,6280.751359,65,1,65,11,122,1,40,5,40,4,37,2,37,2,31,6,31,17,25,122,24,2,6.280751359,1.2131147540983607,1.5327868852459017,2.5,1.1923076923076923
79,5554.265918,157,6,141,13,250,1,156,5,156,5,131,2,128,3,124,6,118,17,25,72,24,2,5.5542659180000005,2.0972222222222223,3.1805555555555554,1.9873417721518987,1.5696202531645569
12,4923.187586,100,3,95,11,152,1,18,5,18,4,31,2,25,2,18,6,18,17,25,76,24,2,4.923187586,1.1578947368421053,2.3157894736842106,8.333333333333334,1.5
16,5669.012412,80,3,78,12,150,1,46,5,46,4,50,2,50,2,36,6,36,16,25,100,24,2,5.669012412,1.16,1.8,5.0,2.25
16,6350.315562,56,1,54,16,114,1,38,5,38,5,31,3,31,2,22,6,22,17,25,128,24,2,6.350315562,1.125,1.4375,3.5,1.375
16,5512.51658,69,2,69,12,128,1,33,5,33,4,31,2,31,2,21,6,21,16,25,98,24,2,5.512516580000001,1.163265306122449,1.7040816326530612,4.3125,1.3125
8,5830.127946,44,2,44,12,82,1,20,5,20,4,27,2,27,2,18,6,18,16,25,112,24,2,5.830127945999999,1.0714285714285714,1.3928571428571428,5.5,2.25
63,5749.805977,158,1,145,13,222,1,105,5,105,5,126,3,118,3,88,6,87,17,25,88,24,2,5.749805977,1.7159090909090908,2.7954545454545454,2.507936507936508,1.3968253968253967
16,5634.221541,86,2,78,12,134,1,38,4,38,4,29,2,26,2,21,6,21,16,25,98,24,2,5.634221541,1.163265306122449,1.8775510204081634,5.375,1.3125
16,4741.147087,83,3,82,15,160,1,17,5,17,4,34,2,33,2,16,6,16,17,25,72,24,2,4.741147087,1.2222222222222223,2.1527777777777777,5.1875,1.0
67,6035.574491,190,5,153,15,252,1,190,6,190,6,155,3,151,4,131,8,126,21,25,56,24,2,6.035574491,2.1964285714285716,4.392857142857143,2.8358208955223883,1.955223880597015
34,6629.70825,81,1,79,15,132,1,67,6,67,6,58,3,56,3,55,7,54,21,25,126,24,2,6.629708249999999,1.2698412698412698,1.6428571428571428,2.3823529411764706,1.6176470588235294
70,5690.544444,223,1,151,11,248,1,223,5,223,5,174,3,168,3,143,6,136,17,25,62,24,2,5.690544444,2.129032258064516,4.596774193548387,3.1857142857142855,2.0428571428571427
16,6670.870514,60,3,60,13,86,1,42,5,42,4,29,2,29,2,29,6,29,17,25,138,24,2,6.670870514,1.1159420289855073,1.434782608695652,3.75,1.8125
58,5249.013959,177,3,149,13,238,1,92,5,92,5,136,3,129,3,76,7,75,17,25,64,24,2,5.249013959,1.90625,3.765625,3.0517241379310347,1.3103448275862069
48,4979.431864,197,1,135,12,248,1,80,5,80,5,125,2,116,3,54,6,54,17,25,60,24,2,4.979431864,1.8,4.283333333333333,4.104166666666667,1.125
40,5939.388709,132,1,125,12,192,1,80,5,80,4,74,2,68,2,58,6,56,17,25,102,24,2,5.939388709,1.392156862745098,2.2941176470588234,3.3,1.45
32,5406.438802,88,3,77,16,146,1,48,5,48,4,60,2,59,2,37,6,34,17,25,86,24,2,5.406438801999999,1.372093023255814,2.0232558139534884,2.75,1.15625
22,6364.175151,70,2,67,15,102,1,55,5,55,5,33,3,32,2,32,6,32,16,25,128,24,2,6.364175151,1.171875,1.546875,3.1818181818181817,1.4545454545454546
10,5710.379074,46,1,46,12,76,1,33,5,33,4,25,2,25,2,25,6,25,17,25,108,24,2,5.710379074,1.0925925925925926,1.4259259259259258,4.6,2.5
16,5744.329074,87,1,84,12,140,1,46,5,46,4,29,2,25,2,25,6,26,17,25,104,24,2,5.744329074,1.1538461538461537,1.8365384615384615,5.4375,1.5625
38,6203.288584,112,1,104,14,166,1,103,5,103,5,65,3,64,3,63,7,64,21,25,112,24,2,6.203288584,1.3392857142857142,2.0,2.9473684210526314,1.6578947368421053
86,8467.739126,197,1,162,12,246,1,195,5,195,5,160,2,146,3,142,7,141,17,25,68,24,2,8.467739126,2.264705882352941,3.8970588235294117,2.2906976744186047,1.6511627906976745
60,6677.079066,133,1,128,12,186,1,111,4,111,5,103,3,98,3,86,6,86,17,25,98,24,2,6.677079066,1.6122448979591837,2.357142857142857,2.216666666666667,1.4333333333333333
52,5102.999994,153,4,135,13,238,1,106,5,106,4,117,2,114,3,86,7,88,16,25,70,24,2,5.102999994,1.7428571428571429,3.1857142857142855,2.9423076923076925,1.6538461538461537
66,5424.018395,161,2,134,15,236,1,130,5,130,5,128,2,122,3,104,6,98,17,25,78,24,2,5.424018395,1.8461538461538463,3.0641025641025643,2.4393939393939394,1.5757575757575757
36,5952.258022,108,1,94,12,188,1,69,5,69,5,84,2,83,2,61,6,60,17,25,98,24,2,5.952258022,1.3673469387755102,2.1020408163265305,3.0,1.6944444444444444
34,5888.722135,78,1,77,12,168,1,56,5,56,5,64,2,64,2,53,6,53,16,25,106,24,2,5.888722135,1.320754716981132,1.7358490566037736,2.2941176470588234,1.5588235294117647
64,5322.588879,152,3,130,12,228,1,128,5,128,5,116,3,112,3,92,6,92,17,25,74,24,2,5.3225888789999996,1.864864864864865,3.054054054054054,2.375,1.4375
42,5872.230249,100,1,96,12,158,1,70,5,70,5,61,2,61,2,50,6,51,16,25,108,24,2,5.872230249,1.3888888888888888,1.9259259259259258,2.380952380952381,1.1904761904761905
38,5496.036632,132,3,116,12,196,1,101,5,101,5,87,2,84,3,69,6,68,17,25,86,24,2,5.496036632,1.441860465116279,2.5348837209302326,3.473684210526316,1.8157894736842106
6,5490.869857,33,1,33,13,60,1,6,5,6,4,6,2,6,2,6,6,6,16,25,98,24,2,5.490869857,1.0612244897959184,1.336734693877551,5.5,1.0
52,5713.43021,149,1,132,13,214,1,99,5,99,5,104,3,96,2,68,6,60,17,25,90,24,2,5.71343021,1.5777777777777777,2.6555555555555554,2.8653846153846154,1.3076923076923077
0,5704.280527,0,1,0,11,0,1,0,5,0,4,0,2,0,2,0,5,0,16,25,114,24,2,5.704280527,1.0,1.0,,
40,5628.244942,127,2,114,12,200,1,64,5,64,4,80,2,74,3,52,6,52,17,25,92,24,2,5.628244942,1.434782608695652,2.380434782608696,3.175,1.3
4,7024.856233,10,2,10,14,12,1,10,5,10,5,7,2,7,2,7,5,7,16,25,162,24,2,7.024856233,1.0246913580246915,1.0617283950617284,2.5,1.75
30,5648.740855,109,1,100,12,188,1,61,5,61,5,63,2,54,2,45,6,45,17,25,96,24,2,5.648740855,1.3125,2.1354166666666665,3.6333333333333333,1.5
14,6087.008064,70,1,68,11,114,1,42,5,42,4,37,2,37,2,33,6,31,17,25,114,24,2,6.087008064,1.1228070175438596,1.6140350877192982,5.0,2.357142857142857
12,6672.739942,24,1,24,12,56,1,20,5,20,4,15,2,15,2,15,6,15,16,25,144,24,2,6.672739942,1.0833333333333333,1.1666666666666667,2.0,1.25
52,5173.794114,172,3,144,14,242,1,104,5,104,4,133,2,125,3,97,6,93,17,25,64,24,2,5.1737941140000006,1.8125,3.6875,3.3076923076923075,1.8653846153846154
62,5591.722409,178,1,151,13,234,1,123,5,123,5,148,2,140,3,93,7,91,17,25,76,24,2,5.591722409,1.8157894736842106,3.3421052631578947,2.870967741935484,1.5
22,15062.741748,74,1,73,14,108,1,33,5,33,4,32,2,31,3,29,6,29,16,30,170,29,2,15.062741748,1.1294117647058823,1.4352941176470588,3.3636363636363638,1.3181818181818181
42,12524.0471,114,1,100,12,314,1,60,5,60,5,70,3,69,3,54,6,54,17,30,112,29,2,12.5240471,1.375,2.017857142857143,2.7142857142857144,1.2857142857142858
66,12887.950106,180,1,164,13,332,1,144,6,144,5,130,3,126,3,112,6,112,17,30,114,29,2,12.887950106,1.5789473684210527,2.5789473684210527,2.727272727272727,1.696969696969697
56,14254.811151,149,1,148,12,268,1,122,5,122,5,99,3,97,3,85,6,86,18,30,140,29,2,14.254811151,1.4,2.0642857142857145,2.6607142857142856,1.5178571428571428
122,13933.114358,329,1,245,12,384,1,287,5,287,5,274,3,265,3,218,7,205,19,30,70,29,2,13.933114358000001,2.742857142857143,5.7,2.69672131147541,1.7868852459016393
10,14201.567744,50,2,50,12,74,1,37,5,37,5,21,2,21,2,20,6,20,16,30,154,29,2,14.201567744,1.0649350649350648,1.3246753246753247,5.0,2.0
20,15305.526364,78,1,78,12,140,1,79,5,79,5,55,2,55,2,52,6,52,16,30,174,29,2,15.305526363999999,1.1149425287356323,1.4482758620689655,3.9,2.6
20,12485.674764,103,1,102,12,222,1,58,5,58,5,54,3,54,3,53,6,53,17,30,120,29,2,12.485674763999999,1.1666666666666667,1.8583333333333334,5.15,2.65
6,13713.447202,70,1,70,12,122,1,6,5,6,4,12,2,12,2,6,6,6,17,30,150,29,2,13.713447202,1.04,1.4666666666666666,11.666666666666666,1.0
32,15264.483346,117,1,112,12,188,1,70,5,70,5,68,3,61,3,57,6,55,18,30,168,29,2,15.264483346,1.1904761904761905,1.6964285714285714,3.65625,1.78125
26,15770.504188,82,2,82,13,122,1,69,5,69,4,48,2,48,2,46,6,46,16,30,180,29,2,15.770504188,1.1444444444444444,1.4555555555555555,3.1538461538461537,1.7692307692307692
108,15010.575024,265,1,235,13,356,1,214,5,214,5,207,3,196,3,168,7,155,18,30,106,29,2,15.010575024,2.018867924528302,3.5,2.4537037037037037,1.5555555555555556
72,12905.595494,216,1,194,13,314,1,126,5,126,5,174,3,170,3,104,7,104,17,30,104,29,2,12.905595494,1.6923076923076923,3.076923076923077,3.0,1.4444444444444444
54,13280.112088,243,2,207,15,306,1,123,6,123,5,133,3,124,3,76,7,75,21,30,108,29,2,13.280112088,1.5,3.25,4.5,1.4074074074074074
54,13696.158573,135,1,125,12,278,1,106,6,106,5,94,3,91,3,86,8,86,21,30,132,29,2,13.696158573,1.4090909090909092,2.022727272727273,2.5,1.5925925925925926
50,11788.514584,173,1,159,12,288,1,61,5,61,4,115,3,122,3,56,6,53,17,30,96,29,2,11.788514584,1.5208333333333333,2.8020833333333335,3.46,1.12
40,11633.195808,221,1,184,12,310,1,44,5,44,5,122,2,104,3,42,6,42,17,30,98,29,2,11.633195808,1.4081632653061225,3.2551020408163267,5.525,1.05
38,13348.75797,128,1,125,12,200,1,96,5,96,5,78,3,76,3,63,6,61,17,30,132,29,2,13.348757970000001,1.2878787878787878,1.9696969696969697,3.3684210526315788,1.6578947368421053
34,14261.839551,98,1,98,12,218,1,71,5,71,5,53,2,53,3,43,6,43,17,30,150,29,2,14.261839551,1.2266666666666666,1.6533333333333333,2.8823529411764706,1.2647058823529411
88,12368.067574,313,1,260,12,362,1,192,6,192,5,219,3,200,3,152,7,135,21,30,92,29,2,12.368067574000001,1.9565217391304348,4.4021739130434785,3.5568181818181817,1.7272727272727273
100,14960.599599,283,1,225,12,342,1,178,5,178,5,209,3,194,3,135,7,137,19,30,100,29,2,14.960599599,2.0,3.83,2.83,1.35
100,12588.739287,288,1,234,12,372,1,288,5,288,5,232,3,222,3,208,7,204,18,30,80,29,2,12.588739287000001,2.25,4.6,2.88,2.08
73,13387.941333,190,1,173,12,344,1,143,5,143,5,133,3,127,3,114,7,112,18,30,116,29,2,13.387941333,1.6293103448275863,2.6379310344827585,2.6027397260273974,1.5616438356164384
96,13654.848666,316,1,239,12,360,1,202,5,202,5,245,3,236,3,141,7,139,17,30,90,29,2,13.654848666,2.066666666666667,4.511111111111111,3.2916666666666665,1.46875
10,12764.120839,61,1,60,12,164,1,10,5,10,4,45,2,44,2,10,6,10,17,30,126,29,2,12.764120838999998,1.0793650793650793,1.4841269841269842,6.1,1.0
22,13489.814513,135,1,126,13,200,1,73,6,73,5,58,3,53,3,45,6,45,17,30,136,29,2,13.489814512999999,1.161764705882353,1.9926470588235294,6.136363636363637,2.0454545454545454
70,11731.173767,277,1,239,13,376,1,120,5,120,5,227,3,216,3,93,7,90,17,30,78,29,2,11.731173767,1.8974358974358974,4.551282051282051,3.9571428571428573,1.3285714285714285
104,13254.89734,263,1,243,12,352,1,202,5,202,5,191,3,192,3,143,7,137,18,30,110,29,2,13.25489734,1.9454545454545455,3.390909090909091,2.5288461538461537,1.375
68,14023.294063,158,1,154,15,310,1,141,6,141,6,104,3,103,3,96,8,96,21,30,134,29,2,14.023294063,1.507462686567164,2.1791044776119404,2.323529411764706,1.411764705882353
88,13535.671256,259,1,224,12,344,1,159,5,159,5,190,3,174,3,126,7,122,18,30,102,29,2,13.535671255999999,1.8627450980392157,3.5392156862745097,2.9431818181818183,1.4318181818181819
72,13347.611967,218,5,190,16,344,1,175,6,175,6,147,3,146,3,129,8,125,21,30,120,29,2,13.347611967,1.6,2.816666666666667,3.0277777777777777,1.7916666666666667
8,12339.910648,46,1,46,13,108,1,18,5,18,5,34,2,34,2,17,6,17,16,30,122,29,2,12.339910647999998,1.0655737704918034,1.3770491803278688,5.75,2.125
94,13553.529745,288,1,219,12,338,1,209,5,209,5,183,3,173,3,151,7,147,18,30,110,29,2,13.553529745,1.8545454545454545,3.618181818181818,3.0638297872340425,1.6063829787234043
76,11340.436443,294,1,217,12,366,1,157,5,157,5,193,3,169,3,116,7,115,19,30,80,29,2,11.340436443,1.95,4.675,3.8684210526315788,1.5263157894736843
4,13086.036695,41,2,41,13,64,1,11,5,11,4,13,2,13,3,11,6,11,16,30,138,29,2,13.086036695,1.0289855072463767,1.2971014492753623,10.25,2.75
84,11535.862693,271,2,221,12,362,1,137,5,137,5,224,3,216,3,108,7,107,19,30,76,29,2,11.535862692999999,2.1052631578947367,4.565789473684211,3.2261904761904763,1.2857142857142858
68,13377.199492,188,1,167,13,278,1,117,5,117,5,113,3,107,3,92,7,89,17,30,120,29,2,13.377199491999999,1.5666666666666667,2.566666666666667,2.764705882352941,1.3529411764705883
46,15131.765242,154,1,152,13,226,1,127,5,127,4,80,3,76,3,74,6,74,17,30,158,29,2,15.131765242,1.2911392405063291,1.9746835443037976,3.347826086956522,1.608695652173913
71,14101.774967,153,1,143,13,286,1,118,5,118,5,128,3,126,3,102,6,99,17,30,128,29,2,14.101774966999999,1.5546875,2.1953125,2.1549295774647885,1.4366197183098592
38,12358.844795,150,1,150,11,248,1,80,5,80,4,87,2,82,3,57,6,57,17,30,114,29,2,12.358844795000001,1.3333333333333333,2.3157894736842106,3.9473684210526314,1.5
34,12398.719043,145,1,141,12,228,1,90,5,90,5,82,3,82,3,70,7,69,17,30,114,29,2,12.398719043,1.2982456140350878,2.2719298245614037,4.264705882352941,2.0588235294117645
76,12910.031898,250,1,196,14,342,1,121,6,121,6,165,3,150,4,97,8,94,21,30,106,29,2,12.910031898,1.7169811320754718,3.358490566037736,3.289473684210526,1.2763157894736843
62,13372.092432,169,1,164,13,302,1,134,5,134,5,115,2,110,3,93,6,89,17,30,124,29,2,13.372092431999999,1.5,2.3629032258064515,2.725806451612903,1.5
100,12658.57124,288,1,251,12,372,1,204,5,204,5,247,3,234,3,151,7,156,18,30,84,29,2,12.658571239999999,2.1904761904761907,4.428571428571429,2.88,1.51
2,13917.120241,22,1,22,15,34,1,6,6,6,5,7,3,7,3,6,7,6,20,30,152,29,2,13.917120241000001,1.013157894736842,1.144736842105263,11.0,3.0
6,15685.428092,28,1,28,13,28,1,24,5,24,4,16,2,16,2,16,6,16,17,30,192,29,2,15.685428092,1.03125,1.1458333333333333,4.666666666666667,2.6666666666666665
38,12950.820303,103,1,101,14,242,1,69,5,69,5,65,2,65,3,53,6,53,17,30,122,29,2,12.950820303,1.3114754098360655,1.8442622950819672,2.710526315789474,1.394736842105263
18,11454.755667,88,1,88,12,136,1,35,5,35,4,36,2,36,2,27,6,27,17,30,104,29,2,11.454755666999999,1.1730769230769231,1.8461538461538463,4.888888888888889,1.5
56,13930.297959,226,1,194,12,298,1,108,5,108,5,165,3,149,3,89,7,88,17,30,114,29,2,13.930297958999999,1.4912280701754386,2.982456140350877,4.035714285714286,1.5892857142857142
42,12476.297887,179,1,171,12,298,1,86,5,86,5,88,3,83,3,62,6,62,17,30,112,29,2,12.476297887000001,1.375,2.5982142857142856,4.261904761904762,1.4761904761904763
84,26020.234928,328,2,274,16,428,1,134,6,134,6,227,4,215,4,122,8,120,22,35,124,34,2,26.020234928,1.6774193548387097,3.6451612903225805,3.9047619047619047,1.4523809523809523
2,26499.163254,32,1,32,15,58,1,4,6,4,5,6,3,6,3,4,7,4,20,35,168,34,2,26.499163254,1.0119047619047619,1.1904761904761905,16.0,2.0
36,27615.572439,160,1,140,14,272,1,68,5,68,5,76,3,72,3,55,6,53,17,35,162,34,2,27.615572439,1.2222222222222223,1.9876543209876543,4.444444444444445,1.5277777777777777
120,28977.647352,452,1,332,15,530,1,454,6,454,6,382,4,344,4,272,9,258,24,35,84,34,2,28.977647351999998,2.4285714285714284,6.380952380952381,3.7666666666666666,2.2666666666666666
80,24393.783767,315,1,276,13,502,1,137,6,137,5,202,3,192,3,114,7,114,18,35,118,34,2,24.393783767000002,1.6779661016949152,3.669491525423729,3.9375,1.425
176,114452.898375,394,2,342,13,500,1,375,6,375,6,348,3,342,4,304,8,289,19,35,104,34,2,114.452898375,2.6923076923076925,4.788461538461538,2.2386363636363638,1.7272727272727273
138,27045.059322,350,1,304,17,504,1,246,7,249,6,270,3,254,4,203,9,200,22,35,128,34,2,27.045059322,2.078125,3.734375,2.536231884057971,1.4710144927536233
94,30176.966968,298,1,270,12,422,1,217,5,217,5,191,3,179,3,164,7,162,18,35,162,34,2,30.176966968000002,1.5802469135802468,2.8395061728395063,3.1702127659574466,1.7446808510638299
4,23319.520462,49,2,49,12,74,1,14,4,14,4,14,2,14,2,13,5,13,16,35,132,34,2,23.319520462,1.0303030303030303,1.371212121212121,12.25,3.25
30,30515.670748,159,1,156,12,226,1,110,6,110,5,101,3,96,3,73,6,74,18,35,190,34,2,30.515670748,1.1578947368421053,1.8368421052631578,5.3,2.433333333333333
36,24874.1318,238,3,227,13,362,1,41,5,41,5,76,3,66,3,38,6,38,18,35,134,34,2,24.8741318,1.2686567164179106,2.7761194029850746,6.611111111111111,1.0555555555555556
66,29024.116686,209,1,204,16,382,1,170,6,170,6,142,3,140,4,113,8,114,22,35,170,34,2,29.024116686000003,1.388235294117647,2.2294117647058824,3.1666666666666665,1.7121212121212122
133,28000.332048,313,2,270,16,476,1,242,7,242,6,216,3,213,4,186,8,178,22,35,124,34,2,28.000332048,2.0725806451612905,3.524193548387097,2.3533834586466167,1.3984962406015038
110,26286.826203,339,1,296,16,490,1,208,7,208,6,240,4,221,5,163,8,160,22,35,118,34,2,26.286826203,1.9322033898305084,3.8728813559322033,3.081818181818182,1.481818181818182
36,29011.064658,156,1,152,13,300,1,76,5,76,5,69,3,64,3,46,6,46,18,35,172,34,2,29.011064658,1.2093023255813953,1.9069767441860466,4.333333333333333,1.2777777777777777
18,22525.805225,207,1,176,11,320,1,21,5,21,5,86,3,76,3,21,6,21,17,35,114,34,2,22.525805225,1.1578947368421053,2.8157894736842106,11.5,1.1666666666666667
6,30005.19877,30,1,30,12,52,1,21,5,21,4,18,2,18,3,12,6,12,16,35,198,34,2,30.00519877,1.0303030303030303,1.1515151515151516,5.0,2.0
14,36311.172644,95,1,90,12,138,1,66,5,66,5,33,3,35,3,37,6,33,17,35,254,34,2,36.311172643999996,1.0551181102362204,1.374015748031496,6.785714285714286,2.642857142857143
84,25561.473583,250,1,225,13,488,1,176,6,176,5,169,3,163,3,144,7,140,19,35,130,34,2,25.561473582999998,1.646153846153846,2.923076923076923,2.9761904761904763,1.7142857142857142
14,23686.608398,101,2,100,13,168,1,22,5,22,5,48,3,48,3,20,6,20,17,35,132,34,2,23.686608398,1.106060606060606,1.7651515151515151,7.214285714285714,1.4285714285714286
56,24398.782047,220,1,196,15,428,1,131,7,131,6,144,3,136,4,87,8,85,22,35,122,34,2,24.398782047,1.459016393442623,2.80327868852459,3.9285714285714284,1.5535714285714286
14,34732.936294,55,1,55,12,94,1,28,5,28,4,24,2,24,2,21,6,21,17,35,246,34,2,34.732936294,1.056910569105691,1.2235772357723578,3.9285714285714284,1.5
98,23473.306985,346,1,256,13,510,1,143,5,143,5,290,3,271,3,128,7,122,18,35,90,34,2,23.473306985,2.088888888888889,4.844444444444444,3.5306122448979593,1.3061224489795917
38,26551.807196,224,1,193,13,354,1,68,5,68,5,98,3,90,3,60,7,56,18,35,144,34,2,26.551807196000002,1.2638888888888888,2.5555555555555554,5.894736842105263,1.5789473684210527
24,26595.968944,143,2,140,13,252,1,54,5,54,5,55,3,55,3,42,6,41,17,35,154,34,2,26.595968944,1.155844155844156,1.9285714285714286,5.958333333333333,1.75
22,23993.698744,210,1,193,12,322,1,26,5,26,4,60,2,46,3,26,6,26,17,35,130,34,2,23.993698744,1.1692307692307693,2.6153846153846154,9.545454545454545,1.1818181818181819
70,29814.680691,246,1,222,12,416,1,139,6,139,5,151,3,141,3,96,7,94,17,35,166,34,2,29.814680691000003,1.4216867469879517,2.4819277108433737,3.5142857142857142,1.3714285714285714
54,27763.489115,274,1,244,12,380,1,164,5,164,5,138,3,125,3,93,7,100,18,35,158,34,2,27.763489115,1.3417721518987342,2.7341772151898733,5.074074074074074,1.7222222222222223
0,23994.743399,0,2,0,12,0,1,0,5,0,4,0,2,0,2,0,6,0,16,35,142,34,2,23.994743399,1.0,1.0,,
64,24245.324642,265,1,245,17,468,2,136,6,136,6,171,3,162,4,111,8,114,22,35,116,34,2,24.245324642,1.5517241379310345,3.2844827586206895,4.140625,1.734375
4,30094.202483,14,2,14,13,20,1,14,5,14,5,12,2,12,2,12,6,12,16,35,206,34,2,30.094202483,1.0194174757281553,1.0679611650485437,3.5,3.0
4,24974.151007,52,1,52,13,88,1,23,5,23,5,10,2,9,3,10,6,10,17,35,150,34,2,24.974151007,1.0266666666666666,1.3466666666666667,13.0,2.5
32,28900.293897,121,1,121,13,242,1,65,6,65,4,61,2,60,3,46,6,46,17,35,178,34,2,28.900293897,1.1797752808988764,1.6797752808988764,3.78125,1.4375
84,24080.054517,352,1,292,17,492,1,157,7,157,6,220,3,202,4,120,8,117,23,35,110,34,2,24.080054517,1.7636363636363637,4.2,4.190476190476191,1.4285714285714286
14,28894.609091,70,1,70,12,124,1,56,5,56,4,31,2,31,3,31,7,31,17,35,182,34,2,28.894609091,1.0769230769230769,1.3846153846153846,5.0,2.2142857142857144
116,23887.355276,377,2,295,13,534,1,283,6,283,6,261,3,250,3,202,8,190,18,35,98,34,2,23.887355275999997,2.183673469387755,4.846938775510204,3.25,1.7413793103448276
82,27127.952014,260,2,216,17,458,1,177,6,177,6,169,3,161,4,146,8,142,22,35,138,34,2,27.127952013999998,1.5942028985507246,2.8840579710144927,3.1707317073170733,1.7804878048780488
40,29629.185615,120,2,120,12,248,1,99,5,99,5,112,3,112,3,68,6,68,17,35,180,34,2,29.629185614999997,1.2222222222222223,1.6666666666666667,3.0,1.7
66,26813.088748,240,2,219,12,440,1,145,6,145,5,136,3,130,3,108,6,107,17,35,142,34,2,26.813088748,1.4647887323943662,2.6901408450704225,3.6363636363636362,1.6363636363636365
142,28692.284768,359,2,313,13,488,1,341,6,341,5,289,3,276,3,232,8,226,18,35,120,34,2,28.692284768,2.183333333333333,3.9916666666666667,2.528169014084507,1.6338028169014085
86,25075.578549,304,1,274,12,436,1,176,5,176,5,197,3,192,3,113,7,113,18,35,124,34,2,25.075578549000003,1.6935483870967742,3.4516129032258065,3.5348837209302326,1.313953488372093
68,25736.76706,257,1,241,13,426,1,103,5,103,5,141,3,137,3,84,6,82,17,35,132,34,2,25.73676706,1.5151515151515151,2.946969696969697,3.7794117647058822,1.2352941176470589
10,29675.575073,63,1,63,12,104,1,52,5,52,5,38,2,38,2,37,6,37,17,35,190,34,2,29.675575073,1.0526315789473684,1.331578947368421,6.3,3.7
4,29733.865673,48,3,47,13,88,1,4,5,4,4,6,2,6,3,4,6,4,16,35,196,34,2,29.733865673,1.0204081632653061,1.2448979591836735,12.0,1.0
156,45323.84137,390,1,307,13,504,1,378,6,378,6,357,4,347,3,313,8,297,19,35,90,34,2,45.323841370000004,2.7333333333333334,5.333333333333333,2.5,2.0064102564102564
20,28448.391452,92,1,92,13,174,1,69,5,69,5,51,3,51,3,51,6,51,18,35,176,34,2,28.448391452,1.1136363636363635,1.5227272727272727,4.6,2.55
34,31939.572389,112,1,106,12,226,1,77,5,77,5,70,3,67,3,49,7,49,17,35,204,34,2,31.939572389000002,1.1666666666666667,1.5490196078431373,3.2941176470588234,1.4411764705882353
64,23499.608642,344,1,273,16,472,1,110,6,110,6,206,3,192,4,86,8,85,22,35,114,34,2,23.499608642,1.5614035087719298,4.017543859649122,5.375,1.34375
36,21588.960044,264,1,237,17,416,1,46,6,46,6,124,3,110,4,41,8,42,21,35,106,34,2,21.588960044,1.3396226415094339,3.490566037735849,7.333333333333333,1.1388888888888888
24,29286.969876,80,1,80,12,204,1,75,5,75,4,72,2,72,3,72,6,72,18,35,182,34,2,29.286969876,1.1318681318681318,1.4395604395604396,3.3333333333333335,3.0
68,50147.860488,269,1,241,12,510,1,153,6,153,5,136,3,135,3,107,7,106,18,40,172,39,2,50.147860488,1.3953488372093024,2.563953488372093,3.9558823529411766,1.5735294117647058
188,228767.576541,601,2,475,13,708,1,593,7,593,7,546,5,532,5,494,10,435,24,40,88,39,2,228.76757654099998,3.1363636363636362,7.829545454545454,3.1968085106382977,2.627659574468085
114,43654.156666,394,1,330,12,672,1,235,6,235,6,318,3,314,3,183,8,181,19,40,120,39,2,43.654156666000006,1.95,4.283333333333333,3.456140350877193,1.605263157894737
36,43311.532502,256,2,239,13,492,1,72,6,72,6,153,3,149,4,47,7,48,21,40,140,39,2,43.311532502,1.2571428571428571,2.8285714285714287,7.111111111111111,1.3055555555555556
16,45604.16535,163,2,159,13,276,1,25,5,25,5,40,3,35,3,25,6,25,18,40,166,39,2,45.60416535,1.0963855421686748,1.9819277108433735,10.1875,1.5625
111,46944.449396,419,1,371,12,654,1,232,6,232,6,275,3,256,4,168,7,173,19,40,146,39,2,46.944449396,1.7602739726027397,3.8698630136986303,3.774774774774775,1.5135135135135136
42,40234.849731,325,2,287,13,556,1,44,6,44,5,175,3,168,3,46,8,44,17,40,118,39,2,40.234849731000004,1.3559322033898304,3.7542372881355934,7.738095238095238,1.0952380952380953
96,55320.715336,331,1,286,16,536,2,185,7,185,6,207,4,198,4,154,9,147,22,40,180,39,2,55.320715336,1.5333333333333334,2.838888888888889,3.4479166666666665,1.6041666666666667
160,54187.555219,406,2,369,13,630,1,336,6,336,6,339,3,320,3,269,8,259,19,40,166,39,2,54.187555219000004,1.963855421686747,3.4457831325301207,2.5375,1.68125
52,51203.658154,232,4,215,13,422,1,141,5,141,5,116,3,109,3,102,7,100,18,40,182,39,2,51.203658153999996,1.2857142857142858,2.2747252747252746,4.461538461538462,1.9615384615384615
128,44886.053188,442,2,350,12,680,1,291,6,291,6,325,3,314,4,236,8,240,19,40,120,39,2,44.886053188,2.066666666666667,4.683333333333334,3.453125,1.84375
88,52991.887094,387,2,338,16,552,2,158,7,158,7,217,4,191,4,127,9,131,22,40,178,39,2,52.991887094,1.4943820224719102,3.1741573033707864,4.3977272727272725,1.4431818181818181
2,45905.071085,36,1,36,15,62,1,6,5,6,4,8,2,8,2,6,6,6,16,40,170,39,2,45.905071085,1.011764705882353,1.2117647058823529,18.0,3.0
62,51274.961568,200,2,190,16,444,1,137,7,137,6,126,3,121,4,82,8,84,21,40,182,39,2,51.274961568,1.3406593406593406,2.098901098901099,3.225806451612903,1.3225806451612903
60,49177.897113,261,2,242,13,516,1,106,6,106,5,161,3,158,3,69,7,69,17,40,164,39,2,49.177897113,1.3658536585365855,2.591463414634146,4.35,1.15
164,48600.338356,426,2,395,14,656,1,307,6,307,6,375,3,369,4,240,8,239,19,40,132,39,2,48.600338356,2.242424242424242,4.2272727272727275,2.597560975609756,1.4634146341463414
16,51768.725109,117,2,115,16,222,1,59,6,59,6,47,4,47,4,42,8,42,22,40,198,39,2,51.768725109,1.0808080808080809,1.5909090909090908,7.3125,2.625
174,56337.027761,480,3,406,15,644,2,374,6,374,7,375,4,367,5,299,8,292,20,40,146,39,2,56.337027760999995,2.191780821917808,4.287671232876712,2.7586206896551726,1.7183908045977012
148,52521.048656,369,2,337,17,636,2,285,7,285,6,257,4,259,4,213,9,202,23,40,170,39,2,52.521048656,1.8705882352941177,3.1705882352941175,2.4932432432432434,1.4391891891891893
154,47704.15654,538,2,422,12,684,1,451,6,451,6,437,4,405,4,331,8,307,19,40,104,39,2,47.70415654000001,2.480769230769231,6.173076923076923,3.4935064935064934,2.1493506493506493
90,51668.449301,381,2,334,16,578,2,143,7,143,7,236,4,218,4,111,8,108,22,40,168,39,2,51.668449301,1.5357142857142858,3.267857142857143,4.233333333333333,1.2333333333333334
86,49378.800794,358,2,342,13,626,1,209,6,209,6,208,3,206,4,133,7,134,18,40,156,39,2,49.378800794,1.5512820512820513,3.2948717948717947,4.162790697674419,1.5465116279069768
140,56293.55582,374,2,326,16,604,1,288,6,288,6,263,4,249,4,201,8,202,20,40,180,39,2,56.29355582,1.7777777777777777,3.077777777777778,2.6714285714285713,1.4357142857142857
40,64448.268252,126,1,126,13,216,1,109,5,109,5,88,3,88,3,79,7,79,18,40,272,39,2,64.448268252,1.1470588235294117,1.463235294117647,3.15,1.975
116,47501.654569,435,1,377,15,642,1,189,6,189,6,268,4,239,4,150,9,148,22,40,144,39,2,47.501654568999996,1.8055555555555556,4.020833333333333,3.75,1.293103448275862
30,48402.08749,179,2,173,13,300,1,61,5,61,5,80,3,78,3,53,7,54,17,40,170,39,2,48.40208749,1.1764705882352942,2.052941176470588,5.966666666666667,1.7666666666666666
120,43764.286054,449,2,366,16,624,2,210,7,210,6,338,4,327,4,162,9,163,22,40,116,39,2,43.764286053999996,2.0344827586206895,4.870689655172414,3.7416666666666667,1.35
52,47633.188845,263,2,253,13,490,1,127,6,127,5,171,3,162,3,88,7,87,18,40,160,39,2,47.633188845,1.325,2.64375,5.0576923076923075,1.6923076923076923
36,53581.747053,195,2,183,14,366,1,76,6,76,5,72,3,63,4,52,8,52,21,40,202,39,2,53.581747053,1.1782178217821782,1.9653465346534653,5.416666666666667,1.4444444444444444
94,45781.995426,413,2,352,16,632,2,176,7,176,6,263,4,238,4,151,9,145,22,40,138,39,2,45.781995426,1.681159420289855,3.9927536231884058,4.3936170212765955,1.6063829787234043
40,54189.27334,207,2,197,13,350,1,95,5,95,5,88,3,87,3,70,7,69,19,40,204,39,2,54.18927334,1.196078431372549,2.014705882352941,5.175,1.75
118,47743.015479,359,2,316,17,654,2,202,7,202,7,226,4,223,4,147,9,143,23,40,152,39,2,47.743015479,1.7763157894736843,3.361842105263158,3.042372881355932,1.2457627118644068
38,49503.361673,215,3,202,12,366,1,66,5,66,5,69,3,62,3,49,7,48,17,40,180,39,2,49.503361673,1.211111111111111,2.1944444444444446,5.657894736842105,1.2894736842105263
72,48502.756673,362,2,307,13,576,1,165,6,165,6,170,3,149,3,96,7,99,18,40,154,39,2,48.502756673,1.4675324675324675,3.3506493506493507,5.027777777777778,1.3333333333333333
44,50964.611015,147,1,147,12,438,1,114,6,114,5,104,3,104,3,104,7,104,18,40,184,39,2,50.964611015,1.2391304347826086,1.798913043478261,3.340909090909091,2.3636363636363638
146,47112.85467,447,1,391,13,664,1,281,6,281,6,310,3,289,4,222,8,221,19,40,138,39,2,47.11285467,2.0579710144927534,4.239130434782608,3.0616438356164384,1.5205479452054795
178,46217.205212,565,1,408,17,700,2,499,7,499,7,459,4,422,5,346,10,354,24,40,104,39,2,46.217205212,2.7115384615384617,6.4326923076923075,3.1741573033707864,1.9438202247191012
144,48301.261449,414,2,370,13,650,1,241,7,241,7,318,3,302,3,192,8,190,19,40,144,39,2,48.301261448999995,2.0,3.875,2.875,1.3333333333333333
40,51594.01712,239,2,226,16,444,1,77,7,77,6,105,4,93,4,59,8,58,21,40,186,39,2,51.59401712,1.2150537634408602,2.28494623655914,5.975,1.475
30,62164.425401,194,2,188,16,324,1,59,6,59,6,85,4,80,4,58,8,58,21,40,242,39,2,62.164425401,1.1239669421487604,1.8016528925619835,6.466666666666667,1.9333333333333333
60,51070.705412,326,2,307,13,526,1,127,6,127,6,144,3,135,3,90,8,89,21,40,176,39,2,51.070705412,1.3409090909090908,2.852272727272727,5.433333333333334,1.5
74,52865.603232,223,1,213,12,522,1,108,5,108,5,129,3,127,3,95,7,95,18,40,184,39,2,52.865603232,1.4021739130434783,2.2119565217391304,3.0135135135135136,1.2837837837837838
68,56082.279788,293,1,275,12,402,1,198,6,198,6,160,4,145,4,124,9,122,22,40,198,39,2,56.082279788,1.3434343434343434,2.4797979797979797,4.3088235294117645,1.8235294117647058
8,40542.110484,110,1,108,12,204,1,8,5,8,5,77,3,76,3,8,6,8,17,40,132,39,2,40.542110484,1.0606060606060606,1.8333333333333333,13.75,1.0
128,44212.363063,518,2,378,13,702,1,269,6,269,6,437,4,413,4,211,8,206,19,40,98,39,2,44.212363063,2.306122448979592,6.285714285714286,4.046875,1.6484375
28,41267.498516,247,1,234,12,438,1,36,5,36,5,83,3,78,3,34,6,34,18,40,134,39,2,41.267498515999996,1.208955223880597,2.843283582089552,8.821428571428571,1.2142857142857142
2,54102.589538,23,2,23,13,28,1,10,6,10,5,11,3,11,3,10,6,10,18,40,224,39,2,54.102589538000004,1.0089285714285714,1.1026785714285714,11.5,5.0
18,48345.394908,194,2,184,15,312,1,34,6,34,6,50,3,49,3,31,8,31,21,40,174,39,2,48.345394908,1.103448275862069,2.1149425287356323,10.777777777777779,1.7222222222222223
12,61611.052734,48,1,48,16,78,1,42,7,42,6,34,3,34,3,33,7,33,21,40,266,39,2,61.611052734,1.0451127819548873,1.1804511278195489,4.0,2.75
6,55442.56734,107,2,103,13,178,1,42,5,42,4,27,3,25,3,19,6,20,17,40,224,39,2,55.442567340000004,1.0267857142857142,1.4776785714285714,17.833333333333332,3.1666666666666665
170,85159.492052,559,2,438,12,822,1,337,7,337,6,425,4,406,4,270,10,258,20,45,146,44,2,85.159492052,2.164383561643836,4.828767123287672,3.288235294117647,1.588235294117647
10,90722.856206,99,2,97,16,184,1,10,6,10,5,12,3,12,3,10,8,10,21,45,236,44,2,90.722856206,1.0423728813559323,1.4194915254237288,9.9,1.0
152,94389.491906,565,2,481,13,808,1,343,6,343,7,410,4,370,5,275,9,260,20,45,184,44,2,94.38949190599999,1.826086956521739,4.070652173913044,3.7171052631578947,1.8092105263157894
106,87171.820438,450,2,403,13,732,1,241,6,241,6,313,3,298,4,187,9,180,19,45,182,44,2,87.171820438,1.5824175824175823,3.4725274725274726,4.245283018867925,1.7641509433962264
50,79234.524357,349,2,333,17,582,2,86,7,86,6,158,4,146,5,69,8,69,21,45,176,44,2,79.234524357,1.2840909090909092,2.9829545454545454,6.98,1.38
78,91146.109077,389,1,378,12,634,1,188,6,188,6,187,3,177,3,149,8,151,19,45,214,44,2,91.146109077,1.3644859813084111,2.817757009345794,4.987179487179487,1.9102564102564104
62,95349.648525,284,2,275,13,556,1,168,6,168,5,150,3,145,3,120,7,120,21,45,232,44,2,95.34964852499999,1.2672413793103448,2.2241379310344827,4.580645161290323,1.935483870967742
16,81914.315476,216,2,208,17,372,2,23,6,23,6,40,4,35,4,22,8,22,21,45,198,44,2,81.914315476,1.0808080808080809,2.090909090909091,13.5,1.375
28,79509.607764,277,2,253,15,466,1,32,7,32,7,59,4,53,4,29,8,29,21,45,184,44,2,79.509607764,1.1521739130434783,2.505434782608696,9.892857142857142,1.0357142857142858
46,85780.73089,333,1,299,12,592,1,100,5,100,6,135,3,127,3,74,7,74,18,45,198,44,2,85.78073089,1.2323232323232323,2.6818181818181817,7.239130434782608,1.608695652173913
106,99059.041103,395,1,339,13,736,1,258,6,258,6,270,4,254,4,176,8,177,20,45,214,44,2,99.059041103,1.4953271028037383,2.8457943925233646,3.7264150943396226,1.6603773584905661
22,90995.107552,169,2,163,15,316,1,34,6,34,6,39,3,36,4,33,8,33,21,45,228,44,2,90.99510755200001,1.0964912280701755,1.7412280701754386,7.681818181818182,1.5
88,95923.688997,371,2,325,12,680,1,179,7,179,6,174,3,162,3,125,8,124,19,45,222,44,2,95.923688997,1.3963963963963963,2.671171171171171,4.215909090909091,1.4204545454545454
72,109147.28937,255,2,245,16,486,2,144,7,144,7,126,4,120,4,115,9,115,22,45,286,44,2,109.14728937,1.2517482517482517,1.8916083916083917,3.5416666666666665,1.5972222222222223
84,96486.733396,395,2,363,13,608,1,175,6,175,6,237,3,212,3,127,8,128,18,45,222,44,2,96.48673339599999,1.3783783783783783,2.779279279279279,4.7023809523809526,1.5119047619047619
106,84082.571263,432,2,367,13,788,1,212,7,212,6,267,3,254,4,152,8,148,19,45,182,44,2,84.082571263,1.5824175824175823,3.3736263736263736,4.0754716981132075,1.4339622641509433
2,78064.614328,41,1,41,14,80,1,2,5,2,6,2,3,2,3,2,8,2,21,45,192,44,2,78.06461432799999,1.0104166666666667,1.2135416666666667,20.5,1.0
258,94526.620816,676,3,591,17,886,2,528,7,528,8,527,5,493,6,410,12,401,25,45,142,44,2,94.52662081599999,2.816901408450704,5.76056338028169,2.62015503875969,1.5891472868217054
130,93416.721578,524,2,441,17,758,2,305,7,305,7,377,4,347,5,210,9,201,24,45,172,44,2,93.416721578,1.755813953488372,4.046511627906977,4.030769230769231,1.6153846153846154
50,73276.870841,394,2,332,15,606,1,78,6,78,6,159,4,140,4,58,8,58,22,45,152,44,2,73.27687084099999,1.3289473684210527,3.5921052631578947,7.88,1.16
136,99595.1938,366,2,348,16,760,1,327,7,327,7,297,4,288,4,255,10,255,23,45,228,44,2,99.59519379999999,1.5964912280701755,2.6052631578947367,2.6911764705882355,1.875
26,78659.907804,289,1,268,12,534,1,38,6,38,6,161,3,149,3,37,8,37,19,45,170,44,2,78.659907804,1.1529411764705881,2.7,11.115384615384615,1.4230769230769231
38,111815.832949,146,2,146,16,256,1,93,7,93,6,70,3,70,4,58,9,58,22,45,300,44,2,111.815832949,1.1266666666666667,1.4866666666666666,3.8421052631578947,1.5263157894736843
72,103361.821137,257,2,246,13,574,1,159,6,159,5,143,3,139,3,116,8,117,19,45,252,44,2,103.361821137,1.2857142857142858,2.0198412698412698,3.5694444444444446,1.6111111111111112
26,84250.86939,255,2,220,16,448,2,36,6,36,6,114,4,107,4,33,8,33,21,45,196,44,2,84.25086939,1.1326530612244898,2.3010204081632653,9.807692307692308,1.2692307692307692
214,115664.335031,733,3,500,17,898,2,618,8,618,9,587,5,545,6,457,13,421,27,45,114,44,2,115.664335031,2.8771929824561404,7.4298245614035086,3.425233644859813,2.135514018691589
42,93495.292023,259,2,240,17,474,2,116,7,116,6,131,4,123,4,68,9,68,23,45,222,44,2,93.495292023,1.1891891891891893,2.1666666666666665,6.166666666666667,1.619047619047619
6,79363.631003,80,1,80,14,154,1,6,6,6,6,6,3,6,3,6,8,6,21,45,198,44,2,79.36363100300001,1.0303030303030303,1.404040404040404,13.333333333333334,1.0
52,96849.978725,201,1,196,12,488,1,149,6,149,5,151,3,149,3,111,7,111,19,45,230,44,2,96.849978725,1.2260869565217392,1.873913043478261,3.8653846153846154,2.1346153846153846
110,82028.930882,439,2,353,13,740,1,224,6,224,7,306,4,290,4,191,9,190,19,45,164,44,2,82.028930882,1.670731707317073,3.676829268292683,3.9909090909090907,1.7363636363636363
178,80532.486088,780,3,513,17,882,2,427,8,427,8,563,5,506,5,311,11,284,25,45,120,44,2,80.532486088,2.4833333333333334,7.5,4.382022471910112,1.747191011235955
134,97638.287631,438,2,414,13,720,1,302,7,302,6,269,3,252,4,221,9,223,22,45,220,44,2,97.638287631,1.6090909090909091,2.9909090909090907,3.2686567164179103,1.6492537313432836
54,87106.807057,232,1,226,12,590,1,176,6,176,5,131,3,131,3,111,7,111,20,45,206,44,2,87.106807057,1.2621359223300972,2.1262135922330097,4.296296296296297,2.0555555555555554
130,82198.980297,591,2,483,17,844,2,294,8,294,7,385,4,364,5,200,11,193,24,45,160,44,2,82.198980297,1.8125,4.69375,4.546153846153846,1.5384615384615385
44,84586.116529,396,2,369,15,606,1,56,6,56,6,116,4,105,4,48,8,48,24,45,192,44,2,84.58611652900001,1.2291666666666667,3.0625,9.0,1.0909090909090908
68,83971.151623,362,3,345,13,758,1,183,6,183,6,197,3,194,3,115,9,115,18,45,188,44,2,83.971151623,1.3617021276595744,2.925531914893617,5.323529411764706,1.6911764705882353
26,84863.314965,242,1,238,12,382,1,51,6,51,5,70,3,65,4,51,8,51,19,45,204,44,2,84.863314965,1.1274509803921569,2.1862745098039214,9.307692307692308,1.9615384615384615
54,91423.917986,374,1,333,12,572,1,123,6,123,5,189,3,183,3,97,7,98,18,45,208,44,2,91.423917986,1.2596153846153846,2.798076923076923,6.925925925925926,1.7962962962962963
92,103254.583122,396,2,354,17,600,2,252,7,252,7,258,4,253,4,198,9,191,23,45,238,44,2,103.254583122,1.3865546218487395,2.6638655462184873,4.304347826086956,2.152173913043478
22,88693.821308,205,2,197,16,346,2,51,7,51,6,78,4,74,4,48,8,48,22,45,224,44,2,88.693821308,1.0982142857142858,1.9151785714285714,9.318181818181818,2.1818181818181817
52,99621.85871,275,1,264,15,450,1,161,6,161,6,153,4,148,4,126,9,128,23,45,240,44,2,99.62185871,1.2166666666666666,2.1458333333333335,5.288461538461538,2.423076923076923
4,77816.805055,74,2,74,16,134,1,10,6,10,6,10,3,10,3,10,7,10,21,45,190,44,2,77.816805055,1.0210526315789474,1.3894736842105264,18.5,2.5
42,90409.74381,281,1,264,12,460,1,65,6,65,5,85,3,78,3,51,7,52,18,45,216,44,2,90.40974381,1.1944444444444444,2.300925925925926,6.690476190476191,1.2142857142857142
54,95733.56291,331,1,308,12,614,1,74,6,74,5,141,3,147,3,63,7,63,18,45,228,44,2,95.73356290999999,1.236842105263158,2.4517543859649122,6.12962962962963,1.1666666666666667
102,96466.127301,425,2,393,13,658,1,251,6,251,6,255,3,239,4,172,9,170,20,45,220,44,2,96.466127301,1.4636363636363636,2.9318181818181817,4.166666666666667,1.6862745098039216
96,91163.979372,398,1,374,12,784,1,250,6,250,8,224,3,218,4,170,8,168,19,45,206,44,2,91.163979372,1.4660194174757282,2.9320388349514563,4.145833333333333,1.7708333333333333
2,85282.566618,11,1,11,12,18,1,3,5,3,5,3,2,3,3,3,6,3,17,45,224,44,2,85.282566618,1.0089285714285714,1.0491071428571428,5.5,1.5
14,78587.675368,190,1,184,12,314,1,36,6,36,5,49,3,49,3,36,7,36,17,45,188,44,2,78.58767536799999,1.074468085106383,2.0106382978723403,13.571428571428571,2.5714285714285716
48,94566.932213,320,2,297,16,524,2,150,7,150,6,165,4,156,4,113,9,115,23,45,224,44,2,94.56693221299999,1.2142857142857142,2.4285714285714284,6.666666666666667,2.3541666666666665
6,85306.616978,70,1,70,12,112,1,17,6,17,4,17,3,17,3,17,6,17,18,45,220,44,2,85.30661697800001,1.0272727272727273,1.3181818181818181,11.666666666666666,2.8333333333333335
154,139881.91139,669,2,549,13,1006,1,275,8,275,8,431,4,404,6,210,11,208,24,50,190,49,2,139.88191139,1.8105263157894738,4.521052631578947,4.3441558441558445,1.3636363636363635
102,164814.561303,506,3,456,13,772,1,285,6,285,7,322,4,312,4,208,9,206,20,50,248,49,2,164.814561303,1.4112903225806452,3.0403225806451615,4.96078431372549,2.0392156862745097
18,137206.844507,279,2,270,13,478,1,22,6,22,6,51,3,50,3,22,7,22,18,50,230,49,2,137.206844507,1.0782608695652174,2.2130434782608694,15.5,1.2222222222222223
14,160835.481585,66,2,66,16,152,2,40,7,40,6,36,4,36,4,20,8,20,22,50,296,49,2,160.835481585,1.0472972972972974,1.222972972972973,4.714285714285714,1.4285714285714286
163,175291.176974,555,3,498,17,924,2,375,7,375,7,389,4,378,5,284,11,279,24,50,260,49,2,175.291176974,1.626923076923077,3.1346153846153846,3.4049079754601226,1.7423312883435582
48,160731.30496,335,3,322,17,564,2,151,7,151,7,201,4,190,5,98,9,99,23,50,260,49,2,160.73130496000002,1.1846153846153846,2.2884615384615383,6.979166666666667,2.0416666666666665
46,165886.834601,218,2,198,16,534,2,85,7,85,6,78,4,76,4,73,8,71,22,50,272,49,2,165.886834601,1.1691176470588236,1.8014705882352942,4.739130434782608,1.5869565217391304
134,150244.290918,640,2,568,13,996,1,315,7,315,7,426,5,392,4,236,9,227,21,50,212,49,2,150.24429091800002,1.6320754716981132,4.018867924528302,4.776119402985074,1.7611940298507462
46,159622.286835,281,2,271,13,524,1,125,6,125,6,142,3,141,4,99,8,99,20,50,266,49,2,159.622286835,1.1729323308270676,2.056390977443609,6.108695652173913,2.152173913043478
52,150955.435891,306,2,296,13,700,1,84,6,84,6,171,3,169,4,59,7,58,19,50,246,49,2,150.955435891,1.2113821138211383,2.2439024390243905,5.884615384615385,1.1346153846153846
226,194099.076241,618,2,548,13,1046,1,479,7,479,7,428,5,407,4,354,10,347,22,50,248,49,2,194.099076241,1.9112903225806452,3.4919354838709675,2.734513274336283,1.5663716814159292
70,168936.724147,253,1,247,13,706,1,176,5,176,5,174,3,174,3,103,8,103,18,50,278,49,2,168.936724147,1.2517985611510791,1.910071942446043,3.6142857142857143,1.4714285714285715
18,148242.806149,231,2,216,16,416,2,42,6,42,6,80,4,75,4,40,8,40,22,50,246,49,2,148.24280614900002,1.0731707317073171,1.9390243902439024,12.833333333333334,2.2222222222222223
217,169829.9886,862,4,615,18,1086,2,450,8,450,9,665,6,605,6,370,13,356,29,50,162,49,2,169.8299886,2.3395061728395063,6.320987654320987,3.9723502304147464,1.705069124423963
0,139250.384387,0,2,0,15,0,1,0,7,0,5,0,3,0,3,0,7,0,21,50,246,49,2,139.250384387,1.0,1.0,,
32,141033.150856,330,2,275,16,526,1,72,7,72,7,120,4,104,4,51,9,51,22,50,226,49,2,141.033150856,1.1415929203539823,2.4601769911504423,10.3125,1.59375
20,174812.130695,145,2,139,12,224,1,77,6,77,5,55,3,54,3,53,8,52,19,50,314,49,2,174.812130695,1.0636942675159236,1.4617834394904459,7.25,2.65
54,166249.436084,310,2,289,17,526,2,187,9,187,7,131,4,124,4,105,9,104,23,50,278,49,2,166.249436084,1.1942446043165467,2.115107913669065,5.7407407407407405,1.9444444444444444
110,159532.212968,458,2,382,13,844,1,222,8,222,6,292,5,277,4,155,9,151,20,50,240,49,2,159.532212968,1.4583333333333333,2.908333333333333,4.163636363636364,1.4090909090909092
42,131745.95995,400,2,363,17,614,2,82,7,82,7,142,5,130,5,65,9,65,24,50,204,49,2,131.74595994999999,1.2058823529411764,2.9607843137254903,9.523809523809524,1.5476190476190477
82,202509.48734,262,2,257,16,534,2,175,8,175,7,137,4,136,4,117,10,117,24,50,368,49,2,202.50948734,1.2228260869565217,1.7119565217391304,3.1951219512195124,1.4268292682926829
172,154369.846193,674,2,586,13,1004,1,367,6,367,7,421,4,405,6,268,9,267,20,50,212,49,2,154.369846193,1.8113207547169812,4.179245283018868,3.9186046511627906,1.558139534883721
248,150294.910249,831,2,675,13,1082,2,559,8,559,8,695,4,654,5,430,11,420,21,50,166,49,2,150.294910249,2.4939759036144578,6.006024096385542,3.350806451612903,1.7338709677419355
0,157355.74498,0,2,0,15,0,1,0,6,0,6,0,3,0,3,0,8,0,21,50,290,49,2,157.35574498,1.0,1.0,,
122,133969.191129,656,2,585,12,1038,1,255,7,255,8,396,5,380,5,210,11,202,25,50,182,49,2,133.96919112900002,1.6703296703296704,4.604395604395604,5.377049180327869,1.721311475409836
273,197167.711386,743,2,624,13,1086,1,573,7,573,7,606,4,572,6,439,10,428,22,50,178,49,2,197.167711386,2.533707865168539,5.174157303370786,2.7216117216117217,1.6080586080586081
106,141500.032074,509,2,438,12,922,1,247,6,247,6,308,3,298,4,190,9,184,21,50,200,49,2,141.500032074,1.53,3.545,4.80188679245283,1.7924528301886793
82,181594.22339,299,1,298,12,560,1,223,6,223,6,195,3,189,3,161,9,161,21,50,318,49,2,181.59422339,1.2578616352201257,1.940251572327044,3.6463414634146343,1.9634146341463414
42,141843.308967,310,2,301,13,566,1,83,6,83,6,79,4,75,3,61,7,61,20,50,226,49,2,141.84330896699998,1.1858407079646018,2.3716814159292037,7.380952380952381,1.4523809523809523
32,132295.412346,270,2,263,17,576,2,138,8,138,7,179,4,179,4,96,9,96,22,50,208,49,2,132.295412346,1.1538461538461537,2.298076923076923,8.4375,3.0
166,139341.657496,751,2,626,13,1076,1,289,8,289,7,486,5,466,6,229,10,223,21,50,180,49,2,139.341657496,1.9222222222222223,5.1722222222222225,4.524096385542169,1.3795180722891567
64,171446.032118,244,2,242,16,536,1,161,6,161,6,146,4,144,3,117,8,117,22,50,302,49,2,171.446032118,1.2119205298013245,1.8079470198675496,3.8125,1.828125
152,154770.343717,539,2,467,13,910,1,288,6,288,7,364,5,340,5,221,9,206,20,50,218,49,2,154.770343717,1.6972477064220184,3.4724770642201834,3.5460526315789473,1.4539473684210527
144,151714.607964,539,2,487,13,982,1,280,6,280,6,312,4,304,4,195,9,191,20,50,220,49,2,151.71460796399998,1.6545454545454545,3.45,3.7430555555555554,1.3541666666666667
210,142783.5238,763,2,669,13,1054,1,438,7,438,7,538,5,512,5,312,10,314,24,50,166,49,2,142.78352379999998,2.2650602409638556,5.596385542168675,3.6333333333333333,1.4857142857142858
30,159288.286673,224,2,216,17,396,2,97,9,97,7,120,4,115,4,64,9,63,23,50,272,49,2,159.288286673,1.1102941176470589,1.8235294117647058,7.466666666666667,2.1333333333333333
16,125463.763381,218,2,214,13,382,1,28,6,28,5,37,3,35,3,26,7,26,18,50,202,49,2,125.46376338099999,1.0792079207920793,2.0792079207920793,13.625,1.625
118,147717.392947,631,2,542,17,968,2,250,7,250,8,316,5,285,6,170,10,165,24,50,218,49,2,147.71739294699998,1.5412844036697249,3.8944954128440368,5.3474576271186445,1.4406779661016949
204,150682.049142,869,2,649,14,1106,2,419,9,419,8,605,5,558,6,321,13,309,27,50,156,49,2,150.682049142,2.3076923076923075,6.57051282051282,4.259803921568627,1.5735294117647058
106,140806.828182,583,2,494,13,852,1,183,7,183,8,315,4,299,5,153,11,150,24,50,204,49,2,140.806828182,1.5196078431372548,3.857843137254902,5.5,1.4433962264150944
146,128248.863236,615,3,544,17,1076,2,276,9,276,8,449,5,435,5,223,11,221,26,50,170,49,2,128.248863236,1.8588235294117648,4.617647058823529,4.212328767123288,1.5273972602739727
168,143277.750294,655,2,551,13,1026,1,326,10,326,7,441,4,418,4,255,10,260,21,50,182,49,2,143.277750294,1.9230769230769231,4.5989010989010985,3.8988095238095237,1.5178571428571428
136,140233.906731,535,2,432,17,1034,2,301,8,301,7,335,5,313,5,239,10,234,23,50,200,49,2,140.233906731,1.68,3.675,3.9338235294117645,1.7573529411764706
68,181966.363965,331,2,315,16,612,2,228,8,228,7,158,4,151,4,141,9,136,23,50,312,49,2,181.966363965,1.2179487179487178,2.0608974358974357,4.867647058823529,2.073529411764706
266,138575.496645,836,2,658,13,1088,1,618,8,618,8,606,4,578,5,435,10,431,21,50,164,49,2,138.57549664500002,2.6219512195121952,6.097560975609756,3.142857142857143,1.6353383458646618
48,158246.596766,228,2,227,13,486,1,128,6,128,6,98,3,98,4,86,7,86,17,50,274,49,2,158.246596766,1.1751824817518248,1.832116788321168,4.75,1.7916666666666667
36,141511.361296,256,1,250,12,470,1,136,6,136,5,113,3,113,3,101,8,103,18,50,232,49,2,141.511361296,1.1551724137931034,2.103448275862069,7.111111111111111,2.8055555555555554
250,154867.074385,876,2,659,13,1068,1,556,7,556,9,651,4,602,5,414,11,379,21,50,168,49,2,154.86707438500002,2.488095238095238,6.214285714285714,3.504,1.656
128,143052.701981,660,2,546,16,1054,1,235,8,235,8,424,5,392,5,160,10,161,25,50,188,49,2,143.05270198099998,1.6808510638297873,4.51063829787234,5.15625,1.25
124,148092.607385,558,3,482,17,1016,2,253,8,253,8,300,4,276,5,177,10,180,25,50,222,49,2,148.092607385,1.5585585585585586,3.5135135135135136,4.5,1.4274193548387097
20,183588.51383,278,2,268,13,504,1,21,6,21,5,38,3,32,3,20,7,20,18,55,202,54,2,183.58851383,1.099009900990099,2.376237623762376,13.9,1.0
20,225438.856749,245,2,234,13,450,1,42,6,42,6,77,4,74,4,37,7,37,18,55,266,54,2,225.438856749,1.0751879699248121,1.9210526315789473,12.25,1.85
2,215801.008751,45,1,45,12,80,1,6,5,6,5,8,3,8,3,6,7,6,17,55,262,54,2,215.80100875099998,1.0076335877862594,1.1717557251908397,22.5,3.0
176,231696.088733,802,2,636,13,1270,1,363,7,363,8,484,4,437,5,253,9,245,22,55,216,54,2,231.696088733,1.8148148148148149,4.712962962962963,4.556818181818182,1.4375
12,212862.714462,129,2,128,13,270,1,31,6,31,6,32,3,32,3,30,7,30,18,55,246,54,2,212.862714462,1.048780487804878,1.524390243902439,10.75,2.5
26,236737.91072,209,2,208,13,510,1,95,6,95,6,73,4,73,3,74,7,74,19,55,280,54,2,236.73791072,1.0928571428571427,1.7464285714285714,8.038461538461538,2.8461538461538463
206,242176.586475,832,2,670,14,1250,2,460,8,460,8,575,5,545,6,334,11,342,26,55,232,54,2,242.176586475,1.8879310344827587,4.586206896551724,4.038834951456311,1.6213592233009708
160,219224.685672,834,2,675,13,1282,1,311,7,311,8,402,5,359,5,201,9,202,21,55,216,54,2,219.224685672,1.7407407407407407,4.861111111111111,5.2125,1.25625
128,247456.886796,563,2,513,13,1066,1,290,7,290,7,319,4,326,4,200,10,198,21,55,266,54,2,247.456886796,1.481203007518797,3.1165413533834587,4.3984375,1.5625
20,208593.331768,245,1,241,13,452,1,47,6,47,6,93,3,89,3,44,8,44,18,55,238,54,2,208.593331768,1.084033613445378,2.0294117647058822,12.25,2.2
26,231710.475203,318,2,293,17,606,2,28,7,28,6,98,4,93,4,28,9,28,22,55,270,54,2,231.71047520300002,1.0962962962962963,2.1777777777777776,12.23076923076923,1.0769230769230769
12,214083.872209,166,2,165,16,304,2,17,7,17,7,22,4,21,4,17,8,17,23,55,254,54,2,214.083872209,1.047244094488189,1.6535433070866141,13.833333333333334,1.4166666666666667
263,240197.264255,913,2,674,14,1304,1,506,7,506,9,649,5,613,5,399,10,392,22,55,202,54,2,240.197264255,2.301980198019802,5.51980198019802,3.4714828897338403,1.5171102661596958
42,209145.368968,472,2,434,13,952,1,87,6,87,6,177,3,161,5,52,9,52,19,55,224,54,2,209.14536896799999,1.1875,3.107142857142857,11.238095238095237,1.2380952380952381
182,203524.11397,767,3,704,14,1394,1,388,8,388,8,547,4,525,5,275,11,286,21,55,188,54,2,203.52411397,1.9680851063829787,5.079787234042553,4.214285714285714,1.510989010989011
80,254166.282477,433,3,413,17,850,2,201,8,201,7,293,4,288,5,163,10,163,24,55,292,54,2,254.166282477,1.273972602739726,2.482876712328767,5.4125,2.0375
164,214946.836871,770,3,666,17,1302,2,348,10,348,9,467,6,460,6,242,13,244,24,55,204,54,2,214.94683687100002,1.803921568627451,4.7745098039215685,4.695121951219512,1.475609756097561
128,272853.006313,545,3,477,17,1002,2,256,7,256,7,259,5,249,5,170,11,169,24,55,298,54,2,272.853006313,1.429530201342282,2.8288590604026846,4.2578125,1.328125
18,253845.985682,122,2,121,16,216,2,59,6,59,6,42,4,42,4,34,8,34,22,55,318,54,2,253.845985682,1.0566037735849056,1.3836477987421383,6.777777777777778,1.8888888888888888
72,227882.842048,449,3,419,17,878,2,169,9,169,8,253,4,244,5,137,11,136,24,55,228,54,2,227.882842048,1.3157894736842106,2.969298245614035,6.236111111111111,1.9027777777777777
38,251560.293084,298,2,291,15,496,2,143,7,143,7,126,4,123,4,103,9,103,22,55,300,54,2,251.560293084,1.1266666666666667,1.9933333333333334,7.842105263157895,2.710526315789474
20,207348.628166,286,2,280,16,484,2,42,7,42,7,60,4,56,4,39,8,39,22,55,232,54,2,207.348628166,1.0862068965517242,2.2327586206896552,14.3,1.95
2,277489.520432,21,2,21,12,26,1,9,6,9,5,10,3,10,3,9,7,9,17,55,362,54,2,277.489520432,1.0055248618784531,1.058011049723757,10.5,4.5
94,267343.300885,396,2,368,13,854,1,198,7,198,6,175,3,167,4,129,9,128,20,55,312,54,2,267.34330088499996,1.3012820512820513,2.269230769230769,4.212765957446808,1.372340425531915
26,234787.691597,265,2,253,17,506,2,44,9,44,7,85,4,84,4,41,9,41,20,55,276,54,2,234.787691597,1.0942028985507246,1.960144927536232,10.192307692307692,1.5769230769230769
168,246416.275045,718,3,600,17,1176,2,399,8,399,9,535,5,513,5,288,11,299,25,55,222,54,2,246.416275045,1.7567567567567568,4.2342342342342345,4.273809523809524,1.7142857142857142
26,275031.710673,207,2,207,13,382,1,55,6,55,6,47,3,47,3,36,8,36,18,55,338,54,2,275.031710673,1.0769230769230769,1.6124260355029585,7.961538461538462,1.3846153846153846
281,279214.364183,944,3,789,14,1310,1,591,9,591,7,642,4,618,5,454,11,461,22,55,222,54,2,279.214364183,2.265765765765766,5.252252252252252,3.3594306049822062,1.6156583629893237
48,221825.585316,488,2,475,13,860,1,99,6,99,6,202,4,193,4,83,8,83,19,55,246,54,2,221.825585316,1.1951219512195121,2.983739837398374,10.166666666666666,1.7291666666666667
2,246040.741321,50,2,50,17,98,1,2,7,2,7,2,4,2,3,2,8,2,22,55,312,54,2,246.040741321,1.0064102564102564,1.1602564102564104,25.0,1.0
152,227036.707582,684,2,607,14,1250,2,328,7,328,7,457,4,429,5,244,9,239,21,55,232,54,2,227.036707582,1.6551724137931034,3.9482758620689653,4.5,1.605263157894737
20,294214.468742,166,2,165,13,292,1,60,6,60,6,35,3,35,3,32,8,32,21,55,378,54,2,294.214468742,1.052910052910053,1.439153439153439,8.3,1.6
38,193126.771835,306,2,279,13,574,2,65,6,65,6,106,3,99,5,61,8,57,19,55,210,54,2,193.126771835,1.180952380952381,2.4571428571428573,8.052631578947368,1.605263157894737
56,331206.116184,279,3,260,17,588,2,229,9,229,8,155,4,155,5,149,10,149,24,55,400,54,2,331.206116184,1.14,1.6975,4.982142857142857,2.6607142857142856
10,245971.535876,157,2,154,16,286,2,59,7,59,6,53,4,53,4,48,8,48,23,55,304,54,2,245.97153587600002,1.0328947368421053,1.5164473684210527,15.7,4.8
20,345380.708285,126,1,126,12,240,1,71,6,71,5,64,3,64,3,48,7,48,18,55,456,54,2,345.380708285,1.043859649122807,1.2763157894736843,6.3,2.4
6,194128.971287,94,2,93,13,236,1,6,6,6,5,36,3,36,4,6,8,6,22,55,222,54,2,194.12897128699998,1.027027027027027,1.4234234234234233,15.666666666666666,1.0
52,226654.301158,491,2,458,13,922,1,90,7,90,6,252,3,246,5,74,9,73,19,55,254,54,2,226.65430115799998,1.204724409448819,2.9330708661417324,9.442307692307692,1.4230769230769231
174,249375.662549,760,3,664,14,1254,1,406,7,406,8,464,4,437,5,275,9,268,22,55,252,54,2,249.375662549,1.6904761904761905,4.015873015873016,4.367816091954023,1.5804597701149425
114,238355.891438,549,2,490,13,1086,1,188,7,188,7,260,4,258,5,139,9,140,20,55,254,54,2,238.355891438,1.4488188976377954,3.161417322834646,4.815789473684211,1.219298245614035
46,207354.067087,465,2,437,16,796,2,72,7,72,7,122,4,105,4,70,9,70,23,55,228,54,2,207.354067087,1.2017543859649122,3.039473684210526,10.108695652173912,1.5217391304347827
14,218645.348554,208,2,202,12,408,1,24,7,24,6,64,3,63,4,24,7,24,19,55,258,54,2,218.645348554,1.054263565891473,1.806201550387597,14.857142857142858,1.7142857142857142
24,237149.759977,249,2,247,16,456,2,63,7,63,6,92,4,91,4,59,9,59,22,55,280,54,2,237.149759977,1.0857142857142856,1.8892857142857142,10.375,2.4583333333333335
138,230694.712382,760,2,645,16,1180,2,241,7,241,8,522,5,511,6,182,11,187,27,55,228,54,2,230.694712382,1.605263157894737,4.333333333333333,5.507246376811594,1.318840579710145
148,231263.365443,711,3,653,17,1212,2,321,8,321,8,429,5,412,5,245,12,240,25,55,230,54,2,231.263365443,1.6434782608695653,4.091304347826087,4.804054054054054,1.6554054054054055
84,214443.930417,569,2,490,13,920,1,126,6,126,9,264,4,278,4,102,8,102,19,55,214,54,2,214.443930417,1.3925233644859814,3.6588785046728973,6.773809523809524,1.2142857142857142
20,243246.404377,147,2,147,13,286,1,106,6,106,6,47,3,47,3,47,8,47,18,55,300,54,2,243.246404377,1.0666666666666667,1.49,7.35,2.35
232,238334.277595,964,3,764,14,1338,1,569,9,569,8,749,5,699,5,435,12,436,24,55,190,54,2,238.334277595,2.221052631578947,6.073684210526316,4.155172413793103,1.875
6,225805.967034,133,2,131,13,234,1,14,6,14,5,19,3,17,3,14,7,14,17,55,274,54,2,225.805967034,1.0218978102189782,1.4854014598540146,22.166666666666668,2.3333333333333335
52,213293.287368,400,2,350,16,828,2,198,8,198,8,169,4,157,6,118,10,114,23,55,236,54,2,213.293287368,1.2203389830508475,2.694915254237288,7.6923076923076925,2.269230769230769
126,326211.578372,851,2,766,16,1498,2,276,8,276,8,439,6,427,6,157,11,160,25,60,230,59,2,326.211578372,1.5478260869565217,4.7,6.753968253968254,1.246031746031746
56,354234.47956,456,2,443,13,880,1,194,7,194,6,189,4,182,4,117,9,117,20,60,286,59,2,354.23447956,1.1958041958041958,2.5944055944055946,8.142857142857142,2.0892857142857144
114,354274.077193,699,3,616,18,1248,2,233,8,233,8,392,5,374,5,165,11,158,25,60,266,59,2,354.274077193,1.4285714285714286,3.6278195488721803,6.131578947368421,1.4473684210526316
204,381590.296803,965,2,813,14,1564,1,494,8,494,9,572,5,532,5,357,12,348,22,60,278,59,2,381.590296803,1.7338129496402879,4.471223021582734,4.730392156862745,1.75
16,322017.696673,287,2,279,13,500,1,25,6,25,6,45,3,41,4,25,8,25,19,60,266,59,2,322.017696673,1.0601503759398496,2.0789473684210527,17.9375,1.5625
268,355188.447199,995,2,842,13,1638,2,605,7,605,10,713,5,672,7,449,11,432,23,60,232,59,2,355.188447199,2.1551724137931036,5.288793103448276,3.712686567164179,1.6753731343283582
194,429509.480658,771,3,635,18,1424,2,367,8,367,9,450,6,425,6,272,13,268,25,60,300,59,2,429.509480658,1.6466666666666667,3.57,3.9742268041237114,1.402061855670103
168,339804.169403,858,3,719,18,1442,2,395,9,395,9,517,5,487,8,263,13,252,28,60,230,59,2,339.804169403,1.7304347826086957,4.730434782608696,5.107142857142857,1.5654761904761905
10,330057.940877,274,2,265,13,468,1,31,6,31,6,50,4,45,4,28,9,28,20,60,278,59,2,330.05794087699996,1.0359712230215827,1.985611510791367,27.4,2.8
36,313188.549935,418,3,403,13,706,1,50,6,50,7,94,3,86,4,50,9,50,19,60,256,59,2,313.188549935,1.140625,2.6328125,11.61111111111111,1.3888888888888888
190,326979.455079,928,2,783,14,1624,1,424,9,424,8,662,5,635,5,305,11,311,22,60,218,59,2,326.979455079,1.871559633027523,5.256880733944954,4.88421052631579,1.605263157894737
156,423594.61785,700,2,625,13,1286,2,360,8,360,8,430,4,414,6,285,10,287,21,60,320,59,2,423.59461784999996,1.4875,3.1875,4.487179487179487,1.8269230769230769
12,315478.06086,236,3,233,16,424,2,24,8,24,7,27,4,24,4,18,9,18,23,60,262,59,2,315.47806086,1.0458015267175573,1.900763358778626,19.666666666666668,1.5
156,361833.19838,913,3,773,16,1464,2,372,9,372,9,589,5,554,6,296,13,297,29,60,236,59,2,361.83319838,1.6610169491525424,4.86864406779661,5.852564102564102,1.8974358974358974
214,366293.505688,845,3,756,14,1534,2,469,8,469,9,528,5,504,5,345,10,337,22,60,260,59,2,366.293505688,1.823076923076923,4.25,3.9485981308411215,1.6121495327102804
48,402517.200666,336,2,330,16,672,2,201,7,201,7,130,4,128,4,101,10,99,25,60,344,59,2,402.517200666,1.1395348837209303,1.9767441860465116,7.0,2.1041666666666665
122,369346.996569,662,2,603,13,1478,1,363,7,363,9,388,4,379,5,275,11,274,21,60,280,59,2,369.346996569,1.4357142857142857,3.3642857142857143,5.426229508196721,2.2540983606557377
90,413916.523484,623,2,557,14,1116,2,203,7,203,7,239,4,223,4,127,9,127,19,60,330,59,2,413.916523484,1.2727272727272727,2.8878787878787877,6.9222222222222225,1.4111111111111112
16,309039.591814,258,1,251,13,470,1,17,6,17,6,31,3,29,3,17,8,17,18,60,254,59,2,309.039591814,1.062992125984252,2.015748031496063,16.125,1.0625
0,376984.711564,0,2,0,12,0,1,0,6,0,5,0,3,0,3,0,7,0,18,60,336,59,2,376.984711564,1.0,1.0,,
188,358863.02583,978,2,822,13,1538,1,421,8,421,8,685,5,652,5,286,11,283,22,60,244,59,2,358.86302583,1.7704918032786885,5.008196721311475,5.202127659574468,1.5212765957446808
184,399700.788171,896,2,775,14,1376,1,444,8,444,9,546,5,504,7,338,12,333,24,60,284,59,2,399.700788171,1.647887323943662,4.154929577464789,4.869565217391305,1.8369565217391304
30,404355.79272,284,2,277,13,490,1,83,6,83,7,65,4,64,4,54,10,55,23,60,354,59,2,404.35579272,1.0847457627118644,1.8022598870056497,9.466666666666667,1.8
44,410981.149655,316,3,309,18,644,2,119,8,119,7,121,4,121,4,100,10,98,24,60,352,59,2,410.981149655,1.125,1.8977272727272727,7.181818181818182,2.272727272727273
150,410881.541178,730,2,680,14,1352,2,443,9,443,7,437,4,410,6,307,11,307,22,60,322,59,2,410.88154117799996,1.4658385093167703,3.267080745341615,4.866666666666666,2.046666666666667
144,313652.689443,913,2,774,14,1448,1,283,9,283,9,553,5,565,5,216,15,214,29,60,210,59,2,313.652689443,1.6857142857142857,5.347619047619047,6.340277777777778,1.5
30,359904.527728,462,2,419,17,786,2,44,7,44,8,89,5,78,5,38,9,38,22,60,294,59,2,359.904527728,1.1020408163265305,2.5714285714285716,15.4,1.2666666666666666
140,370097.211399,682,2,632,13,1394,1,299,8,299,9,390,4,383,4,211,10,206,22,60,268,59,2,370.097211399,1.5223880597014925,3.544776119402985,4.871428571428571,1.5071428571428571
200,343672.936301,1045,2,843,14,1636,2,466,8,466,9,625,5,585,8,363,12,348,23,60,228,59,2,343.672936301,1.8771929824561404,5.583333333333333,5.225,1.815
168,455194.919193,520,3,503,17,1280,2,373,9,373,8,330,5,327,5,292,12,290,25,60,360,59,2,455.19491919300003,1.4666666666666666,2.4444444444444446,3.0952380952380953,1.7380952380952381
116,372299.427924,648,2,615,13,1328,1,333,8,333,7,336,5,329,6,247,10,248,21,60,282,59,2,372.29942792400004,1.4113475177304964,3.297872340425532,5.586206896551724,2.1293103448275863
42,339109.490337,342,2,325,16,668,2,121,7,121,7,78,5,76,5,49,10,47,24,60,280,59,2,339.109490337,1.15,2.2214285714285715,8.142857142857142,1.1666666666666667
134,395940.860629,733,3,674,13,1350,2,353,8,353,7,407,4,380,5,252,10,250,21,60,308,59,2,395.940860629,1.4350649350649352,3.3798701298701297,5.470149253731344,1.8805970149253732
4,332585.442779,112,2,111,14,208,1,8,7,8,6,13,4,13,4,8,8,8,22,60,286,59,2,332.58544277899995,1.013986013986014,1.3916083916083917,28.0,2.0
80,344964.99395,613,2,541,13,1152,1,195,7,195,7,318,4,295,6,126,9,126,20,60,252,59,2,344.96499394999995,1.3174603174603174,3.4325396825396823,7.6625,1.575
226,429994.81916,883,2,765,13,1434,1,510,8,510,9,542,5,525,6,381,14,391,23,60,320,59,2,429.99481916,1.70625,3.759375,3.9070796460176993,1.6858407079646018
186,363849.946054,979,2,743,14,1504,1,342,7,342,10,634,5,575,6,291,11,291,22,60,236,59,2,363.849946054,1.7881355932203389,5.148305084745763,5.263440860215054,1.564516129032258
64,328517.248295,546,3,448,14,1064,1,144,6,144,7,307,4,295,5,112,9,112,21,60,246,59,2,328.517248295,1.2601626016260163,3.2195121951219514,8.53125,1.75
240,358653.390384,994,3,885,18,1550,2,509,9,509,9,642,5,621,6,347,12,336,26,60,246,59,2,358.65339038400003,1.975609756097561,5.040650406504065,4.141666666666667,1.4458333333333333
30,308762.497107,458,2,418,14,734,1,61,7,61,7,154,4,143,4,57,8,56,20,60,246,59,2,308.762497107,1.1219512195121952,2.861788617886179,15.266666666666667,1.9
70,323417.643238,590,2,533,14,1244,1,165,7,165,7,216,4,208,4,145,9,145,21,60,248,59,2,323.417643238,1.282258064516129,3.379032258064516,8.428571428571429,2.0714285714285716
186,361736.64422,723,3,616,18,1546,2,388,9,388,10,443,5,425,6,287,12,289,31,60,258,59,2,361.73664422,1.7209302325581395,3.802325581395349,3.8870967741935485,1.543010752688172
34,330589.310884,398,2,376,14,648,1,69,7,69,7,168,4,164,5,58,8,58,22,60,270,59,2,330.589310884,1.125925925925926,2.474074074074074,11.705882352941176,1.7058823529411764
354,423764.242589,1174,3,928,15,1560,2,798,10,798,11,947,7,905,11,625,17,607,32,60,186,59,2,423.764242589,2.903225806451613,7.311827956989247,3.3163841807909606,1.765536723163842
174,342663.637365,1007,2,873,14,1600,1,466,8,466,8,635,5,606,6,334,11,326,24,60,238,59,2,342.663637365,1.73109243697479,5.23109243697479,5.787356321839081,1.9195402298850575
16,489990.908176,100,2,100,13,168,1,83,6,83,6,63,3,63,4,58,8,58,19,60,452,59,2,489.990908176,1.0353982300884956,1.2212389380530972,6.25,3.625
60,316718.058213,750,2,635,13,1158,1,102,7,102,7,306,5,273,4,83,9,81,20,60,230,59,2,316.718058213,1.2608695652173914,4.260869565217392,12.5,1.3833333333333333
44,377980.364625,271,2,242,13,742,1,102,7,102,7,120,3,119,4,57,9,58,19,60,314,59,2,377.980364625,1.1401273885350318,1.8630573248407643,6.159090909090909,1.2954545454545454
238,360401.979959,1081,2,851,14,1622,2,581,9,581,8,749,5,715,6,429,12,428,22,60,236,59,2,360.401979959,2.0084745762711864,5.580508474576271,4.542016806722689,1.8025210084033614
84,417327.871996,535,2,483,13,1008,1,147,7,147,7,229,5,214,4,106,10,106,21,60,342,59,2,417.327871996,1.2456140350877194,2.564327485380117,6.369047619047619,1.2619047619047619
26,455669.685484,441,1,419,15,878,1,118,6,118,5,148,3,143,3,65,6,66,17,65,262,64,2,455.669685484,1.099236641221374,2.683206106870229,16.96153846153846,2.5
34,550638.315072,313,2,310,16,704,1,84,6,84,5,97,3,96,3,47,7,47,21,65,344,64,2,550.6383150720001,1.0988372093023255,1.9098837209302326,9.205882352941176,1.3823529411764706
196,579165.637937,754,2,705,14,1854,1,492,5,492,5,496,2,489,3,344,6,341,18,65,302,64,2,579.165637937,1.6490066225165563,3.4966887417218544,3.8469387755102042,1.7551020408163265
142,644603.379445,731,2,667,14,1428,1,422,6,422,4,358,2,347,3,258,6,261,18,65,362,64,2,644.603379445,1.3922651933701657,3.0193370165745854,5.147887323943662,1.8169014084507042
34,671801.061865,313,2,282,13,516,1,168,5,168,4,120,2,120,3,94,6,91,18,65,422,64,2,671.8010618650001,1.080568720379147,1.7417061611374407,9.205882352941176,2.764705882352941
192,564978.948252,1106,2,928,17,1784,1,395,7,395,6,707,3,650,4,296,8,287,21,65,278,64,2,564.978948252,1.6906474820143884,4.9784172661870505,5.760416666666667,1.5416666666666667
12,535926.379556,208,2,206,13,362,1,29,6,29,5,40,3,37,3,28,6,28,17,65,334,64,2,535.926379556,1.035928143712575,1.622754491017964,17.333333333333332,2.3333333333333335
140,521174.979393,793,1,701,14,1524,1,283,5,283,4,453,2,454,3,216,6,216,18,65,274,64,2,521.1749793930001,1.510948905109489,3.894160583941606,5.664285714285715,1.542857142857143
212,502732.055187,1117,2,988,15,1912,1,423,6,423,5,656,3,618,3,317,6,313,18,65,246,64,2,502.732055187,1.8617886178861789,5.540650406504065,5.268867924528302,1.4952830188679245
4,563538.237966,123,2,121,16,226,1,12,6,12,5,15,3,15,3,12,7,12,20,65,364,64,2,563.538237966,1.010989010989011,1.3379120879120878,30.75,3.0
22,545777.425498,271,1,268,16,522,1,196,5,196,4,72,2,71,2,65,5,65,17,65,338,64,2,545.777425498,1.0650887573964498,1.801775147928994,12.318181818181818,2.9545454545454546
314,596763.730859,1260,1,1051,14,1922,1,704,5,704,5,897,3,853,3,531,6,509,18,65,274,64,2,596.763730859,2.145985401459854,5.598540145985401,4.012738853503185,1.6910828025477707
80,481765.400665,701,2,631,13,1414,1,208,5,208,4,240,3,220,3,123,6,124,17,65,272,64,2,481.765400665,1.2941176470588236,3.577205882352941,8.7625,1.5375
92,446494.027514,899,2,770,14,1468,1,162,5,162,4,490,2,455,3,127,6,129,17,65,230,64,2,446.49402751400004,1.4,4.908695652173913,9.771739130434783,1.3804347826086956
0,402036.057561,0,2,0,12,0,1,0,5,0,4,0,2,0,2,0,5,0,17,65,244,64,2,402.036057561,1.0,1.0,,
310,483404.331521,1507,2,1198,15,1926,1,578,5,578,5,1164,3,1073,3,481,6,470,18,65,188,64,2,483.404331521,2.648936170212766,9.01595744680851,4.861290322580645,1.5516129032258064
2,425675.399852,62,2,62,16,122,1,2,6,2,5,2,3,2,3,2,6,2,19,65,260,64,2,425.675399852,1.0076923076923077,1.2384615384615385,31.0,1.0
34,514747.1302,276,1,273,16,612,1,111,6,111,5,59,3,59,3,51,7,51,20,65,318,64,2,514.7471302,1.1069182389937107,1.8679245283018868,8.117647058823529,1.5
212,548117.249527,1008,1,902,14,1806,1,511,6,511,5,640,3,599,3,328,6,323,18,65,280,64,2,548.117249527,1.7571428571428571,4.6,4.754716981132075,1.5471698113207548
74,630583.537713,563,2,535,14,1092,1,180,6,180,5,193,3,187,3,133,6,133,17,65,370,64,2,630.5835377129999,1.2,2.5216216216216214,7.608108108108108,1.7972972972972974
22,607971.315223,251,1,249,13,442,1,134,6,134,5,84,3,81,3,64,7,64,17,65,382,64,2,607.971315223,1.057591623036649,1.6570680628272252,11.409090909090908,2.909090909090909
362,523262.463491,1519,1,1031,14,1922,1,1200,6,1200,5,1228,3,1134,3,877,7,836,23,65,180,64,2,523.262463491,3.011111111111111,9.438888888888888,4.196132596685083,2.4226519337016574
12,520260.63807,278,2,267,13,472,1,35,6,35,5,55,2,50,2,35,6,35,17,65,322,64,2,520.26063807,1.0372670807453417,1.8633540372670807,23.166666666666668,2.9166666666666665
256,542880.208134,1119,2,927,17,1912,1,504,6,504,5,726,3,682,3,369,6,362,18,65,264,64,2,542.880208134,1.9696969696969697,5.238636363636363,4.37109375,1.44140625
66,714624.179978,327,2,325,13,778,1,184,5,184,5,128,2,128,2,102,6,102,17,65,446,64,2,714.624179978,1.147982062780269,1.7331838565022422,4.954545454545454,1.5454545454545454
16,517694.142731,264,2,263,16,538,1,98,7,98,5,94,3,92,3,51,7,51,20,65,320,64,2,517.694142731,1.05,1.825,16.5,3.1875
84,633896.738164,458,1,445,16,1076,1,243,7,243,5,208,3,204,3,155,7,153,21,65,378,64,2,633.896738164,1.2222222222222223,2.2116402116402116,5.4523809523809526,1.8452380952380953
56,644966.932984,366,2,365,17,778,1,222,6,222,5,119,3,119,3,108,7,108,21,65,400,64,2,644.966932984,1.14,1.915,6.535714285714286,1.9285714285714286
126,441713.761051,862,2,738,13,1790,1,295,5,295,4,439,3,456,3,227,6,229,18,65,226,64,2,441.713761051,1.5575221238938053,4.814159292035399,6.841269841269841,1.8015873015873016
42,529868.029695,376,1,354,13,758,1,111,5,111,4,80,2,76,2,61,6,60,17,65,322,64,2,529.868029695,1.1304347826086956,2.1677018633540373,8.952380952380953,1.4523809523809523
46,656929.564726,392,2,377,13,646,1,185,5,185,4,154,2,146,3,112,5,111,17,65,408,64,2,656.929564726,1.1127450980392157,1.9607843137254901,8.521739130434783,2.4347826086956523
32,516813.54225,358,1,333,13,636,1,95,5,95,4,177,3,172,3,72,6,74,16,65,306,64,2,516.81354225,1.1045751633986929,2.1699346405228757,11.1875,2.25
12,513451.517202,138,2,138,12,252,1,18,5,18,4,18,2,18,2,18,5,18,16,65,318,64,2,513.451517202,1.0377358490566038,1.4339622641509433,11.5,1.5
22,558663.784968,269,1,251,13,464,1,116,5,116,4,108,2,105,2,89,5,85,16,65,346,64,2,558.6637849680001,1.0635838150289016,1.777456647398844,12.227272727272727,4.045454545454546
192,617026.748922,892,1,802,13,1586,1,418,5,418,5,529,3,506,3,332,7,333,18,65,342,64,2,617.026748922,1.5614035087719298,3.608187134502924,4.645833333333333,1.7291666666666667
32,494790.362445,440,1,435,13,764,1,62,6,62,4,85,2,76,2,59,6,59,17,65,296,64,2,494.79036244499997,1.1081081081081081,2.4864864864864864,13.75,1.84375
24,611346.918337,228,2,225,13,438,1,106,5,106,5,63,2,63,2,60,5,60,17,65,388,64,2,611.3469183369999,1.0618556701030928,1.5876288659793814,9.5,2.5
20,509756.295879,334,1,332,13,686,1,47,5,47,4,104,2,99,2,43,5,43,17,65,314,64,2,509.756295879,1.0636942675159236,2.0636942675159236,16.7,2.15
272,524135.989388,1158,2,957,15,1950,1,511,6,511,6,678,2,693,3,410,6,409,18,65,260,64,2,524.135989388,2.046153846153846,5.453846153846154,4.257352941176471,1.5073529411764706
296,515388.935207,1291,2,1034,14,1922,1,621,6,621,5,892,3,852,3,465,6,453,18,65,228,64,2,515.388935207,2.2982456140350878,6.662280701754386,4.361486486486487,1.570945945945946
176,589258.069681,957,2,820,14,1738,1,411,6,411,5,557,3,533,3,284,6,285,18,65,308,64,2,589.2580696809999,1.5714285714285714,4.107142857142857,5.4375,1.6136363636363635
84,559658.99552,632,2,607,17,1244,1,237,7,237,6,293,3,263,3,166,7,164,21,65,318,64,2,559.65899552,1.2641509433962264,2.9874213836477987,7.523809523809524,1.9761904761904763
16,556585.389034,226,2,221,13,406,1,24,5,24,4,32,2,30,2,23,5,23,17,65,346,64,2,556.585389034,1.046242774566474,1.653179190751445,14.125,1.4375
288,546946.945027,1112,1,933,17,1920,1,581,7,581,6,701,3,659,4,433,8,422,19,65,274,64,2,546.9469450270001,2.051094890510949,5.0583941605839415,3.861111111111111,1.5034722222222223
106,595251.674231,625,1,570,13,1340,1,253,6,253,5,295,2,273,3,173,6,173,17,65,336,64,2,595.251674231,1.3154761904761905,2.8601190476190474,5.89622641509434,1.6320754716981132
8,456397.250936,124,1,124,12,300,1,24,5,24,4,67,2,67,2,22,5,22,16,65,276,64,2,456.39725093600003,1.0289855072463767,1.4492753623188406,15.5,2.75
96,730830.109455,582,2,566,17,998,1,421,6,421,5,290,3,279,3,262,7,262,21,65,444,64,2,730.8301094550001,1.2162162162162162,2.310810810810811,6.0625,2.7291666666666665
32,582984.996026,304,2,300,13,568,1,123,6,123,4,76,2,75,2,60,6,60,17,65,370,64,2,582.984996026,1.0864864864864865,1.8216216216216217,9.5,1.875
112,472212.350909,885,1,728,13,1672,1,321,5,321,4,416,2,400,3,218,6,214,18,65,246,64,2,472.21235090899995,1.4552845528455285,4.597560975609756,7.901785714285714,1.9464285714285714
100,669724.656044,628,1,604,13,1278,1,181,5,181,5,242,2,232,3,121,5,119,17,65,390,64,2,669.724656044,1.2564102564102564,2.6102564102564103,6.28,1.21
84,808467.614934,799,1,751,14,1566,1,257,6,257,5,288,2,271,3,175,6,173,17,70,344,69,2,808.4676149339999,1.244186046511628,3.322674418604651,9.511904761904763,2.0833333333333335
170,848353.241737,1077,1,905,14,1872,1,453,5,453,5,604,3,555,3,337,6,336,18,70,334,69,2,848.353241737,1.5089820359281436,4.224550898203593,6.3352941176470585,1.9823529411764707
346,733519.542896,1707,2,1198,14,2228,1,800,6,800,6,1307,3,1223,4,594,8,555,20,70,222,69,2,733.519542896,2.5585585585585586,8.68918918918919,4.933526011560693,1.716763005780347
130,903743.830125,867,2,794,13,1448,1,374,6,374,5,403,3,365,3,237,6,237,18,70,378,69,2,903.7438301249999,1.343915343915344,3.2936507936507935,6.6692307692307695,1.823076923076923
6,672313.456632,182,2,178,13,342,1,8,5,8,4,15,2,15,2,8,6,8,17,70,300,69,2,672.313456632,1.02,1.6066666666666667,30.333333333333332,1.3333333333333333
76,874220.350717,604,2,580,14,1234,1,200,6,200,5,268,3,271,3,168,6,168,18,70,386,69,2,874.220350717,1.1968911917098446,2.564766839378238,7.947368421052632,2.210526315789474
92,614289.30629,887,2,764,14,1528,1,166,6,166,6,615,3,594,4,129,7,126,18,70,236,69,2,614.28930629,1.3898305084745763,4.758474576271187,9.641304347826088,1.4021739130434783
270,733744.403374,1526,1,1220,14,2198,1,645,6,645,6,1042,4,983,5,463,8,436,19,70,252,69,2,733.744403374,2.0714285714285716,7.055555555555555,5.651851851851852,1.7148148148148148
106,726452.771911,946,2,814,13,1728,1,338,5,338,5,462,3,436,3,209,7,201,18,70,290,69,2,726.452771911,1.3655172413793104,4.2620689655172415,8.924528301886792,1.971698113207547
24,716877.970989,487,2,451,13,966,1,26,5,26,4,114,2,111,3,26,5,26,16,70,314,69,2,716.877970989,1.0764331210191083,2.550955414012739,20.291666666666668,1.0833333333333333
2,734002.8284,65,2,65,13,106,1,13,5,13,4,21,2,21,2,13,6,13,17,70,338,69,2,734.0028284,1.0059171597633136,1.1923076923076923,32.5,6.5
24,797617.553867,378,1,369,13,616,1,200,5,200,4,102,2,98,3,77,6,76,17,70,374,69,2,797.6175538670001,1.0641711229946524,2.0106951871657754,15.75,3.2083333333333335
32,931920.23573,218,1,217,13,362,1,119,5,119,4,117,2,112,2,78,6,78,17,70,440,69,2,931.92023573,1.0727272727272728,1.4954545454545454,6.8125,2.4375
4,841274.27992,92,1,92,12,162,1,13,5,13,4,13,2,13,2,13,5,13,16,70,392,69,2,841.27427992,1.010204081632653,1.2346938775510203,23.0,3.25
32,852347.477973,416,1,406,13,690,1,83,6,83,5,104,3,101,3,80,6,80,17,70,382,69,2,852.3474779730001,1.0837696335078535,2.089005235602094,13.0,2.5
212,829618.515772,1207,2,986,14,1994,1,474,6,474,5,752,3,704,4,371,7,362,18,70,302,69,2,829.6185157719999,1.7019867549668874,4.996688741721854,5.693396226415095,1.75
338,872520.571175,1436,1,1020,14,2208,1,786,6,786,6,937,3,864,4,585,7,578,19,70,306,69,2,872.5205711750001,2.104575163398693,5.69281045751634,4.2485207100591715,1.7307692307692308
10,628431.906446,248,1,246,13,466,1,10,6,10,5,20,3,19,3,10,6,10,17,70,280,69,2,628.431906446,1.0357142857142858,1.8857142857142857,24.8,1.0
52,789987.327084,531,1,516,13,1134,1,181,6,181,5,229,3,223,3,158,6,158,18,70,342,69,2,789.987327084,1.152046783625731,2.5526315789473686,10.211538461538462,3.0384615384615383
14,878296.463771,155,1,155,12,334,1,20,5,20,5,20,3,20,2,20,6,20,17,70,422,69,2,878.296463771,1.033175355450237,1.367298578199052,11.071428571428571,1.4285714285714286
14,1042424.997804,172,1,172,12,276,1,89,5,89,4,50,3,50,2,49,6,49,17,70,488,69,2,1042.424997804,1.028688524590164,1.3524590163934427,12.285714285714286,3.5
12,699159.932544,325,2,315,13,562,1,36,5,36,4,51,2,51,2,33,6,33,16,70,306,69,2,699.159932544,1.0392156862745099,2.0620915032679736,27.083333333333332,2.75
48,790044.800945,519,2,500,13,934,1,104,6,104,5,97,2,93,3,69,6,69,17,70,356,69,2,790.044800945,1.1348314606741574,2.457865168539326,10.8125,1.4375
14,988508.355059,137,1,137,13,292,1,30,6,30,5,31,2,31,2,29,6,29,17,70,484,69,2,988.508355059,1.0289256198347108,1.2830578512396693,9.785714285714286,2.0714285714285716
12,692005.160384,244,2,237,13,426,1,36,6,36,5,39,3,37,3,34,6,34,17,70,306,69,2,692.0051603840001,1.0392156862745099,1.7973856209150327,20.333333333333332,2.8333333333333335
120,692843.616844,919,1,815,14,1876,1,345,5,345,5,515,3,497,3,195,6,192,18,70,272,69,2,692.8436168439999,1.4411764705882353,4.3786764705882355,7.658333333333333,1.625
30,747561.989809,571,2,549,13,942,1,66,6,66,5,133,3,118,3,65,6,65,17,70,336,69,2,747.561989809,1.0892857142857142,2.699404761904762,19.033333333333335,2.1666666666666665
108,929622.349308,797,2,766,14,1500,1,395,6,395,5,374,3,369,3,290,7,282,18,70,396,69,2,929.6223493079999,1.2727272727272727,3.0126262626262625,7.37962962962963,2.685185185185185
230,759035.38797,1398,2,1093,17,2082,2,447,7,447,6,969,3,940,4,354,7,354,20,70,264,69,2,759.03538797,1.871212121212121,6.295454545454546,6.078260869565217,1.5391304347826087
16,622453.564282,394,2,368,13,698,1,27,6,27,6,56,3,53,3,27,7,27,20,70,268,69,2,622.453564282,1.0597014925373134,2.470149253731343,24.625,1.6875
4,714119.713485,119,2,119,12,218,1,10,6,10,5,14,2,13,2,10,6,10,16,70,332,69,2,714.1197134849999,1.0120481927710843,1.358433734939759,29.75,2.5
104,1058270.38821,535,2,524,14,1092,1,369,6,369,5,272,3,268,3,231,8,229,21,70,484,69,2,1058.27038821,1.2148760330578512,2.105371900826446,5.144230769230769,2.2211538461538463
62,622877.330718,781,2,685,14,1412,1,122,5,122,5,280,3,265,3,97,6,98,18,70,256,69,2,622.8773307179999,1.2421875,4.05078125,12.596774193548388,1.564516129032258
56,798947.039242,538,2,530,13,1170,1,294,5,294,5,204,2,201,3,162,7,161,19,70,348,69,2,798.947039242,1.160919540229885,2.545977011494253,9.607142857142858,2.892857142857143
104,771473.884558,837,1,783,16,1670,1,289,6,289,5,442,3,416,4,208,7,208,22,70,312,69,2,771.473884558,1.3333333333333333,3.6826923076923075,8.048076923076923,2.0
72,741290.732844,553,2,539,13,1486,1,260,5,260,5,314,3,308,3,183,6,183,18,70,324,69,2,741.290732844,1.2222222222222223,2.70679012345679,7.680555555555555,2.5416666666666665
4,817457.986582,100,1,99,13,182,1,9,5,9,5,11,2,11,2,9,6,9,16,70,384,69,2,817.457986582,1.0104166666666667,1.2604166666666667,25.0,2.25
66,879976.727769,454,2,452,13,1058,1,202,5,202,5,143,2,141,3,102,6,102,17,70,398,69,2,879.976727769,1.1658291457286432,2.14070351758794,6.878787878787879,1.5454545454545454
452,885722.118085,1538,3,1159,17,2184,1,1036,7,1036,7,1245,3,1205,4,811,7,780,19,70,234,69,2,885.7221180849999,2.9316239316239314,7.572649572649572,3.4026548672566372,1.7942477876106195
144,833339.673793,883,2,804,14,1626,1,321,6,321,5,399,3,378,3,231,7,230,18,70,324,69,2,833.3396737930001,1.4444444444444444,3.7253086419753085,6.131944444444445,1.6041666666666667
134,944056.776582,697,2,641,17,1382,1,425,7,425,6,385,3,371,4,284,8,282,23,70,408,69,2,944.056776582,1.3284313725490196,2.7083333333333335,5.201492537313433,2.1194029850746268
256,689838.226933,1377,2,1179,14,2208,1,536,6,536,5,930,3,908,3,411,7,405,19,70,236,69,2,689.838226933,2.0847457627118646,6.834745762711864,5.37890625,1.60546875
72,795282.059253,700,1,651,13,1236,1,296,6,296,5,239,3,224,3,135,6,134,18,70,352,69,2,795.2820592529999,1.2045454545454546,2.9886363636363638,9.722222222222221,1.875
66,670028.678015,687,2,599,13,1400,1,128,5,128,5,300,3,288,3,76,6,75,17,70,274,69,2,670.028678015,1.2408759124087592,3.5072992700729926,10.409090909090908,1.1515151515151516
8,603599.290749,126,2,125,13,318,1,18,5,18,4,69,2,69,2,17,5,17,17,70,268,69,2,603.599290749,1.0298507462686568,1.4701492537313432,15.75,2.125
12,758263.085804,170,2,170,13,272,1,42,5,42,5,49,3,49,3,42,7,42,17,70,354,69,2,758.2630858040001,1.0338983050847457,1.4802259887005649,14.166666666666666,3.5
18,860018.432885,228,2,227,13,476,1,70,5,70,4,54,3,53,2,23,6,23,16,70,410,69,2,860.018432885,1.0439024390243903,1.5560975609756098,12.666666666666666,1.2777777777777777
94,725189.21411,872,2,794,14,1562,1,256,6,256,5,430,3,399,3,209,6,207,18,70,302,69,2,725.18921411,1.3112582781456954,3.8874172185430464,9.27659574468085,2.223404255319149
126,776156.370748,930,2,870,14,1816,1,342,6,342,6,467,3,455,3,213,7,212,18,70,314,69,2,776.156370748,1.4012738853503184,3.961783439490446,7.380952380952381,1.6904761904761905
108,757155.078885,784,2,728,14,1584,1,232,6,232,5,341,3,328,4,146,6,142,18,70,314,69,2,757.155078885,1.3439490445859872,3.4968152866242037,7.2592592592592595,1.3518518518518519


==> data/powerlaw-ilp-raw-n-20.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
26,2228.608092,78,2,67,12,128,1,50,4,50,4,54,2,52,2,39,6,42,16,20,68,19,2,2.228608092,1.3823529411764706,2.1470588235294117,3.0,1.5
10,2489.644975,29,3,29,12,38,1,28,5,28,4,23,2,23,2,22,5,22,16,20,100,19,2,2.489644975,1.1,1.29,2.9,2.2
34,2234.990764,75,2,67,12,110,1,57,4,57,4,56,2,56,2,50,5,48,16,20,72,19,2,2.234990764,1.4722222222222223,2.0416666666666665,2.2058823529411766,1.4705882352941178
0,1757.619723,0,3,0,13,0,1,0,5,0,4,0,2,0,2,0,5,0,16,20,54,19,2,1.757619723,1.0,1.0,,
48,2177.950149,122,3,105,11,134,1,83,5,83,4,72,2,68,3,67,6,63,17,20,64,19,2,2.177950149,1.75,2.90625,2.5416666666666665,1.3958333333333333
8,2052.775706,36,2,36,18,62,1,10,5,10,5,10,3,10,3,10,7,10,19,20,70,19,2,2.052775706,1.1142857142857143,1.5142857142857142,4.5,1.25
10,2187.400289,37,1,34,13,60,1,13,5,13,5,19,2,18,2,10,5,10,16,20,76,19,2,2.187400289,1.131578947368421,1.486842105263158,3.7,1.0
28,2079.508332,100,3,81,13,128,1,55,5,55,4,56,3,47,2,38,6,44,16,20,64,19,2,2.079508332,1.4375,2.5625,3.5714285714285716,1.3571428571428572
38,2184.699807,64,3,60,12,120,1,57,5,57,4,60,2,58,2,52,6,52,17,20,74,19,2,2.184699807,1.5135135135135136,1.864864864864865,1.6842105263157894,1.368421052631579
10,2077.944179,45,3,45,11,76,1,25,5,25,4,23,2,23,2,15,6,15,16,20,68,19,2,2.077944179,1.1470588235294117,1.661764705882353,4.5,1.5
20,2130.189405,91,3,79,9,116,1,54,5,54,5,56,2,54,2,31,6,31,16,20,66,19,2,2.130189405,1.303030303030303,2.378787878787879,4.55,1.55
18,2155.100901,66,3,58,18,100,1,37,5,37,4,32,2,28,2,24,6,23,16,20,70,19,2,2.155100901,1.2571428571428571,1.9428571428571428,3.6666666666666665,1.3333333333333333
2,2220.30061,4,3,4,14,4,1,4,5,4,4,4,2,4,2,4,5,4,16,20,92,19,2,2.22030061,1.0217391304347827,1.0434782608695652,2.0,2.0
46,1977.062458,107,3,96,13,160,1,103,5,103,4,93,2,88,2,84,5,85,17,20,46,19,2,1.977062458,2.0,3.3260869565217392,2.3260869565217392,1.826086956521739
2,2313.670361,16,3,16,13,28,1,3,5,3,4,3,2,3,2,3,5,3,16,20,90,19,2,2.313670361,1.0222222222222221,1.1777777777777778,8.0,1.5
48,2742.06657,81,3,75,13,108,1,71,5,71,4,76,2,74,2,65,6,65,16,20,76,19,2,2.74206657,1.631578947368421,2.0657894736842106,1.6875,1.3541666666666667
56,2272.986192,120,3,91,16,150,1,120,5,120,4,104,2,98,3,90,6,87,16,20,46,19,2,2.272986192,2.217391304347826,3.608695652173913,2.142857142857143,1.6071428571428572
20,2374.647974,59,3,57,18,80,1,53,6,53,5,36,3,34,3,34,7,34,20,20,94,19,2,2.374647974,1.2127659574468086,1.627659574468085,2.95,1.7
20,2088.562527,68,2,59,10,100,1,46,5,46,4,44,2,43,2,34,6,35,17,20,66,19,2,2.088562527,1.303030303030303,2.0303030303030303,3.4,1.7
12,2221.830383,37,2,37,12,62,1,17,5,17,4,16,2,16,2,14,5,14,17,20,82,19,2,2.221830383,1.146341463414634,1.451219512195122,3.0833333333333335,1.1666666666666667
26,2233.720008,68,3,62,11,90,1,48,5,48,4,43,2,41,2,42,6,40,16,20,80,19,2,2.2337200079999997,1.325,1.85,2.6153846153846154,1.6153846153846154
12,2000.287152,60,3,59,14,90,1,25,5,25,4,22,2,20,2,17,6,17,17,20,64,19,2,2.0002871520000003,1.1875,1.9375,5.0,1.4166666666666667
34,2142.022369,78,3,74,10,108,1,53,5,53,4,62,2,60,2,44,6,41,17,20,68,19,2,2.1420223689999998,1.5,2.1470588235294117,2.2941176470588234,1.2941176470588236
0,2377.387476,0,3,0,18,0,1,0,5,0,4,0,2,0,2,0,5,0,16,20,100,19,2,2.377387476,1.0,1.0,,
32,2190.439977,67,3,62,11,130,1,58,5,58,4,54,2,53,2,48,6,47,17,20,70,19,2,2.190439977,1.457142857142857,1.957142857142857,2.09375,1.5
2,2077.026339,7,3,7,13,12,1,2,5,2,4,2,2,2,2,2,5,2,16,20,76,19,2,2.077026339,1.0263157894736843,1.0921052631578947,3.5,1.0
26,2102.786505,71,3,67,10,112,1,48,5,48,4,35,2,34,2,32,6,32,16,20,70,19,2,2.102786505,1.3714285714285714,2.0142857142857142,2.730769230769231,1.2307692307692308
12,2202.117104,47,3,47,18,74,1,24,5,24,4,15,2,14,2,13,6,13,16,20,86,19,2,2.202117104,1.1395348837209303,1.5465116279069768,3.9166666666666665,1.0833333333333333
2,2514.7698,4,3,4,12,6,1,2,4,2,4,2,2,2,2,2,6,2,16,20,112,19,2,2.5147698,1.0178571428571428,1.0357142857142858,2.0,1.0
0,3036.025826,0,1,0,9,0,1,0,5,0,4,0,2,0,2,0,5,0,17,20,146,19,2,3.036025826,1.0,1.0,,
26,1878.683861,117,4,93,13,150,1,63,5,63,4,74,2,62,2,47,6,44,16,20,48,19,2,1.878683861,1.5416666666666667,3.4375,4.5,1.8076923076923077
12,2028.292465,61,1,60,18,92,2,38,6,38,4,38,2,39,2,25,6,22,16,20,66,19,2,2.028292465,1.1818181818181819,1.9242424242424243,5.083333333333333,2.0833333333333335
26,2231.909437,62,3,60,15,92,1,55,5,55,4,46,2,46,2,39,6,40,16,20,74,19,2,2.2319094369999997,1.3513513513513513,1.837837837837838,2.3846153846153846,1.5
28,2129.746539,77,3,74,13,118,1,45,5,45,4,51,2,47,2,40,6,38,16,20,68,19,2,2.129746539,1.411764705882353,2.1323529411764706,2.75,1.4285714285714286
26,2190.961451,73,3,63,13,120,1,51,5,51,4,50,2,45,2,31,6,30,16,20,66,19,2,2.190961451,1.393939393939394,2.106060606060606,2.8076923076923075,1.1923076923076923
2,2386.856476,11,7,11,13,18,1,3,5,3,4,3,2,3,2,3,6,3,16,20,104,19,2,2.3868564759999997,1.0192307692307692,1.1057692307692308,5.5,1.5
34,2138.520837,74,3,68,16,120,1,64,5,64,5,48,2,46,2,40,6,42,17,20,64,19,2,2.138520837,1.53125,2.15625,2.176470588235294,1.1764705882352942
24,2218.923835,49,3,47,12,84,1,43,5,43,4,32,2,31,3,30,6,30,17,20,84,19,2,2.218923835,1.2857142857142858,1.5833333333333333,2.0416666666666665,1.25
28,2332.572771,56,3,54,17,88,1,43,4,43,4,35,2,34,2,29,6,29,17,20,90,19,2,2.332572771,1.3111111111111111,1.6222222222222222,2.0,1.0357142857142858
54,2297.72224,128,3,104,13,144,1,114,5,114,5,105,2,100,3,86,6,79,17,20,56,19,2,2.29772224,1.9642857142857142,3.2857142857142856,2.3703703703703702,1.5925925925925926
20,1934.222092,104,3,95,16,134,1,22,5,22,4,48,2,41,3,22,6,22,17,20,58,19,2,1.934222092,1.3448275862068966,2.793103448275862,5.2,1.1
16,2276.813281,37,3,36,16,80,1,26,5,26,4,25,2,25,2,20,6,20,17,20,80,19,2,2.2768132810000004,1.2,1.4625,2.3125,1.25
0,2328.667772,0,3,0,16,0,1,0,5,0,4,0,2,0,2,0,5,0,19,20,102,19,2,2.3286677719999997,1.0,1.0,,
8,2599.304294,26,3,26,12,40,1,22,5,22,4,12,2,12,2,12,6,12,17,20,112,19,2,2.599304294,1.0714285714285714,1.2321428571428572,3.25,1.5
28,2178.78374,90,2,78,16,112,1,36,5,36,5,47,2,33,3,29,6,28,17,20,76,19,2,2.1787837399999996,1.368421052631579,2.1842105263157894,3.2142857142857144,1.0357142857142858
4,2481.993637,8,3,8,14,20,1,7,5,7,4,7,2,7,2,4,5,4,16,20,100,19,2,2.481993637,1.04,1.08,2.0,1.0
2,2751.705239,13,2,13,14,14,1,13,5,13,4,12,2,12,2,12,6,12,22,20,130,19,2,2.751705239,1.0153846153846153,1.1,6.5,6.0
6,2613.674961,10,3,10,12,12,1,10,5,10,4,8,2,8,2,8,6,8,16,20,118,19,2,2.613674961,1.0508474576271187,1.0847457627118644,1.6666666666666667,1.3333333333333333
14,2688.238511,39,3,38,11,60,1,25,5,25,5,26,2,26,2,22,6,22,16,20,114,19,2,2.688238511,1.1228070175438596,1.3421052631578947,2.7857142857142856,1.5714285714285714
52,2825.383677,104,1,96,12,126,1,82,5,82,4,78,2,73,2,71,6,70,17,20,68,19,2,2.8253836769999996,1.7647058823529411,2.5294117647058822,2.0,1.3653846153846154


==> data/powerlaw-ilp-raw-n-25.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
44,6597.387304,96,2,95,12,150,1,82,4,82,4,70,2,70,3,67,6,67,17,25,124,24,2,6.597387304,1.3548387096774193,1.7741935483870968,2.1818181818181817,1.5227272727272727
56,5435.412797,162,2,147,12,224,1,93,5,93,5,112,2,104,3,71,6,72,17,25,82,24,2,5.435412797,1.6829268292682926,2.975609756097561,2.892857142857143,1.2678571428571428
22,5187.927211,72,4,70,12,154,1,50,5,50,4,53,2,54,2,43,6,42,17,25,86,24,2,5.187927211,1.255813953488372,1.8372093023255813,3.272727272727273,1.9545454545454546
32,6608.028961,77,1,75,14,130,1,64,5,64,4,53,2,52,3,48,6,48,17,25,130,24,2,6.608028961,1.2461538461538462,1.5923076923076922,2.40625,1.5
30,5558.939488,127,1,119,16,184,1,59,6,59,6,62,3,57,3,39,7,39,20,25,90,24,2,5.558939488,1.3333333333333333,2.411111111111111,4.233333333333333,1.3
16,5254.912561,67,1,67,12,134,1,29,5,29,4,32,2,32,2,20,6,20,16,25,90,24,2,5.254912561,1.1777777777777778,1.7444444444444445,4.1875,1.25
26,5907.274837,111,2,101,12,176,1,84,5,84,4,57,2,49,3,49,6,48,17,25,100,24,2,5.907274837,1.26,2.11,4.269230769230769,1.8846153846153846
34,5671.066871,140,1,114,12,202,1,71,5,71,4,83,2,73,3,60,6,60,18,25,90,24,2,5.671066871,1.3777777777777778,2.5555555555555554,4.117647058823529,1.7647058823529411
14,5039.737831,86,3,77,11,134,1,16,5,16,4,44,2,39,2,16,6,16,16,25,80,24,2,5.039737831,1.175,2.075,6.142857142857143,1.1428571428571428
26,6280.751359,65,1,65,11,122,1,40,5,40,4,37,2,37,2,31,6,31,17,25,122,24,2,6.280751359,1.2131147540983607,1.5327868852459017,2.5,1.1923076923076923
79,5554.265918,157,6,141,13,250,1,156,5,156,5,131,2,128,3,124,6,118,17,25,72,24,2,5.5542659180000005,2.0972222222222223,3.1805555555555554,1.9873417721518987,1.5696202531645569
12,4923.187586,100,3,95,11,152,1,18,5,18,4,31,2,25,2,18,6,18,17,25,76,24,2,4.923187586,1.1578947368421053,2.3157894736842106,8.333333333333334,1.5
16,5669.012412,80,3,78,12,150,1,46,5,46,4,50,2,50,2,36,6,36,16,25,100,24,2,5.669012412,1.16,1.8,5.0,2.25
16,6350.315562,56,1,54,16,114,1,38,5,38,5,31,3,31,2,22,6,22,17,25,128,24,2,6.350315562,1.125,1.4375,3.5,1.375
16,5512.51658,69,2,69,12,128,1,33,5,33,4,31,2,31,2,21,6,21,16,25,98,24,2,5.512516580000001,1.163265306122449,1.7040816326530612,4.3125,1.3125
8,5830.127946,44,2,44,12,82,1,20,5,20,4,27,2,27,2,18,6,18,16,25,112,24,2,5.830127945999999,1.0714285714285714,1.3928571428571428,5.5,2.25
63,5749.805977,158,1,145,13,222,1,105,5,105,5,126,3,118,3,88,6,87,17,25,88,24,2,5.749805977,1.7159090909090908,2.7954545454545454,2.507936507936508,1.3968253968253967
16,5634.221541,86,2,78,12,134,1,38,4,38,4,29,2,26,2,21,6,21,16,25,98,24,2,5.634221541,1.163265306122449,1.8775510204081634,5.375,1.3125
16,4741.147087,83,3,82,15,160,1,17,5,17,4,34,2,33,2,16,6,16,17,25,72,24,2,4.741147087,1.2222222222222223,2.1527777777777777,5.1875,1.0
67,6035.574491,190,5,153,15,252,1,190,6,190,6,155,3,151,4,131,8,126,21,25,56,24,2,6.035574491,2.1964285714285716,4.392857142857143,2.8358208955223883,1.955223880597015
34,6629.70825,81,1,79,15,132,1,67,6,67,6,58,3,56,3,55,7,54,21,25,126,24,2,6.629708249999999,1.2698412698412698,1.6428571428571428,2.3823529411764706,1.6176470588235294
70,5690.544444,223,1,151,11,248,1,223,5,223,5,174,3,168,3,143,6,136,17,25,62,24,2,5.690544444,2.129032258064516,4.596774193548387,3.1857142857142855,2.0428571428571427
16,6670.870514,60,3,60,13,86,1,42,5,42,4,29,2,29,2,29,6,29,17,25,138,24,2,6.670870514,1.1159420289855073,1.434782608695652,3.75,1.8125
58,5249.013959,177,3,149,13,238,1,92,5,92,5,136,3,129,3,76,7,75,17,25,64,24,2,5.249013959,1.90625,3.765625,3.0517241379310347,1.3103448275862069
48,4979.431864,197,1,135,12,248,1,80,5,80,5,125,2,116,3,54,6,54,17,25,60,24,2,4.979431864,1.8,4.283333333333333,4.104166666666667,1.125
40,5939.388709,132,1,125,12,192,1,80,5,80,4,74,2,68,2,58,6,56,17,25,102,24,2,5.939388709,1.392156862745098,2.2941176470588234,3.3,1.45
32,5406.438802,88,3,77,16,146,1,48,5,48,4,60,2,59,2,37,6,34,17,25,86,24,2,5.406438801999999,1.372093023255814,2.0232558139534884,2.75,1.15625
22,6364.175151,70,2,67,15,102,1,55,5,55,5,33,3,32,2,32,6,32,16,25,128,24,2,6.364175151,1.171875,1.546875,3.1818181818181817,1.4545454545454546
10,5710.379074,46,1,46,12,76,1,33,5,33,4,25,2,25,2,25,6,25,17,25,108,24,2,5.710379074,1.0925925925925926,1.4259259259259258,4.6,2.5
16,5744.329074,87,1,84,12,140,1,46,5,46,4,29,2,25,2,25,6,26,17,25,104,24,2,5.744329074,1.1538461538461537,1.8365384615384615,5.4375,1.5625
38,6203.288584,112,1,104,14,166,1,103,5,103,5,65,3,64,3,63,7,64,21,25,112,24,2,6.203288584,1.3392857142857142,2.0,2.9473684210526314,1.6578947368421053
86,8467.739126,197,1,162,12,246,1,195,5,195,5,160,2,146,3,142,7,141,17,25,68,24,2,8.467739126,2.264705882352941,3.8970588235294117,2.2906976744186047,1.6511627906976745
60,6677.079066,133,1,128,12,186,1,111,4,111,5,103,3,98,3,86,6,86,17,25,98,24,2,6.677079066,1.6122448979591837,2.357142857142857,2.216666666666667,1.4333333333333333
52,5102.999994,153,4,135,13,238,1,106,5,106,4,117,2,114,3,86,7,88,16,25,70,24,2,5.102999994,1.7428571428571429,3.1857142857142855,2.9423076923076925,1.6538461538461537
66,5424.018395,161,2,134,15,236,1,130,5,130,5,128,2,122,3,104,6,98,17,25,78,24,2,5.424018395,1.8461538461538463,3.0641025641025643,2.4393939393939394,1.5757575757575757
36,5952.258022,108,1,94,12,188,1,69,5,69,5,84,2,83,2,61,6,60,17,25,98,24,2,5.952258022,1.3673469387755102,2.1020408163265305,3.0,1.6944444444444444
34,5888.722135,78,1,77,12,168,1,56,5,56,5,64,2,64,2,53,6,53,16,25,106,24,2,5.888722135,1.320754716981132,1.7358490566037736,2.2941176470588234,1.5588235294117647
64,5322.588879,152,3,130,12,228,1,128,5,128,5,116,3,112,3,92,6,92,17,25,74,24,2,5.3225888789999996,1.864864864864865,3.054054054054054,2.375,1.4375
42,5872.230249,100,1,96,12,158,1,70,5,70,5,61,2,61,2,50,6,51,16,25,108,24,2,5.872230249,1.3888888888888888,1.9259259259259258,2.380952380952381,1.1904761904761905
38,5496.036632,132,3,116,12,196,1,101,5,101,5,87,2,84,3,69,6,68,17,25,86,24,2,5.496036632,1.441860465116279,2.5348837209302326,3.473684210526316,1.8157894736842106
6,5490.869857,33,1,33,13,60,1,6,5,6,4,6,2,6,2,6,6,6,16,25,98,24,2,5.490869857,1.0612244897959184,1.336734693877551,5.5,1.0
52,5713.43021,149,1,132,13,214,1,99,5,99,5,104,3,96,2,68,6,60,17,25,90,24,2,5.71343021,1.5777777777777777,2.6555555555555554,2.8653846153846154,1.3076923076923077
0,5704.280527,0,1,0,11,0,1,0,5,0,4,0,2,0,2,0,5,0,16,25,114,24,2,5.704280527,1.0,1.0,,
40,5628.244942,127,2,114,12,200,1,64,5,64,4,80,2,74,3,52,6,52,17,25,92,24,2,5.628244942,1.434782608695652,2.380434782608696,3.175,1.3
4,7024.856233,10,2,10,14,12,1,10,5,10,5,7,2,7,2,7,5,7,16,25,162,24,2,7.024856233,1.0246913580246915,1.0617283950617284,2.5,1.75
30,5648.740855,109,1,100,12,188,1,61,5,61,5,63,2,54,2,45,6,45,17,25,96,24,2,5.648740855,1.3125,2.1354166666666665,3.6333333333333333,1.5
14,6087.008064,70,1,68,11,114,1,42,5,42,4,37,2,37,2,33,6,31,17,25,114,24,2,6.087008064,1.1228070175438596,1.6140350877192982,5.0,2.357142857142857
12,6672.739942,24,1,24,12,56,1,20,5,20,4,15,2,15,2,15,6,15,16,25,144,24,2,6.672739942,1.0833333333333333,1.1666666666666667,2.0,1.25
52,5173.794114,172,3,144,14,242,1,104,5,104,4,133,2,125,3,97,6,93,17,25,64,24,2,5.1737941140000006,1.8125,3.6875,3.3076923076923075,1.8653846153846154
62,5591.722409,178,1,151,13,234,1,123,5,123,5,148,2,140,3,93,7,91,17,25,76,24,2,5.591722409,1.8157894736842106,3.3421052631578947,2.870967741935484,1.5


==> data/powerlaw-ilp-raw-n-30.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
22,15062.741748,74,1,73,14,108,1,33,5,33,4,32,2,31,3,29,6,29,16,30,170,29,2,15.062741748,1.1294117647058823,1.4352941176470588,3.3636363636363638,1.3181818181818181
42,12524.0471,114,1,100,12,314,1,60,5,60,5,70,3,69,3,54,6,54,17,30,112,29,2,12.5240471,1.375,2.017857142857143,2.7142857142857144,1.2857142857142858
66,12887.950106,180,1,164,13,332,1,144,6,144,5,130,3,126,3,112,6,112,17,30,114,29,2,12.887950106,1.5789473684210527,2.5789473684210527,2.727272727272727,1.696969696969697
56,14254.811151,149,1,148,12,268,1,122,5,122,5,99,3,97,3,85,6,86,18,30,140,29,2,14.254811151,1.4,2.0642857142857145,2.6607142857142856,1.5178571428571428
122,13933.114358,329,1,245,12,384,1,287,5,287,5,274,3,265,3,218,7,205,19,30,70,29,2,13.933114358000001,2.742857142857143,5.7,2.69672131147541,1.7868852459016393
10,14201.567744,50,2,50,12,74,1,37,5,37,5,21,2,21,2,20,6,20,16,30,154,29,2,14.201567744,1.0649350649350648,1.3246753246753247,5.0,2.0
20,15305.526364,78,1,78,12,140,1,79,5,79,5,55,2,55,2,52,6,52,16,30,174,29,2,15.305526363999999,1.1149425287356323,1.4482758620689655,3.9,2.6
20,12485.674764,103,1,102,12,222,1,58,5,58,5,54,3,54,3,53,6,53,17,30,120,29,2,12.485674763999999,1.1666666666666667,1.8583333333333334,5.15,2.65
6,13713.447202,70,1,70,12,122,1,6,5,6,4,12,2,12,2,6,6,6,17,30,150,29,2,13.713447202,1.04,1.4666666666666666,11.666666666666666,1.0
32,15264.483346,117,1,112,12,188,1,70,5,70,5,68,3,61,3,57,6,55,18,30,168,29,2,15.264483346,1.1904761904761905,1.6964285714285714,3.65625,1.78125
26,15770.504188,82,2,82,13,122,1,69,5,69,4,48,2,48,2,46,6,46,16,30,180,29,2,15.770504188,1.1444444444444444,1.4555555555555555,3.1538461538461537,1.7692307692307692
108,15010.575024,265,1,235,13,356,1,214,5,214,5,207,3,196,3,168,7,155,18,30,106,29,2,15.010575024,2.018867924528302,3.5,2.4537037037037037,1.5555555555555556
72,12905.595494,216,1,194,13,314,1,126,5,126,5,174,3,170,3,104,7,104,17,30,104,29,2,12.905595494,1.6923076923076923,3.076923076923077,3.0,1.4444444444444444
54,13280.112088,243,2,207,15,306,1,123,6,123,5,133,3,124,3,76,7,75,21,30,108,29,2,13.280112088,1.5,3.25,4.5,1.4074074074074074
54,13696.158573,135,1,125,12,278,1,106,6,106,5,94,3,91,3,86,8,86,21,30,132,29,2,13.696158573,1.4090909090909092,2.022727272727273,2.5,1.5925925925925926
50,11788.514584,173,1,159,12,288,1,61,5,61,4,115,3,122,3,56,6,53,17,30,96,29,2,11.788514584,1.5208333333333333,2.8020833333333335,3.46,1.12
40,11633.195808,221,1,184,12,310,1,44,5,44,5,122,2,104,3,42,6,42,17,30,98,29,2,11.633195808,1.4081632653061225,3.2551020408163267,5.525,1.05
38,13348.75797,128,1,125,12,200,1,96,5,96,5,78,3,76,3,63,6,61,17,30,132,29,2,13.348757970000001,1.2878787878787878,1.9696969696969697,3.3684210526315788,1.6578947368421053
34,14261.839551,98,1,98,12,218,1,71,5,71,5,53,2,53,3,43,6,43,17,30,150,29,2,14.261839551,1.2266666666666666,1.6533333333333333,2.8823529411764706,1.2647058823529411
88,12368.067574,313,1,260,12,362,1,192,6,192,5,219,3,200,3,152,7,135,21,30,92,29,2,12.368067574000001,1.9565217391304348,4.4021739130434785,3.5568181818181817,1.7272727272727273
100,14960.599599,283,1,225,12,342,1,178,5,178,5,209,3,194,3,135,7,137,19,30,100,29,2,14.960599599,2.0,3.83,2.83,1.35
100,12588.739287,288,1,234,12,372,1,288,5,288,5,232,3,222,3,208,7,204,18,30,80,29,2,12.588739287000001,2.25,4.6,2.88,2.08
73,13387.941333,190,1,173,12,344,1,143,5,143,5,133,3,127,3,114,7,112,18,30,116,29,2,13.387941333,1.6293103448275863,2.6379310344827585,2.6027397260273974,1.5616438356164384
96,13654.848666,316,1,239,12,360,1,202,5,202,5,245,3,236,3,141,7,139,17,30,90,29,2,13.654848666,2.066666666666667,4.511111111111111,3.2916666666666665,1.46875
10,12764.120839,61,1,60,12,164,1,10,5,10,4,45,2,44,2,10,6,10,17,30,126,29,2,12.764120838999998,1.0793650793650793,1.4841269841269842,6.1,1.0
22,13489.814513,135,1,126,13,200,1,73,6,73,5,58,3,53,3,45,6,45,17,30,136,29,2,13.489814512999999,1.161764705882353,1.9926470588235294,6.136363636363637,2.0454545454545454
70,11731.173767,277,1,239,13,376,1,120,5,120,5,227,3,216,3,93,7,90,17,30,78,29,2,11.731173767,1.8974358974358974,4.551282051282051,3.9571428571428573,1.3285714285714285
104,13254.89734,263,1,243,12,352,1,202,5,202,5,191,3,192,3,143,7,137,18,30,110,29,2,13.25489734,1.9454545454545455,3.390909090909091,2.5288461538461537,1.375
68,14023.294063,158,1,154,15,310,1,141,6,141,6,104,3,103,3,96,8,96,21,30,134,29,2,14.023294063,1.507462686567164,2.1791044776119404,2.323529411764706,1.411764705882353
88,13535.671256,259,1,224,12,344,1,159,5,159,5,190,3,174,3,126,7,122,18,30,102,29,2,13.535671255999999,1.8627450980392157,3.5392156862745097,2.9431818181818183,1.4318181818181819
72,13347.611967,218,5,190,16,344,1,175,6,175,6,147,3,146,3,129,8,125,21,30,120,29,2,13.347611967,1.6,2.816666666666667,3.0277777777777777,1.7916666666666667
8,12339.910648,46,1,46,13,108,1,18,5,18,5,34,2,34,2,17,6,17,16,30,122,29,2,12.339910647999998,1.0655737704918034,1.3770491803278688,5.75,2.125
94,13553.529745,288,1,219,12,338,1,209,5,209,5,183,3,173,3,151,7,147,18,30,110,29,2,13.553529745,1.8545454545454545,3.618181818181818,3.0638297872340425,1.6063829787234043
76,11340.436443,294,1,217,12,366,1,157,5,157,5,193,3,169,3,116,7,115,19,30,80,29,2,11.340436443,1.95,4.675,3.8684210526315788,1.5263157894736843
4,13086.036695,41,2,41,13,64,1,11,5,11,4,13,2,13,3,11,6,11,16,30,138,29,2,13.086036695,1.0289855072463767,1.2971014492753623,10.25,2.75
84,11535.862693,271,2,221,12,362,1,137,5,137,5,224,3,216,3,108,7,107,19,30,76,29,2,11.535862692999999,2.1052631578947367,4.565789473684211,3.2261904761904763,1.2857142857142858
68,13377.199492,188,1,167,13,278,1,117,5,117,5,113,3,107,3,92,7,89,17,30,120,29,2,13.377199491999999,1.5666666666666667,2.566666666666667,2.764705882352941,1.3529411764705883
46,15131.765242,154,1,152,13,226,1,127,5,127,4,80,3,76,3,74,6,74,17,30,158,29,2,15.131765242,1.2911392405063291,1.9746835443037976,3.347826086956522,1.608695652173913
71,14101.774967,153,1,143,13,286,1,118,5,118,5,128,3,126,3,102,6,99,17,30,128,29,2,14.101774966999999,1.5546875,2.1953125,2.1549295774647885,1.4366197183098592
38,12358.844795,150,1,150,11,248,1,80,5,80,4,87,2,82,3,57,6,57,17,30,114,29,2,12.358844795000001,1.3333333333333333,2.3157894736842106,3.9473684210526314,1.5
34,12398.719043,145,1,141,12,228,1,90,5,90,5,82,3,82,3,70,7,69,17,30,114,29,2,12.398719043,1.2982456140350878,2.2719298245614037,4.264705882352941,2.0588235294117645
76,12910.031898,250,1,196,14,342,1,121,6,121,6,165,3,150,4,97,8,94,21,30,106,29,2,12.910031898,1.7169811320754718,3.358490566037736,3.289473684210526,1.2763157894736843
62,13372.092432,169,1,164,13,302,1,134,5,134,5,115,2,110,3,93,6,89,17,30,124,29,2,13.372092431999999,1.5,2.3629032258064515,2.725806451612903,1.5
100,12658.57124,288,1,251,12,372,1,204,5,204,5,247,3,234,3,151,7,156,18,30,84,29,2,12.658571239999999,2.1904761904761907,4.428571428571429,2.88,1.51
2,13917.120241,22,1,22,15,34,1,6,6,6,5,7,3,7,3,6,7,6,20,30,152,29,2,13.917120241000001,1.013157894736842,1.144736842105263,11.0,3.0
6,15685.428092,28,1,28,13,28,1,24,5,24,4,16,2,16,2,16,6,16,17,30,192,29,2,15.685428092,1.03125,1.1458333333333333,4.666666666666667,2.6666666666666665
38,12950.820303,103,1,101,14,242,1,69,5,69,5,65,2,65,3,53,6,53,17,30,122,29,2,12.950820303,1.3114754098360655,1.8442622950819672,2.710526315789474,1.394736842105263
18,11454.755667,88,1,88,12,136,1,35,5,35,4,36,2,36,2,27,6,27,17,30,104,29,2,11.454755666999999,1.1730769230769231,1.8461538461538463,4.888888888888889,1.5
56,13930.297959,226,1,194,12,298,1,108,5,108,5,165,3,149,3,89,7,88,17,30,114,29,2,13.930297958999999,1.4912280701754386,2.982456140350877,4.035714285714286,1.5892857142857142
42,12476.297887,179,1,171,12,298,1,86,5,86,5,88,3,83,3,62,6,62,17,30,112,29,2,12.476297887000001,1.375,2.5982142857142856,4.261904761904762,1.4761904761904763


==> data/powerlaw-ilp-raw-n-35.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
84,26020.234928,328,2,274,16,428,1,134,6,134,6,227,4,215,4,122,8,120,22,35,124,34,2,26.020234928,1.6774193548387097,3.6451612903225805,3.9047619047619047,1.4523809523809523
2,26499.163254,32,1,32,15,58,1,4,6,4,5,6,3,6,3,4,7,4,20,35,168,34,2,26.499163254,1.0119047619047619,1.1904761904761905,16.0,2.0
36,27615.572439,160,1,140,14,272,1,68,5,68,5,76,3,72,3,55,6,53,17,35,162,34,2,27.615572439,1.2222222222222223,1.9876543209876543,4.444444444444445,1.5277777777777777
120,28977.647352,452,1,332,15,530,1,454,6,454,6,382,4,344,4,272,9,258,24,35,84,34,2,28.977647351999998,2.4285714285714284,6.380952380952381,3.7666666666666666,2.2666666666666666
80,24393.783767,315,1,276,13,502,1,137,6,137,5,202,3,192,3,114,7,114,18,35,118,34,2,24.393783767000002,1.6779661016949152,3.669491525423729,3.9375,1.425
176,114452.898375,394,2,342,13,500,1,375,6,375,6,348,3,342,4,304,8,289,19,35,104,34,2,114.452898375,2.6923076923076925,4.788461538461538,2.2386363636363638,1.7272727272727273
138,27045.059322,350,1,304,17,504,1,246,7,249,6,270,3,254,4,203,9,200,22,35,128,34,2,27.045059322,2.078125,3.734375,2.536231884057971,1.4710144927536233
94,30176.966968,298,1,270,12,422,1,217,5,217,5,191,3,179,3,164,7,162,18,35,162,34,2,30.176966968000002,1.5802469135802468,2.8395061728395063,3.1702127659574466,1.7446808510638299
4,23319.520462,49,2,49,12,74,1,14,4,14,4,14,2,14,2,13,5,13,16,35,132,34,2,23.319520462,1.0303030303030303,1.371212121212121,12.25,3.25
30,30515.670748,159,1,156,12,226,1,110,6,110,5,101,3,96,3,73,6,74,18,35,190,34,2,30.515670748,1.1578947368421053,1.8368421052631578,5.3,2.433333333333333
36,24874.1318,238,3,227,13,362,1,41,5,41,5,76,3,66,3,38,6,38,18,35,134,34,2,24.8741318,1.2686567164179106,2.7761194029850746,6.611111111111111,1.0555555555555556
66,29024.116686,209,1,204,16,382,1,170,6,170,6,142,3,140,4,113,8,114,22,35,170,34,2,29.024116686000003,1.388235294117647,2.2294117647058824,3.1666666666666665,1.7121212121212122
133,28000.332048,313,2,270,16,476,1,242,7,242,6,216,3,213,4,186,8,178,22,35,124,34,2,28.000332048,2.0725806451612905,3.524193548387097,2.3533834586466167,1.3984962406015038
110,26286.826203,339,1,296,16,490,1,208,7,208,6,240,4,221,5,163,8,160,22,35,118,34,2,26.286826203,1.9322033898305084,3.8728813559322033,3.081818181818182,1.481818181818182
36,29011.064658,156,1,152,13,300,1,76,5,76,5,69,3,64,3,46,6,46,18,35,172,34,2,29.011064658,1.2093023255813953,1.9069767441860466,4.333333333333333,1.2777777777777777
18,22525.805225,207,1,176,11,320,1,21,5,21,5,86,3,76,3,21,6,21,17,35,114,34,2,22.525805225,1.1578947368421053,2.8157894736842106,11.5,1.1666666666666667
6,30005.19877,30,1,30,12,52,1,21,5,21,4,18,2,18,3,12,6,12,16,35,198,34,2,30.00519877,1.0303030303030303,1.1515151515151516,5.0,2.0
14,36311.172644,95,1,90,12,138,1,66,5,66,5,33,3,35,3,37,6,33,17,35,254,34,2,36.311172643999996,1.0551181102362204,1.374015748031496,6.785714285714286,2.642857142857143
84,25561.473583,250,1,225,13,488,1,176,6,176,5,169,3,163,3,144,7,140,19,35,130,34,2,25.561473582999998,1.646153846153846,2.923076923076923,2.9761904761904763,1.7142857142857142
14,23686.608398,101,2,100,13,168,1,22,5,22,5,48,3,48,3,20,6,20,17,35,132,34,2,23.686608398,1.106060606060606,1.7651515151515151,7.214285714285714,1.4285714285714286
56,24398.782047,220,1,196,15,428,1,131,7,131,6,144,3,136,4,87,8,85,22,35,122,34,2,24.398782047,1.459016393442623,2.80327868852459,3.9285714285714284,1.5535714285714286
14,34732.936294,55,1,55,12,94,1,28,5,28,4,24,2,24,2,21,6,21,17,35,246,34,2,34.732936294,1.056910569105691,1.2235772357723578,3.9285714285714284,1.5
98,23473.306985,346,1,256,13,510,1,143,5,143,5,290,3,271,3,128,7,122,18,35,90,34,2,23.473306985,2.088888888888889,4.844444444444444,3.5306122448979593,1.3061224489795917
38,26551.807196,224,1,193,13,354,1,68,5,68,5,98,3,90,3,60,7,56,18,35,144,34,2,26.551807196000002,1.2638888888888888,2.5555555555555554,5.894736842105263,1.5789473684210527
24,26595.968944,143,2,140,13,252,1,54,5,54,5,55,3,55,3,42,6,41,17,35,154,34,2,26.595968944,1.155844155844156,1.9285714285714286,5.958333333333333,1.75
22,23993.698744,210,1,193,12,322,1,26,5,26,4,60,2,46,3,26,6,26,17,35,130,34,2,23.993698744,1.1692307692307693,2.6153846153846154,9.545454545454545,1.1818181818181819
70,29814.680691,246,1,222,12,416,1,139,6,139,5,151,3,141,3,96,7,94,17,35,166,34,2,29.814680691000003,1.4216867469879517,2.4819277108433737,3.5142857142857142,1.3714285714285714
54,27763.489115,274,1,244,12,380,1,164,5,164,5,138,3,125,3,93,7,100,18,35,158,34,2,27.763489115,1.3417721518987342,2.7341772151898733,5.074074074074074,1.7222222222222223
0,23994.743399,0,2,0,12,0,1,0,5,0,4,0,2,0,2,0,6,0,16,35,142,34,2,23.994743399,1.0,1.0,,
64,24245.324642,265,1,245,17,468,2,136,6,136,6,171,3,162,4,111,8,114,22,35,116,34,2,24.245324642,1.5517241379310345,3.2844827586206895,4.140625,1.734375
4,30094.202483,14,2,14,13,20,1,14,5,14,5,12,2,12,2,12,6,12,16,35,206,34,2,30.094202483,1.0194174757281553,1.0679611650485437,3.5,3.0
4,24974.151007,52,1,52,13,88,1,23,5,23,5,10,2,9,3,10,6,10,17,35,150,34,2,24.974151007,1.0266666666666666,1.3466666666666667,13.0,2.5
32,28900.293897,121,1,121,13,242,1,65,6,65,4,61,2,60,3,46,6,46,17,35,178,34,2,28.900293897,1.1797752808988764,1.6797752808988764,3.78125,1.4375
84,24080.054517,352,1,292,17,492,1,157,7,157,6,220,3,202,4,120,8,117,23,35,110,34,2,24.080054517,1.7636363636363637,4.2,4.190476190476191,1.4285714285714286
14,28894.609091,70,1,70,12,124,1,56,5,56,4,31,2,31,3,31,7,31,17,35,182,34,2,28.894609091,1.0769230769230769,1.3846153846153846,5.0,2.2142857142857144
116,23887.355276,377,2,295,13,534,1,283,6,283,6,261,3,250,3,202,8,190,18,35,98,34,2,23.887355275999997,2.183673469387755,4.846938775510204,3.25,1.7413793103448276
82,27127.952014,260,2,216,17,458,1,177,6,177,6,169,3,161,4,146,8,142,22,35,138,34,2,27.127952013999998,1.5942028985507246,2.8840579710144927,3.1707317073170733,1.7804878048780488
40,29629.185615,120,2,120,12,248,1,99,5,99,5,112,3,112,3,68,6,68,17,35,180,34,2,29.629185614999997,1.2222222222222223,1.6666666666666667,3.0,1.7
66,26813.088748,240,2,219,12,440,1,145,6,145,5,136,3,130,3,108,6,107,17,35,142,34,2,26.813088748,1.4647887323943662,2.6901408450704225,3.6363636363636362,1.6363636363636365
142,28692.284768,359,2,313,13,488,1,341,6,341,5,289,3,276,3,232,8,226,18,35,120,34,2,28.692284768,2.183333333333333,3.9916666666666667,2.528169014084507,1.6338028169014085
86,25075.578549,304,1,274,12,436,1,176,5,176,5,197,3,192,3,113,7,113,18,35,124,34,2,25.075578549000003,1.6935483870967742,3.4516129032258065,3.5348837209302326,1.313953488372093
68,25736.76706,257,1,241,13,426,1,103,5,103,5,141,3,137,3,84,6,82,17,35,132,34,2,25.73676706,1.5151515151515151,2.946969696969697,3.7794117647058822,1.2352941176470589
10,29675.575073,63,1,63,12,104,1,52,5,52,5,38,2,38,2,37,6,37,17,35,190,34,2,29.675575073,1.0526315789473684,1.331578947368421,6.3,3.7
4,29733.865673,48,3,47,13,88,1,4,5,4,4,6,2,6,3,4,6,4,16,35,196,34,2,29.733865673,1.0204081632653061,1.2448979591836735,12.0,1.0
156,45323.84137,390,1,307,13,504,1,378,6,378,6,357,4,347,3,313,8,297,19,35,90,34,2,45.323841370000004,2.7333333333333334,5.333333333333333,2.5,2.0064102564102564
20,28448.391452,92,1,92,13,174,1,69,5,69,5,51,3,51,3,51,6,51,18,35,176,34,2,28.448391452,1.1136363636363635,1.5227272727272727,4.6,2.55
34,31939.572389,112,1,106,12,226,1,77,5,77,5,70,3,67,3,49,7,49,17,35,204,34,2,31.939572389000002,1.1666666666666667,1.5490196078431373,3.2941176470588234,1.4411764705882353
64,23499.608642,344,1,273,16,472,1,110,6,110,6,206,3,192,4,86,8,85,22,35,114,34,2,23.499608642,1.5614035087719298,4.017543859649122,5.375,1.34375
36,21588.960044,264,1,237,17,416,1,46,6,46,6,124,3,110,4,41,8,42,21,35,106,34,2,21.588960044,1.3396226415094339,3.490566037735849,7.333333333333333,1.1388888888888888
24,29286.969876,80,1,80,12,204,1,75,5,75,4,72,2,72,3,72,6,72,18,35,182,34,2,29.286969876,1.1318681318681318,1.4395604395604396,3.3333333333333335,3.0


==> data/powerlaw-ilp-raw-n-40.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
68,50147.860488,269,1,241,12,510,1,153,6,153,5,136,3,135,3,107,7,106,18,40,172,39,2,50.147860488,1.3953488372093024,2.563953488372093,3.9558823529411766,1.5735294117647058
188,228767.576541,601,2,475,13,708,1,593,7,593,7,546,5,532,5,494,10,435,24,40,88,39,2,228.76757654099998,3.1363636363636362,7.829545454545454,3.1968085106382977,2.627659574468085
114,43654.156666,394,1,330,12,672,1,235,6,235,6,318,3,314,3,183,8,181,19,40,120,39,2,43.654156666000006,1.95,4.283333333333333,3.456140350877193,1.605263157894737
36,43311.532502,256,2,239,13,492,1,72,6,72,6,153,3,149,4,47,7,48,21,40,140,39,2,43.311532502,1.2571428571428571,2.8285714285714287,7.111111111111111,1.3055555555555556
16,45604.16535,163,2,159,13,276,1,25,5,25,5,40,3,35,3,25,6,25,18,40,166,39,2,45.60416535,1.0963855421686748,1.9819277108433735,10.1875,1.5625
111,46944.449396,419,1,371,12,654,1,232,6,232,6,275,3,256,4,168,7,173,19,40,146,39,2,46.944449396,1.7602739726027397,3.8698630136986303,3.774774774774775,1.5135135135135136
42,40234.849731,325,2,287,13,556,1,44,6,44,5,175,3,168,3,46,8,44,17,40,118,39,2,40.234849731000004,1.3559322033898304,3.7542372881355934,7.738095238095238,1.0952380952380953
96,55320.715336,331,1,286,16,536,2,185,7,185,6,207,4,198,4,154,9,147,22,40,180,39,2,55.320715336,1.5333333333333334,2.838888888888889,3.4479166666666665,1.6041666666666667
160,54187.555219,406,2,369,13,630,1,336,6,336,6,339,3,320,3,269,8,259,19,40,166,39,2,54.187555219000004,1.963855421686747,3.4457831325301207,2.5375,1.68125
52,51203.658154,232,4,215,13,422,1,141,5,141,5,116,3,109,3,102,7,100,18,40,182,39,2,51.203658153999996,1.2857142857142858,2.2747252747252746,4.461538461538462,1.9615384615384615
128,44886.053188,442,2,350,12,680,1,291,6,291,6,325,3,314,4,236,8,240,19,40,120,39,2,44.886053188,2.066666666666667,4.683333333333334,3.453125,1.84375
88,52991.887094,387,2,338,16,552,2,158,7,158,7,217,4,191,4,127,9,131,22,40,178,39,2,52.991887094,1.4943820224719102,3.1741573033707864,4.3977272727272725,1.4431818181818181
2,45905.071085,36,1,36,15,62,1,6,5,6,4,8,2,8,2,6,6,6,16,40,170,39,2,45.905071085,1.011764705882353,1.2117647058823529,18.0,3.0
62,51274.961568,200,2,190,16,444,1,137,7,137,6,126,3,121,4,82,8,84,21,40,182,39,2,51.274961568,1.3406593406593406,2.098901098901099,3.225806451612903,1.3225806451612903
60,49177.897113,261,2,242,13,516,1,106,6,106,5,161,3,158,3,69,7,69,17,40,164,39,2,49.177897113,1.3658536585365855,2.591463414634146,4.35,1.15
164,48600.338356,426,2,395,14,656,1,307,6,307,6,375,3,369,4,240,8,239,19,40,132,39,2,48.600338356,2.242424242424242,4.2272727272727275,2.597560975609756,1.4634146341463414
16,51768.725109,117,2,115,16,222,1,59,6,59,6,47,4,47,4,42,8,42,22,40,198,39,2,51.768725109,1.0808080808080809,1.5909090909090908,7.3125,2.625
174,56337.027761,480,3,406,15,644,2,374,6,374,7,375,4,367,5,299,8,292,20,40,146,39,2,56.337027760999995,2.191780821917808,4.287671232876712,2.7586206896551726,1.7183908045977012
148,52521.048656,369,2,337,17,636,2,285,7,285,6,257,4,259,4,213,9,202,23,40,170,39,2,52.521048656,1.8705882352941177,3.1705882352941175,2.4932432432432434,1.4391891891891893
154,47704.15654,538,2,422,12,684,1,451,6,451,6,437,4,405,4,331,8,307,19,40,104,39,2,47.70415654000001,2.480769230769231,6.173076923076923,3.4935064935064934,2.1493506493506493
90,51668.449301,381,2,334,16,578,2,143,7,143,7,236,4,218,4,111,8,108,22,40,168,39,2,51.668449301,1.5357142857142858,3.267857142857143,4.233333333333333,1.2333333333333334
86,49378.800794,358,2,342,13,626,1,209,6,209,6,208,3,206,4,133,7,134,18,40,156,39,2,49.378800794,1.5512820512820513,3.2948717948717947,4.162790697674419,1.5465116279069768
140,56293.55582,374,2,326,16,604,1,288,6,288,6,263,4,249,4,201,8,202,20,40,180,39,2,56.29355582,1.7777777777777777,3.077777777777778,2.6714285714285713,1.4357142857142857
40,64448.268252,126,1,126,13,216,1,109,5,109,5,88,3,88,3,79,7,79,18,40,272,39,2,64.448268252,1.1470588235294117,1.463235294117647,3.15,1.975
116,47501.654569,435,1,377,15,642,1,189,6,189,6,268,4,239,4,150,9,148,22,40,144,39,2,47.501654568999996,1.8055555555555556,4.020833333333333,3.75,1.293103448275862
30,48402.08749,179,2,173,13,300,1,61,5,61,5,80,3,78,3,53,7,54,17,40,170,39,2,48.40208749,1.1764705882352942,2.052941176470588,5.966666666666667,1.7666666666666666
120,43764.286054,449,2,366,16,624,2,210,7,210,6,338,4,327,4,162,9,163,22,40,116,39,2,43.764286053999996,2.0344827586206895,4.870689655172414,3.7416666666666667,1.35
52,47633.188845,263,2,253,13,490,1,127,6,127,5,171,3,162,3,88,7,87,18,40,160,39,2,47.633188845,1.325,2.64375,5.0576923076923075,1.6923076923076923
36,53581.747053,195,2,183,14,366,1,76,6,76,5,72,3,63,4,52,8,52,21,40,202,39,2,53.581747053,1.1782178217821782,1.9653465346534653,5.416666666666667,1.4444444444444444
94,45781.995426,413,2,352,16,632,2,176,7,176,6,263,4,238,4,151,9,145,22,40,138,39,2,45.781995426,1.681159420289855,3.9927536231884058,4.3936170212765955,1.6063829787234043
40,54189.27334,207,2,197,13,350,1,95,5,95,5,88,3,87,3,70,7,69,19,40,204,39,2,54.18927334,1.196078431372549,2.014705882352941,5.175,1.75
118,47743.015479,359,2,316,17,654,2,202,7,202,7,226,4,223,4,147,9,143,23,40,152,39,2,47.743015479,1.7763157894736843,3.361842105263158,3.042372881355932,1.2457627118644068
38,49503.361673,215,3,202,12,366,1,66,5,66,5,69,3,62,3,49,7,48,17,40,180,39,2,49.503361673,1.211111111111111,2.1944444444444446,5.657894736842105,1.2894736842105263
72,48502.756673,362,2,307,13,576,1,165,6,165,6,170,3,149,3,96,7,99,18,40,154,39,2,48.502756673,1.4675324675324675,3.3506493506493507,5.027777777777778,1.3333333333333333
44,50964.611015,147,1,147,12,438,1,114,6,114,5,104,3,104,3,104,7,104,18,40,184,39,2,50.964611015,1.2391304347826086,1.798913043478261,3.340909090909091,2.3636363636363638
146,47112.85467,447,1,391,13,664,1,281,6,281,6,310,3,289,4,222,8,221,19,40,138,39,2,47.11285467,2.0579710144927534,4.239130434782608,3.0616438356164384,1.5205479452054795
178,46217.205212,565,1,408,17,700,2,499,7,499,7,459,4,422,5,346,10,354,24,40,104,39,2,46.217205212,2.7115384615384617,6.4326923076923075,3.1741573033707864,1.9438202247191012
144,48301.261449,414,2,370,13,650,1,241,7,241,7,318,3,302,3,192,8,190,19,40,144,39,2,48.301261448999995,2.0,3.875,2.875,1.3333333333333333
40,51594.01712,239,2,226,16,444,1,77,7,77,6,105,4,93,4,59,8,58,21,40,186,39,2,51.59401712,1.2150537634408602,2.28494623655914,5.975,1.475
30,62164.425401,194,2,188,16,324,1,59,6,59,6,85,4,80,4,58,8,58,21,40,242,39,2,62.164425401,1.1239669421487604,1.8016528925619835,6.466666666666667,1.9333333333333333
60,51070.705412,326,2,307,13,526,1,127,6,127,6,144,3,135,3,90,8,89,21,40,176,39,2,51.070705412,1.3409090909090908,2.852272727272727,5.433333333333334,1.5
74,52865.603232,223,1,213,12,522,1,108,5,108,5,129,3,127,3,95,7,95,18,40,184,39,2,52.865603232,1.4021739130434783,2.2119565217391304,3.0135135135135136,1.2837837837837838
68,56082.279788,293,1,275,12,402,1,198,6,198,6,160,4,145,4,124,9,122,22,40,198,39,2,56.082279788,1.3434343434343434,2.4797979797979797,4.3088235294117645,1.8235294117647058
8,40542.110484,110,1,108,12,204,1,8,5,8,5,77,3,76,3,8,6,8,17,40,132,39,2,40.542110484,1.0606060606060606,1.8333333333333333,13.75,1.0
128,44212.363063,518,2,378,13,702,1,269,6,269,6,437,4,413,4,211,8,206,19,40,98,39,2,44.212363063,2.306122448979592,6.285714285714286,4.046875,1.6484375
28,41267.498516,247,1,234,12,438,1,36,5,36,5,83,3,78,3,34,6,34,18,40,134,39,2,41.267498515999996,1.208955223880597,2.843283582089552,8.821428571428571,1.2142857142857142
2,54102.589538,23,2,23,13,28,1,10,6,10,5,11,3,11,3,10,6,10,18,40,224,39,2,54.102589538000004,1.0089285714285714,1.1026785714285714,11.5,5.0
18,48345.394908,194,2,184,15,312,1,34,6,34,6,50,3,49,3,31,8,31,21,40,174,39,2,48.345394908,1.103448275862069,2.1149425287356323,10.777777777777779,1.7222222222222223
12,61611.052734,48,1,48,16,78,1,42,7,42,6,34,3,34,3,33,7,33,21,40,266,39,2,61.611052734,1.0451127819548873,1.1804511278195489,4.0,2.75
6,55442.56734,107,2,103,13,178,1,42,5,42,4,27,3,25,3,19,6,20,17,40,224,39,2,55.442567340000004,1.0267857142857142,1.4776785714285714,17.833333333333332,3.1666666666666665


==> data/powerlaw-ilp-raw-n-45.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
170,85159.492052,559,2,438,12,822,1,337,7,337,6,425,4,406,4,270,10,258,20,45,146,44,2,85.159492052,2.164383561643836,4.828767123287672,3.288235294117647,1.588235294117647
10,90722.856206,99,2,97,16,184,1,10,6,10,5,12,3,12,3,10,8,10,21,45,236,44,2,90.722856206,1.0423728813559323,1.4194915254237288,9.9,1.0
152,94389.491906,565,2,481,13,808,1,343,6,343,7,410,4,370,5,275,9,260,20,45,184,44,2,94.38949190599999,1.826086956521739,4.070652173913044,3.7171052631578947,1.8092105263157894
106,87171.820438,450,2,403,13,732,1,241,6,241,6,313,3,298,4,187,9,180,19,45,182,44,2,87.171820438,1.5824175824175823,3.4725274725274726,4.245283018867925,1.7641509433962264
50,79234.524357,349,2,333,17,582,2,86,7,86,6,158,4,146,5,69,8,69,21,45,176,44,2,79.234524357,1.2840909090909092,2.9829545454545454,6.98,1.38
78,91146.109077,389,1,378,12,634,1,188,6,188,6,187,3,177,3,149,8,151,19,45,214,44,2,91.146109077,1.3644859813084111,2.817757009345794,4.987179487179487,1.9102564102564104
62,95349.648525,284,2,275,13,556,1,168,6,168,5,150,3,145,3,120,7,120,21,45,232,44,2,95.34964852499999,1.2672413793103448,2.2241379310344827,4.580645161290323,1.935483870967742
16,81914.315476,216,2,208,17,372,2,23,6,23,6,40,4,35,4,22,8,22,21,45,198,44,2,81.914315476,1.0808080808080809,2.090909090909091,13.5,1.375
28,79509.607764,277,2,253,15,466,1,32,7,32,7,59,4,53,4,29,8,29,21,45,184,44,2,79.509607764,1.1521739130434783,2.505434782608696,9.892857142857142,1.0357142857142858
46,85780.73089,333,1,299,12,592,1,100,5,100,6,135,3,127,3,74,7,74,18,45,198,44,2,85.78073089,1.2323232323232323,2.6818181818181817,7.239130434782608,1.608695652173913
106,99059.041103,395,1,339,13,736,1,258,6,258,6,270,4,254,4,176,8,177,20,45,214,44,2,99.059041103,1.4953271028037383,2.8457943925233646,3.7264150943396226,1.6603773584905661
22,90995.107552,169,2,163,15,316,1,34,6,34,6,39,3,36,4,33,8,33,21,45,228,44,2,90.99510755200001,1.0964912280701755,1.7412280701754386,7.681818181818182,1.5
88,95923.688997,371,2,325,12,680,1,179,7,179,6,174,3,162,3,125,8,124,19,45,222,44,2,95.923688997,1.3963963963963963,2.671171171171171,4.215909090909091,1.4204545454545454
72,109147.28937,255,2,245,16,486,2,144,7,144,7,126,4,120,4,115,9,115,22,45,286,44,2,109.14728937,1.2517482517482517,1.8916083916083917,3.5416666666666665,1.5972222222222223
84,96486.733396,395,2,363,13,608,1,175,6,175,6,237,3,212,3,127,8,128,18,45,222,44,2,96.48673339599999,1.3783783783783783,2.779279279279279,4.7023809523809526,1.5119047619047619
106,84082.571263,432,2,367,13,788,1,212,7,212,6,267,3,254,4,152,8,148,19,45,182,44,2,84.082571263,1.5824175824175823,3.3736263736263736,4.0754716981132075,1.4339622641509433
2,78064.614328,41,1,41,14,80,1,2,5,2,6,2,3,2,3,2,8,2,21,45,192,44,2,78.06461432799999,1.0104166666666667,1.2135416666666667,20.5,1.0
258,94526.620816,676,3,591,17,886,2,528,7,528,8,527,5,493,6,410,12,401,25,45,142,44,2,94.52662081599999,2.816901408450704,5.76056338028169,2.62015503875969,1.5891472868217054
130,93416.721578,524,2,441,17,758,2,305,7,305,7,377,4,347,5,210,9,201,24,45,172,44,2,93.416721578,1.755813953488372,4.046511627906977,4.030769230769231,1.6153846153846154
50,73276.870841,394,2,332,15,606,1,78,6,78,6,159,4,140,4,58,8,58,22,45,152,44,2,73.27687084099999,1.3289473684210527,3.5921052631578947,7.88,1.16
136,99595.1938,366,2,348,16,760,1,327,7,327,7,297,4,288,4,255,10,255,23,45,228,44,2,99.59519379999999,1.5964912280701755,2.6052631578947367,2.6911764705882355,1.875
26,78659.907804,289,1,268,12,534,1,38,6,38,6,161,3,149,3,37,8,37,19,45,170,44,2,78.659907804,1.1529411764705881,2.7,11.115384615384615,1.4230769230769231
38,111815.832949,146,2,146,16,256,1,93,7,93,6,70,3,70,4,58,9,58,22,45,300,44,2,111.815832949,1.1266666666666667,1.4866666666666666,3.8421052631578947,1.5263157894736843
72,103361.821137,257,2,246,13,574,1,159,6,159,5,143,3,139,3,116,8,117,19,45,252,44,2,103.361821137,1.2857142857142858,2.0198412698412698,3.5694444444444446,1.6111111111111112
26,84250.86939,255,2,220,16,448,2,36,6,36,6,114,4,107,4,33,8,33,21,45,196,44,2,84.25086939,1.1326530612244898,2.3010204081632653,9.807692307692308,1.2692307692307692
214,115664.335031,733,3,500,17,898,2,618,8,618,9,587,5,545,6,457,13,421,27,45,114,44,2,115.664335031,2.8771929824561404,7.4298245614035086,3.425233644859813,2.135514018691589
42,93495.292023,259,2,240,17,474,2,116,7,116,6,131,4,123,4,68,9,68,23,45,222,44,2,93.495292023,1.1891891891891893,2.1666666666666665,6.166666666666667,1.619047619047619
6,79363.631003,80,1,80,14,154,1,6,6,6,6,6,3,6,3,6,8,6,21,45,198,44,2,79.36363100300001,1.0303030303030303,1.404040404040404,13.333333333333334,1.0
52,96849.978725,201,1,196,12,488,1,149,6,149,5,151,3,149,3,111,7,111,19,45,230,44,2,96.849978725,1.2260869565217392,1.873913043478261,3.8653846153846154,2.1346153846153846
110,82028.930882,439,2,353,13,740,1,224,6,224,7,306,4,290,4,191,9,190,19,45,164,44,2,82.028930882,1.670731707317073,3.676829268292683,3.9909090909090907,1.7363636363636363
178,80532.486088,780,3,513,17,882,2,427,8,427,8,563,5,506,5,311,11,284,25,45,120,44,2,80.532486088,2.4833333333333334,7.5,4.382022471910112,1.747191011235955
134,97638.287631,438,2,414,13,720,1,302,7,302,6,269,3,252,4,221,9,223,22,45,220,44,2,97.638287631,1.6090909090909091,2.9909090909090907,3.2686567164179103,1.6492537313432836
54,87106.807057,232,1,226,12,590,1,176,6,176,5,131,3,131,3,111,7,111,20,45,206,44,2,87.106807057,1.2621359223300972,2.1262135922330097,4.296296296296297,2.0555555555555554
130,82198.980297,591,2,483,17,844,2,294,8,294,7,385,4,364,5,200,11,193,24,45,160,44,2,82.198980297,1.8125,4.69375,4.546153846153846,1.5384615384615385
44,84586.116529,396,2,369,15,606,1,56,6,56,6,116,4,105,4,48,8,48,24,45,192,44,2,84.58611652900001,1.2291666666666667,3.0625,9.0,1.0909090909090908
68,83971.151623,362,3,345,13,758,1,183,6,183,6,197,3,194,3,115,9,115,18,45,188,44,2,83.971151623,1.3617021276595744,2.925531914893617,5.323529411764706,1.6911764705882353
26,84863.314965,242,1,238,12,382,1,51,6,51,5,70,3,65,4,51,8,51,19,45,204,44,2,84.863314965,1.1274509803921569,2.1862745098039214,9.307692307692308,1.9615384615384615
54,91423.917986,374,1,333,12,572,1,123,6,123,5,189,3,183,3,97,7,98,18,45,208,44,2,91.423917986,1.2596153846153846,2.798076923076923,6.925925925925926,1.7962962962962963
92,103254.583122,396,2,354,17,600,2,252,7,252,7,258,4,253,4,198,9,191,23,45,238,44,2,103.254583122,1.3865546218487395,2.6638655462184873,4.304347826086956,2.152173913043478
22,88693.821308,205,2,197,16,346,2,51,7,51,6,78,4,74,4,48,8,48,22,45,224,44,2,88.693821308,1.0982142857142858,1.9151785714285714,9.318181818181818,2.1818181818181817
52,99621.85871,275,1,264,15,450,1,161,6,161,6,153,4,148,4,126,9,128,23,45,240,44,2,99.62185871,1.2166666666666666,2.1458333333333335,5.288461538461538,2.423076923076923
4,77816.805055,74,2,74,16,134,1,10,6,10,6,10,3,10,3,10,7,10,21,45,190,44,2,77.816805055,1.0210526315789474,1.3894736842105264,18.5,2.5
42,90409.74381,281,1,264,12,460,1,65,6,65,5,85,3,78,3,51,7,52,18,45,216,44,2,90.40974381,1.1944444444444444,2.300925925925926,6.690476190476191,1.2142857142857142
54,95733.56291,331,1,308,12,614,1,74,6,74,5,141,3,147,3,63,7,63,18,45,228,44,2,95.73356290999999,1.236842105263158,2.4517543859649122,6.12962962962963,1.1666666666666667
102,96466.127301,425,2,393,13,658,1,251,6,251,6,255,3,239,4,172,9,170,20,45,220,44,2,96.466127301,1.4636363636363636,2.9318181818181817,4.166666666666667,1.6862745098039216
96,91163.979372,398,1,374,12,784,1,250,6,250,8,224,3,218,4,170,8,168,19,45,206,44,2,91.163979372,1.4660194174757282,2.9320388349514563,4.145833333333333,1.7708333333333333
2,85282.566618,11,1,11,12,18,1,3,5,3,5,3,2,3,3,3,6,3,17,45,224,44,2,85.282566618,1.0089285714285714,1.0491071428571428,5.5,1.5
14,78587.675368,190,1,184,12,314,1,36,6,36,5,49,3,49,3,36,7,36,17,45,188,44,2,78.58767536799999,1.074468085106383,2.0106382978723403,13.571428571428571,2.5714285714285716
48,94566.932213,320,2,297,16,524,2,150,7,150,6,165,4,156,4,113,9,115,23,45,224,44,2,94.56693221299999,1.2142857142857142,2.4285714285714284,6.666666666666667,2.3541666666666665
6,85306.616978,70,1,70,12,112,1,17,6,17,4,17,3,17,3,17,6,17,18,45,220,44,2,85.30661697800001,1.0272727272727273,1.3181818181818181,11.666666666666666,2.8333333333333335


==> data/powerlaw-ilp-raw-n-50.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
154,139881.91139,669,2,549,13,1006,1,275,8,275,8,431,4,404,6,210,11,208,24,50,190,49,2,139.88191139,1.8105263157894738,4.521052631578947,4.3441558441558445,1.3636363636363635
102,164814.561303,506,3,456,13,772,1,285,6,285,7,322,4,312,4,208,9,206,20,50,248,49,2,164.814561303,1.4112903225806452,3.0403225806451615,4.96078431372549,2.0392156862745097
18,137206.844507,279,2,270,13,478,1,22,6,22,6,51,3,50,3,22,7,22,18,50,230,49,2,137.206844507,1.0782608695652174,2.2130434782608694,15.5,1.2222222222222223
14,160835.481585,66,2,66,16,152,2,40,7,40,6,36,4,36,4,20,8,20,22,50,296,49,2,160.835481585,1.0472972972972974,1.222972972972973,4.714285714285714,1.4285714285714286
163,175291.176974,555,3,498,17,924,2,375,7,375,7,389,4,378,5,284,11,279,24,50,260,49,2,175.291176974,1.626923076923077,3.1346153846153846,3.4049079754601226,1.7423312883435582
48,160731.30496,335,3,322,17,564,2,151,7,151,7,201,4,190,5,98,9,99,23,50,260,49,2,160.73130496000002,1.1846153846153846,2.2884615384615383,6.979166666666667,2.0416666666666665
46,165886.834601,218,2,198,16,534,2,85,7,85,6,78,4,76,4,73,8,71,22,50,272,49,2,165.886834601,1.1691176470588236,1.8014705882352942,4.739130434782608,1.5869565217391304
134,150244.290918,640,2,568,13,996,1,315,7,315,7,426,5,392,4,236,9,227,21,50,212,49,2,150.24429091800002,1.6320754716981132,4.018867924528302,4.776119402985074,1.7611940298507462
46,159622.286835,281,2,271,13,524,1,125,6,125,6,142,3,141,4,99,8,99,20,50,266,49,2,159.622286835,1.1729323308270676,2.056390977443609,6.108695652173913,2.152173913043478
52,150955.435891,306,2,296,13,700,1,84,6,84,6,171,3,169,4,59,7,58,19,50,246,49,2,150.955435891,1.2113821138211383,2.2439024390243905,5.884615384615385,1.1346153846153846
226,194099.076241,618,2,548,13,1046,1,479,7,479,7,428,5,407,4,354,10,347,22,50,248,49,2,194.099076241,1.9112903225806452,3.4919354838709675,2.734513274336283,1.5663716814159292
70,168936.724147,253,1,247,13,706,1,176,5,176,5,174,3,174,3,103,8,103,18,50,278,49,2,168.936724147,1.2517985611510791,1.910071942446043,3.6142857142857143,1.4714285714285715
18,148242.806149,231,2,216,16,416,2,42,6,42,6,80,4,75,4,40,8,40,22,50,246,49,2,148.24280614900002,1.0731707317073171,1.9390243902439024,12.833333333333334,2.2222222222222223
217,169829.9886,862,4,615,18,1086,2,450,8,450,9,665,6,605,6,370,13,356,29,50,162,49,2,169.8299886,2.3395061728395063,6.320987654320987,3.9723502304147464,1.705069124423963
0,139250.384387,0,2,0,15,0,1,0,7,0,5,0,3,0,3,0,7,0,21,50,246,49,2,139.250384387,1.0,1.0,,
32,141033.150856,330,2,275,16,526,1,72,7,72,7,120,4,104,4,51,9,51,22,50,226,49,2,141.033150856,1.1415929203539823,2.4601769911504423,10.3125,1.59375
20,174812.130695,145,2,139,12,224,1,77,6,77,5,55,3,54,3,53,8,52,19,50,314,49,2,174.812130695,1.0636942675159236,1.4617834394904459,7.25,2.65
54,166249.436084,310,2,289,17,526,2,187,9,187,7,131,4,124,4,105,9,104,23,50,278,49,2,166.249436084,1.1942446043165467,2.115107913669065,5.7407407407407405,1.9444444444444444
110,159532.212968,458,2,382,13,844,1,222,8,222,6,292,5,277,4,155,9,151,20,50,240,49,2,159.532212968,1.4583333333333333,2.908333333333333,4.163636363636364,1.4090909090909092
42,131745.95995,400,2,363,17,614,2,82,7,82,7,142,5,130,5,65,9,65,24,50,204,49,2,131.74595994999999,1.2058823529411764,2.9607843137254903,9.523809523809524,1.5476190476190477
82,202509.48734,262,2,257,16,534,2,175,8,175,7,137,4,136,4,117,10,117,24,50,368,49,2,202.50948734,1.2228260869565217,1.7119565217391304,3.1951219512195124,1.4268292682926829
172,154369.846193,674,2,586,13,1004,1,367,6,367,7,421,4,405,6,268,9,267,20,50,212,49,2,154.369846193,1.8113207547169812,4.179245283018868,3.9186046511627906,1.558139534883721
248,150294.910249,831,2,675,13,1082,2,559,8,559,8,695,4,654,5,430,11,420,21,50,166,49,2,150.294910249,2.4939759036144578,6.006024096385542,3.350806451612903,1.7338709677419355
0,157355.74498,0,2,0,15,0,1,0,6,0,6,0,3,0,3,0,8,0,21,50,290,49,2,157.35574498,1.0,1.0,,
122,133969.191129,656,2,585,12,1038,1,255,7,255,8,396,5,380,5,210,11,202,25,50,182,49,2,133.96919112900002,1.6703296703296704,4.604395604395604,5.377049180327869,1.721311475409836
273,197167.711386,743,2,624,13,1086,1,573,7,573,7,606,4,572,6,439,10,428,22,50,178,49,2,197.167711386,2.533707865168539,5.174157303370786,2.7216117216117217,1.6080586080586081
106,141500.032074,509,2,438,12,922,1,247,6,247,6,308,3,298,4,190,9,184,21,50,200,49,2,141.500032074,1.53,3.545,4.80188679245283,1.7924528301886793
82,181594.22339,299,1,298,12,560,1,223,6,223,6,195,3,189,3,161,9,161,21,50,318,49,2,181.59422339,1.2578616352201257,1.940251572327044,3.6463414634146343,1.9634146341463414
42,141843.308967,310,2,301,13,566,1,83,6,83,6,79,4,75,3,61,7,61,20,50,226,49,2,141.84330896699998,1.1858407079646018,2.3716814159292037,7.380952380952381,1.4523809523809523
32,132295.412346,270,2,263,17,576,2,138,8,138,7,179,4,179,4,96,9,96,22,50,208,49,2,132.295412346,1.1538461538461537,2.298076923076923,8.4375,3.0
166,139341.657496,751,2,626,13,1076,1,289,8,289,7,486,5,466,6,229,10,223,21,50,180,49,2,139.341657496,1.9222222222222223,5.1722222222222225,4.524096385542169,1.3795180722891567
64,171446.032118,244,2,242,16,536,1,161,6,161,6,146,4,144,3,117,8,117,22,50,302,49,2,171.446032118,1.2119205298013245,1.8079470198675496,3.8125,1.828125
152,154770.343717,539,2,467,13,910,1,288,6,288,7,364,5,340,5,221,9,206,20,50,218,49,2,154.770343717,1.6972477064220184,3.4724770642201834,3.5460526315789473,1.4539473684210527
144,151714.607964,539,2,487,13,982,1,280,6,280,6,312,4,304,4,195,9,191,20,50,220,49,2,151.71460796399998,1.6545454545454545,3.45,3.7430555555555554,1.3541666666666667
210,142783.5238,763,2,669,13,1054,1,438,7,438,7,538,5,512,5,312,10,314,24,50,166,49,2,142.78352379999998,2.2650602409638556,5.596385542168675,3.6333333333333333,1.4857142857142858
30,159288.286673,224,2,216,17,396,2,97,9,97,7,120,4,115,4,64,9,63,23,50,272,49,2,159.288286673,1.1102941176470589,1.8235294117647058,7.466666666666667,2.1333333333333333
16,125463.763381,218,2,214,13,382,1,28,6,28,5,37,3,35,3,26,7,26,18,50,202,49,2,125.46376338099999,1.0792079207920793,2.0792079207920793,13.625,1.625
118,147717.392947,631,2,542,17,968,2,250,7,250,8,316,5,285,6,170,10,165,24,50,218,49,2,147.71739294699998,1.5412844036697249,3.8944954128440368,5.3474576271186445,1.4406779661016949
204,150682.049142,869,2,649,14,1106,2,419,9,419,8,605,5,558,6,321,13,309,27,50,156,49,2,150.682049142,2.3076923076923075,6.57051282051282,4.259803921568627,1.5735294117647058
106,140806.828182,583,2,494,13,852,1,183,7,183,8,315,4,299,5,153,11,150,24,50,204,49,2,140.806828182,1.5196078431372548,3.857843137254902,5.5,1.4433962264150944
146,128248.863236,615,3,544,17,1076,2,276,9,276,8,449,5,435,5,223,11,221,26,50,170,49,2,128.248863236,1.8588235294117648,4.617647058823529,4.212328767123288,1.5273972602739727
168,143277.750294,655,2,551,13,1026,1,326,10,326,7,441,4,418,4,255,10,260,21,50,182,49,2,143.277750294,1.9230769230769231,4.5989010989010985,3.8988095238095237,1.5178571428571428
136,140233.906731,535,2,432,17,1034,2,301,8,301,7,335,5,313,5,239,10,234,23,50,200,49,2,140.233906731,1.68,3.675,3.9338235294117645,1.7573529411764706
68,181966.363965,331,2,315,16,612,2,228,8,228,7,158,4,151,4,141,9,136,23,50,312,49,2,181.966363965,1.2179487179487178,2.0608974358974357,4.867647058823529,2.073529411764706
266,138575.496645,836,2,658,13,1088,1,618,8,618,8,606,4,578,5,435,10,431,21,50,164,49,2,138.57549664500002,2.6219512195121952,6.097560975609756,3.142857142857143,1.6353383458646618
48,158246.596766,228,2,227,13,486,1,128,6,128,6,98,3,98,4,86,7,86,17,50,274,49,2,158.246596766,1.1751824817518248,1.832116788321168,4.75,1.7916666666666667
36,141511.361296,256,1,250,12,470,1,136,6,136,5,113,3,113,3,101,8,103,18,50,232,49,2,141.511361296,1.1551724137931034,2.103448275862069,7.111111111111111,2.8055555555555554
250,154867.074385,876,2,659,13,1068,1,556,7,556,9,651,4,602,5,414,11,379,21,50,168,49,2,154.86707438500002,2.488095238095238,6.214285714285714,3.504,1.656
128,143052.701981,660,2,546,16,1054,1,235,8,235,8,424,5,392,5,160,10,161,25,50,188,49,2,143.05270198099998,1.6808510638297873,4.51063829787234,5.15625,1.25
124,148092.607385,558,3,482,17,1016,2,253,8,253,8,300,4,276,5,177,10,180,25,50,222,49,2,148.092607385,1.5585585585585586,3.5135135135135136,4.5,1.4274193548387097


==> data/powerlaw-ilp-raw-n-55.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
20,183588.51383,278,2,268,13,504,1,21,6,21,5,38,3,32,3,20,7,20,18,55,202,54,2,183.58851383,1.099009900990099,2.376237623762376,13.9,1.0
20,225438.856749,245,2,234,13,450,1,42,6,42,6,77,4,74,4,37,7,37,18,55,266,54,2,225.438856749,1.0751879699248121,1.9210526315789473,12.25,1.85
2,215801.008751,45,1,45,12,80,1,6,5,6,5,8,3,8,3,6,7,6,17,55,262,54,2,215.80100875099998,1.0076335877862594,1.1717557251908397,22.5,3.0
176,231696.088733,802,2,636,13,1270,1,363,7,363,8,484,4,437,5,253,9,245,22,55,216,54,2,231.696088733,1.8148148148148149,4.712962962962963,4.556818181818182,1.4375
12,212862.714462,129,2,128,13,270,1,31,6,31,6,32,3,32,3,30,7,30,18,55,246,54,2,212.862714462,1.048780487804878,1.524390243902439,10.75,2.5
26,236737.91072,209,2,208,13,510,1,95,6,95,6,73,4,73,3,74,7,74,19,55,280,54,2,236.73791072,1.0928571428571427,1.7464285714285714,8.038461538461538,2.8461538461538463
206,242176.586475,832,2,670,14,1250,2,460,8,460,8,575,5,545,6,334,11,342,26,55,232,54,2,242.176586475,1.8879310344827587,4.586206896551724,4.038834951456311,1.6213592233009708
160,219224.685672,834,2,675,13,1282,1,311,7,311,8,402,5,359,5,201,9,202,21,55,216,54,2,219.224685672,1.7407407407407407,4.861111111111111,5.2125,1.25625
128,247456.886796,563,2,513,13,1066,1,290,7,290,7,319,4,326,4,200,10,198,21,55,266,54,2,247.456886796,1.481203007518797,3.1165413533834587,4.3984375,1.5625
20,208593.331768,245,1,241,13,452,1,47,6,47,6,93,3,89,3,44,8,44,18,55,238,54,2,208.593331768,1.084033613445378,2.0294117647058822,12.25,2.2
26,231710.475203,318,2,293,17,606,2,28,7,28,6,98,4,93,4,28,9,28,22,55,270,54,2,231.71047520300002,1.0962962962962963,2.1777777777777776,12.23076923076923,1.0769230769230769
12,214083.872209,166,2,165,16,304,2,17,7,17,7,22,4,21,4,17,8,17,23,55,254,54,2,214.083872209,1.047244094488189,1.6535433070866141,13.833333333333334,1.4166666666666667
263,240197.264255,913,2,674,14,1304,1,506,7,506,9,649,5,613,5,399,10,392,22,55,202,54,2,240.197264255,2.301980198019802,5.51980198019802,3.4714828897338403,1.5171102661596958
42,209145.368968,472,2,434,13,952,1,87,6,87,6,177,3,161,5,52,9,52,19,55,224,54,2,209.14536896799999,1.1875,3.107142857142857,11.238095238095237,1.2380952380952381
182,203524.11397,767,3,704,14,1394,1,388,8,388,8,547,4,525,5,275,11,286,21,55,188,54,2,203.52411397,1.9680851063829787,5.079787234042553,4.214285714285714,1.510989010989011
80,254166.282477,433,3,413,17,850,2,201,8,201,7,293,4,288,5,163,10,163,24,55,292,54,2,254.166282477,1.273972602739726,2.482876712328767,5.4125,2.0375
164,214946.836871,770,3,666,17,1302,2,348,10,348,9,467,6,460,6,242,13,244,24,55,204,54,2,214.94683687100002,1.803921568627451,4.7745098039215685,4.695121951219512,1.475609756097561
128,272853.006313,545,3,477,17,1002,2,256,7,256,7,259,5,249,5,170,11,169,24,55,298,54,2,272.853006313,1.429530201342282,2.8288590604026846,4.2578125,1.328125
18,253845.985682,122,2,121,16,216,2,59,6,59,6,42,4,42,4,34,8,34,22,55,318,54,2,253.845985682,1.0566037735849056,1.3836477987421383,6.777777777777778,1.8888888888888888
72,227882.842048,449,3,419,17,878,2,169,9,169,8,253,4,244,5,137,11,136,24,55,228,54,2,227.882842048,1.3157894736842106,2.969298245614035,6.236111111111111,1.9027777777777777
38,251560.293084,298,2,291,15,496,2,143,7,143,7,126,4,123,4,103,9,103,22,55,300,54,2,251.560293084,1.1266666666666667,1.9933333333333334,7.842105263157895,2.710526315789474
20,207348.628166,286,2,280,16,484,2,42,7,42,7,60,4,56,4,39,8,39,22,55,232,54,2,207.348628166,1.0862068965517242,2.2327586206896552,14.3,1.95
2,277489.520432,21,2,21,12,26,1,9,6,9,5,10,3,10,3,9,7,9,17,55,362,54,2,277.489520432,1.0055248618784531,1.058011049723757,10.5,4.5
94,267343.300885,396,2,368,13,854,1,198,7,198,6,175,3,167,4,129,9,128,20,55,312,54,2,267.34330088499996,1.3012820512820513,2.269230769230769,4.212765957446808,1.372340425531915
26,234787.691597,265,2,253,17,506,2,44,9,44,7,85,4,84,4,41,9,41,20,55,276,54,2,234.787691597,1.0942028985507246,1.960144927536232,10.192307692307692,1.5769230769230769
168,246416.275045,718,3,600,17,1176,2,399,8,399,9,535,5,513,5,288,11,299,25,55,222,54,2,246.416275045,1.7567567567567568,4.2342342342342345,4.273809523809524,1.7142857142857142
26,275031.710673,207,2,207,13,382,1,55,6,55,6,47,3,47,3,36,8,36,18,55,338,54,2,275.031710673,1.0769230769230769,1.6124260355029585,7.961538461538462,1.3846153846153846
281,279214.364183,944,3,789,14,1310,1,591,9,591,7,642,4,618,5,454,11,461,22,55,222,54,2,279.214364183,2.265765765765766,5.252252252252252,3.3594306049822062,1.6156583629893237
48,221825.585316,488,2,475,13,860,1,99,6,99,6,202,4,193,4,83,8,83,19,55,246,54,2,221.825585316,1.1951219512195121,2.983739837398374,10.166666666666666,1.7291666666666667
2,246040.741321,50,2,50,17,98,1,2,7,2,7,2,4,2,3,2,8,2,22,55,312,54,2,246.040741321,1.0064102564102564,1.1602564102564104,25.0,1.0
152,227036.707582,684,2,607,14,1250,2,328,7,328,7,457,4,429,5,244,9,239,21,55,232,54,2,227.036707582,1.6551724137931034,3.9482758620689653,4.5,1.605263157894737
20,294214.468742,166,2,165,13,292,1,60,6,60,6,35,3,35,3,32,8,32,21,55,378,54,2,294.214468742,1.052910052910053,1.439153439153439,8.3,1.6
38,193126.771835,306,2,279,13,574,2,65,6,65,6,106,3,99,5,61,8,57,19,55,210,54,2,193.126771835,1.180952380952381,2.4571428571428573,8.052631578947368,1.605263157894737
56,331206.116184,279,3,260,17,588,2,229,9,229,8,155,4,155,5,149,10,149,24,55,400,54,2,331.206116184,1.14,1.6975,4.982142857142857,2.6607142857142856
10,245971.535876,157,2,154,16,286,2,59,7,59,6,53,4,53,4,48,8,48,23,55,304,54,2,245.97153587600002,1.0328947368421053,1.5164473684210527,15.7,4.8
20,345380.708285,126,1,126,12,240,1,71,6,71,5,64,3,64,3,48,7,48,18,55,456,54,2,345.380708285,1.043859649122807,1.2763157894736843,6.3,2.4
6,194128.971287,94,2,93,13,236,1,6,6,6,5,36,3,36,4,6,8,6,22,55,222,54,2,194.12897128699998,1.027027027027027,1.4234234234234233,15.666666666666666,1.0
52,226654.301158,491,2,458,13,922,1,90,7,90,6,252,3,246,5,74,9,73,19,55,254,54,2,226.65430115799998,1.204724409448819,2.9330708661417324,9.442307692307692,1.4230769230769231
174,249375.662549,760,3,664,14,1254,1,406,7,406,8,464,4,437,5,275,9,268,22,55,252,54,2,249.375662549,1.6904761904761905,4.015873015873016,4.367816091954023,1.5804597701149425
114,238355.891438,549,2,490,13,1086,1,188,7,188,7,260,4,258,5,139,9,140,20,55,254,54,2,238.355891438,1.4488188976377954,3.161417322834646,4.815789473684211,1.219298245614035
46,207354.067087,465,2,437,16,796,2,72,7,72,7,122,4,105,4,70,9,70,23,55,228,54,2,207.354067087,1.2017543859649122,3.039473684210526,10.108695652173912,1.5217391304347827
14,218645.348554,208,2,202,12,408,1,24,7,24,6,64,3,63,4,24,7,24,19,55,258,54,2,218.645348554,1.054263565891473,1.806201550387597,14.857142857142858,1.7142857142857142
24,237149.759977,249,2,247,16,456,2,63,7,63,6,92,4,91,4,59,9,59,22,55,280,54,2,237.149759977,1.0857142857142856,1.8892857142857142,10.375,2.4583333333333335
138,230694.712382,760,2,645,16,1180,2,241,7,241,8,522,5,511,6,182,11,187,27,55,228,54,2,230.694712382,1.605263157894737,4.333333333333333,5.507246376811594,1.318840579710145
148,231263.365443,711,3,653,17,1212,2,321,8,321,8,429,5,412,5,245,12,240,25,55,230,54,2,231.263365443,1.6434782608695653,4.091304347826087,4.804054054054054,1.6554054054054055
84,214443.930417,569,2,490,13,920,1,126,6,126,9,264,4,278,4,102,8,102,19,55,214,54,2,214.443930417,1.3925233644859814,3.6588785046728973,6.773809523809524,1.2142857142857142
20,243246.404377,147,2,147,13,286,1,106,6,106,6,47,3,47,3,47,8,47,18,55,300,54,2,243.246404377,1.0666666666666667,1.49,7.35,2.35
232,238334.277595,964,3,764,14,1338,1,569,9,569,8,749,5,699,5,435,12,436,24,55,190,54,2,238.334277595,2.221052631578947,6.073684210526316,4.155172413793103,1.875
6,225805.967034,133,2,131,13,234,1,14,6,14,5,19,3,17,3,14,7,14,17,55,274,54,2,225.805967034,1.0218978102189782,1.4854014598540146,22.166666666666668,2.3333333333333335
52,213293.287368,400,2,350,16,828,2,198,8,198,8,169,4,157,6,118,10,114,23,55,236,54,2,213.293287368,1.2203389830508475,2.694915254237288,7.6923076923076925,2.269230769230769


==> data/powerlaw-ilp-raw-n-60.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
126,326211.578372,851,2,766,16,1498,2,276,8,276,8,439,6,427,6,157,11,160,25,60,230,59,2,326.211578372,1.5478260869565217,4.7,6.753968253968254,1.246031746031746
56,354234.47956,456,2,443,13,880,1,194,7,194,6,189,4,182,4,117,9,117,20,60,286,59,2,354.23447956,1.1958041958041958,2.5944055944055946,8.142857142857142,2.0892857142857144
114,354274.077193,699,3,616,18,1248,2,233,8,233,8,392,5,374,5,165,11,158,25,60,266,59,2,354.274077193,1.4285714285714286,3.6278195488721803,6.131578947368421,1.4473684210526316
204,381590.296803,965,2,813,14,1564,1,494,8,494,9,572,5,532,5,357,12,348,22,60,278,59,2,381.590296803,1.7338129496402879,4.471223021582734,4.730392156862745,1.75
16,322017.696673,287,2,279,13,500,1,25,6,25,6,45,3,41,4,25,8,25,19,60,266,59,2,322.017696673,1.0601503759398496,2.0789473684210527,17.9375,1.5625
268,355188.447199,995,2,842,13,1638,2,605,7,605,10,713,5,672,7,449,11,432,23,60,232,59,2,355.188447199,2.1551724137931036,5.288793103448276,3.712686567164179,1.6753731343283582
194,429509.480658,771,3,635,18,1424,2,367,8,367,9,450,6,425,6,272,13,268,25,60,300,59,2,429.509480658,1.6466666666666667,3.57,3.9742268041237114,1.402061855670103
168,339804.169403,858,3,719,18,1442,2,395,9,395,9,517,5,487,8,263,13,252,28,60,230,59,2,339.804169403,1.7304347826086957,4.730434782608696,5.107142857142857,1.5654761904761905
10,330057.940877,274,2,265,13,468,1,31,6,31,6,50,4,45,4,28,9,28,20,60,278,59,2,330.05794087699996,1.0359712230215827,1.985611510791367,27.4,2.8
36,313188.549935,418,3,403,13,706,1,50,6,50,7,94,3,86,4,50,9,50,19,60,256,59,2,313.188549935,1.140625,2.6328125,11.61111111111111,1.3888888888888888
190,326979.455079,928,2,783,14,1624,1,424,9,424,8,662,5,635,5,305,11,311,22,60,218,59,2,326.979455079,1.871559633027523,5.256880733944954,4.88421052631579,1.605263157894737
156,423594.61785,700,2,625,13,1286,2,360,8,360,8,430,4,414,6,285,10,287,21,60,320,59,2,423.59461784999996,1.4875,3.1875,4.487179487179487,1.8269230769230769
12,315478.06086,236,3,233,16,424,2,24,8,24,7,27,4,24,4,18,9,18,23,60,262,59,2,315.47806086,1.0458015267175573,1.900763358778626,19.666666666666668,1.5
156,361833.19838,913,3,773,16,1464,2,372,9,372,9,589,5,554,6,296,13,297,29,60,236,59,2,361.83319838,1.6610169491525424,4.86864406779661,5.852564102564102,1.8974358974358974
214,366293.505688,845,3,756,14,1534,2,469,8,469,9,528,5,504,5,345,10,337,22,60,260,59,2,366.293505688,1.823076923076923,4.25,3.9485981308411215,1.6121495327102804
48,402517.200666,336,2,330,16,672,2,201,7,201,7,130,4,128,4,101,10,99,25,60,344,59,2,402.517200666,1.1395348837209303,1.9767441860465116,7.0,2.1041666666666665
122,369346.996569,662,2,603,13,1478,1,363,7,363,9,388,4,379,5,275,11,274,21,60,280,59,2,369.346996569,1.4357142857142857,3.3642857142857143,5.426229508196721,2.2540983606557377
90,413916.523484,623,2,557,14,1116,2,203,7,203,7,239,4,223,4,127,9,127,19,60,330,59,2,413.916523484,1.2727272727272727,2.8878787878787877,6.9222222222222225,1.4111111111111112
16,309039.591814,258,1,251,13,470,1,17,6,17,6,31,3,29,3,17,8,17,18,60,254,59,2,309.039591814,1.062992125984252,2.015748031496063,16.125,1.0625
0,376984.711564,0,2,0,12,0,1,0,6,0,5,0,3,0,3,0,7,0,18,60,336,59,2,376.984711564,1.0,1.0,,
188,358863.02583,978,2,822,13,1538,1,421,8,421,8,685,5,652,5,286,11,283,22,60,244,59,2,358.86302583,1.7704918032786885,5.008196721311475,5.202127659574468,1.5212765957446808
184,399700.788171,896,2,775,14,1376,1,444,8,444,9,546,5,504,7,338,12,333,24,60,284,59,2,399.700788171,1.647887323943662,4.154929577464789,4.869565217391305,1.8369565217391304
30,404355.79272,284,2,277,13,490,1,83,6,83,7,65,4,64,4,54,10,55,23,60,354,59,2,404.35579272,1.0847457627118644,1.8022598870056497,9.466666666666667,1.8
44,410981.149655,316,3,309,18,644,2,119,8,119,7,121,4,121,4,100,10,98,24,60,352,59,2,410.981149655,1.125,1.8977272727272727,7.181818181818182,2.272727272727273
150,410881.541178,730,2,680,14,1352,2,443,9,443,7,437,4,410,6,307,11,307,22,60,322,59,2,410.88154117799996,1.4658385093167703,3.267080745341615,4.866666666666666,2.046666666666667
144,313652.689443,913,2,774,14,1448,1,283,9,283,9,553,5,565,5,216,15,214,29,60,210,59,2,313.652689443,1.6857142857142857,5.347619047619047,6.340277777777778,1.5
30,359904.527728,462,2,419,17,786,2,44,7,44,8,89,5,78,5,38,9,38,22,60,294,59,2,359.904527728,1.1020408163265305,2.5714285714285716,15.4,1.2666666666666666
140,370097.211399,682,2,632,13,1394,1,299,8,299,9,390,4,383,4,211,10,206,22,60,268,59,2,370.097211399,1.5223880597014925,3.544776119402985,4.871428571428571,1.5071428571428571
200,343672.936301,1045,2,843,14,1636,2,466,8,466,9,625,5,585,8,363,12,348,23,60,228,59,2,343.672936301,1.8771929824561404,5.583333333333333,5.225,1.815
168,455194.919193,520,3,503,17,1280,2,373,9,373,8,330,5,327,5,292,12,290,25,60,360,59,2,455.19491919300003,1.4666666666666666,2.4444444444444446,3.0952380952380953,1.7380952380952381
116,372299.427924,648,2,615,13,1328,1,333,8,333,7,336,5,329,6,247,10,248,21,60,282,59,2,372.29942792400004,1.4113475177304964,3.297872340425532,5.586206896551724,2.1293103448275863
42,339109.490337,342,2,325,16,668,2,121,7,121,7,78,5,76,5,49,10,47,24,60,280,59,2,339.109490337,1.15,2.2214285714285715,8.142857142857142,1.1666666666666667
134,395940.860629,733,3,674,13,1350,2,353,8,353,7,407,4,380,5,252,10,250,21,60,308,59,2,395.940860629,1.4350649350649352,3.3798701298701297,5.470149253731344,1.8805970149253732
4,332585.442779,112,2,111,14,208,1,8,7,8,6,13,4,13,4,8,8,8,22,60,286,59,2,332.58544277899995,1.013986013986014,1.3916083916083917,28.0,2.0
80,344964.99395,613,2,541,13,1152,1,195,7,195,7,318,4,295,6,126,9,126,20,60,252,59,2,344.96499394999995,1.3174603174603174,3.4325396825396823,7.6625,1.575
226,429994.81916,883,2,765,13,1434,1,510,8,510,9,542,5,525,6,381,14,391,23,60,320,59,2,429.99481916,1.70625,3.759375,3.9070796460176993,1.6858407079646018
186,363849.946054,979,2,743,14,1504,1,342,7,342,10,634,5,575,6,291,11,291,22,60,236,59,2,363.849946054,1.7881355932203389,5.148305084745763,5.263440860215054,1.564516129032258
64,328517.248295,546,3,448,14,1064,1,144,6,144,7,307,4,295,5,112,9,112,21,60,246,59,2,328.517248295,1.2601626016260163,3.2195121951219514,8.53125,1.75
240,358653.390384,994,3,885,18,1550,2,509,9,509,9,642,5,621,6,347,12,336,26,60,246,59,2,358.65339038400003,1.975609756097561,5.040650406504065,4.141666666666667,1.4458333333333333
30,308762.497107,458,2,418,14,734,1,61,7,61,7,154,4,143,4,57,8,56,20,60,246,59,2,308.762497107,1.1219512195121952,2.861788617886179,15.266666666666667,1.9
70,323417.643238,590,2,533,14,1244,1,165,7,165,7,216,4,208,4,145,9,145,21,60,248,59,2,323.417643238,1.282258064516129,3.379032258064516,8.428571428571429,2.0714285714285716
186,361736.64422,723,3,616,18,1546,2,388,9,388,10,443,5,425,6,287,12,289,31,60,258,59,2,361.73664422,1.7209302325581395,3.802325581395349,3.8870967741935485,1.543010752688172
34,330589.310884,398,2,376,14,648,1,69,7,69,7,168,4,164,5,58,8,58,22,60,270,59,2,330.589310884,1.125925925925926,2.474074074074074,11.705882352941176,1.7058823529411764
354,423764.242589,1174,3,928,15,1560,2,798,10,798,11,947,7,905,11,625,17,607,32,60,186,59,2,423.764242589,2.903225806451613,7.311827956989247,3.3163841807909606,1.765536723163842
174,342663.637365,1007,2,873,14,1600,1,466,8,466,8,635,5,606,6,334,11,326,24,60,238,59,2,342.663637365,1.73109243697479,5.23109243697479,5.787356321839081,1.9195402298850575
16,489990.908176,100,2,100,13,168,1,83,6,83,6,63,3,63,4,58,8,58,19,60,452,59,2,489.990908176,1.0353982300884956,1.2212389380530972,6.25,3.625
60,316718.058213,750,2,635,13,1158,1,102,7,102,7,306,5,273,4,83,9,81,20,60,230,59,2,316.718058213,1.2608695652173914,4.260869565217392,12.5,1.3833333333333333
44,377980.364625,271,2,242,13,742,1,102,7,102,7,120,3,119,4,57,9,58,19,60,314,59,2,377.980364625,1.1401273885350318,1.8630573248407643,6.159090909090909,1.2954545454545454
238,360401.979959,1081,2,851,14,1622,2,581,9,581,8,749,5,715,6,429,12,428,22,60,236,59,2,360.401979959,2.0084745762711864,5.580508474576271,4.542016806722689,1.8025210084033614
84,417327.871996,535,2,483,13,1008,1,147,7,147,7,229,5,214,4,106,10,106,21,60,342,59,2,417.327871996,1.2456140350877194,2.564327485380117,6.369047619047619,1.2619047619047619


==> data/powerlaw-ilp-raw-n-65.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
26,455669.685484,441,1,419,15,878,1,118,6,118,5,148,3,143,3,65,6,66,17,65,262,64,2,455.669685484,1.099236641221374,2.683206106870229,16.96153846153846,2.5
34,550638.315072,313,2,310,16,704,1,84,6,84,5,97,3,96,3,47,7,47,21,65,344,64,2,550.6383150720001,1.0988372093023255,1.9098837209302326,9.205882352941176,1.3823529411764706
196,579165.637937,754,2,705,14,1854,1,492,5,492,5,496,2,489,3,344,6,341,18,65,302,64,2,579.165637937,1.6490066225165563,3.4966887417218544,3.8469387755102042,1.7551020408163265
142,644603.379445,731,2,667,14,1428,1,422,6,422,4,358,2,347,3,258,6,261,18,65,362,64,2,644.603379445,1.3922651933701657,3.0193370165745854,5.147887323943662,1.8169014084507042
34,671801.061865,313,2,282,13,516,1,168,5,168,4,120,2,120,3,94,6,91,18,65,422,64,2,671.8010618650001,1.080568720379147,1.7417061611374407,9.205882352941176,2.764705882352941
192,564978.948252,1106,2,928,17,1784,1,395,7,395,6,707,3,650,4,296,8,287,21,65,278,64,2,564.978948252,1.6906474820143884,4.9784172661870505,5.760416666666667,1.5416666666666667
12,535926.379556,208,2,206,13,362,1,29,6,29,5,40,3,37,3,28,6,28,17,65,334,64,2,535.926379556,1.035928143712575,1.622754491017964,17.333333333333332,2.3333333333333335
140,521174.979393,793,1,701,14,1524,1,283,5,283,4,453,2,454,3,216,6,216,18,65,274,64,2,521.1749793930001,1.510948905109489,3.894160583941606,5.664285714285715,1.542857142857143
212,502732.055187,1117,2,988,15,1912,1,423,6,423,5,656,3,618,3,317,6,313,18,65,246,64,2,502.732055187,1.8617886178861789,5.540650406504065,5.268867924528302,1.4952830188679245
4,563538.237966,123,2,121,16,226,1,12,6,12,5,15,3,15,3,12,7,12,20,65,364,64,2,563.538237966,1.010989010989011,1.3379120879120878,30.75,3.0
22,545777.425498,271,1,268,16,522,1,196,5,196,4,72,2,71,2,65,5,65,17,65,338,64,2,545.777425498,1.0650887573964498,1.801775147928994,12.318181818181818,2.9545454545454546
314,596763.730859,1260,1,1051,14,1922,1,704,5,704,5,897,3,853,3,531,6,509,18,65,274,64,2,596.763730859,2.145985401459854,5.598540145985401,4.012738853503185,1.6910828025477707
80,481765.400665,701,2,631,13,1414,1,208,5,208,4,240,3,220,3,123,6,124,17,65,272,64,2,481.765400665,1.2941176470588236,3.577205882352941,8.7625,1.5375
92,446494.027514,899,2,770,14,1468,1,162,5,162,4,490,2,455,3,127,6,129,17,65,230,64,2,446.49402751400004,1.4,4.908695652173913,9.771739130434783,1.3804347826086956
0,402036.057561,0,2,0,12,0,1,0,5,0,4,0,2,0,2,0,5,0,17,65,244,64,2,402.036057561,1.0,1.0,,
310,483404.331521,1507,2,1198,15,1926,1,578,5,578,5,1164,3,1073,3,481,6,470,18,65,188,64,2,483.404331521,2.648936170212766,9.01595744680851,4.861290322580645,1.5516129032258064
2,425675.399852,62,2,62,16,122,1,2,6,2,5,2,3,2,3,2,6,2,19,65,260,64,2,425.675399852,1.0076923076923077,1.2384615384615385,31.0,1.0
34,514747.1302,276,1,273,16,612,1,111,6,111,5,59,3,59,3,51,7,51,20,65,318,64,2,514.7471302,1.1069182389937107,1.8679245283018868,8.117647058823529,1.5
212,548117.249527,1008,1,902,14,1806,1,511,6,511,5,640,3,599,3,328,6,323,18,65,280,64,2,548.117249527,1.7571428571428571,4.6,4.754716981132075,1.5471698113207548
74,630583.537713,563,2,535,14,1092,1,180,6,180,5,193,3,187,3,133,6,133,17,65,370,64,2,630.5835377129999,1.2,2.5216216216216214,7.608108108108108,1.7972972972972974
22,607971.315223,251,1,249,13,442,1,134,6,134,5,84,3,81,3,64,7,64,17,65,382,64,2,607.971315223,1.057591623036649,1.6570680628272252,11.409090909090908,2.909090909090909
362,523262.463491,1519,1,1031,14,1922,1,1200,6,1200,5,1228,3,1134,3,877,7,836,23,65,180,64,2,523.262463491,3.011111111111111,9.438888888888888,4.196132596685083,2.4226519337016574
12,520260.63807,278,2,267,13,472,1,35,6,35,5,55,2,50,2,35,6,35,17,65,322,64,2,520.26063807,1.0372670807453417,1.8633540372670807,23.166666666666668,2.9166666666666665
256,542880.208134,1119,2,927,17,1912,1,504,6,504,5,726,3,682,3,369,6,362,18,65,264,64,2,542.880208134,1.9696969696969697,5.238636363636363,4.37109375,1.44140625
66,714624.179978,327,2,325,13,778,1,184,5,184,5,128,2,128,2,102,6,102,17,65,446,64,2,714.624179978,1.147982062780269,1.7331838565022422,4.954545454545454,1.5454545454545454
16,517694.142731,264,2,263,16,538,1,98,7,98,5,94,3,92,3,51,7,51,20,65,320,64,2,517.694142731,1.05,1.825,16.5,3.1875
84,633896.738164,458,1,445,16,1076,1,243,7,243,5,208,3,204,3,155,7,153,21,65,378,64,2,633.896738164,1.2222222222222223,2.2116402116402116,5.4523809523809526,1.8452380952380953
56,644966.932984,366,2,365,17,778,1,222,6,222,5,119,3,119,3,108,7,108,21,65,400,64,2,644.966932984,1.14,1.915,6.535714285714286,1.9285714285714286
126,441713.761051,862,2,738,13,1790,1,295,5,295,4,439,3,456,3,227,6,229,18,65,226,64,2,441.713761051,1.5575221238938053,4.814159292035399,6.841269841269841,1.8015873015873016
42,529868.029695,376,1,354,13,758,1,111,5,111,4,80,2,76,2,61,6,60,17,65,322,64,2,529.868029695,1.1304347826086956,2.1677018633540373,8.952380952380953,1.4523809523809523
46,656929.564726,392,2,377,13,646,1,185,5,185,4,154,2,146,3,112,5,111,17,65,408,64,2,656.929564726,1.1127450980392157,1.9607843137254901,8.521739130434783,2.4347826086956523
32,516813.54225,358,1,333,13,636,1,95,5,95,4,177,3,172,3,72,6,74,16,65,306,64,2,516.81354225,1.1045751633986929,2.1699346405228757,11.1875,2.25
12,513451.517202,138,2,138,12,252,1,18,5,18,4,18,2,18,2,18,5,18,16,65,318,64,2,513.451517202,1.0377358490566038,1.4339622641509433,11.5,1.5
22,558663.784968,269,1,251,13,464,1,116,5,116,4,108,2,105,2,89,5,85,16,65,346,64,2,558.6637849680001,1.0635838150289016,1.777456647398844,12.227272727272727,4.045454545454546
192,617026.748922,892,1,802,13,1586,1,418,5,418,5,529,3,506,3,332,7,333,18,65,342,64,2,617.026748922,1.5614035087719298,3.608187134502924,4.645833333333333,1.7291666666666667
32,494790.362445,440,1,435,13,764,1,62,6,62,4,85,2,76,2,59,6,59,17,65,296,64,2,494.79036244499997,1.1081081081081081,2.4864864864864864,13.75,1.84375
24,611346.918337,228,2,225,13,438,1,106,5,106,5,63,2,63,2,60,5,60,17,65,388,64,2,611.3469183369999,1.0618556701030928,1.5876288659793814,9.5,2.5
20,509756.295879,334,1,332,13,686,1,47,5,47,4,104,2,99,2,43,5,43,17,65,314,64,2,509.756295879,1.0636942675159236,2.0636942675159236,16.7,2.15
272,524135.989388,1158,2,957,15,1950,1,511,6,511,6,678,2,693,3,410,6,409,18,65,260,64,2,524.135989388,2.046153846153846,5.453846153846154,4.257352941176471,1.5073529411764706
296,515388.935207,1291,2,1034,14,1922,1,621,6,621,5,892,3,852,3,465,6,453,18,65,228,64,2,515.388935207,2.2982456140350878,6.662280701754386,4.361486486486487,1.570945945945946
176,589258.069681,957,2,820,14,1738,1,411,6,411,5,557,3,533,3,284,6,285,18,65,308,64,2,589.2580696809999,1.5714285714285714,4.107142857142857,5.4375,1.6136363636363635
84,559658.99552,632,2,607,17,1244,1,237,7,237,6,293,3,263,3,166,7,164,21,65,318,64,2,559.65899552,1.2641509433962264,2.9874213836477987,7.523809523809524,1.9761904761904763
16,556585.389034,226,2,221,13,406,1,24,5,24,4,32,2,30,2,23,5,23,17,65,346,64,2,556.585389034,1.046242774566474,1.653179190751445,14.125,1.4375
288,546946.945027,1112,1,933,17,1920,1,581,7,581,6,701,3,659,4,433,8,422,19,65,274,64,2,546.9469450270001,2.051094890510949,5.0583941605839415,3.861111111111111,1.5034722222222223
106,595251.674231,625,1,570,13,1340,1,253,6,253,5,295,2,273,3,173,6,173,17,65,336,64,2,595.251674231,1.3154761904761905,2.8601190476190474,5.89622641509434,1.6320754716981132
8,456397.250936,124,1,124,12,300,1,24,5,24,4,67,2,67,2,22,5,22,16,65,276,64,2,456.39725093600003,1.0289855072463767,1.4492753623188406,15.5,2.75
96,730830.109455,582,2,566,17,998,1,421,6,421,5,290,3,279,3,262,7,262,21,65,444,64,2,730.8301094550001,1.2162162162162162,2.310810810810811,6.0625,2.7291666666666665
32,582984.996026,304,2,300,13,568,1,123,6,123,4,76,2,75,2,60,6,60,17,65,370,64,2,582.984996026,1.0864864864864865,1.8216216216216217,9.5,1.875
112,472212.350909,885,1,728,13,1672,1,321,5,321,4,416,2,400,3,218,6,214,18,65,246,64,2,472.21235090899995,1.4552845528455285,4.597560975609756,7.901785714285714,1.9464285714285714
100,669724.656044,628,1,604,13,1278,1,181,5,181,5,242,2,232,3,121,5,119,17,65,390,64,2,669.724656044,1.2564102564102564,2.6102564102564103,6.28,1.21


==> data/powerlaw-ilp-raw-n-70.csv <==
size_ilp,speed_ilp_ms,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,speed_ilp_s,m_blowup_ilp,m_blowup_blelloch,approximation_factor_blelloch,approximation_factor_bl_dp_pert_min_pc
84,808467.614934,799,1,751,14,1566,1,257,6,257,5,288,2,271,3,175,6,173,17,70,344,69,2,808.4676149339999,1.244186046511628,3.322674418604651,9.511904761904763,2.0833333333333335
170,848353.241737,1077,1,905,14,1872,1,453,5,453,5,604,3,555,3,337,6,336,18,70,334,69,2,848.353241737,1.5089820359281436,4.224550898203593,6.3352941176470585,1.9823529411764707
346,733519.542896,1707,2,1198,14,2228,1,800,6,800,6,1307,3,1223,4,594,8,555,20,70,222,69,2,733.519542896,2.5585585585585586,8.68918918918919,4.933526011560693,1.716763005780347
130,903743.830125,867,2,794,13,1448,1,374,6,374,5,403,3,365,3,237,6,237,18,70,378,69,2,903.7438301249999,1.343915343915344,3.2936507936507935,6.6692307692307695,1.823076923076923
6,672313.456632,182,2,178,13,342,1,8,5,8,4,15,2,15,2,8,6,8,17,70,300,69,2,672.313456632,1.02,1.6066666666666667,30.333333333333332,1.3333333333333333
76,874220.350717,604,2,580,14,1234,1,200,6,200,5,268,3,271,3,168,6,168,18,70,386,69,2,874.220350717,1.1968911917098446,2.564766839378238,7.947368421052632,2.210526315789474
92,614289.30629,887,2,764,14,1528,1,166,6,166,6,615,3,594,4,129,7,126,18,70,236,69,2,614.28930629,1.3898305084745763,4.758474576271187,9.641304347826088,1.4021739130434783
270,733744.403374,1526,1,1220,14,2198,1,645,6,645,6,1042,4,983,5,463,8,436,19,70,252,69,2,733.744403374,2.0714285714285716,7.055555555555555,5.651851851851852,1.7148148148148148
106,726452.771911,946,2,814,13,1728,1,338,5,338,5,462,3,436,3,209,7,201,18,70,290,69,2,726.452771911,1.3655172413793104,4.2620689655172415,8.924528301886792,1.971698113207547
24,716877.970989,487,2,451,13,966,1,26,5,26,4,114,2,111,3,26,5,26,16,70,314,69,2,716.877970989,1.0764331210191083,2.550955414012739,20.291666666666668,1.0833333333333333
2,734002.8284,65,2,65,13,106,1,13,5,13,4,21,2,21,2,13,6,13,17,70,338,69,2,734.0028284,1.0059171597633136,1.1923076923076923,32.5,6.5
24,797617.553867,378,1,369,13,616,1,200,5,200,4,102,2,98,3,77,6,76,17,70,374,69,2,797.6175538670001,1.0641711229946524,2.0106951871657754,15.75,3.2083333333333335
32,931920.23573,218,1,217,13,362,1,119,5,119,4,117,2,112,2,78,6,78,17,70,440,69,2,931.92023573,1.0727272727272728,1.4954545454545454,6.8125,2.4375
4,841274.27992,92,1,92,12,162,1,13,5,13,4,13,2,13,2,13,5,13,16,70,392,69,2,841.27427992,1.010204081632653,1.2346938775510203,23.0,3.25
32,852347.477973,416,1,406,13,690,1,83,6,83,5,104,3,101,3,80,6,80,17,70,382,69,2,852.3474779730001,1.0837696335078535,2.089005235602094,13.0,2.5
212,829618.515772,1207,2,986,14,1994,1,474,6,474,5,752,3,704,4,371,7,362,18,70,302,69,2,829.6185157719999,1.7019867549668874,4.996688741721854,5.693396226415095,1.75
338,872520.571175,1436,1,1020,14,2208,1,786,6,786,6,937,3,864,4,585,7,578,19,70,306,69,2,872.5205711750001,2.104575163398693,5.69281045751634,4.2485207100591715,1.7307692307692308
10,628431.906446,248,1,246,13,466,1,10,6,10,5,20,3,19,3,10,6,10,17,70,280,69,2,628.431906446,1.0357142857142858,1.8857142857142857,24.8,1.0
52,789987.327084,531,1,516,13,1134,1,181,6,181,5,229,3,223,3,158,6,158,18,70,342,69,2,789.987327084,1.152046783625731,2.5526315789473686,10.211538461538462,3.0384615384615383
14,878296.463771,155,1,155,12,334,1,20,5,20,5,20,3,20,2,20,6,20,17,70,422,69,2,878.296463771,1.033175355450237,1.367298578199052,11.071428571428571,1.4285714285714286
14,1042424.997804,172,1,172,12,276,1,89,5,89,4,50,3,50,2,49,6,49,17,70,488,69,2,1042.424997804,1.028688524590164,1.3524590163934427,12.285714285714286,3.5
12,699159.932544,325,2,315,13,562,1,36,5,36,4,51,2,51,2,33,6,33,16,70,306,69,2,699.159932544,1.0392156862745099,2.0620915032679736,27.083333333333332,2.75
48,790044.800945,519,2,500,13,934,1,104,6,104,5,97,2,93,3,69,6,69,17,70,356,69,2,790.044800945,1.1348314606741574,2.457865168539326,10.8125,1.4375
14,988508.355059,137,1,137,13,292,1,30,6,30,5,31,2,31,2,29,6,29,17,70,484,69,2,988.508355059,1.0289256198347108,1.2830578512396693,9.785714285714286,2.0714285714285716
12,692005.160384,244,2,237,13,426,1,36,6,36,5,39,3,37,3,34,6,34,17,70,306,69,2,692.0051603840001,1.0392156862745099,1.7973856209150327,20.333333333333332,2.8333333333333335
120,692843.616844,919,1,815,14,1876,1,345,5,345,5,515,3,497,3,195,6,192,18,70,272,69,2,692.8436168439999,1.4411764705882353,4.3786764705882355,7.658333333333333,1.625
30,747561.989809,571,2,549,13,942,1,66,6,66,5,133,3,118,3,65,6,65,17,70,336,69,2,747.561989809,1.0892857142857142,2.699404761904762,19.033333333333335,2.1666666666666665
108,929622.349308,797,2,766,14,1500,1,395,6,395,5,374,3,369,3,290,7,282,18,70,396,69,2,929.6223493079999,1.2727272727272727,3.0126262626262625,7.37962962962963,2.685185185185185
230,759035.38797,1398,2,1093,17,2082,2,447,7,447,6,969,3,940,4,354,7,354,20,70,264,69,2,759.03538797,1.871212121212121,6.295454545454546,6.078260869565217,1.5391304347826087
16,622453.564282,394,2,368,13,698,1,27,6,27,6,56,3,53,3,27,7,27,20,70,268,69,2,622.453564282,1.0597014925373134,2.470149253731343,24.625,1.6875
4,714119.713485,119,2,119,12,218,1,10,6,10,5,14,2,13,2,10,6,10,16,70,332,69,2,714.1197134849999,1.0120481927710843,1.358433734939759,29.75,2.5
104,1058270.38821,535,2,524,14,1092,1,369,6,369,5,272,3,268,3,231,8,229,21,70,484,69,2,1058.27038821,1.2148760330578512,2.105371900826446,5.144230769230769,2.2211538461538463
62,622877.330718,781,2,685,14,1412,1,122,5,122,5,280,3,265,3,97,6,98,18,70,256,69,2,622.8773307179999,1.2421875,4.05078125,12.596774193548388,1.564516129032258
56,798947.039242,538,2,530,13,1170,1,294,5,294,5,204,2,201,3,162,7,161,19,70,348,69,2,798.947039242,1.160919540229885,2.545977011494253,9.607142857142858,2.892857142857143
104,771473.884558,837,1,783,16,1670,1,289,6,289,5,442,3,416,4,208,7,208,22,70,312,69,2,771.473884558,1.3333333333333333,3.6826923076923075,8.048076923076923,2.0
72,741290.732844,553,2,539,13,1486,1,260,5,260,5,314,3,308,3,183,6,183,18,70,324,69,2,741.290732844,1.2222222222222223,2.70679012345679,7.680555555555555,2.5416666666666665
4,817457.986582,100,1,99,13,182,1,9,5,9,5,11,2,11,2,9,6,9,16,70,384,69,2,817.457986582,1.0104166666666667,1.2604166666666667,25.0,2.25
66,879976.727769,454,2,452,13,1058,1,202,5,202,5,143,2,141,3,102,6,102,17,70,398,69,2,879.976727769,1.1658291457286432,2.14070351758794,6.878787878787879,1.5454545454545454
452,885722.118085,1538,3,1159,17,2184,1,1036,7,1036,7,1245,3,1205,4,811,7,780,19,70,234,69,2,885.7221180849999,2.9316239316239314,7.572649572649572,3.4026548672566372,1.7942477876106195
144,833339.673793,883,2,804,14,1626,1,321,6,321,5,399,3,378,3,231,7,230,18,70,324,69,2,833.3396737930001,1.4444444444444444,3.7253086419753085,6.131944444444445,1.6041666666666667
134,944056.776582,697,2,641,17,1382,1,425,7,425,6,385,3,371,4,284,8,282,23,70,408,69,2,944.056776582,1.3284313725490196,2.7083333333333335,5.201492537313433,2.1194029850746268
256,689838.226933,1377,2,1179,14,2208,1,536,6,536,5,930,3,908,3,411,7,405,19,70,236,69,2,689.838226933,2.0847457627118646,6.834745762711864,5.37890625,1.60546875
72,795282.059253,700,1,651,13,1236,1,296,6,296,5,239,3,224,3,135,6,134,18,70,352,69,2,795.2820592529999,1.2045454545454546,2.9886363636363638,9.722222222222221,1.875
66,670028.678015,687,2,599,13,1400,1,128,5,128,5,300,3,288,3,76,6,75,17,70,274,69,2,670.028678015,1.2408759124087592,3.5072992700729926,10.409090909090908,1.1515151515151516
8,603599.290749,126,2,125,13,318,1,18,5,18,4,69,2,69,2,17,5,17,17,70,268,69,2,603.599290749,1.0298507462686568,1.4701492537313432,15.75,2.125
12,758263.085804,170,2,170,13,272,1,42,5,42,5,49,3,49,3,42,7,42,17,70,354,69,2,758.2630858040001,1.0338983050847457,1.4802259887005649,14.166666666666666,3.5
18,860018.432885,228,2,227,13,476,1,70,5,70,4,54,3,53,2,23,6,23,16,70,410,69,2,860.018432885,1.0439024390243903,1.5560975609756098,12.666666666666666,1.2777777777777777
94,725189.21411,872,2,794,14,1562,1,256,6,256,5,430,3,399,3,209,6,207,18,70,302,69,2,725.18921411,1.3112582781456954,3.8874172185430464,9.27659574468085,2.223404255319149
126,776156.370748,930,2,870,14,1816,1,342,6,342,6,467,3,455,3,213,7,212,18,70,314,69,2,776.156370748,1.4012738853503184,3.961783439490446,7.380952380952381,1.6904761904761905
108,757155.078885,784,2,728,14,1584,1,232,6,232,5,341,3,328,4,146,6,142,18,70,314,69,2,757.155078885,1.3439490445859872,3.4968152866242037,7.2592592592592595,1.3518518518518519


==> data/powerlaw.csv <==
size_ilp,speed_ilp_ms,size_ilp_feasable,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,generator
26,2228.608092,26,78,2,67,12,128,1,50,4,50,4,54,2,52,2,39,6,42,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,powerlaw
10,2489.644975,10,29,3,29,12,38,1,28,5,28,4,23,2,23,2,22,5,22,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,100,19,2,powerlaw
34,2234.990764,34,75,2,67,12,110,1,57,4,57,4,56,2,56,2,50,5,48,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,72,19,2,powerlaw
0,1757.619723,0,0,3,0,13,0,1,0,5,0,4,0,2,0,2,0,5,0,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,54,19,2,powerlaw
48,2177.950149,48,122,3,105,11,134,1,83,5,83,4,72,2,68,3,67,6,63,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,powerlaw
8,2052.775706,8,36,2,36,18,62,1,10,5,10,5,10,3,10,3,10,7,10,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,powerlaw
10,2187.400289,10,37,1,34,13,60,1,13,5,13,5,19,2,18,2,10,5,10,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,powerlaw
28,2079.508332,28,100,3,81,13,128,1,55,5,55,4,56,3,47,2,38,6,44,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,powerlaw
38,2184.699807,38,64,3,60,12,120,1,57,5,57,4,60,2,58,2,52,6,52,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,powerlaw
10,2077.944179,10,45,3,45,11,76,1,25,5,25,4,23,2,23,2,15,6,15,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,powerlaw
20,2130.189405,20,91,3,79,9,116,1,54,5,54,5,56,2,54,2,31,6,31,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,powerlaw
18,2155.100901,18,66,3,58,18,100,1,37,5,37,4,32,2,28,2,24,6,23,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,powerlaw
2,2220.30061,2,4,3,4,14,4,1,4,5,4,4,4,2,4,2,4,5,4,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,92,19,2,powerlaw
46,1977.062458,46,107,3,96,13,160,1,103,5,103,4,93,2,88,2,84,5,85,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,46,19,2,powerlaw
2,2313.670361,2,16,3,16,13,28,1,3,5,3,4,3,2,3,2,3,5,3,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,90,19,2,powerlaw
48,2742.06657,48,81,3,75,13,108,1,71,5,71,4,76,2,74,2,65,6,65,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,powerlaw
56,2272.986192,56,120,3,91,16,150,1,120,5,120,4,104,2,98,3,90,6,87,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,46,19,2,powerlaw
20,2374.647974,20,59,3,57,18,80,1,53,6,53,5,36,3,34,3,34,7,34,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,94,19,2,powerlaw
20,2088.562527,20,68,2,59,10,100,1,46,5,46,4,44,2,43,2,34,6,35,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,powerlaw
12,2221.830383,12,37,2,37,12,62,1,17,5,17,4,16,2,16,2,14,5,14,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,82,19,2,powerlaw
26,2233.720008,26,68,3,62,11,90,1,48,5,48,4,43,2,41,2,42,6,40,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,powerlaw
12,2000.287152,12,60,3,59,14,90,1,25,5,25,4,22,2,20,2,17,6,17,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,powerlaw
34,2142.022369,34,78,3,74,10,108,1,53,5,53,4,62,2,60,2,44,6,41,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,powerlaw
0,2377.387476,0,0,3,0,18,0,1,0,5,0,4,0,2,0,2,0,5,0,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,100,19,2,powerlaw
32,2190.439977,32,67,3,62,11,130,1,58,5,58,4,54,2,53,2,48,6,47,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,powerlaw
2,2077.026339,2,7,3,7,13,12,1,2,5,2,4,2,2,2,2,2,5,2,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,powerlaw
26,2102.786505,26,71,3,67,10,112,1,48,5,48,4,35,2,34,2,32,6,32,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,70,19,2,powerlaw
12,2202.117104,12,47,3,47,18,74,1,24,5,24,4,15,2,14,2,13,6,13,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,86,19,2,powerlaw
2,2514.7698,2,4,3,4,12,6,1,2,4,2,4,2,2,2,2,2,6,2,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,112,19,2,powerlaw
0,3036.025826,0,0,1,0,9,0,1,0,5,0,4,0,2,0,2,0,5,0,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,146,19,2,powerlaw
26,1878.683861,26,117,4,93,13,150,1,63,5,63,4,74,2,62,2,47,6,44,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,48,19,2,powerlaw
12,2028.292465,12,61,1,60,18,92,2,38,6,38,4,38,2,39,2,25,6,22,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,powerlaw
26,2231.909437,26,62,3,60,15,92,1,55,5,55,4,46,2,46,2,39,6,40,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,74,19,2,powerlaw
28,2129.746539,28,77,3,74,13,118,1,45,5,45,4,51,2,47,2,40,6,38,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,powerlaw
26,2190.961451,26,73,3,63,13,120,1,51,5,51,4,50,2,45,2,31,6,30,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,66,19,2,powerlaw
2,2386.856476,2,11,7,11,13,18,1,3,5,3,4,3,2,3,2,3,6,3,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,104,19,2,powerlaw
34,2138.520837,34,74,3,68,16,120,1,64,5,64,5,48,2,46,2,40,6,42,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,64,19,2,powerlaw
24,2218.923835,24,49,3,47,12,84,1,43,5,43,4,32,2,31,3,30,6,30,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,84,19,2,powerlaw
28,2332.572771,28,56,3,54,17,88,1,43,4,43,4,35,2,34,2,29,6,29,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,90,19,2,powerlaw
54,2297.72224,54,128,3,104,13,144,1,114,5,114,5,105,2,100,3,86,6,79,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,56,19,2,powerlaw
20,1934.222092,20,104,3,95,16,134,1,22,5,22,4,48,2,41,3,22,6,22,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,58,19,2,powerlaw
16,2276.813281,16,37,3,36,16,80,1,26,5,26,4,25,2,25,2,20,6,20,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,80,19,2,powerlaw
0,2328.667772,0,0,3,0,16,0,1,0,5,0,4,0,2,0,2,0,5,0,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,102,19,2,powerlaw
8,2599.304294,8,26,3,26,12,40,1,22,5,22,4,12,2,12,2,12,6,12,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,112,19,2,powerlaw
28,2178.78374,28,90,2,78,16,112,1,36,5,36,5,47,2,33,3,29,6,28,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,76,19,2,powerlaw
4,2481.993637,4,8,3,8,14,20,1,7,5,7,4,7,2,7,2,4,5,4,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,100,19,2,powerlaw
2,2751.705239,2,13,2,13,14,14,1,13,5,13,4,12,2,12,2,12,6,12,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,130,19,2,powerlaw
6,2613.674961,6,10,3,10,12,12,1,10,5,10,4,8,2,8,2,8,6,8,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,118,19,2,powerlaw
14,2688.238511,14,39,3,38,11,60,1,25,5,25,5,26,2,26,2,22,6,22,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,114,19,2,powerlaw
52,2825.383677,52,104,1,96,12,126,1,82,5,82,4,78,2,73,2,71,6,70,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,20,68,19,2,powerlaw
44,6597.387304,44,96,2,95,12,150,1,82,4,82,4,70,2,70,3,67,6,67,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,124,24,2,powerlaw
56,5435.412797,56,162,2,147,12,224,1,93,5,93,5,112,2,104,3,71,6,72,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,82,24,2,powerlaw
22,5187.927211,22,72,4,70,12,154,1,50,5,50,4,53,2,54,2,43,6,42,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,86,24,2,powerlaw
32,6608.028961,32,77,1,75,14,130,1,64,5,64,4,53,2,52,3,48,6,48,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,130,24,2,powerlaw
30,5558.939488,30,127,1,119,16,184,1,59,6,59,6,62,3,57,3,39,7,39,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,powerlaw
16,5254.912561,16,67,1,67,12,134,1,29,5,29,4,32,2,32,2,20,6,20,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,powerlaw
26,5907.274837,26,111,2,101,12,176,1,84,5,84,4,57,2,49,3,49,6,48,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,100,24,2,powerlaw
34,5671.066871,34,140,1,114,12,202,1,71,5,71,4,83,2,73,3,60,6,60,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,powerlaw
14,5039.737831,14,86,3,77,11,134,1,16,5,16,4,44,2,39,2,16,6,16,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,80,24,2,powerlaw
26,6280.751359,26,65,1,65,11,122,1,40,5,40,4,37,2,37,2,31,6,31,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,122,24,2,powerlaw
79,5554.265918,79,157,6,141,13,250,1,156,5,156,5,131,2,128,3,124,6,118,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,powerlaw
12,4923.187586,12,100,3,95,11,152,1,18,5,18,4,31,2,25,2,18,6,18,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,76,24,2,powerlaw
16,5669.012412,16,80,3,78,12,150,1,46,5,46,4,50,2,50,2,36,6,36,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,100,24,2,powerlaw
16,6350.315562,16,56,1,54,16,114,1,38,5,38,5,31,3,31,2,22,6,22,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,128,24,2,powerlaw
16,5512.51658,16,69,2,69,12,128,1,33,5,33,4,31,2,31,2,21,6,21,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,powerlaw
8,5830.127946,8,44,2,44,12,82,1,20,5,20,4,27,2,27,2,18,6,18,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,112,24,2,powerlaw
63,5749.805977,63,158,1,145,13,222,1,105,5,105,5,126,3,118,3,88,6,87,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,88,24,2,powerlaw
16,5634.221541,16,86,2,78,12,134,1,38,4,38,4,29,2,26,2,21,6,21,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,powerlaw
16,4741.147087,16,83,3,82,15,160,1,17,5,17,4,34,2,33,2,16,6,16,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,72,24,2,powerlaw
67,6035.574491,67,190,5,153,15,252,1,190,6,190,6,155,3,151,4,131,8,126,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,56,24,2,powerlaw
34,6629.70825,34,81,1,79,15,132,1,67,6,67,6,58,3,56,3,55,7,54,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,126,24,2,powerlaw
70,5690.544444,70,223,1,151,11,248,1,223,5,223,5,174,3,168,3,143,6,136,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,62,24,2,powerlaw
16,6670.870514,16,60,3,60,13,86,1,42,5,42,4,29,2,29,2,29,6,29,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,138,24,2,powerlaw
58,5249.013959,58,177,3,149,13,238,1,92,5,92,5,136,3,129,3,76,7,75,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,64,24,2,powerlaw
48,4979.431864,48,197,1,135,12,248,1,80,5,80,5,125,2,116,3,54,6,54,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,60,24,2,powerlaw
40,5939.388709,40,132,1,125,12,192,1,80,5,80,4,74,2,68,2,58,6,56,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,102,24,2,powerlaw
32,5406.438802,32,88,3,77,16,146,1,48,5,48,4,60,2,59,2,37,6,34,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,86,24,2,powerlaw
22,6364.175151,22,70,2,67,15,102,1,55,5,55,5,33,3,32,2,32,6,32,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,128,24,2,powerlaw
10,5710.379074,10,46,1,46,12,76,1,33,5,33,4,25,2,25,2,25,6,25,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,108,24,2,powerlaw
16,5744.329074,16,87,1,84,12,140,1,46,5,46,4,29,2,25,2,25,6,26,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,104,24,2,powerlaw
38,6203.288584,38,112,1,104,14,166,1,103,5,103,5,65,3,64,3,63,7,64,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,112,24,2,powerlaw
86,8467.739126,86,197,1,162,12,246,1,195,5,195,5,160,2,146,3,142,7,141,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,68,24,2,powerlaw
60,6677.079066,60,133,1,128,12,186,1,111,4,111,5,103,3,98,3,86,6,86,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,powerlaw
52,5102.999994,52,153,4,135,13,238,1,106,5,106,4,117,2,114,3,86,7,88,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,70,24,2,powerlaw
66,5424.018395,66,161,2,134,15,236,1,130,5,130,5,128,2,122,3,104,6,98,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,78,24,2,powerlaw
36,5952.258022,36,108,1,94,12,188,1,69,5,69,5,84,2,83,2,61,6,60,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,powerlaw
34,5888.722135,34,78,1,77,12,168,1,56,5,56,5,64,2,64,2,53,6,53,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,106,24,2,powerlaw
64,5322.588879,64,152,3,130,12,228,1,128,5,128,5,116,3,112,3,92,6,92,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,74,24,2,powerlaw
42,5872.230249,42,100,1,96,12,158,1,70,5,70,5,61,2,61,2,50,6,51,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,108,24,2,powerlaw
38,5496.036632,38,132,3,116,12,196,1,101,5,101,5,87,2,84,3,69,6,68,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,86,24,2,powerlaw
6,5490.869857,6,33,1,33,13,60,1,6,5,6,4,6,2,6,2,6,6,6,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,98,24,2,powerlaw
52,5713.43021,52,149,1,132,13,214,1,99,5,99,5,104,3,96,2,68,6,60,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,90,24,2,powerlaw
0,5704.280527,0,0,1,0,11,0,1,0,5,0,4,0,2,0,2,0,5,0,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,114,24,2,powerlaw
40,5628.244942,40,127,2,114,12,200,1,64,5,64,4,80,2,74,3,52,6,52,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,92,24,2,powerlaw
4,7024.856233,4,10,2,10,14,12,1,10,5,10,5,7,2,7,2,7,5,7,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,162,24,2,powerlaw
30,5648.740855,30,109,1,100,12,188,1,61,5,61,5,63,2,54,2,45,6,45,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,96,24,2,powerlaw
14,6087.008064,14,70,1,68,11,114,1,42,5,42,4,37,2,37,2,33,6,31,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,114,24,2,powerlaw
12,6672.739942,12,24,1,24,12,56,1,20,5,20,4,15,2,15,2,15,6,15,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,144,24,2,powerlaw
52,5173.794114,52,172,3,144,14,242,1,104,5,104,4,133,2,125,3,97,6,93,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,64,24,2,powerlaw
62,5591.722409,62,178,1,151,13,234,1,123,5,123,5,148,2,140,3,93,7,91,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,25,76,24,2,powerlaw
22,15062.741748,22,74,1,73,14,108,1,33,5,33,4,32,2,31,3,29,6,29,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,170,29,2,powerlaw
42,12524.0471,42,114,1,100,12,314,1,60,5,60,5,70,3,69,3,54,6,54,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,112,29,2,powerlaw
66,12887.950106,66,180,1,164,13,332,1,144,6,144,5,130,3,126,3,112,6,112,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,114,29,2,powerlaw
56,14254.811151,56,149,1,148,12,268,1,122,5,122,5,99,3,97,3,85,6,86,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,140,29,2,powerlaw
122,13933.114358,122,329,1,245,12,384,1,287,5,287,5,274,3,265,3,218,7,205,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,70,29,2,powerlaw
10,14201.567744,10,50,2,50,12,74,1,37,5,37,5,21,2,21,2,20,6,20,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,154,29,2,powerlaw
20,15305.526364,20,78,1,78,12,140,1,79,5,79,5,55,2,55,2,52,6,52,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,174,29,2,powerlaw
20,12485.674764,20,103,1,102,12,222,1,58,5,58,5,54,3,54,3,53,6,53,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,120,29,2,powerlaw
6,13713.447202,6,70,1,70,12,122,1,6,5,6,4,12,2,12,2,6,6,6,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,150,29,2,powerlaw
32,15264.483346,32,117,1,112,12,188,1,70,5,70,5,68,3,61,3,57,6,55,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,168,29,2,powerlaw
26,15770.504188,26,82,2,82,13,122,1,69,5,69,4,48,2,48,2,46,6,46,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,180,29,2,powerlaw
108,15010.575024,108,265,1,235,13,356,1,214,5,214,5,207,3,196,3,168,7,155,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,106,29,2,powerlaw
72,12905.595494,72,216,1,194,13,314,1,126,5,126,5,174,3,170,3,104,7,104,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,104,29,2,powerlaw
54,13280.112088,54,243,2,207,15,306,1,123,6,123,5,133,3,124,3,76,7,75,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,108,29,2,powerlaw
54,13696.158573,54,135,1,125,12,278,1,106,6,106,5,94,3,91,3,86,8,86,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,132,29,2,powerlaw
50,11788.514584,50,173,1,159,12,288,1,61,5,61,4,115,3,122,3,56,6,53,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,96,29,2,powerlaw
40,11633.195808,40,221,1,184,12,310,1,44,5,44,5,122,2,104,3,42,6,42,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,98,29,2,powerlaw
38,13348.75797,38,128,1,125,12,200,1,96,5,96,5,78,3,76,3,63,6,61,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,132,29,2,powerlaw
34,14261.839551,34,98,1,98,12,218,1,71,5,71,5,53,2,53,3,43,6,43,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,150,29,2,powerlaw
88,12368.067574,88,313,1,260,12,362,1,192,6,192,5,219,3,200,3,152,7,135,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,92,29,2,powerlaw
100,14960.599599,100,283,1,225,12,342,1,178,5,178,5,209,3,194,3,135,7,137,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,100,29,2,powerlaw
100,12588.739287,100,288,1,234,12,372,1,288,5,288,5,232,3,222,3,208,7,204,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,80,29,2,powerlaw
73,13387.941333,73,190,1,173,12,344,1,143,5,143,5,133,3,127,3,114,7,112,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,116,29,2,powerlaw
96,13654.848666,96,316,1,239,12,360,1,202,5,202,5,245,3,236,3,141,7,139,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,90,29,2,powerlaw
10,12764.120839,10,61,1,60,12,164,1,10,5,10,4,45,2,44,2,10,6,10,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,126,29,2,powerlaw
22,13489.814513,22,135,1,126,13,200,1,73,6,73,5,58,3,53,3,45,6,45,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,136,29,2,powerlaw
70,11731.173767,70,277,1,239,13,376,1,120,5,120,5,227,3,216,3,93,7,90,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,78,29,2,powerlaw
104,13254.89734,104,263,1,243,12,352,1,202,5,202,5,191,3,192,3,143,7,137,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,110,29,2,powerlaw
68,14023.294063,68,158,1,154,15,310,1,141,6,141,6,104,3,103,3,96,8,96,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,134,29,2,powerlaw
88,13535.671256,88,259,1,224,12,344,1,159,5,159,5,190,3,174,3,126,7,122,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,102,29,2,powerlaw
72,13347.611967,72,218,5,190,16,344,1,175,6,175,6,147,3,146,3,129,8,125,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,120,29,2,powerlaw
8,12339.910648,8,46,1,46,13,108,1,18,5,18,5,34,2,34,2,17,6,17,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,122,29,2,powerlaw
94,13553.529745,94,288,1,219,12,338,1,209,5,209,5,183,3,173,3,151,7,147,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,110,29,2,powerlaw
76,11340.436443,76,294,1,217,12,366,1,157,5,157,5,193,3,169,3,116,7,115,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,80,29,2,powerlaw
4,13086.036695,4,41,2,41,13,64,1,11,5,11,4,13,2,13,3,11,6,11,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,138,29,2,powerlaw
84,11535.862693,84,271,2,221,12,362,1,137,5,137,5,224,3,216,3,108,7,107,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,76,29,2,powerlaw
68,13377.199492,68,188,1,167,13,278,1,117,5,117,5,113,3,107,3,92,7,89,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,120,29,2,powerlaw
46,15131.765242,46,154,1,152,13,226,1,127,5,127,4,80,3,76,3,74,6,74,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,158,29,2,powerlaw
71,14101.774967,71,153,1,143,13,286,1,118,5,118,5,128,3,126,3,102,6,99,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,128,29,2,powerlaw
38,12358.844795,38,150,1,150,11,248,1,80,5,80,4,87,2,82,3,57,6,57,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,114,29,2,powerlaw
34,12398.719043,34,145,1,141,12,228,1,90,5,90,5,82,3,82,3,70,7,69,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,114,29,2,powerlaw
76,12910.031898,76,250,1,196,14,342,1,121,6,121,6,165,3,150,4,97,8,94,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,106,29,2,powerlaw
62,13372.092432,62,169,1,164,13,302,1,134,5,134,5,115,2,110,3,93,6,89,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,124,29,2,powerlaw
100,12658.57124,100,288,1,251,12,372,1,204,5,204,5,247,3,234,3,151,7,156,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,84,29,2,powerlaw
2,13917.120241,2,22,1,22,15,34,1,6,6,6,5,7,3,7,3,6,7,6,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,152,29,2,powerlaw
6,15685.428092,6,28,1,28,13,28,1,24,5,24,4,16,2,16,2,16,6,16,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,192,29,2,powerlaw
38,12950.820303,38,103,1,101,14,242,1,69,5,69,5,65,2,65,3,53,6,53,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,122,29,2,powerlaw
18,11454.755667,18,88,1,88,12,136,1,35,5,35,4,36,2,36,2,27,6,27,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,104,29,2,powerlaw
56,13930.297959,56,226,1,194,12,298,1,108,5,108,5,165,3,149,3,89,7,88,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,114,29,2,powerlaw
42,12476.297887,42,179,1,171,12,298,1,86,5,86,5,88,3,83,3,62,6,62,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,30,112,29,2,powerlaw
84,26020.234928,84,328,2,274,16,428,1,134,6,134,6,227,4,215,4,122,8,120,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,124,34,2,powerlaw
2,26499.163254,2,32,1,32,15,58,1,4,6,4,5,6,3,6,3,4,7,4,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,168,34,2,powerlaw
36,27615.572439,36,160,1,140,14,272,1,68,5,68,5,76,3,72,3,55,6,53,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,162,34,2,powerlaw
120,28977.647352,120,452,1,332,15,530,1,454,6,454,6,382,4,344,4,272,9,258,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,84,34,2,powerlaw
80,24393.783767,80,315,1,276,13,502,1,137,6,137,5,202,3,192,3,114,7,114,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,118,34,2,powerlaw
176,114452.898375,176,394,2,342,13,500,1,375,6,375,6,348,3,342,4,304,8,289,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,104,34,2,powerlaw
138,27045.059322,138,350,1,304,17,504,1,246,7,249,6,270,3,254,4,203,9,200,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,128,34,2,powerlaw
94,30176.966968,94,298,1,270,12,422,1,217,5,217,5,191,3,179,3,164,7,162,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,162,34,2,powerlaw
4,23319.520462,4,49,2,49,12,74,1,14,4,14,4,14,2,14,2,13,5,13,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,powerlaw
30,30515.670748,30,159,1,156,12,226,1,110,6,110,5,101,3,96,3,73,6,74,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,190,34,2,powerlaw
36,24874.1318,36,238,3,227,13,362,1,41,5,41,5,76,3,66,3,38,6,38,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,134,34,2,powerlaw
66,29024.116686,66,209,1,204,16,382,1,170,6,170,6,142,3,140,4,113,8,114,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,170,34,2,powerlaw
133,28000.332048,133,313,2,270,16,476,1,242,7,242,6,216,3,213,4,186,8,178,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,124,34,2,powerlaw
110,26286.826203,110,339,1,296,16,490,1,208,7,208,6,240,4,221,5,163,8,160,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,118,34,2,powerlaw
36,29011.064658,36,156,1,152,13,300,1,76,5,76,5,69,3,64,3,46,6,46,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,172,34,2,powerlaw
18,22525.805225,18,207,1,176,11,320,1,21,5,21,5,86,3,76,3,21,6,21,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,114,34,2,powerlaw
6,30005.19877,6,30,1,30,12,52,1,21,5,21,4,18,2,18,3,12,6,12,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,198,34,2,powerlaw
14,36311.172644,14,95,1,90,12,138,1,66,5,66,5,33,3,35,3,37,6,33,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,254,34,2,powerlaw
84,25561.473583,84,250,1,225,13,488,1,176,6,176,5,169,3,163,3,144,7,140,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,130,34,2,powerlaw
14,23686.608398,14,101,2,100,13,168,1,22,5,22,5,48,3,48,3,20,6,20,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,powerlaw
56,24398.782047,56,220,1,196,15,428,1,131,7,131,6,144,3,136,4,87,8,85,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,122,34,2,powerlaw
14,34732.936294,14,55,1,55,12,94,1,28,5,28,4,24,2,24,2,21,6,21,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,246,34,2,powerlaw
98,23473.306985,98,346,1,256,13,510,1,143,5,143,5,290,3,271,3,128,7,122,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,90,34,2,powerlaw
38,26551.807196,38,224,1,193,13,354,1,68,5,68,5,98,3,90,3,60,7,56,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,144,34,2,powerlaw
24,26595.968944,24,143,2,140,13,252,1,54,5,54,5,55,3,55,3,42,6,41,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,154,34,2,powerlaw
22,23993.698744,22,210,1,193,12,322,1,26,5,26,4,60,2,46,3,26,6,26,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,130,34,2,powerlaw
70,29814.680691,70,246,1,222,12,416,1,139,6,139,5,151,3,141,3,96,7,94,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,166,34,2,powerlaw
54,27763.489115,54,274,1,244,12,380,1,164,5,164,5,138,3,125,3,93,7,100,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,158,34,2,powerlaw
0,23994.743399,0,0,2,0,12,0,1,0,5,0,4,0,2,0,2,0,6,0,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,142,34,2,powerlaw
64,24245.324642,64,265,1,245,17,468,2,136,6,136,6,171,3,162,4,111,8,114,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,116,34,2,powerlaw
4,30094.202483,4,14,2,14,13,20,1,14,5,14,5,12,2,12,2,12,6,12,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,206,34,2,powerlaw
4,24974.151007,4,52,1,52,13,88,1,23,5,23,5,10,2,9,3,10,6,10,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,150,34,2,powerlaw
32,28900.293897,32,121,1,121,13,242,1,65,6,65,4,61,2,60,3,46,6,46,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,178,34,2,powerlaw
84,24080.054517,84,352,1,292,17,492,1,157,7,157,6,220,3,202,4,120,8,117,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,110,34,2,powerlaw
14,28894.609091,14,70,1,70,12,124,1,56,5,56,4,31,2,31,3,31,7,31,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,182,34,2,powerlaw
116,23887.355276,116,377,2,295,13,534,1,283,6,283,6,261,3,250,3,202,8,190,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,98,34,2,powerlaw
82,27127.952014,82,260,2,216,17,458,1,177,6,177,6,169,3,161,4,146,8,142,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,138,34,2,powerlaw
40,29629.185615,40,120,2,120,12,248,1,99,5,99,5,112,3,112,3,68,6,68,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,180,34,2,powerlaw
66,26813.088748,66,240,2,219,12,440,1,145,6,145,5,136,3,130,3,108,6,107,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,142,34,2,powerlaw
142,28692.284768,142,359,2,313,13,488,1,341,6,341,5,289,3,276,3,232,8,226,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,120,34,2,powerlaw
86,25075.578549,86,304,1,274,12,436,1,176,5,176,5,197,3,192,3,113,7,113,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,124,34,2,powerlaw
68,25736.76706,68,257,1,241,13,426,1,103,5,103,5,141,3,137,3,84,6,82,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,132,34,2,powerlaw
10,29675.575073,10,63,1,63,12,104,1,52,5,52,5,38,2,38,2,37,6,37,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,190,34,2,powerlaw
4,29733.865673,4,48,3,47,13,88,1,4,5,4,4,6,2,6,3,4,6,4,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,196,34,2,powerlaw
156,45323.84137,156,390,1,307,13,504,1,378,6,378,6,357,4,347,3,313,8,297,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,90,34,2,powerlaw
20,28448.391452,20,92,1,92,13,174,1,69,5,69,5,51,3,51,3,51,6,51,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,176,34,2,powerlaw
34,31939.572389,34,112,1,106,12,226,1,77,5,77,5,70,3,67,3,49,7,49,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,204,34,2,powerlaw
64,23499.608642,64,344,1,273,16,472,1,110,6,110,6,206,3,192,4,86,8,85,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,114,34,2,powerlaw
36,21588.960044,36,264,1,237,17,416,1,46,6,46,6,124,3,110,4,41,8,42,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,106,34,2,powerlaw
24,29286.969876,24,80,1,80,12,204,1,75,5,75,4,72,2,72,3,72,6,72,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,35,182,34,2,powerlaw
68,50147.860488,68,269,1,241,12,510,1,153,6,153,5,136,3,135,3,107,7,106,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,172,39,2,powerlaw
188,228767.576541,188,601,2,475,13,708,1,593,7,593,7,546,5,532,5,494,10,435,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,88,39,2,powerlaw
114,43654.156666,114,394,1,330,12,672,1,235,6,235,6,318,3,314,3,183,8,181,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,120,39,2,powerlaw
36,43311.532502,36,256,2,239,13,492,1,72,6,72,6,153,3,149,4,47,7,48,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,140,39,2,powerlaw
16,45604.16535,16,163,2,159,13,276,1,25,5,25,5,40,3,35,3,25,6,25,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,166,39,2,powerlaw
111,46944.449396,111,419,1,371,12,654,1,232,6,232,6,275,3,256,4,168,7,173,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,146,39,2,powerlaw
42,40234.849731,42,325,2,287,13,556,1,44,6,44,5,175,3,168,3,46,8,44,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,118,39,2,powerlaw
96,55320.715336,96,331,1,286,16,536,2,185,7,185,6,207,4,198,4,154,9,147,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,180,39,2,powerlaw
160,54187.555219,160,406,2,369,13,630,1,336,6,336,6,339,3,320,3,269,8,259,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,166,39,2,powerlaw
52,51203.658154,52,232,4,215,13,422,1,141,5,141,5,116,3,109,3,102,7,100,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,182,39,2,powerlaw
128,44886.053188,128,442,2,350,12,680,1,291,6,291,6,325,3,314,4,236,8,240,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,120,39,2,powerlaw
88,52991.887094,88,387,2,338,16,552,2,158,7,158,7,217,4,191,4,127,9,131,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,178,39,2,powerlaw
2,45905.071085,2,36,1,36,15,62,1,6,5,6,4,8,2,8,2,6,6,6,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,170,39,2,powerlaw
62,51274.961568,62,200,2,190,16,444,1,137,7,137,6,126,3,121,4,82,8,84,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,182,39,2,powerlaw
60,49177.897113,60,261,2,242,13,516,1,106,6,106,5,161,3,158,3,69,7,69,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,164,39,2,powerlaw
164,48600.338356,164,426,2,395,14,656,1,307,6,307,6,375,3,369,4,240,8,239,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,132,39,2,powerlaw
16,51768.725109,16,117,2,115,16,222,1,59,6,59,6,47,4,47,4,42,8,42,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,198,39,2,powerlaw
174,56337.027761,174,480,3,406,15,644,2,374,6,374,7,375,4,367,5,299,8,292,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,146,39,2,powerlaw
148,52521.048656,148,369,2,337,17,636,2,285,7,285,6,257,4,259,4,213,9,202,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,170,39,2,powerlaw
154,47704.15654,154,538,2,422,12,684,1,451,6,451,6,437,4,405,4,331,8,307,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,104,39,2,powerlaw
90,51668.449301,90,381,2,334,16,578,2,143,7,143,7,236,4,218,4,111,8,108,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,168,39,2,powerlaw
86,49378.800794,86,358,2,342,13,626,1,209,6,209,6,208,3,206,4,133,7,134,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,156,39,2,powerlaw
140,56293.55582,140,374,2,326,16,604,1,288,6,288,6,263,4,249,4,201,8,202,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,180,39,2,powerlaw
40,64448.268252,40,126,1,126,13,216,1,109,5,109,5,88,3,88,3,79,7,79,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,272,39,2,powerlaw
116,47501.654569,116,435,1,377,15,642,1,189,6,189,6,268,4,239,4,150,9,148,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,144,39,2,powerlaw
30,48402.08749,30,179,2,173,13,300,1,61,5,61,5,80,3,78,3,53,7,54,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,170,39,2,powerlaw
120,43764.286054,120,449,2,366,16,624,2,210,7,210,6,338,4,327,4,162,9,163,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,116,39,2,powerlaw
52,47633.188845,52,263,2,253,13,490,1,127,6,127,5,171,3,162,3,88,7,87,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,160,39,2,powerlaw
36,53581.747053,36,195,2,183,14,366,1,76,6,76,5,72,3,63,4,52,8,52,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,202,39,2,powerlaw
94,45781.995426,94,413,2,352,16,632,2,176,7,176,6,263,4,238,4,151,9,145,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,138,39,2,powerlaw
40,54189.27334,40,207,2,197,13,350,1,95,5,95,5,88,3,87,3,70,7,69,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,204,39,2,powerlaw
118,47743.015479,118,359,2,316,17,654,2,202,7,202,7,226,4,223,4,147,9,143,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,152,39,2,powerlaw
38,49503.361673,38,215,3,202,12,366,1,66,5,66,5,69,3,62,3,49,7,48,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,180,39,2,powerlaw
72,48502.756673,72,362,2,307,13,576,1,165,6,165,6,170,3,149,3,96,7,99,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,154,39,2,powerlaw
44,50964.611015,44,147,1,147,12,438,1,114,6,114,5,104,3,104,3,104,7,104,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,184,39,2,powerlaw
146,47112.85467,146,447,1,391,13,664,1,281,6,281,6,310,3,289,4,222,8,221,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,138,39,2,powerlaw
178,46217.205212,178,565,1,408,17,700,2,499,7,499,7,459,4,422,5,346,10,354,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,104,39,2,powerlaw
144,48301.261449,144,414,2,370,13,650,1,241,7,241,7,318,3,302,3,192,8,190,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,144,39,2,powerlaw
40,51594.01712,40,239,2,226,16,444,1,77,7,77,6,105,4,93,4,59,8,58,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,186,39,2,powerlaw
30,62164.425401,30,194,2,188,16,324,1,59,6,59,6,85,4,80,4,58,8,58,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,242,39,2,powerlaw
60,51070.705412,60,326,2,307,13,526,1,127,6,127,6,144,3,135,3,90,8,89,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,176,39,2,powerlaw
74,52865.603232,74,223,1,213,12,522,1,108,5,108,5,129,3,127,3,95,7,95,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,184,39,2,powerlaw
68,56082.279788,68,293,1,275,12,402,1,198,6,198,6,160,4,145,4,124,9,122,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,198,39,2,powerlaw
8,40542.110484,8,110,1,108,12,204,1,8,5,8,5,77,3,76,3,8,6,8,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,132,39,2,powerlaw
128,44212.363063,128,518,2,378,13,702,1,269,6,269,6,437,4,413,4,211,8,206,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,98,39,2,powerlaw
28,41267.498516,28,247,1,234,12,438,1,36,5,36,5,83,3,78,3,34,6,34,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,134,39,2,powerlaw
2,54102.589538,2,23,2,23,13,28,1,10,6,10,5,11,3,11,3,10,6,10,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,224,39,2,powerlaw
18,48345.394908,18,194,2,184,15,312,1,34,6,34,6,50,3,49,3,31,8,31,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,174,39,2,powerlaw
12,61611.052734,12,48,1,48,16,78,1,42,7,42,6,34,3,34,3,33,7,33,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,266,39,2,powerlaw
6,55442.56734,6,107,2,103,13,178,1,42,5,42,4,27,3,25,3,19,6,20,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,40,224,39,2,powerlaw
170,85159.492052,170,559,2,438,12,822,1,337,7,337,6,425,4,406,4,270,10,258,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,146,44,2,powerlaw
10,90722.856206,10,99,2,97,16,184,1,10,6,10,5,12,3,12,3,10,8,10,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,236,44,2,powerlaw
152,94389.491906,152,565,2,481,13,808,1,343,6,343,7,410,4,370,5,275,9,260,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,184,44,2,powerlaw
106,87171.820438,106,450,2,403,13,732,1,241,6,241,6,313,3,298,4,187,9,180,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,182,44,2,powerlaw
50,79234.524357,50,349,2,333,17,582,2,86,7,86,6,158,4,146,5,69,8,69,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,176,44,2,powerlaw
78,91146.109077,78,389,1,378,12,634,1,188,6,188,6,187,3,177,3,149,8,151,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,214,44,2,powerlaw
62,95349.648525,62,284,2,275,13,556,1,168,6,168,5,150,3,145,3,120,7,120,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,232,44,2,powerlaw
16,81914.315476,16,216,2,208,17,372,2,23,6,23,6,40,4,35,4,22,8,22,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,198,44,2,powerlaw
28,79509.607764,28,277,2,253,15,466,1,32,7,32,7,59,4,53,4,29,8,29,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,184,44,2,powerlaw
46,85780.73089,46,333,1,299,12,592,1,100,5,100,6,135,3,127,3,74,7,74,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,198,44,2,powerlaw
106,99059.041103,106,395,1,339,13,736,1,258,6,258,6,270,4,254,4,176,8,177,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,214,44,2,powerlaw
22,90995.107552,22,169,2,163,15,316,1,34,6,34,6,39,3,36,4,33,8,33,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,228,44,2,powerlaw
88,95923.688997,88,371,2,325,12,680,1,179,7,179,6,174,3,162,3,125,8,124,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,222,44,2,powerlaw
72,109147.28937,72,255,2,245,16,486,2,144,7,144,7,126,4,120,4,115,9,115,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,286,44,2,powerlaw
84,96486.733396,84,395,2,363,13,608,1,175,6,175,6,237,3,212,3,127,8,128,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,222,44,2,powerlaw
106,84082.571263,106,432,2,367,13,788,1,212,7,212,6,267,3,254,4,152,8,148,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,182,44,2,powerlaw
2,78064.614328,2,41,1,41,14,80,1,2,5,2,6,2,3,2,3,2,8,2,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,192,44,2,powerlaw
258,94526.620816,258,676,3,591,17,886,2,528,7,528,8,527,5,493,6,410,12,401,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,142,44,2,powerlaw
130,93416.721578,130,524,2,441,17,758,2,305,7,305,7,377,4,347,5,210,9,201,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,172,44,2,powerlaw
50,73276.870841,50,394,2,332,15,606,1,78,6,78,6,159,4,140,4,58,8,58,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,152,44,2,powerlaw
136,99595.1938,136,366,2,348,16,760,1,327,7,327,7,297,4,288,4,255,10,255,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,228,44,2,powerlaw
26,78659.907804,26,289,1,268,12,534,1,38,6,38,6,161,3,149,3,37,8,37,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,170,44,2,powerlaw
38,111815.832949,38,146,2,146,16,256,1,93,7,93,6,70,3,70,4,58,9,58,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,300,44,2,powerlaw
72,103361.821137,72,257,2,246,13,574,1,159,6,159,5,143,3,139,3,116,8,117,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,252,44,2,powerlaw
26,84250.86939,26,255,2,220,16,448,2,36,6,36,6,114,4,107,4,33,8,33,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,196,44,2,powerlaw
214,115664.335031,214,733,3,500,17,898,2,618,8,618,9,587,5,545,6,457,13,421,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,114,44,2,powerlaw
42,93495.292023,42,259,2,240,17,474,2,116,7,116,6,131,4,123,4,68,9,68,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,222,44,2,powerlaw
6,79363.631003,6,80,1,80,14,154,1,6,6,6,6,6,3,6,3,6,8,6,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,198,44,2,powerlaw
52,96849.978725,52,201,1,196,12,488,1,149,6,149,5,151,3,149,3,111,7,111,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,230,44,2,powerlaw
110,82028.930882,110,439,2,353,13,740,1,224,6,224,7,306,4,290,4,191,9,190,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,164,44,2,powerlaw
178,80532.486088,178,780,3,513,17,882,2,427,8,427,8,563,5,506,5,311,11,284,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,120,44,2,powerlaw
134,97638.287631,134,438,2,414,13,720,1,302,7,302,6,269,3,252,4,221,9,223,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,220,44,2,powerlaw
54,87106.807057,54,232,1,226,12,590,1,176,6,176,5,131,3,131,3,111,7,111,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,206,44,2,powerlaw
130,82198.980297,130,591,2,483,17,844,2,294,8,294,7,385,4,364,5,200,11,193,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,160,44,2,powerlaw
44,84586.116529,44,396,2,369,15,606,1,56,6,56,6,116,4,105,4,48,8,48,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,192,44,2,powerlaw
68,83971.151623,68,362,3,345,13,758,1,183,6,183,6,197,3,194,3,115,9,115,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,188,44,2,powerlaw
26,84863.314965,26,242,1,238,12,382,1,51,6,51,5,70,3,65,4,51,8,51,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,204,44,2,powerlaw
54,91423.917986,54,374,1,333,12,572,1,123,6,123,5,189,3,183,3,97,7,98,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,208,44,2,powerlaw
92,103254.583122,92,396,2,354,17,600,2,252,7,252,7,258,4,253,4,198,9,191,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,238,44,2,powerlaw
22,88693.821308,22,205,2,197,16,346,2,51,7,51,6,78,4,74,4,48,8,48,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,224,44,2,powerlaw
52,99621.85871,52,275,1,264,15,450,1,161,6,161,6,153,4,148,4,126,9,128,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,240,44,2,powerlaw
4,77816.805055,4,74,2,74,16,134,1,10,6,10,6,10,3,10,3,10,7,10,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,190,44,2,powerlaw
42,90409.74381,42,281,1,264,12,460,1,65,6,65,5,85,3,78,3,51,7,52,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,216,44,2,powerlaw
54,95733.56291,54,331,1,308,12,614,1,74,6,74,5,141,3,147,3,63,7,63,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,228,44,2,powerlaw
102,96466.127301,102,425,2,393,13,658,1,251,6,251,6,255,3,239,4,172,9,170,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,220,44,2,powerlaw
96,91163.979372,96,398,1,374,12,784,1,250,6,250,8,224,3,218,4,170,8,168,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,206,44,2,powerlaw
2,85282.566618,2,11,1,11,12,18,1,3,5,3,5,3,2,3,3,3,6,3,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,224,44,2,powerlaw
14,78587.675368,14,190,1,184,12,314,1,36,6,36,5,49,3,49,3,36,7,36,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,188,44,2,powerlaw
48,94566.932213,48,320,2,297,16,524,2,150,7,150,6,165,4,156,4,113,9,115,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,224,44,2,powerlaw
6,85306.616978,6,70,1,70,12,112,1,17,6,17,4,17,3,17,3,17,6,17,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,45,220,44,2,powerlaw
154,139881.91139,154,669,2,549,13,1006,1,275,8,275,8,431,4,404,6,210,11,208,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,190,49,2,powerlaw
102,164814.561303,102,506,3,456,13,772,1,285,6,285,7,322,4,312,4,208,9,206,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,248,49,2,powerlaw
18,137206.844507,18,279,2,270,13,478,1,22,6,22,6,51,3,50,3,22,7,22,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,230,49,2,powerlaw
14,160835.481585,14,66,2,66,16,152,2,40,7,40,6,36,4,36,4,20,8,20,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,296,49,2,powerlaw
163,175291.176974,163,555,3,498,17,924,2,375,7,375,7,389,4,378,5,284,11,279,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,260,49,2,powerlaw
48,160731.30496,48,335,3,322,17,564,2,151,7,151,7,201,4,190,5,98,9,99,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,260,49,2,powerlaw
46,165886.834601,46,218,2,198,16,534,2,85,7,85,6,78,4,76,4,73,8,71,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,272,49,2,powerlaw
134,150244.290918,134,640,2,568,13,996,1,315,7,315,7,426,5,392,4,236,9,227,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,212,49,2,powerlaw
46,159622.286835,46,281,2,271,13,524,1,125,6,125,6,142,3,141,4,99,8,99,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,266,49,2,powerlaw
52,150955.435891,52,306,2,296,13,700,1,84,6,84,6,171,3,169,4,59,7,58,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,246,49,2,powerlaw
226,194099.076241,226,618,2,548,13,1046,1,479,7,479,7,428,5,407,4,354,10,347,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,248,49,2,powerlaw
70,168936.724147,70,253,1,247,13,706,1,176,5,176,5,174,3,174,3,103,8,103,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,278,49,2,powerlaw
18,148242.806149,18,231,2,216,16,416,2,42,6,42,6,80,4,75,4,40,8,40,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,246,49,2,powerlaw
217,169829.9886,217,862,4,615,18,1086,2,450,8,450,9,665,6,605,6,370,13,356,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,162,49,2,powerlaw
0,139250.384387,0,0,2,0,15,0,1,0,7,0,5,0,3,0,3,0,7,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,246,49,2,powerlaw
32,141033.150856,32,330,2,275,16,526,1,72,7,72,7,120,4,104,4,51,9,51,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,226,49,2,powerlaw
20,174812.130695,20,145,2,139,12,224,1,77,6,77,5,55,3,54,3,53,8,52,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,314,49,2,powerlaw
54,166249.436084,54,310,2,289,17,526,2,187,9,187,7,131,4,124,4,105,9,104,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,278,49,2,powerlaw
110,159532.212968,110,458,2,382,13,844,1,222,8,222,6,292,5,277,4,155,9,151,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,240,49,2,powerlaw
42,131745.95995,42,400,2,363,17,614,2,82,7,82,7,142,5,130,5,65,9,65,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,204,49,2,powerlaw
82,202509.48734,82,262,2,257,16,534,2,175,8,175,7,137,4,136,4,117,10,117,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,368,49,2,powerlaw
172,154369.846193,172,674,2,586,13,1004,1,367,6,367,7,421,4,405,6,268,9,267,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,212,49,2,powerlaw
248,150294.910249,248,831,2,675,13,1082,2,559,8,559,8,695,4,654,5,430,11,420,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,166,49,2,powerlaw
0,157355.74498,0,0,2,0,15,0,1,0,6,0,6,0,3,0,3,0,8,0,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,290,49,2,powerlaw
122,133969.191129,122,656,2,585,12,1038,1,255,7,255,8,396,5,380,5,210,11,202,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,182,49,2,powerlaw
273,197167.711386,273,743,2,624,13,1086,1,573,7,573,7,606,4,572,6,439,10,428,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,178,49,2,powerlaw
106,141500.032074,106,509,2,438,12,922,1,247,6,247,6,308,3,298,4,190,9,184,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,200,49,2,powerlaw
82,181594.22339,82,299,1,298,12,560,1,223,6,223,6,195,3,189,3,161,9,161,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,318,49,2,powerlaw
42,141843.308967,42,310,2,301,13,566,1,83,6,83,6,79,4,75,3,61,7,61,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,226,49,2,powerlaw
32,132295.412346,32,270,2,263,17,576,2,138,8,138,7,179,4,179,4,96,9,96,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,208,49,2,powerlaw
166,139341.657496,166,751,2,626,13,1076,1,289,8,289,7,486,5,466,6,229,10,223,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,180,49,2,powerlaw
64,171446.032118,64,244,2,242,16,536,1,161,6,161,6,146,4,144,3,117,8,117,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,302,49,2,powerlaw
152,154770.343717,152,539,2,467,13,910,1,288,6,288,7,364,5,340,5,221,9,206,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,218,49,2,powerlaw
144,151714.607964,144,539,2,487,13,982,1,280,6,280,6,312,4,304,4,195,9,191,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,220,49,2,powerlaw
210,142783.5238,210,763,2,669,13,1054,1,438,7,438,7,538,5,512,5,312,10,314,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,166,49,2,powerlaw
30,159288.286673,30,224,2,216,17,396,2,97,9,97,7,120,4,115,4,64,9,63,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,272,49,2,powerlaw
16,125463.763381,16,218,2,214,13,382,1,28,6,28,5,37,3,35,3,26,7,26,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,202,49,2,powerlaw
118,147717.392947,118,631,2,542,17,968,2,250,7,250,8,316,5,285,6,170,10,165,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,218,49,2,powerlaw
204,150682.049142,204,869,2,649,14,1106,2,419,9,419,8,605,5,558,6,321,13,309,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,156,49,2,powerlaw
106,140806.828182,106,583,2,494,13,852,1,183,7,183,8,315,4,299,5,153,11,150,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,204,49,2,powerlaw
146,128248.863236,146,615,3,544,17,1076,2,276,9,276,8,449,5,435,5,223,11,221,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,170,49,2,powerlaw
168,143277.750294,168,655,2,551,13,1026,1,326,10,326,7,441,4,418,4,255,10,260,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,182,49,2,powerlaw
136,140233.906731,136,535,2,432,17,1034,2,301,8,301,7,335,5,313,5,239,10,234,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,200,49,2,powerlaw
68,181966.363965,68,331,2,315,16,612,2,228,8,228,7,158,4,151,4,141,9,136,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,312,49,2,powerlaw
266,138575.496645,266,836,2,658,13,1088,1,618,8,618,8,606,4,578,5,435,10,431,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,164,49,2,powerlaw
48,158246.596766,48,228,2,227,13,486,1,128,6,128,6,98,3,98,4,86,7,86,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,274,49,2,powerlaw
36,141511.361296,36,256,1,250,12,470,1,136,6,136,5,113,3,113,3,101,8,103,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,232,49,2,powerlaw
250,154867.074385,250,876,2,659,13,1068,1,556,7,556,9,651,4,602,5,414,11,379,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,168,49,2,powerlaw
128,143052.701981,128,660,2,546,16,1054,1,235,8,235,8,424,5,392,5,160,10,161,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,188,49,2,powerlaw
124,148092.607385,124,558,3,482,17,1016,2,253,8,253,8,300,4,276,5,177,10,180,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,50,222,49,2,powerlaw
20,183588.51383,20,278,2,268,13,504,1,21,6,21,5,38,3,32,3,20,7,20,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,202,54,2,powerlaw
20,225438.856749,20,245,2,234,13,450,1,42,6,42,6,77,4,74,4,37,7,37,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,266,54,2,powerlaw
2,215801.008751,2,45,1,45,12,80,1,6,5,6,5,8,3,8,3,6,7,6,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,262,54,2,powerlaw
176,231696.088733,176,802,2,636,13,1270,1,363,7,363,8,484,4,437,5,253,9,245,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,216,54,2,powerlaw
12,212862.714462,12,129,2,128,13,270,1,31,6,31,6,32,3,32,3,30,7,30,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,246,54,2,powerlaw
26,236737.91072,26,209,2,208,13,510,1,95,6,95,6,73,4,73,3,74,7,74,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,280,54,2,powerlaw
206,242176.586475,206,832,2,670,14,1250,2,460,8,460,8,575,5,545,6,334,11,342,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,232,54,2,powerlaw
160,219224.685672,160,834,2,675,13,1282,1,311,7,311,8,402,5,359,5,201,9,202,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,216,54,2,powerlaw
128,247456.886796,128,563,2,513,13,1066,1,290,7,290,7,319,4,326,4,200,10,198,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,266,54,2,powerlaw
20,208593.331768,20,245,1,241,13,452,1,47,6,47,6,93,3,89,3,44,8,44,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,238,54,2,powerlaw
26,231710.475203,26,318,2,293,17,606,2,28,7,28,6,98,4,93,4,28,9,28,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,270,54,2,powerlaw
12,214083.872209,12,166,2,165,16,304,2,17,7,17,7,22,4,21,4,17,8,17,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,254,54,2,powerlaw
263,240197.264255,263,913,2,674,14,1304,1,506,7,506,9,649,5,613,5,399,10,392,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,202,54,2,powerlaw
42,209145.368968,42,472,2,434,13,952,1,87,6,87,6,177,3,161,5,52,9,52,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,224,54,2,powerlaw
182,203524.11397,182,767,3,704,14,1394,1,388,8,388,8,547,4,525,5,275,11,286,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,188,54,2,powerlaw
80,254166.282477,80,433,3,413,17,850,2,201,8,201,7,293,4,288,5,163,10,163,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,292,54,2,powerlaw
164,214946.836871,164,770,3,666,17,1302,2,348,10,348,9,467,6,460,6,242,13,244,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,204,54,2,powerlaw
128,272853.006313,128,545,3,477,17,1002,2,256,7,256,7,259,5,249,5,170,11,169,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,298,54,2,powerlaw
18,253845.985682,18,122,2,121,16,216,2,59,6,59,6,42,4,42,4,34,8,34,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,318,54,2,powerlaw
72,227882.842048,72,449,3,419,17,878,2,169,9,169,8,253,4,244,5,137,11,136,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,228,54,2,powerlaw
38,251560.293084,38,298,2,291,15,496,2,143,7,143,7,126,4,123,4,103,9,103,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,300,54,2,powerlaw
20,207348.628166,20,286,2,280,16,484,2,42,7,42,7,60,4,56,4,39,8,39,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,232,54,2,powerlaw
2,277489.520432,2,21,2,21,12,26,1,9,6,9,5,10,3,10,3,9,7,9,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,362,54,2,powerlaw
94,267343.300885,94,396,2,368,13,854,1,198,7,198,6,175,3,167,4,129,9,128,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,312,54,2,powerlaw
26,234787.691597,26,265,2,253,17,506,2,44,9,44,7,85,4,84,4,41,9,41,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,276,54,2,powerlaw
168,246416.275045,168,718,3,600,17,1176,2,399,8,399,9,535,5,513,5,288,11,299,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,222,54,2,powerlaw
26,275031.710673,26,207,2,207,13,382,1,55,6,55,6,47,3,47,3,36,8,36,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,338,54,2,powerlaw
281,279214.364183,281,944,3,789,14,1310,1,591,9,591,7,642,4,618,5,454,11,461,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,222,54,2,powerlaw
48,221825.585316,48,488,2,475,13,860,1,99,6,99,6,202,4,193,4,83,8,83,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,246,54,2,powerlaw
2,246040.741321,2,50,2,50,17,98,1,2,7,2,7,2,4,2,3,2,8,2,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,312,54,2,powerlaw
152,227036.707582,152,684,2,607,14,1250,2,328,7,328,7,457,4,429,5,244,9,239,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,232,54,2,powerlaw
20,294214.468742,20,166,2,165,13,292,1,60,6,60,6,35,3,35,3,32,8,32,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,378,54,2,powerlaw
38,193126.771835,38,306,2,279,13,574,2,65,6,65,6,106,3,99,5,61,8,57,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,210,54,2,powerlaw
56,331206.116184,56,279,3,260,17,588,2,229,9,229,8,155,4,155,5,149,10,149,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,400,54,2,powerlaw
10,245971.535876,10,157,2,154,16,286,2,59,7,59,6,53,4,53,4,48,8,48,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,304,54,2,powerlaw
20,345380.708285,20,126,1,126,12,240,1,71,6,71,5,64,3,64,3,48,7,48,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,456,54,2,powerlaw
6,194128.971287,6,94,2,93,13,236,1,6,6,6,5,36,3,36,4,6,8,6,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,222,54,2,powerlaw
52,226654.301158,52,491,2,458,13,922,1,90,7,90,6,252,3,246,5,74,9,73,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,254,54,2,powerlaw
174,249375.662549,174,760,3,664,14,1254,1,406,7,406,8,464,4,437,5,275,9,268,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,252,54,2,powerlaw
114,238355.891438,114,549,2,490,13,1086,1,188,7,188,7,260,4,258,5,139,9,140,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,254,54,2,powerlaw
46,207354.067087,46,465,2,437,16,796,2,72,7,72,7,122,4,105,4,70,9,70,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,228,54,2,powerlaw
14,218645.348554,14,208,2,202,12,408,1,24,7,24,6,64,3,63,4,24,7,24,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,258,54,2,powerlaw
24,237149.759977,24,249,2,247,16,456,2,63,7,63,6,92,4,91,4,59,9,59,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,280,54,2,powerlaw
138,230694.712382,138,760,2,645,16,1180,2,241,7,241,8,522,5,511,6,182,11,187,27,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,228,54,2,powerlaw
148,231263.365443,148,711,3,653,17,1212,2,321,8,321,8,429,5,412,5,245,12,240,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,230,54,2,powerlaw
84,214443.930417,84,569,2,490,13,920,1,126,6,126,9,264,4,278,4,102,8,102,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,214,54,2,powerlaw
20,243246.404377,20,147,2,147,13,286,1,106,6,106,6,47,3,47,3,47,8,47,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,300,54,2,powerlaw
232,238334.277595,232,964,3,764,14,1338,1,569,9,569,8,749,5,699,5,435,12,436,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,190,54,2,powerlaw
6,225805.967034,6,133,2,131,13,234,1,14,6,14,5,19,3,17,3,14,7,14,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,274,54,2,powerlaw
52,213293.287368,52,400,2,350,16,828,2,198,8,198,8,169,4,157,6,118,10,114,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,55,236,54,2,powerlaw
126,326211.578372,126,851,2,766,16,1498,2,276,8,276,8,439,6,427,6,157,11,160,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,230,59,2,powerlaw
56,354234.47956,56,456,2,443,13,880,1,194,7,194,6,189,4,182,4,117,9,117,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,286,59,2,powerlaw
114,354274.077193,114,699,3,616,18,1248,2,233,8,233,8,392,5,374,5,165,11,158,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,266,59,2,powerlaw
204,381590.296803,204,965,2,813,14,1564,1,494,8,494,9,572,5,532,5,357,12,348,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,278,59,2,powerlaw
16,322017.696673,16,287,2,279,13,500,1,25,6,25,6,45,3,41,4,25,8,25,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,266,59,2,powerlaw
268,355188.447199,268,995,2,842,13,1638,2,605,7,605,10,713,5,672,7,449,11,432,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,232,59,2,powerlaw
194,429509.480658,194,771,3,635,18,1424,2,367,8,367,9,450,6,425,6,272,13,268,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,300,59,2,powerlaw
168,339804.169403,168,858,3,719,18,1442,2,395,9,395,9,517,5,487,8,263,13,252,28,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,230,59,2,powerlaw
10,330057.940877,10,274,2,265,13,468,1,31,6,31,6,50,4,45,4,28,9,28,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,278,59,2,powerlaw
36,313188.549935,36,418,3,403,13,706,1,50,6,50,7,94,3,86,4,50,9,50,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,256,59,2,powerlaw
190,326979.455079,190,928,2,783,14,1624,1,424,9,424,8,662,5,635,5,305,11,311,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,218,59,2,powerlaw
156,423594.61785,156,700,2,625,13,1286,2,360,8,360,8,430,4,414,6,285,10,287,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,320,59,2,powerlaw
12,315478.06086,12,236,3,233,16,424,2,24,8,24,7,27,4,24,4,18,9,18,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,262,59,2,powerlaw
156,361833.19838,156,913,3,773,16,1464,2,372,9,372,9,589,5,554,6,296,13,297,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,236,59,2,powerlaw
214,366293.505688,214,845,3,756,14,1534,2,469,8,469,9,528,5,504,5,345,10,337,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,260,59,2,powerlaw
48,402517.200666,48,336,2,330,16,672,2,201,7,201,7,130,4,128,4,101,10,99,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,344,59,2,powerlaw
122,369346.996569,122,662,2,603,13,1478,1,363,7,363,9,388,4,379,5,275,11,274,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,280,59,2,powerlaw
90,413916.523484,90,623,2,557,14,1116,2,203,7,203,7,239,4,223,4,127,9,127,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,330,59,2,powerlaw
16,309039.591814,16,258,1,251,13,470,1,17,6,17,6,31,3,29,3,17,8,17,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,254,59,2,powerlaw
0,376984.711564,0,0,2,0,12,0,1,0,6,0,5,0,3,0,3,0,7,0,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,336,59,2,powerlaw
188,358863.02583,188,978,2,822,13,1538,1,421,8,421,8,685,5,652,5,286,11,283,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,244,59,2,powerlaw
184,399700.788171,184,896,2,775,14,1376,1,444,8,444,9,546,5,504,7,338,12,333,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,284,59,2,powerlaw
30,404355.79272,30,284,2,277,13,490,1,83,6,83,7,65,4,64,4,54,10,55,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,354,59,2,powerlaw
44,410981.149655,44,316,3,309,18,644,2,119,8,119,7,121,4,121,4,100,10,98,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,352,59,2,powerlaw
150,410881.541178,150,730,2,680,14,1352,2,443,9,443,7,437,4,410,6,307,11,307,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,322,59,2,powerlaw
144,313652.689443,144,913,2,774,14,1448,1,283,9,283,9,553,5,565,5,216,15,214,29,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,210,59,2,powerlaw
30,359904.527728,30,462,2,419,17,786,2,44,7,44,8,89,5,78,5,38,9,38,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,294,59,2,powerlaw
140,370097.211399,140,682,2,632,13,1394,1,299,8,299,9,390,4,383,4,211,10,206,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,268,59,2,powerlaw
200,343672.936301,200,1045,2,843,14,1636,2,466,8,466,9,625,5,585,8,363,12,348,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,228,59,2,powerlaw
168,455194.919193,168,520,3,503,17,1280,2,373,9,373,8,330,5,327,5,292,12,290,25,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,360,59,2,powerlaw
116,372299.427924,116,648,2,615,13,1328,1,333,8,333,7,336,5,329,6,247,10,248,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,282,59,2,powerlaw
42,339109.490337,42,342,2,325,16,668,2,121,7,121,7,78,5,76,5,49,10,47,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,280,59,2,powerlaw
134,395940.860629,134,733,3,674,13,1350,2,353,8,353,7,407,4,380,5,252,10,250,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,308,59,2,powerlaw
4,332585.442779,4,112,2,111,14,208,1,8,7,8,6,13,4,13,4,8,8,8,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,286,59,2,powerlaw
80,344964.99395,80,613,2,541,13,1152,1,195,7,195,7,318,4,295,6,126,9,126,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,252,59,2,powerlaw
226,429994.81916,226,883,2,765,13,1434,1,510,8,510,9,542,5,525,6,381,14,391,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,320,59,2,powerlaw
186,363849.946054,186,979,2,743,14,1504,1,342,7,342,10,634,5,575,6,291,11,291,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,236,59,2,powerlaw
64,328517.248295,64,546,3,448,14,1064,1,144,6,144,7,307,4,295,5,112,9,112,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,246,59,2,powerlaw
240,358653.390384,240,994,3,885,18,1550,2,509,9,509,9,642,5,621,6,347,12,336,26,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,246,59,2,powerlaw
30,308762.497107,30,458,2,418,14,734,1,61,7,61,7,154,4,143,4,57,8,56,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,246,59,2,powerlaw
70,323417.643238,70,590,2,533,14,1244,1,165,7,165,7,216,4,208,4,145,9,145,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,248,59,2,powerlaw
186,361736.64422,186,723,3,616,18,1546,2,388,9,388,10,443,5,425,6,287,12,289,31,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,258,59,2,powerlaw
34,330589.310884,34,398,2,376,14,648,1,69,7,69,7,168,4,164,5,58,8,58,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,270,59,2,powerlaw
354,423764.242589,354,1174,3,928,15,1560,2,798,10,798,11,947,7,905,11,625,17,607,32,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,186,59,2,powerlaw
174,342663.637365,174,1007,2,873,14,1600,1,466,8,466,8,635,5,606,6,334,11,326,24,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,238,59,2,powerlaw
16,489990.908176,16,100,2,100,13,168,1,83,6,83,6,63,3,63,4,58,8,58,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,452,59,2,powerlaw
60,316718.058213,60,750,2,635,13,1158,1,102,7,102,7,306,5,273,4,83,9,81,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,230,59,2,powerlaw
44,377980.364625,44,271,2,242,13,742,1,102,7,102,7,120,3,119,4,57,9,58,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,314,59,2,powerlaw
238,360401.979959,238,1081,2,851,14,1622,2,581,9,581,8,749,5,715,6,429,12,428,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,236,59,2,powerlaw
84,417327.871996,84,535,2,483,13,1008,1,147,7,147,7,229,5,214,4,106,10,106,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,60,342,59,2,powerlaw
26,455669.685484,26,441,1,419,15,878,1,118,6,118,5,148,3,143,3,65,6,66,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,262,64,2,powerlaw
34,550638.315072,34,313,2,310,16,704,1,84,6,84,5,97,3,96,3,47,7,47,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,344,64,2,powerlaw
196,579165.637937,196,754,2,705,14,1854,1,492,5,492,5,496,2,489,3,344,6,341,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,302,64,2,powerlaw
142,644603.379445,142,731,2,667,14,1428,1,422,6,422,4,358,2,347,3,258,6,261,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,362,64,2,powerlaw
34,671801.061865,34,313,2,282,13,516,1,168,5,168,4,120,2,120,3,94,6,91,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,422,64,2,powerlaw
192,564978.948252,192,1106,2,928,17,1784,1,395,7,395,6,707,3,650,4,296,8,287,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,278,64,2,powerlaw
12,535926.379556,12,208,2,206,13,362,1,29,6,29,5,40,3,37,3,28,6,28,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,334,64,2,powerlaw
140,521174.979393,140,793,1,701,14,1524,1,283,5,283,4,453,2,454,3,216,6,216,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,274,64,2,powerlaw
212,502732.055187,212,1117,2,988,15,1912,1,423,6,423,5,656,3,618,3,317,6,313,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,246,64,2,powerlaw
4,563538.237966,4,123,2,121,16,226,1,12,6,12,5,15,3,15,3,12,7,12,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,364,64,2,powerlaw
22,545777.425498,22,271,1,268,16,522,1,196,5,196,4,72,2,71,2,65,5,65,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,338,64,2,powerlaw
314,596763.730859,314,1260,1,1051,14,1922,1,704,5,704,5,897,3,853,3,531,6,509,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,274,64,2,powerlaw
80,481765.400665,80,701,2,631,13,1414,1,208,5,208,4,240,3,220,3,123,6,124,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,272,64,2,powerlaw
92,446494.027514,92,899,2,770,14,1468,1,162,5,162,4,490,2,455,3,127,6,129,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,230,64,2,powerlaw
0,402036.057561,0,0,2,0,12,0,1,0,5,0,4,0,2,0,2,0,5,0,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,244,64,2,powerlaw
310,483404.331521,310,1507,2,1198,15,1926,1,578,5,578,5,1164,3,1073,3,481,6,470,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,188,64,2,powerlaw
2,425675.399852,2,62,2,62,16,122,1,2,6,2,5,2,3,2,3,2,6,2,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,260,64,2,powerlaw
34,514747.1302,34,276,1,273,16,612,1,111,6,111,5,59,3,59,3,51,7,51,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,318,64,2,powerlaw
212,548117.249527,212,1008,1,902,14,1806,1,511,6,511,5,640,3,599,3,328,6,323,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,280,64,2,powerlaw
74,630583.537713,74,563,2,535,14,1092,1,180,6,180,5,193,3,187,3,133,6,133,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,370,64,2,powerlaw
22,607971.315223,22,251,1,249,13,442,1,134,6,134,5,84,3,81,3,64,7,64,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,382,64,2,powerlaw
362,523262.463491,362,1519,1,1031,14,1922,1,1200,6,1200,5,1228,3,1134,3,877,7,836,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,180,64,2,powerlaw
12,520260.63807,12,278,2,267,13,472,1,35,6,35,5,55,2,50,2,35,6,35,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,322,64,2,powerlaw
256,542880.208134,256,1119,2,927,17,1912,1,504,6,504,5,726,3,682,3,369,6,362,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,264,64,2,powerlaw
66,714624.179978,66,327,2,325,13,778,1,184,5,184,5,128,2,128,2,102,6,102,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,446,64,2,powerlaw
16,517694.142731,16,264,2,263,16,538,1,98,7,98,5,94,3,92,3,51,7,51,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,320,64,2,powerlaw
84,633896.738164,84,458,1,445,16,1076,1,243,7,243,5,208,3,204,3,155,7,153,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,378,64,2,powerlaw
56,644966.932984,56,366,2,365,17,778,1,222,6,222,5,119,3,119,3,108,7,108,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,400,64,2,powerlaw
126,441713.761051,126,862,2,738,13,1790,1,295,5,295,4,439,3,456,3,227,6,229,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,226,64,2,powerlaw
42,529868.029695,42,376,1,354,13,758,1,111,5,111,4,80,2,76,2,61,6,60,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,322,64,2,powerlaw
46,656929.564726,46,392,2,377,13,646,1,185,5,185,4,154,2,146,3,112,5,111,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,408,64,2,powerlaw
32,516813.54225,32,358,1,333,13,636,1,95,5,95,4,177,3,172,3,72,6,74,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,306,64,2,powerlaw
12,513451.517202,12,138,2,138,12,252,1,18,5,18,4,18,2,18,2,18,5,18,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,318,64,2,powerlaw
22,558663.784968,22,269,1,251,13,464,1,116,5,116,4,108,2,105,2,89,5,85,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,346,64,2,powerlaw
192,617026.748922,192,892,1,802,13,1586,1,418,5,418,5,529,3,506,3,332,7,333,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,342,64,2,powerlaw
32,494790.362445,32,440,1,435,13,764,1,62,6,62,4,85,2,76,2,59,6,59,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,296,64,2,powerlaw
24,611346.918337,24,228,2,225,13,438,1,106,5,106,5,63,2,63,2,60,5,60,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,388,64,2,powerlaw
20,509756.295879,20,334,1,332,13,686,1,47,5,47,4,104,2,99,2,43,5,43,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,314,64,2,powerlaw
272,524135.989388,272,1158,2,957,15,1950,1,511,6,511,6,678,2,693,3,410,6,409,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,260,64,2,powerlaw
296,515388.935207,296,1291,2,1034,14,1922,1,621,6,621,5,892,3,852,3,465,6,453,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,228,64,2,powerlaw
176,589258.069681,176,957,2,820,14,1738,1,411,6,411,5,557,3,533,3,284,6,285,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,308,64,2,powerlaw
84,559658.99552,84,632,2,607,17,1244,1,237,7,237,6,293,3,263,3,166,7,164,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,318,64,2,powerlaw
16,556585.389034,16,226,2,221,13,406,1,24,5,24,4,32,2,30,2,23,5,23,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,346,64,2,powerlaw
288,546946.945027,288,1112,1,933,17,1920,1,581,7,581,6,701,3,659,4,433,8,422,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,274,64,2,powerlaw
106,595251.674231,106,625,1,570,13,1340,1,253,6,253,5,295,2,273,3,173,6,173,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,336,64,2,powerlaw
8,456397.250936,8,124,1,124,12,300,1,24,5,24,4,67,2,67,2,22,5,22,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,276,64,2,powerlaw
96,730830.109455,96,582,2,566,17,998,1,421,6,421,5,290,3,279,3,262,7,262,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,444,64,2,powerlaw
32,582984.996026,32,304,2,300,13,568,1,123,6,123,4,76,2,75,2,60,6,60,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,370,64,2,powerlaw
112,472212.350909,112,885,1,728,13,1672,1,321,5,321,4,416,2,400,3,218,6,214,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,246,64,2,powerlaw
100,669724.656044,100,628,1,604,13,1278,1,181,5,181,5,242,2,232,3,121,5,119,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,65,390,64,2,powerlaw
84,808467.614934,84,799,1,751,14,1566,1,257,6,257,5,288,2,271,3,175,6,173,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,344,69,2,powerlaw
170,848353.241737,170,1077,1,905,14,1872,1,453,5,453,5,604,3,555,3,337,6,336,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,334,69,2,powerlaw
346,733519.542896,346,1707,2,1198,14,2228,1,800,6,800,6,1307,3,1223,4,594,8,555,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,222,69,2,powerlaw
130,903743.830125,130,867,2,794,13,1448,1,374,6,374,5,403,3,365,3,237,6,237,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,378,69,2,powerlaw
6,672313.456632,6,182,2,178,13,342,1,8,5,8,4,15,2,15,2,8,6,8,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,300,69,2,powerlaw
76,874220.350717,76,604,2,580,14,1234,1,200,6,200,5,268,3,271,3,168,6,168,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,386,69,2,powerlaw
92,614289.30629,92,887,2,764,14,1528,1,166,6,166,6,615,3,594,4,129,7,126,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,236,69,2,powerlaw
270,733744.403374,270,1526,1,1220,14,2198,1,645,6,645,6,1042,4,983,5,463,8,436,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,252,69,2,powerlaw
106,726452.771911,106,946,2,814,13,1728,1,338,5,338,5,462,3,436,3,209,7,201,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,290,69,2,powerlaw
24,716877.970989,24,487,2,451,13,966,1,26,5,26,4,114,2,111,3,26,5,26,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,314,69,2,powerlaw
2,734002.8284,2,65,2,65,13,106,1,13,5,13,4,21,2,21,2,13,6,13,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,338,69,2,powerlaw
24,797617.553867,24,378,1,369,13,616,1,200,5,200,4,102,2,98,3,77,6,76,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,374,69,2,powerlaw
32,931920.23573,32,218,1,217,13,362,1,119,5,119,4,117,2,112,2,78,6,78,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,440,69,2,powerlaw
4,841274.27992,4,92,1,92,12,162,1,13,5,13,4,13,2,13,2,13,5,13,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,392,69,2,powerlaw
32,852347.477973,32,416,1,406,13,690,1,83,6,83,5,104,3,101,3,80,6,80,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,382,69,2,powerlaw
212,829618.515772,212,1207,2,986,14,1994,1,474,6,474,5,752,3,704,4,371,7,362,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,302,69,2,powerlaw
338,872520.571175,338,1436,1,1020,14,2208,1,786,6,786,6,937,3,864,4,585,7,578,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,306,69,2,powerlaw
10,628431.906446,10,248,1,246,13,466,1,10,6,10,5,20,3,19,3,10,6,10,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,280,69,2,powerlaw
52,789987.327084,52,531,1,516,13,1134,1,181,6,181,5,229,3,223,3,158,6,158,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,342,69,2,powerlaw
14,878296.463771,14,155,1,155,12,334,1,20,5,20,5,20,3,20,2,20,6,20,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,422,69,2,powerlaw
14,1042424.997804,14,172,1,172,12,276,1,89,5,89,4,50,3,50,2,49,6,49,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,488,69,2,powerlaw
12,699159.932544,12,325,2,315,13,562,1,36,5,36,4,51,2,51,2,33,6,33,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,306,69,2,powerlaw
48,790044.800945,48,519,2,500,13,934,1,104,6,104,5,97,2,93,3,69,6,69,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,356,69,2,powerlaw
14,988508.355059,14,137,1,137,13,292,1,30,6,30,5,31,2,31,2,29,6,29,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,484,69,2,powerlaw
12,692005.160384,12,244,2,237,13,426,1,36,6,36,5,39,3,37,3,34,6,34,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,306,69,2,powerlaw
120,692843.616844,120,919,1,815,14,1876,1,345,5,345,5,515,3,497,3,195,6,192,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,272,69,2,powerlaw
30,747561.989809,30,571,2,549,13,942,1,66,6,66,5,133,3,118,3,65,6,65,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,336,69,2,powerlaw
108,929622.349308,108,797,2,766,14,1500,1,395,6,395,5,374,3,369,3,290,7,282,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,396,69,2,powerlaw
230,759035.38797,230,1398,2,1093,17,2082,2,447,7,447,6,969,3,940,4,354,7,354,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,264,69,2,powerlaw
16,622453.564282,16,394,2,368,13,698,1,27,6,27,6,56,3,53,3,27,7,27,20,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,268,69,2,powerlaw
4,714119.713485,4,119,2,119,12,218,1,10,6,10,5,14,2,13,2,10,6,10,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,332,69,2,powerlaw
104,1058270.38821,104,535,2,524,14,1092,1,369,6,369,5,272,3,268,3,231,8,229,21,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,484,69,2,powerlaw
62,622877.330718,62,781,2,685,14,1412,1,122,5,122,5,280,3,265,3,97,6,98,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,256,69,2,powerlaw
56,798947.039242,56,538,2,530,13,1170,1,294,5,294,5,204,2,201,3,162,7,161,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,348,69,2,powerlaw
104,771473.884558,104,837,1,783,16,1670,1,289,6,289,5,442,3,416,4,208,7,208,22,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,312,69,2,powerlaw
72,741290.732844,72,553,2,539,13,1486,1,260,5,260,5,314,3,308,3,183,6,183,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,324,69,2,powerlaw
4,817457.986582,4,100,1,99,13,182,1,9,5,9,5,11,2,11,2,9,6,9,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,384,69,2,powerlaw
66,879976.727769,66,454,2,452,13,1058,1,202,5,202,5,143,2,141,3,102,6,102,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,398,69,2,powerlaw
452,885722.118085,452,1538,3,1159,17,2184,1,1036,7,1036,7,1245,3,1205,4,811,7,780,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,234,69,2,powerlaw
144,833339.673793,144,883,2,804,14,1626,1,321,6,321,5,399,3,378,3,231,7,230,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,324,69,2,powerlaw
134,944056.776582,134,697,2,641,17,1382,1,425,7,425,6,385,3,371,4,284,8,282,23,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,408,69,2,powerlaw
256,689838.226933,256,1377,2,1179,14,2208,1,536,6,536,5,930,3,908,3,411,7,405,19,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,236,69,2,powerlaw
72,795282.059253,72,700,1,651,13,1236,1,296,6,296,5,239,3,224,3,135,6,134,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,352,69,2,powerlaw
66,670028.678015,66,687,2,599,13,1400,1,128,5,128,5,300,3,288,3,76,6,75,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,274,69,2,powerlaw
8,603599.290749,8,126,2,125,13,318,1,18,5,18,4,69,2,69,2,17,5,17,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,268,69,2,powerlaw
12,758263.085804,12,170,2,170,13,272,1,42,5,42,5,49,3,49,3,42,7,42,17,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,354,69,2,powerlaw
18,860018.432885,18,228,2,227,13,476,1,70,5,70,4,54,3,53,2,23,6,23,16,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,410,69,2,powerlaw
94,725189.21411,94,872,2,794,14,1562,1,256,6,256,5,430,3,399,3,209,6,207,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,302,69,2,powerlaw
126,776156.370748,126,930,2,870,14,1816,1,342,6,342,6,467,3,455,3,213,7,212,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,314,69,2,powerlaw
108,757155.078885,108,784,2,728,14,1584,1,232,6,232,5,341,3,328,4,146,6,142,18,f99f75ff89c2cecc57c9c597d383fb68cd63f502,70,314,69,2,powerlaw


==> data/powerlaw_large.csv <==
size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,generator
479294,107,266904,987,1023542,42,107608,319,111380,868,248927,243,218983,502,63646,973,60439,1437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,5902,1748,3,powerlaw
518631,161,270007,902,936954,38,102177,303,114163,873,285369,269,250136,559,75012,950,72019,1293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5570,1738,3,powerlaw
460864,152,267253,867,1093416,64,124142,413,128243,1050,223567,264,191553,524,67643,1142,64123,1472,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1776,6590,1775,3,powerlaw
517631,140,285605,983,942870,48,102151,303,113854,895,286715,259,251935,550,73211,944,69763,1361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5816,1739,3,powerlaw
438551,161,237129,826,1008068,84,115364,435,118927,1065,222473,302,195982,594,63072,1172,60903,1529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5994,1725,3,powerlaw
487263,103,281965,879,934200,45,104164,276,113742,839,261588,219,231046,486,72523,930,68733,1251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,6020,1730,3,powerlaw
251871,53,175938,620,957524,41,180197,228,180377,622,92108,114,82346,252,55951,722,56272,1164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1807,7284,1806,3,powerlaw
355476,83,219914,742,1174430,40,110469,266,113272,744,164039,150,144721,337,53720,802,51856,1173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,6764,1737,3,powerlaw
468462,104,266840,910,1046054,46,103335,328,107150,900,232632,227,200317,504,60348,959,57297,1367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6272,1751,3,powerlaw
472569,149,274779,876,923432,61,101859,373,110955,977,251663,279,217606,548,67968,1104,66467,1396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5884,1703,3,powerlaw
496045,186,299787,941,888612,42,109608,362,121129,940,284153,357,251301,611,76191,1041,73608,1477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5410,1693,3,powerlaw
531834,198,288369,976,908518,76,113134,439,125804,1124,293627,380,255297,705,81290,1239,78571,1600,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5650,1713,3,powerlaw
504854,114,284533,908,974504,39,129356,295,133761,793,273119,217,237607,506,65004,877,61703,1265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5612,1730,3,powerlaw
514538,200,282186,1083,920440,65,105487,429,117576,1097,293220,394,258401,698,75333,1171,70995,1498,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5522,1711,3,powerlaw
503344,147,284127,865,897984,49,100834,396,111588,1026,270599,320,236283,612,74429,1183,70694,1540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5690,1704,3,powerlaw
469485,110,267527,847,1027728,42,119369,315,123589,880,238656,213,204132,473,69676,956,67269,1406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,6458,1743,3,powerlaw
487851,124,264422,919,900124,46,103100,366,113383,990,258263,288,225071,574,68318,1049,65509,1320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,5556,1699,3,powerlaw
522367,140,275081,1000,922776,36,108293,287,120977,827,287653,274,253514,555,79603,910,76623,1280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5530,1727,3,powerlaw
489535,204,251221,848,945512,71,103403,437,110997,1102,251632,340,220774,621,66325,1174,63093,1575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5814,1716,3,powerlaw
446553,109,252540,848,1140964,65,117897,380,120591,940,213447,238,181952,509,58008,1043,55089,1433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,6424,1767,3,powerlaw
450250,91,266556,755,1048296,40,114493,298,118402,821,217212,197,190436,464,64227,922,59441,1317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6206,1738,3,powerlaw
465417,137,271125,852,941002,69,104377,404,113052,989,237055,286,205357,547,63722,1089,61778,1503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5848,1711,3,powerlaw
505240,184,279663,798,893618,42,114353,336,125075,928,292679,349,254047,635,72663,1018,69915,1440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1689,5342,1688,3,powerlaw
518141,153,304948,983,1021996,44,104820,350,111509,976,261444,278,221939,568,65196,1027,61429,1494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6172,1751,3,powerlaw
474735,145,274961,877,892248,45,90351,383,102523,991,253874,293,222756,558,66048,1034,63554,1316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5700,1700,3,powerlaw
453677,102,275271,963,1024706,39,99301,285,105219,844,234984,201,208104,449,64976,896,61689,1347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,6098,1739,3,powerlaw
482338,115,265675,725,896752,36,92556,311,103691,865,261054,246,228924,519,66151,943,63550,1214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1680,5492,1679,3,powerlaw
452675,114,265227,809,1026500,42,92010,309,99066,900,230648,233,201324,482,59332,953,57252,1277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,6178,1745,3,powerlaw
484359,115,271379,928,1013622,46,93079,316,99786,926,252585,251,220378,519,63650,1026,60861,1382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,6198,1752,3,powerlaw
509687,126,270426,887,943932,49,100531,285,111289,848,265376,245,232608,522,68059,879,65675,1283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5704,1729,3,powerlaw
387238,76,247938,791,1241136,43,150552,276,151811,763,188664,158,167473,362,68463,851,63132,1310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1793,6948,1792,3,powerlaw
499011,111,281932,793,965996,41,102963,315,112166,929,271339,244,238726,516,71368,980,67960,1357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,5884,1745,3,powerlaw
455024,102,260594,907,1087942,51,104209,354,109550,970,223453,229,195637,483,59575,1045,59006,1400,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6382,1761,3,powerlaw
533566,134,286137,1001,931084,39,103900,318,114889,995,287378,254,250779,546,75575,968,72829,1285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5726,1737,3,powerlaw
476921,111,245691,913,1021588,48,107713,346,113924,930,237970,240,207357,505,61094,1031,60575,1417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,6100,1756,3,powerlaw
376766,79,233224,770,1221064,39,127007,258,128658,743,173351,148,149846,350,52349,825,51080,1330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1800,7122,1799,3,powerlaw
469464,117,270969,864,1050020,41,107825,308,113161,871,239922,231,208475,496,63032,955,59359,1398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6184,1746,3,powerlaw
499199,230,287249,1056,953404,79,96069,435,103651,1115,278135,401,242795,713,64343,1234,61280,1669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5444,1722,3,powerlaw
504569,129,271273,940,949572,42,97760,308,106726,908,262346,247,228177,527,68531,997,66198,1362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,5928,1745,3,powerlaw
506107,226,282137,914,945804,76,113710,468,122140,1119,276858,455,241825,727,68415,1259,64028,1692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5644,1723,3,powerlaw
528821,133,262437,956,973280,40,104430,326,111468,918,285932,287,248112,573,67682,1033,63660,1463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,5588,1744,3,powerlaw
497075,144,279121,915,870436,34,103120,316,115559,900,273026,274,242084,551,77175,950,74223,1234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1679,5352,1678,3,powerlaw
517925,176,285070,953,920412,72,102766,438,113416,1098,276921,357,238946,675,70521,1215,68145,1554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5590,1719,3,powerlaw
510829,139,285219,938,893442,46,110340,371,120804,1019,283732,305,248126,598,75943,1110,72065,1443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5592,1700,3,powerlaw
459819,113,266286,818,1020614,36,107990,268,114134,796,230571,195,197610,455,64584,918,60414,1262,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,6320,1730,3,powerlaw
437871,132,255339,802,993560,55,106577,389,111216,1003,226907,281,197392,521,65217,1116,63673,1424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,6396,1707,3,powerlaw
443685,90,259711,818,1020454,39,124384,295,128941,801,219574,195,195643,431,64415,905,61275,1251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6092,1735,3,powerlaw
118366,51,96833,466,482292,35,99153,148,99153,348,31424,88,28279,135,23259,422,23327,747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1883,8446,1882,3,powerlaw
472322,135,277895,837,978360,69,120797,431,128791,1103,227353,291,197862,570,64948,1187,61410,1634,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5816,1726,3,powerlaw
348718,90,240376,789,1119270,61,186609,379,187909,873,152303,210,132244,408,69378,1042,64525,1514,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1785,6706,1784,3,powerlaw
1921634,535,1011451,1867,3665130,241,280971,1569,322955,4079,953047,1242,822796,2624,197234,4348,190239,4639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11852,3453,3,powerlaw
1930842,454,1018193,1950,3824428,171,295534,1309,325526,3686,956414,1052,833387,2407,184705,3831,175993,4338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,11934,3478,3,powerlaw
1939279,392,973150,1755,3713222,178,303452,1140,338728,3407,955545,975,826899,2348,203866,3572,190609,3989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,12034,3458,3,powerlaw
1901045,525,994181,1741,3662328,208,284458,1420,320754,3820,953239,1165,828640,2516,195563,4038,186062,4350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11660,3431,3,powerlaw
1914139,425,970028,1877,4002112,195,458804,1502,476275,3881,932656,1061,814726,2428,221238,4276,209592,4728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3502,12322,3501,3,powerlaw
1874952,393,998600,1876,3880788,187,292901,1328,321421,3697,895572,952,774878,2274,181813,3948,172931,4311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,12364,3486,3,powerlaw
2069194,558,1068851,2193,3744076,203,310354,1464,362540,4033,1033975,1289,891888,2736,219428,4245,212101,4841,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3498,11804,3497,3,powerlaw
1996298,1107,1045984,1923,3682566,245,300772,1570,351086,4125,1052717,1836,915206,3264,219028,4351,210499,4646,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11358,3446,3,powerlaw
2043966,661,991052,1819,3634972,179,308104,1432,360764,3879,1081527,1323,930284,2824,225557,4151,216453,4411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11338,3428,3,powerlaw
1932870,493,998902,1744,3602406,133,290689,1331,332820,3554,1015539,1145,884124,2476,195988,3826,188094,4095,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3414,11306,3413,3,powerlaw
1949156,442,1010098,1908,3625624,133,304643,1223,354679,3476,1007666,1025,875032,2365,214206,3615,206963,4013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11832,3460,3,powerlaw
1955528,450,1030228,1881,3742916,180,362767,1197,398372,3378,976413,1035,845176,2420,212299,3707,201801,4047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,12046,3457,3,powerlaw
2138494,693,1119956,1976,3739476,141,343822,1252,402365,3560,1174743,1396,1012295,2930,256317,3811,244346,4084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3401,10812,3400,3,powerlaw
1898133,440,970490,1824,3849812,172,282423,1303,320193,3629,944278,1027,811602,2383,182619,3884,172470,4320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12160,3482,3,powerlaw
1787100,342,882615,1803,4338616,157,315582,1157,329950,3387,851931,821,734807,2045,169201,3662,161646,4144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3530,12684,3529,3,powerlaw
2015622,631,1034205,1882,3637374,191,299270,1567,346055,4108,1050142,1379,902900,2802,228971,4354,220008,4643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11806,3445,3,powerlaw
1793089,322,968417,1929,4239000,173,359799,1263,378902,3620,872139,882,761492,2088,186029,3925,176318,4411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3540,12644,3539,3,powerlaw
1954367,470,987966,1886,3809198,183,319406,1357,346881,3849,957134,1102,833770,2449,203823,4046,189132,4528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,12006,3487,3,powerlaw
1935620,543,989040,1820,3637192,202,300198,1575,342304,4116,966876,1249,831748,2650,205010,4446,196732,4746,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11840,3453,3,powerlaw
1855364,372,973154,1787,3988636,140,338946,1168,365712,3334,912012,872,797107,2159,173978,3625,161174,4085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11588,3465,3,powerlaw
1809117,412,1007160,1915,4167972,227,367161,1446,383869,3850,899973,1072,785625,2302,192399,4198,183467,4654,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3512,12698,3511,3,powerlaw
2159025,805,1107119,2027,3800822,213,327070,1472,382627,4028,1166797,1559,1005218,3139,248042,4317,235524,4659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,10938,3431,3,powerlaw
1858594,394,954549,1813,3955196,195,313653,1327,338457,3660,929194,1042,812719,2296,186792,3985,176386,4362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,12076,3490,3,powerlaw
1756798,331,991061,1966,4608180,206,437778,1349,447103,3687,799640,908,690610,2147,192818,4082,184185,4644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3562,13288,3561,3,powerlaw
2046496,555,1049805,1921,3610830,126,314399,1285,368293,3615,1081374,1183,926126,2636,236515,3816,229508,4756,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3409,11264,3408,3,powerlaw
1892478,411,1009569,1864,3683868,164,281728,1245,320467,3543,922224,966,799503,2254,192763,3746,186963,4117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3471,12058,3470,3,powerlaw
2049878,461,1062740,2022,3702354,163,312411,1243,357959,3532,1035416,1090,896353,2525,220669,3806,211036,4159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11660,3465,3,powerlaw
1959539,406,1145041,2276,4056598,154,406320,1209,418174,3486,937654,946,804342,2331,211469,3794,198043,4309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3529,12408,3528,3,powerlaw
1499608,241,1005352,2013,4907830,153,524107,1049,528789,3068,685636,615,608161,1634,203561,3509,193431,4094,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3588,13836,3587,3,powerlaw
2014914,528,1035344,2008,3722410,217,306142,1402,354215,3815,1030886,1178,890663,2607,216163,4102,203994,4609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3489,11782,3488,3,powerlaw
1945356,412,1047764,1820,3655194,167,405744,1373,428620,3640,980828,1038,850507,2430,222171,4008,205559,4335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11712,3421,3,powerlaw
2000970,700,958345,1548,3611898,154,296924,1461,342617,3811,1056833,1442,919847,2861,215193,4086,206068,4291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3369,10894,3368,3,powerlaw
1930340,509,969879,1692,3729226,205,310987,1364,340947,3715,957120,1146,829863,2500,196355,3974,182080,4248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,11672,3426,3,powerlaw
1994125,641,1040133,1924,3624638,169,306636,1467,355166,3963,1052293,1346,917146,2738,220895,4208,211121,4455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3435,11478,3434,3,powerlaw
1966382,526,980857,1754,3742166,249,380787,1509,402140,4001,980658,1246,861224,2588,212439,4363,194269,4708,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11480,3449,3,powerlaw
1934896,404,998424,1839,3695384,158,288982,1192,330281,3412,966684,963,841091,2317,199779,3581,190406,4016,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11898,3460,3,powerlaw
1888838,458,1042286,1958,3666810,185,276349,1344,320639,3740,950624,1076,824426,2354,204872,3975,197320,4325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3484,12470,3483,3,powerlaw
1828103,444,950875,1604,3678894,194,367738,1387,392040,3723,898165,1018,783168,2316,199598,4019,191221,4933,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3428,11880,3427,3,powerlaw
2044464,658,1020050,1894,3728436,239,334768,1529,375917,3987,1060818,1397,927795,2864,219605,4301,206815,4610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3440,11160,3439,3,powerlaw
2015904,582,1030786,1821,3598532,142,293432,1407,350245,3699,1069147,1263,924034,2697,221825,3914,213613,4216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3417,11200,3416,3,powerlaw
2024004,610,1071827,2195,3746824,245,303706,1602,348959,4231,1028675,1366,890876,2778,218504,4593,211911,5015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3517,12210,3516,3,powerlaw
1870930,395,982206,1785,4083580,190,460504,1366,471933,3633,891870,964,782244,2273,211482,4084,196227,4433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,12216,3494,3,powerlaw
1976941,496,1038464,2035,3761186,213,314188,1455,355107,3947,977415,1183,844520,2548,213727,4182,201823,4627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12396,3499,3,powerlaw
1940680,493,1047466,2048,3761270,187,291768,1364,329747,3843,975105,1146,850808,2573,194818,4038,186121,4470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3489,11872,3488,3,powerlaw
2024323,514,1021428,1992,3755256,198,292361,1314,335557,3692,1034994,1161,891820,2552,212832,3927,206590,4355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,11466,3477,3,powerlaw
2033801,529,1014550,1794,3654362,177,321455,1378,374889,3766,1085838,1189,936520,2680,236127,3998,228184,4333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,11240,3420,3,powerlaw
1941049,436,1063041,2026,3776984,172,276175,1200,307729,3403,975160,1007,838564,2366,183641,3634,173625,3995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11694,3462,3,powerlaw
1982651,486,1068962,2000,3717980,154,314084,1253,353566,3569,1033203,1084,898659,2452,210784,3762,199768,4172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,11694,3469,3,powerlaw
1700873,306,937499,1628,4071520,153,306516,1148,325859,3222,797818,744,695878,1903,175849,3519,165206,3857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,12654,3462,3,powerlaw
1665218,261,1088464,2033,4468514,180,687931,1217,691749,3293,708656,681,621970,1860,270549,3908,249544,4479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3540,13266,3539,3,powerlaw
4245265,891,2122804,3439,8369582,360,584460,2946,663932,8720,2023619,2504,1750639,5735,374470,9457,354458,9805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5217,18436,5216,3,powerlaw
4579018,1557,2322863,3878,8592820,419,612756,3443,724582,9770,2364767,3507,2053902,7094,465848,10605,446608,10862,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5183,17168,5182,3,powerlaw
4119021,723,2307236,4283,9350702,360,694897,2646,739173,8081,1928173,2134,1666558,5171,351888,8669,336809,9244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5317,19904,5316,3,powerlaw
4318145,1239,2236467,3542,8141870,428,595256,3422,683838,9485,2138894,3043,1852209,6384,409913,10317,387073,10486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5183,17870,5182,3,powerlaw
4543771,1264,2232284,3487,8447232,338,615440,2735,734527,8349,2325078,2945,2010103,6569,475131,9050,457964,9192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5124,17012,5123,3,powerlaw
4488320,1603,2270224,6495,8311914,379,596175,3289,714144,9245,2292682,3494,1975020,7011,430274,10195,416217,11626,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5111,16564,5110,3,powerlaw
3853843,794,1981668,3265,9352076,402,854196,2992,883257,8580,1762784,2243,1542863,5140,386182,9535,357479,9990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5236,18904,5235,3,powerlaw
4255019,1014,2092646,3192,8288226,385,552092,3089,625679,8973,2064694,2660,1786158,5942,351068,9688,328112,9877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17558,5166,3,powerlaw
4417477,1377,2193584,3477,8215590,419,590133,3411,711933,9527,2271265,3273,1980577,6671,437244,10455,418612,10584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5182,17642,5181,3,powerlaw
4187864,851,2227217,3547,8691934,337,580192,2789,653412,8318,2020338,2383,1730536,5468,348101,9073,326966,9435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,18156,5204,3,powerlaw
4321376,1072,2202229,3681,8414646,416,572961,3283,647914,9324,2132914,2803,1853627,6193,366959,10033,352410,10419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5233,17918,5232,3,powerlaw
4706790,1508,2294142,3782,8576546,406,620645,3330,734600,9526,2335570,3484,2017107,7207,443262,10320,417863,10637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,16836,5173,3,powerlaw
4722521,1219,2325835,3971,8563204,355,645296,2942,777457,8908,2371604,2931,2020264,6758,453258,9700,429969,10002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17330,5204,3,powerlaw
4237356,986,2201524,3334,8055034,360,543421,2894,633200,8499,2072777,2570,1788289,5852,377378,9260,360236,9369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5147,17626,5146,3,powerlaw
4482779,1217,2094566,3478,8493278,367,574837,3040,654043,8882,2239030,2965,1920768,6429,380664,9661,358220,9904,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,17662,5217,3,powerlaw
4270165,1118,2179776,5889,8207796,414,637412,3193,699935,9011,2083258,2845,1784968,6138,370463,9973,347155,11404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5114,17604,5113,3,powerlaw
4452195,1234,2258365,3621,8371664,379,625691,3104,732298,9094,2199307,2964,1908400,6419,424607,9836,404179,10032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5160,17290,5159,3,powerlaw
4356978,884,2269767,3769,8306684,334,561972,2776,653496,8417,2093122,2456,1795068,5889,367745,9191,351903,9508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,18082,5199,3,powerlaw
4239017,1019,2212029,3429,8224502,360,617715,2841,695221,8442,2124483,2583,1850672,5863,384404,9362,363274,9469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,17056,5144,3,powerlaw
4461121,1116,2330306,3753,8238284,354,563328,2760,672187,8549,2266188,2706,1947054,6208,428633,9224,409355,9495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5191,17478,5190,3,powerlaw
4176808,777,2318102,3760,8741470,371,895714,2968,920265,8556,1930210,2303,1685142,5821,434089,9527,396673,9905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5213,18626,5212,3,powerlaw
4326411,1039,2300187,3552,8284834,380,634025,2954,701223,8608,2136364,2708,1842045,6087,371738,9545,342468,9766,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17182,5153,3,powerlaw
4306514,1012,2140932,3230,8029464,339,551767,2805,645233,8431,2125604,2566,1828626,5927,383664,9156,362590,9277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5142,17598,5141,3,powerlaw
4559586,1458,2231128,6317,8387814,382,576636,3045,699104,8906,2352663,3210,2029910,6794,439753,9671,423267,11092,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5093,16218,5092,3,powerlaw
4408181,990,2248361,4030,8533176,354,609692,2978,718550,8937,2097832,2586,1826515,5961,396240,9761,371817,10240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5273,18398,5272,3,powerlaw
4459566,935,2248116,3709,8258948,342,548934,2913,645652,8765,2113395,2585,1795071,6097,386556,9470,366548,9709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,17952,5207,3,powerlaw
4150103,1118,2168339,6304,7918218,381,531400,3105,636684,8764,2025689,2736,1743738,5894,382888,9312,366636,10681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5110,17718,5109,3,powerlaw
3625868,640,2099702,3787,10627228,452,1641410,3058,1651979,8360,1479554,2016,1252361,4710,522852,10044,506417,10619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5373,20992,5372,3,powerlaw
3997800,835,2314869,3686,8949492,380,788738,2932,827262,8424,1910570,2428,1689405,5356,379488,9323,359161,9571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5220,18702,5219,3,powerlaw
4414657,1013,2218764,3406,8009616,340,576432,2665,698787,8260,2253534,2605,1932855,6066,441489,8853,428465,9032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5123,17558,5122,3,powerlaw
4128044,735,2034697,3062,8897282,359,923426,2612,935413,7662,1853456,2093,1629368,5202,400378,8442,376236,8691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,18040,5183,3,powerlaw
4200543,1044,2163314,3664,8216770,422,549021,3303,641986,9521,2045184,2773,1764098,6035,384127,10287,366468,10591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5243,18696,5242,3,powerlaw
4126415,958,2228319,3459,8469256,392,580906,3069,642358,8732,1982777,2635,1732103,5768,343037,9320,322913,9380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17756,5170,3,powerlaw
4441615,1346,2227859,3590,8291046,402,602857,3269,708950,9395,2252998,3134,1945105,6617,425613,10250,402466,10374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5176,17320,5175,3,powerlaw
4353400,1262,2184177,3401,8214038,439,550173,3265,655789,9286,2172507,3068,1886332,6470,388576,10078,366991,10178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,17418,5173,3,powerlaw
4146620,856,2127454,3430,8686224,354,750881,2855,775660,8315,2014554,2395,1760362,5539,378462,8969,356219,9300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5214,18034,5213,3,powerlaw
4532608,1326,2137985,3421,8329246,395,578390,3192,701336,9197,2268190,3203,1943354,6800,440747,10018,424803,10112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,17374,5161,3,powerlaw
4383949,1052,2315107,3755,8167086,359,574517,2861,698672,8752,2159339,2670,1867109,6079,430954,9508,413339,9703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,18098,5203,3,powerlaw
3866960,690,1988432,3267,9839092,402,1349712,2900,1361371,8263,1788542,2084,1576896,5048,499032,9640,468680,10091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5291,19310,5290,3,powerlaw
4323888,955,2334095,3752,8527948,360,666195,2813,739264,8430,2110356,2491,1857079,5842,369513,9162,345240,9497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5198,17522,5197,3,powerlaw
4370452,1186,2150307,3625,8455370,424,548098,3248,641499,9307,2131780,2940,1849003,6325,378445,9956,362671,10323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5233,17960,5232,3,powerlaw
4624757,1438,2224702,3622,8395918,385,602709,3126,723446,9266,2346124,3220,2014815,6905,440169,10106,415699,10156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,16962,5157,3,powerlaw
4107052,949,2050673,3490,9160916,432,633505,3187,674598,8915,1890216,2615,1609816,5805,342193,9640,323225,9860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5247,19138,5246,3,powerlaw
4275601,1018,2172309,3629,8426544,411,557290,3104,633297,9097,2108911,2726,1818052,5980,374531,9886,356894,10175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5229,18438,5228,3,powerlaw
4202115,811,2211303,3567,8582632,328,726017,2692,772489,8013,1974349,2249,1722563,5542,375860,8905,346224,9140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,17770,5185,3,powerlaw
4453240,1114,2257122,3590,8252722,349,560213,2803,681108,8609,2244418,2767,1927596,6284,415925,9320,396616,9524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5139,17148,5138,3,powerlaw
4384051,1219,2243920,3661,8237674,400,590669,3245,689281,9315,2160350,2978,1876520,6444,390028,10121,373434,10348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5180,17420,5179,3,powerlaw
3917529,819,2053578,3321,9069578,435,567313,3026,628079,8727,1787670,2301,1559245,5264,334935,9459,316194,9713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5241,19436,5240,3,powerlaw
4371219,1132,2234122,3507,8148200,389,568156,3115,661116,9033,2158831,2850,1868181,6179,396576,9764,383016,10020,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5160,17682,5159,3,powerlaw
4178985,985,2223049,3454,8204606,408,523839,3096,610706,8963,1944143,2646,1680115,5877,351001,9832,334637,9841,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17916,5171,3,powerlaw
7924341,2210,4079059,11469,14849068,935,969832,5994,1141798,17890,3814205,5752,3288133,12357,642413,19209,590246,20756,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6902,23408,6901,3,powerlaw
8248158,2451,4104754,12257,15423572,768,936653,6169,1161593,18198,4088806,6174,3500013,13151,729987,19627,705346,21392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,23450,6959,3,powerlaw
7864167,1960,3868586,10999,14857158,742,832316,5565,1039061,17307,3837239,5279,3321353,11854,633568,18086,603941,20465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6928,23228,6927,3,powerlaw
7952619,2418,3963903,10745,14714200,849,922886,5894,1131196,17374,3990870,5954,3431235,12819,679199,18549,641465,20174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6823,22714,6822,3,powerlaw
7907345,2008,3903513,11513,14759984,928,886676,6205,1091168,18446,3785893,5630,3237834,12284,641551,19741,613295,21603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6967,24216,6966,3,powerlaw
7467829,1646,3844525,10626,14987698,705,962570,5495,1080771,17141,3508864,4684,3029793,10980,572075,18326,528150,20000,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,24422,6932,3,powerlaw
7739829,1932,4007719,11427,14729042,796,862844,5668,1075034,16977,3764391,5187,3230174,11656,660175,18117,633150,19798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,23834,6932,3,powerlaw
7319884,1579,4041089,11066,15890502,741,1077273,5730,1183079,17062,3376803,4627,2982057,10717,579580,18329,537212,20145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7015,24916,7014,3,powerlaw
7526611,1709,3927900,10597,14939604,843,919159,5864,1051529,17823,3443777,4892,2993749,11221,578139,19084,534912,20626,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6959,24394,6958,3,powerlaw
7945401,2294,3892815,10945,14999282,827,1045682,6211,1223689,18086,3931923,5993,3419664,12510,686891,19667,630470,21568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6907,23156,6906,3,powerlaw
7682440,1864,3782823,10334,14336528,519,852740,5736,1061318,17406,3651640,5099,3120367,11650,654298,18516,630153,20236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,24144,6875,3,powerlaw
7581729,1809,3931558,10000,14340112,505,1104722,5459,1218902,16233,3704565,4879,3223273,11154,639643,17563,598660,19330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6804,23140,6803,3,powerlaw
7583959,1667,3919053,11572,15828156,779,1251795,5752,1325669,20245,3593537,4832,3141627,11270,635273,21694,584357,21214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7021,24624,7020,3,powerlaw
7362816,1581,3772750,10414,14773762,742,871031,5430,1020272,16632,3431860,4436,2964927,10738,572535,18010,534697,19962,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6989,24704,6988,3,powerlaw
7219341,1462,3486737,9117,16246786,812,1599405,6095,1630885,17966,3204230,4607,2832338,10643,693976,19652,637741,21903,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7036,24984,7035,3,powerlaw
7409202,1754,3714277,10544,14702126,815,825817,5845,984416,17415,3466986,4845,3011461,11094,563280,18589,537093,20692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6952,24374,6951,3,powerlaw
7887021,2040,3987288,11428,14672718,710,908009,5877,1121819,17590,3936869,5476,3368079,12092,671541,18683,644999,20788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,24144,6943,3,powerlaw
8278175,2748,3961855,11162,15612972,721,1001476,5784,1205782,17658,4284551,6478,3746058,13511,740118,19013,701057,20664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6877,21780,6876,3,powerlaw
7502572,1648,3945119,10489,14789232,820,992464,5551,1088997,16535,3572144,4707,3088554,11118,590099,17913,540709,19696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6880,23838,6879,3,powerlaw
7509026,1675,3784154,10566,14340808,488,837649,5468,1004386,16813,3570554,4595,3051995,11035,600594,17923,583953,19891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6922,24598,6921,3,powerlaw
8254970,2853,3879593,10751,15370972,764,1029133,6084,1252578,18150,4132818,6687,3513747,13852,782834,19809,751135,20902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6833,22812,6832,3,powerlaw
7860671,2117,3603091,9950,14687864,846,848177,6202,1062578,18217,3725943,5798,3204172,12465,653284,19544,627194,21386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,23520,6902,3,powerlaw
7939536,2228,3974901,11185,14878230,926,1123816,6173,1296016,18207,3789938,5845,3272864,12597,673670,19726,627529,21433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6905,23684,6904,3,powerlaw
8000011,2098,3824157,10953,14918190,752,932550,5384,1141109,16979,4001008,5353,3419989,12110,689534,18463,664643,20094,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6920,23496,6919,3,powerlaw
7904982,2148,4077297,11452,14724710,890,901465,6021,1075379,17803,3818926,5708,3279565,12321,612125,18973,575537,20525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6899,23416,6898,3,powerlaw
7945558,2819,3936024,9968,15091026,738,955724,5845,1175943,17385,4057278,6373,3490023,13173,754098,18649,723394,19889,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6757,21944,6756,3,powerlaw
7748125,1818,3834691,10460,14600612,539,868289,5501,1062520,16643,3741561,5022,3188240,11608,603124,17753,579182,19803,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6864,23484,6863,3,powerlaw
7951360,2244,3890432,10636,14735844,759,899951,5236,1088192,16676,3803049,5433,3237600,12093,639723,17814,602885,19607,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6859,23156,6858,3,powerlaw
7905057,2017,3704417,10084,14823816,723,899573,5477,1065534,17026,3868497,5297,3350139,11991,618441,18284,576907,20115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22872,6869,3,powerlaw
7786738,2152,4047328,11791,14828440,856,838705,5972,1035846,18136,3805204,5687,3285486,12125,642988,19206,614633,21081,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,24056,6959,3,powerlaw
7838403,2369,3764906,10147,14888518,689,919941,5322,1124952,16456,3892653,5569,3366181,12228,667789,17752,626833,19477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6854,22736,6853,3,powerlaw
7619708,2311,3761349,9987,14483016,609,870751,6222,1077670,17989,3848993,6015,3331606,12337,644356,19198,621391,20731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6845,23254,6844,3,powerlaw
8015161,1847,3799576,10665,15110670,701,924522,5611,1108905,17523,3865867,5245,3306463,11959,623637,18740,583730,20948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6998,24024,6997,3,powerlaw
7832695,2060,3939707,10910,14801254,858,853626,5802,1010692,17626,3828536,5703,3312375,12294,585346,18998,540351,20851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6898,23094,6897,3,powerlaw
7944404,2149,3710403,9658,14703118,874,1058985,6236,1240295,18316,3890251,5774,3377971,12470,673084,19598,626046,21098,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6840,23116,6839,3,powerlaw
7332811,1608,3949825,11311,15862892,700,1367448,5593,1411115,16776,3372087,4468,2933811,10448,646083,18458,590545,20519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7003,24942,7002,3,powerlaw
7576372,1958,3627444,9803,14509214,590,1000523,6229,1150158,18153,3641640,5296,3140325,11809,630035,19553,589554,21563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6904,24136,6903,3,powerlaw
7443452,1624,3672428,10136,14655480,656,829836,5514,982358,16959,3520155,4671,3019314,11075,571909,17834,544676,19890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,24634,6928,3,powerlaw
8250635,3029,3962130,10604,15139140,711,957478,5773,1184719,17474,4177052,6770,3587221,13829,717068,18890,678158,20336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6818,22204,6817,3,powerlaw
7575507,1740,3766257,10786,14830950,884,843807,5843,1005623,17576,3570593,4962,3062208,11425,578375,18846,546321,20771,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6955,24464,6954,3,powerlaw
7086955,1214,3852637,6685,16422418,674,1104234,5284,1187946,16293,3251079,3981,2823723,9857,564687,17334,544830,17884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7049,26248,7048,3,powerlaw
7734070,2160,3645764,9331,14620168,698,1020816,6205,1195189,17987,3709120,5654,3212134,12189,643275,19262,594197,20866,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6838,23150,6837,3,powerlaw
7292466,1692,3749019,10259,15333708,735,835615,5902,966389,17787,3450859,4897,2996627,11058,537663,19087,509582,20879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7026,25184,7025,3,powerlaw
8025490,2432,4035810,11256,15077570,751,889869,5918,1092620,17663,4009486,6076,3439658,12880,684730,18767,654228,20683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6889,22546,6888,3,powerlaw
7673732,1741,3708351,10426,14699904,816,905668,5701,1049893,17258,3628742,4871,3118661,11432,584555,18701,550792,20316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6938,24314,6937,3,powerlaw
7927865,2340,3929870,11105,14995226,783,853717,5952,1029474,17770,3882646,5930,3380486,12575,609099,19037,579157,20797,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,22790,6895,3,powerlaw
8160656,2388,3757186,10269,15184122,760,1024161,5690,1198681,17586,4157007,5910,3612989,12708,684571,18651,632226,19908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22220,6869,3,powerlaw
7653516,1894,3875811,10464,14512448,499,895358,5416,1092221,16693,3858016,5108,3332891,11442,661629,17731,632505,19547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6858,23460,6857,3,powerlaw
7524048,1463,4193680,11499,15316260,654,1335203,5231,1414375,16264,3576540,4283,3139760,10643,646342,17880,590726,19585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6917,23642,6916,3,powerlaw
8087757,2391,4034486,11434,15045182,769,867032,6138,1055379,18044,4073469,6061,3496451,12794,645755,19213,611628,21076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6959,23454,6958,3,powerlaw
120488,57,88428,375,573359,27,55026,148,56877,382,73575,100,68441,132,35471,446,33661,776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5880,868,3,powerlaw
87417,66,70409,426,708766,36,46468,171,46962,394,57042,92,54775,123,29708,459,28675,770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6434,879,3,powerlaw
123606,68,90678,413,520719,22,57591,143,59612,414,79439,92,73659,132,38569,452,37402,697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5710,868,3,powerlaw
134952,65,94541,394,469592,35,55462,187,61120,472,87635,113,82943,167,40447,524,39181,789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1699,5686,849,3,powerlaw
41482,67,34685,352,611590,62,35464,207,35470,441,31343,100,29615,121,24490,492,23000,773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,6074,862,3,powerlaw
109952,54,82371,381,554625,40,52806,219,55209,498,73735,126,69971,167,35661,562,34255,923,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5810,859,3,powerlaw
31624,45,26656,367,568080,31,24209,108,24216,277,22616,63,20815,76,15849,314,15299,678,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,6064,874,3,powerlaw
97247,55,77115,419,635051,31,58101,144,58571,385,62541,97,58974,104,34857,423,33308,740,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,6132,867,3,powerlaw
129495,63,94678,458,522210,34,52625,177,57409,446,83706,106,79323,150,37459,507,36748,751,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,5726,876,3,powerlaw
125933,65,93433,446,529660,32,53817,154,57726,425,80003,99,75103,147,37313,482,35655,712,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5716,873,3,powerlaw
135600,88,96253,492,491009,45,57984,235,61877,565,84726,151,79298,208,39814,622,38388,879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5734,863,3,powerlaw
74903,57,62322,321,670338,32,50293,153,50391,377,48577,82,45818,109,30145,425,29031,750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6270,875,3,powerlaw
62846,47,51219,392,582881,36,46479,114,46505,290,39422,71,37152,92,27791,329,26362,656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1679,5780,839,3,powerlaw
86593,64,69169,330,610559,34,50276,189,50607,425,55101,97,52002,130,29876,478,28501,777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5962,852,3,powerlaw
10651,58,9945,324,378412,25,10338,90,10338,170,7961,50,7372,53,7152,209,6975,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1817,7276,908,3,powerlaw
53730,59,44341,322,681208,36,42601,131,42600,335,37718,78,35996,82,28327,385,26908,667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1802,6596,901,3,powerlaw
66959,64,55773,422,610139,59,43392,199,43594,431,42208,110,39450,134,25957,469,24693,806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5826,862,3,powerlaw
113968,59,86079,426,555407,54,53125,201,54494,463,71740,119,67445,188,34540,544,33348,855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5808,857,3,powerlaw
81353,57,66487,344,667784,28,50396,154,50628,351,50783,84,47473,103,29436,385,28013,663,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6162,869,3,powerlaw
50411,46,42605,302,676252,32,36723,140,36724,334,37974,73,36257,91,25514,367,24239,647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,6650,878,3,powerlaw
115557,53,84935,477,534767,36,50558,186,53281,462,73033,116,69040,177,34017,517,33046,816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,5568,854,3,powerlaw
23899,42,21411,345,546547,31,21083,93,21083,254,17989,61,16781,69,14747,297,14277,648,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,6894,897,3,powerlaw
115947,75,88348,450,554161,40,56739,218,58078,488,69695,128,65993,173,34605,554,33749,915,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5672,860,3,powerlaw
29900,41,25667,392,574850,44,24554,110,24554,277,20970,61,19526,73,16290,306,15655,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,6420,876,3,powerlaw
89948,56,72629,428,697007,34,50754,143,51284,369,59437,82,56178,110,31741,420,30012,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6330,877,3,powerlaw
108906,61,84181,375,635007,30,53436,155,54904,401,68086,90,64524,130,33863,478,32657,744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6116,876,3,powerlaw
101365,49,79092,456,612399,31,52725,143,53625,372,66452,87,62468,124,34201,432,32428,828,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6008,871,3,powerlaw
2034,37,1971,234,168005,20,2030,47,2030,60,1878,40,1784,40,1787,80,1759,263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1805,7382,902,3,powerlaw
136589,101,97162,493,476735,48,59514,244,62785,543,88562,151,82893,206,40234,596,38429,893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5510,862,3,powerlaw
108665,49,82613,501,589463,30,62282,140,62964,368,67972,85,63302,125,36783,427,34894,736,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5888,866,3,powerlaw
114320,68,84612,371,603759,28,51301,151,53577,419,74838,100,70839,129,34945,452,34067,757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,6094,872,3,powerlaw
109791,58,81806,437,631441,30,51401,157,52846,427,71287,88,67295,129,34518,474,33339,833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6178,875,3,powerlaw
98179,59,75991,443,670342,42,51813,204,52637,465,62012,115,58594,161,33330,528,31966,759,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,6216,888,3,powerlaw
90960,60,73222,386,630560,44,51827,208,52583,452,59578,122,55796,150,31538,517,30617,827,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,6040,862,3,powerlaw
117225,94,88026,472,553548,43,53865,241,56662,526,76594,165,72430,217,36689,596,35761,991,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5894,863,3,powerlaw
96444,44,74944,352,656504,30,49179,141,50307,370,63814,84,59910,113,31724,428,30492,745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6100,871,3,powerlaw
104426,55,78891,440,622935,35,66306,191,66962,446,61544,106,56964,152,37282,534,34909,908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1765,5942,882,3,powerlaw
130000,64,92132,383,470768,39,54484,209,57716,484,82857,123,76825,180,37815,550,36749,802,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5438,854,3,powerlaw
97667,70,76496,331,594523,36,56745,166,57156,406,61806,93,58133,126,33743,464,31826,814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,5866,847,3,powerlaw
102391,49,80256,429,628473,31,51571,166,52503,401,67066,95,63163,147,33311,455,31916,740,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1754,5960,877,3,powerlaw
111113,85,83655,407,553405,41,55838,198,57272,469,69944,121,65680,163,35217,516,34112,875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5708,858,3,powerlaw
93271,60,74602,387,670797,42,57623,200,57776,434,58856,109,55273,149,34218,499,32297,926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1778,6404,889,3,powerlaw
110275,76,82567,420,571420,58,51778,240,53601,498,72620,130,69233,169,34511,562,33824,921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5860,863,3,powerlaw
30876,56,26937,423,557626,36,26731,125,26728,306,22699,68,20992,79,18096,360,17423,674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,6882,880,3,powerlaw
95813,56,75103,307,563477,26,55443,150,55878,391,60824,84,56286,118,32961,430,31675,738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1685,5652,842,3,powerlaw
62540,48,53926,373,667135,37,46721,111,46821,300,39760,74,37363,91,28044,329,27187,683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6714,869,3,powerlaw
24527,62,22296,377,575133,50,22470,144,22480,271,18290,71,17147,78,15675,313,15205,625,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1769,6940,884,3,powerlaw
113483,65,85229,549,578004,29,56435,153,58234,406,72610,98,68815,137,35714,462,34227,773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,5766,873,3,powerlaw
109235,53,84057,403,588047,28,56367,164,57476,423,70856,93,67262,135,34776,474,33390,796,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5904,873,3,powerlaw
113303,58,84019,403,573338,37,55264,146,56805,395,72038,94,68120,126,35211,445,34445,713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5842,869,3,powerlaw
529709,223,351872,842,1597456,105,176085,693,201427,1721,312076,424,295580,696,127082,1867,121732,2090,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11210,1717,3,powerlaw
416017,214,305055,750,2220120,132,201494,669,207510,1597,240524,395,222322,588,113061,1858,106428,2155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3502,12008,1751,3,powerlaw
363487,145,270209,733,2434776,96,169703,534,173480,1358,212697,281,199597,432,98507,1498,94022,1818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,12442,1734,3,powerlaw
389442,189,294641,787,2294603,142,190365,681,193400,1577,228750,377,214600,550,108712,1794,103305,2124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3505,12276,1752,3,powerlaw
114487,122,93854,419,2425509,107,87350,522,87430,1213,84964,229,80819,265,59774,1321,56092,1547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,12480,1739,3,powerlaw
371650,148,271601,662,2345104,107,193145,585,195883,1431,215142,314,199538,462,107585,1611,100007,1861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3481,12208,1740,3,powerlaw
419238,158,292993,684,2061639,106,149000,569,165713,1445,249510,313,238090,491,105612,1546,101494,1840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,12072,1734,3,powerlaw
448157,201,313904,819,2026358,136,186674,715,198727,1758,274164,458,254615,669,118346,1947,113493,2330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,11866,1756,3,powerlaw
445918,235,318948,868,2022585,128,167081,704,181176,1730,260406,448,244254,670,107867,1878,103598,2234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,11762,1756,3,powerlaw
480448,207,335162,765,1801645,119,186425,715,203565,1680,284020,408,268581,646,118647,1831,112710,2082,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11544,1718,3,powerlaw
401246,195,290739,673,2068677,111,178236,617,185669,1519,242436,368,226039,542,105873,1674,100580,1889,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11630,1715,3,powerlaw
443544,155,306973,732,1949876,100,170090,561,183520,1418,266168,314,251176,524,110021,1540,105191,1925,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,11772,1729,3,powerlaw
337004,174,256596,698,2559609,148,185378,644,186399,1540,197122,388,184763,517,102679,1773,96907,2085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3512,12624,1756,3,powerlaw
368728,156,278218,645,2315070,105,170776,526,175577,1359,221690,287,202453,443,98667,1531,93289,1801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,11954,1733,3,powerlaw
431513,187,310651,655,1902190,105,180250,645,191151,1594,256686,375,241555,564,111423,1720,105316,1955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3425,11286,1712,3,powerlaw
138590,136,112519,535,2544011,104,100576,497,100592,1199,97950,228,93059,276,66243,1320,62600,1628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3535,12842,1767,3,powerlaw
397319,157,291389,728,2132205,94,155445,562,170181,1449,242428,295,228872,451,102162,1553,99556,1818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3456,12058,1728,3,powerlaw
436913,153,312244,660,1857950,101,166558,573,181246,1474,262824,318,246947,511,111930,1619,108409,1820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3410,11736,1705,3,powerlaw
379908,150,278949,698,2271342,104,164801,563,170282,1409,222965,299,207414,445,98410,1550,94032,1828,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12004,1736,3,powerlaw
456085,194,325401,843,1951862,114,160885,655,179736,1629,275677,405,262080,607,114812,1810,110603,2118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,12054,1746,3,powerlaw
409875,205,296453,665,2105078,134,162414,681,173551,1612,251017,412,236307,583,106640,1797,101557,2085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3444,12048,1722,3,powerlaw
251584,182,204669,641,2788222,146,150756,591,151390,1403,151084,335,143783,440,84001,1589,80650,1928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,13050,1756,3,powerlaw
449685,203,311599,771,1882367,129,155568,674,175563,1627,264115,396,249650,595,109852,1788,106083,2031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11764,1719,3,powerlaw
373432,148,277796,792,2289531,123,201580,661,203711,1566,210269,360,195078,523,111700,1753,103073,2106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3499,12042,1749,3,powerlaw
478642,211,335329,765,1721948,118,191086,734,208903,1722,289150,438,275407,680,124144,1932,119287,2163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,11364,1721,3,powerlaw
423137,151,306419,717,1983670,124,164961,646,181718,1544,256476,368,240804,544,107679,1712,102718,1933,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3433,11438,1716,3,powerlaw
35193,116,31034,433,1529561,79,31610,272,31610,679,25787,164,23809,174,21335,765,20571,1069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3600,13938,1800,3,powerlaw
543063,166,366419,860,1636479,82,173090,590,196153,1569,314676,363,294486,629,124112,1696,117789,2034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11146,1733,3,powerlaw
358775,167,267303,703,2381081,111,166218,596,169630,1475,213305,337,197177,486,96104,1604,92515,1937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,12198,1744,3,powerlaw
460084,203,318130,665,1776881,110,162741,676,180561,1636,278419,409,262834,607,115300,1824,111419,2016,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3431,11620,1715,3,powerlaw
386774,166,281481,707,2202737,119,157863,627,167423,1516,231540,362,217568,511,100733,1694,96132,1980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12004,1746,3,powerlaw
488101,197,331544,759,1716799,113,160509,714,184785,1921,285743,418,273782,664,117592,2091,111911,2147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11518,1719,3,powerlaw
373060,177,279948,797,2422101,148,181778,665,184318,1599,213090,375,196243,536,102255,1763,96586,2089,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,12256,1753,3,powerlaw
439063,155,317211,787,2047213,107,176924,625,186923,1552,259497,359,243217,569,110404,1700,105108,2046,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3486,12070,1743,3,powerlaw
489326,196,334183,803,1821972,116,163872,674,184182,1663,288120,436,274154,635,118296,1815,115392,2124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3490,12034,1745,3,powerlaw
424244,156,305909,698,2128257,103,248918,578,251176,1418,242364,301,220255,509,127491,1594,116609,1956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11530,1732,3,powerlaw
449489,188,315414,793,1993687,127,155118,706,176775,1693,272335,428,261114,636,116221,1868,112166,2196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12534,1754,3,powerlaw
394415,146,293373,713,2214172,101,206613,580,208787,1435,230127,314,212206,482,114991,1618,106994,1982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3477,12212,1738,3,powerlaw
387956,169,290255,765,2214048,116,192130,593,197747,1444,231993,322,216397,479,107530,1625,101216,1939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,12072,1741,3,powerlaw
453552,220,320996,610,1740962,120,165261,739,186035,1722,273237,450,259411,694,113817,1947,109661,2084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3389,11462,1694,3,powerlaw
71582,127,60792,483,2221379,104,59950,332,60075,939,51796,180,48373,195,40207,1028,38469,1407,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3585,13782,1792,3,powerlaw
466134,215,324319,770,1828477,132,161202,696,180403,1709,267061,430,253631,660,110536,1850,106026,2097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11746,1720,3,powerlaw
578165,189,374618,765,1521408,69,188868,586,211130,1555,332510,375,315234,660,131389,1729,125765,1931,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3399,11060,1699,3,powerlaw
469154,166,321046,664,1727062,84,165619,590,183692,1465,275164,328,260089,552,113934,1628,109455,1882,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,11414,1705,3,powerlaw
431505,177,309810,750,1930960,125,188847,652,196646,1664,256198,391,237551,584,115647,1828,108974,2051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11566,1719,3,powerlaw
392612,166,289646,661,2073042,102,166687,605,175107,1494,238728,344,224107,512,105070,1619,101777,1864,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11856,1711,3,powerlaw
396205,202,289979,834,2248799,142,163242,688,171410,1653,236547,402,224329,565,102759,1835,99039,2145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,12178,1753,3,powerlaw
352911,125,264581,695,2372412,105,172666,567,175986,1371,207370,294,193609,446,99706,1539,94483,1829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,12056,1737,3,powerlaw
318463,139,249797,591,2491088,106,174449,525,176243,1277,186920,253,171808,393,96256,1429,91045,1697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,12312,1730,3,powerlaw
571251,185,370586,776,1493796,72,173704,575,197673,1512,334107,363,321953,637,131437,1636,126637,1886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3399,10714,1699,3,powerlaw
844329,339,609025,958,4799243,252,379417,1383,390951,3456,473630,822,439987,1251,208092,3871,196985,4045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5229,18272,2614,3,powerlaw
561773,295,438581,899,5877199,248,342556,1212,343709,2931,326439,638,305924,917,186913,3327,175840,3615,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5280,19424,2640,3,powerlaw
547822,251,442173,799,6127197,224,312930,1076,315033,2775,316300,546,301999,795,167418,3052,156593,3334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5256,19378,2628,3,powerlaw
1089238,362,713110,929,3451742,164,305531,1243,357092,3298,619847,839,585394,1441,223822,3576,216178,3573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5120,16802,2560,3,powerlaw
899962,323,644603,934,4271014,191,337938,1231,364270,3276,520785,735,489280,1197,210198,3638,200335,3757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,17888,2597,3,powerlaw
1014821,376,693030,2212,3656642,260,355342,1545,395568,3722,590908,956,551313,1490,234726,4116,221074,5138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5111,17130,2555,3,powerlaw
1218530,457,760911,2461,3290601,229,321706,1621,376601,3958,683554,1095,649995,1810,243196,4323,234388,5353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5118,16784,2559,3,powerlaw
840284,292,598079,1081,4731798,214,315049,1225,342761,3204,491403,701,462938,1079,199884,3542,194235,3845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5266,18652,2633,3,powerlaw
177504,290,144439,481,5307247,280,152035,1210,152249,2986,134171,611,127872,674,103814,3276,96291,3409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5244,18782,2622,3,powerlaw
911910,394,642291,897,4281013,249,363049,1442,383871,3585,511260,877,469980,1383,210784,4071,195362,4149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,17602,2586,3,powerlaw
1266449,449,787694,1078,3394975,194,334921,1422,385727,3655,696288,990,669279,1721,251429,4021,241916,4074,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,16460,2572,3,powerlaw
1106128,343,728923,1203,3638105,173,335578,1245,387868,3392,635019,813,603481,1393,241907,3692,232450,4604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5250,17956,2625,3,powerlaw
1076257,341,715770,1051,3689540,219,341838,1316,383506,3447,595891,827,562367,1398,227242,3844,216447,3994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17242,2602,3,powerlaw
535116,263,431339,846,6188300,259,327402,1206,328454,2972,295729,645,280904,897,168376,3333,158815,3592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5286,20020,2643,3,powerlaw
918611,362,635450,893,4147919,256,301887,1441,338298,3461,527267,858,497586,1306,209611,3848,200943,3896,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17868,2583,3,powerlaw
630672,259,487219,949,5762084,245,325641,1211,329657,3086,365400,678,339380,972,177044,3450,168521,3725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5279,18860,2639,3,powerlaw
291026,261,235889,522,5807703,253,189513,1102,190062,2668,192257,546,182507,654,118686,2935,112254,3102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,19300,2609,3,powerlaw
915069,345,634066,828,4089105,197,329490,1223,358113,3206,527199,776,492482,1289,206764,3490,196383,3543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5132,17328,2566,3,powerlaw
1009972,383,682514,917,3888123,255,325549,1458,373391,3604,570426,896,537899,1439,222629,4027,214997,4084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,17734,2585,3,powerlaw
971886,336,659682,2180,3783547,225,323834,1314,359502,3347,546934,810,513712,1327,210823,3680,201431,4717,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5087,16934,2543,3,powerlaw
1142699,376,725362,954,3404498,162,316195,1274,365362,3358,652034,851,618147,1464,234012,3696,225665,3748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5130,16476,2565,3,powerlaw
1071562,406,696227,2226,3368102,206,306695,1453,357634,3580,605939,922,574195,1527,226961,3923,215986,4959,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5099,16894,2549,3,powerlaw
1040716,322,679479,884,3531798,173,325763,1278,380266,3277,597079,774,564834,1321,231651,3609,221676,3667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5133,17520,2566,3,powerlaw
1181124,353,745450,1068,3424421,165,330110,1274,385655,3464,669639,849,635238,1481,244662,3789,236495,3946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,17234,2594,3,powerlaw
1044603,324,677309,910,3597531,164,308305,1239,360536,3294,583735,747,551172,1303,222783,3550,215010,3604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5128,17462,2564,3,powerlaw
745876,363,555224,967,5080252,265,373012,1388,376767,3393,431273,831,393697,1231,202534,3868,186049,4083,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5241,17960,2620,3,powerlaw
842121,304,616735,939,4835214,216,396842,1255,402220,3279,451694,725,410218,1182,207401,3695,195314,3839,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,17916,2605,3,powerlaw
1076384,381,696935,924,3473124,166,299746,1291,355957,3322,610879,814,578294,1387,223018,3702,216101,3747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5135,17176,2567,3,powerlaw
883651,312,646187,831,4485330,201,448841,1237,455249,3223,474565,727,433416,1192,226596,3703,210684,3748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5140,17462,2570,3,powerlaw
809411,326,599506,943,4819440,242,342710,1310,354087,3340,458645,769,425466,1147,196859,3661,187144,3853,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5220,18006,2610,3,powerlaw
963129,316,651347,1158,4178216,194,316015,1224,359851,3266,558195,737,528547,1226,219574,3680,209357,3884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5252,18324,2626,3,powerlaw
530614,314,422264,853,6064240,275,329216,1254,329568,3056,289834,706,274220,948,162895,3462,154726,3694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5302,19038,2651,3,powerlaw
944488,339,669246,930,4140191,194,372725,1159,398351,3114,545747,740,510863,1245,224454,3528,214257,3703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,17556,2593,3,powerlaw
844730,290,610984,1019,4743917,201,315414,1203,342782,3176,490678,685,465330,1080,199706,3534,189798,3763,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5252,18844,2626,3,powerlaw
1084062,400,693539,965,3491462,219,299436,1509,356734,3742,618176,993,589616,1572,229854,4117,222186,4155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5168,17366,2584,3,powerlaw
841669,302,605293,924,4643778,215,323137,1256,340920,3275,490512,719,460290,1121,200083,3620,189671,3788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,18310,2603,3,powerlaw
1100184,421,704434,2424,3398308,197,307635,1397,357934,3551,615916,968,583118,1571,225701,3882,214263,5007,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5091,16372,2545,3,powerlaw
142409,229,124905,465,5461661,233,125786,712,125784,1915,92503,418,87244,466,77274,2163,73674,2355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5269,20620,2634,3,powerlaw
992865,361,682118,897,3898175,224,316120,1374,357822,3457,560890,836,526083,1372,214981,3825,205383,3897,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5153,17446,2576,3,powerlaw
808453,280,589096,851,4606236,192,323268,1144,340675,3068,465338,670,439020,1035,194503,3397,182543,3521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,17952,2593,3,powerlaw
902600,391,635280,912,4473840,271,382261,1498,400852,3667,505103,924,471085,1391,219010,4123,207774,4201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5183,18122,2591,3,powerlaw
994382,367,665691,913,3919140,239,313031,1431,356083,3571,566729,903,529406,1464,213473,3961,201436,3992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17358,2582,3,powerlaw
141596,227,118343,498,5146994,215,120504,966,120516,2588,96750,441,92286,500,76393,2781,71805,2992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5268,19146,2634,3,powerlaw
788616,284,584708,997,5170690,203,321261,1162,334740,3063,448887,660,420805,1021,187056,3376,178062,3684,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5249,18544,2624,3,powerlaw
880764,311,626376,914,4536981,200,363067,1206,383925,3177,508065,699,474912,1160,210560,3536,198612,3729,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,17970,2597,3,powerlaw
1048975,331,702456,938,3672422,188,353613,1225,393433,3288,586873,777,552038,1361,230988,3593,215506,3714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5120,16960,2560,3,powerlaw
931994,407,647521,1023,4380021,234,326307,1365,355726,3529,527451,907,495793,1390,204518,3940,195572,4115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5221,17870,2610,3,powerlaw
1084014,382,711132,969,3543373,215,300503,1466,354126,3674,615005,926,584469,1507,226759,3992,216501,4075,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5163,17270,2581,3,powerlaw
1115850,391,721454,974,3470506,195,302767,1330,351588,3466,610681,879,584247,1471,218295,3809,210595,3896,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5144,17020,2572,3,powerlaw
910088,393,643505,2096,4221823,261,352633,1454,374812,3619,512959,900,481067,1366,205049,4046,192850,5071,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5117,17462,2558,3,powerlaw
1530158,586,1068615,3353,7586253,432,481721,2589,554525,6620,850264,1470,803210,2238,321818,7424,306621,8878,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6957,24638,3478,3,powerlaw
1742549,650,1125195,3459,6582012,383,474062,2813,566819,6857,942892,1672,893231,2661,335026,7712,319940,9058,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6902,23324,3451,3,powerlaw
1706973,606,1220432,3717,7743811,461,745604,2784,763000,6973,915201,1605,834062,2600,382467,8107,355014,9625,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24074,3485,3,powerlaw
1378980,537,1005244,3183,8649985,456,562451,2477,594991,6414,767065,1393,720824,2101,310511,7323,295634,8754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,24624,3511,3,powerlaw
1704196,653,1118967,3274,6577734,361,488492,2657,564347,6816,923999,1579,870131,2483,335559,7648,316665,8885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23236,3444,3,powerlaw
1373404,522,996438,3234,9178926,423,638710,2383,650134,6223,731703,1278,671717,1993,317563,7083,299812,8706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7003,25060,3501,3,powerlaw
1488802,516,1066512,3198,8518780,390,594506,2293,611849,6225,798551,1270,732999,2055,312090,7094,293725,8490,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6986,24194,3493,3,powerlaw
1890905,641,1207105,3272,5956696,342,479742,2668,569690,6819,1033315,1669,978610,2802,353524,7688,339650,8789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6820,22784,3410,3,powerlaw
1542037,554,1070875,3324,7584575,419,522907,2528,574177,6480,859906,1444,802927,2231,325377,7341,307489,8723,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6948,24842,3474,3,powerlaw
1719884,590,1142129,3508,6761719,330,527616,2525,605479,6603,950539,1481,890612,2371,350593,7429,329719,8879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,23830,3466,3,powerlaw
1554428,611,1071446,2979,7050475,404,542932,2759,595792,6807,859954,1584,812170,2382,328960,7760,312440,8875,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6847,23680,3423,3,powerlaw
1812634,571,1181054,3820,6624474,335,513762,2493,617602,6573,1005493,1459,946947,2477,356366,7350,340971,8978,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6981,23778,3490,3,powerlaw
1452602,535,1032360,3167,7989034,396,510397,2405,548726,6300,807017,1353,748613,2113,301652,7062,285541,8541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,23762,3467,3,powerlaw
1917735,708,1237510,3893,6309814,382,534710,2803,630890,7201,1046519,1759,987685,2862,369286,8096,348896,9585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,23710,3480,3,powerlaw
1350496,473,981293,3199,8710947,398,602055,2271,618195,6017,735195,1206,680646,1889,316982,6852,297206,8433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6985,24430,3492,3,powerlaw
1454400,537,1040197,3257,8015156,449,572086,2521,599432,6512,796630,1438,737554,2187,326078,7389,307358,8807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6957,24204,3478,3,powerlaw
1297631,527,953150,3088,9130179,460,610604,2461,620975,6302,706644,1365,656516,2017,322149,7291,305254,8726,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,25424,3511,3,powerlaw
1635622,620,1148409,3383,7548864,453,546987,2695,593042,6905,886251,1621,814710,2442,323801,7755,304640,9091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6969,24000,3484,3,powerlaw
1359950,459,983555,3177,8925967,371,713647,2281,717452,6008,694673,1173,632458,1914,337965,6893,316208,8584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,24356,3488,3,powerlaw
1807328,706,1174013,3345,6249497,380,505472,2792,590397,7002,986148,1762,932989,2798,353656,7969,338386,9187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6841,23006,3420,3,powerlaw
2026220,747,1250977,3715,6079975,374,520969,2820,619643,7193,1070158,1866,1003930,3053,368072,8203,352472,9479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6902,22866,3451,3,powerlaw
1494259,617,1079893,3405,7924980,454,635434,2692,660418,6749,812775,1535,758253,2301,347776,7696,325219,9212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6967,24350,3483,3,powerlaw
1602283,554,1066275,3351,7052643,335,480237,2510,553664,6367,889913,1385,841625,2188,329032,7193,315222,8689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6935,24130,3467,3,powerlaw
1588601,515,1101239,3315,7428461,426,563838,2362,609798,6306,870106,1319,812460,2152,333337,7094,315022,8554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,23818,3462,3,powerlaw
1668803,578,1156656,3033,6864759,363,657662,2631,686501,6611,894500,1498,839818,2365,358636,7578,334395,8774,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6827,23180,3413,3,powerlaw
1722031,665,1128202,3378,6590620,396,481198,2767,564539,6924,944623,1664,894848,2559,339593,7880,324969,9069,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23862,3453,3,powerlaw
1770364,672,1154184,3477,6391082,370,540527,2791,622571,6985,985135,1694,933237,2645,361472,7947,340460,9187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,23554,3448,3,powerlaw
1867552,640,1205667,3453,6184976,327,482233,2581,564241,6667,1004315,1640,940207,2712,343522,7543,326414,8829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6875,23096,3437,3,powerlaw
1691875,567,1138528,3203,6609327,337,569615,2508,632742,6456,936996,1421,881544,2290,353562,7348,335360,8694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6869,23404,3434,3,powerlaw
1851952,624,1185462,3448,6255146,325,495713,2543,580634,6688,993933,1560,934857,2628,343104,7472,329057,8695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22852,3435,3,powerlaw
1870653,699,1213017,3369,6062258,358,496016,2764,588699,7001,1018622,1777,963196,2847,355561,7846,338973,9107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6836,22660,3418,3,powerlaw
2091971,687,1288690,3687,6020596,298,521136,2563,617162,6707,1120079,1629,1064213,2877,385051,7508,366530,8805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6859,22436,3429,3,powerlaw
1524966,611,1077765,3360,7687814,438,559079,2676,595950,6759,857391,1500,805553,2268,332168,7661,313688,9064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,24446,3481,3,powerlaw
1739523,725,1174232,3477,6741967,387,572251,2822,630651,7018,954637,1774,893590,2751,355872,8093,334973,9393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,22964,3453,3,powerlaw
1991493,618,1233062,3511,6015690,326,538481,2633,635541,6835,1067464,1604,1002676,2767,371096,7686,354848,9011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6874,22992,3437,3,powerlaw
1761532,611,1207754,3739,6635157,385,542339,2745,622597,6965,979515,1625,919185,2556,356345,7900,341076,9318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6956,24058,3478,3,powerlaw
314335,402,254474,1744,9972628,405,245684,1986,245728,4896,225598,817,220425,921,163052,5446,151321,6627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6989,25254,3494,3,powerlaw
1718822,586,1197654,3401,7691840,451,918844,2759,931881,6901,849521,1600,753610,2693,430479,8146,395927,9548,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6908,23288,3454,3,powerlaw
1714998,534,1125233,3440,6753588,318,506513,2417,585508,6479,944111,1394,893046,2278,340403,7232,327921,8674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,23764,3462,3,powerlaw
1102538,514,836123,1247,9864081,467,644255,2369,647105,6084,597736,1252,552480,1827,320864,7115,301385,7231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7081,25442,3540,3,powerlaw
1665490,529,1119816,3097,6834123,300,550874,2387,604378,6357,921861,1372,860601,2228,345742,7080,324932,8447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6852,23606,3426,3,powerlaw
1801663,687,1205558,3578,6469044,377,495871,2832,586463,7121,976646,1721,924012,2754,347180,8029,325305,9374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,23052,3451,3,powerlaw
1589216,574,1058660,3460,7042448,379,465112,2673,543325,6684,879678,1511,838326,2312,327059,7568,311514,8908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6962,24428,3481,3,powerlaw
2093998,687,1285885,3450,5907475,317,525110,2555,619014,6771,1111659,1696,1050820,2965,376852,7633,360941,8718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6805,22064,3402,3,powerlaw
1612576,606,1128696,3277,7048164,365,600077,2740,644689,6671,882509,1548,820480,2415,356089,7562,333528,9014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,23636,3447,3,powerlaw
1427208,505,1011737,3208,8250071,401,564257,2443,593056,6242,782047,1350,725713,2074,315560,7148,299692,8539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,24580,3471,3,powerlaw
1970456,722,1247210,3631,5908637,335,494041,2689,595502,6910,1053294,1735,1004724,2875,365664,7730,353157,9044,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6878,22752,3439,3,powerlaw
1437553,553,1049271,3042,8409847,445,653956,2639,668622,6606,764185,1495,700876,2200,324786,7643,306391,8963,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6900,24126,3450,3,powerlaw
1720541,600,1123924,3470,6607226,350,473155,2603,562274,6648,953933,1537,902867,2446,349360,7408,330551,8860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6945,23886,3472,3,powerlaw
1946297,714,1249260,3678,5991546,362,488550,2843,581805,7147,1066794,1771,1012809,2907,363114,7978,347440,9302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,22908,3445,3,powerlaw
57532,38,47435,405,454963,25,35606,87,36010,222,41959,68,39955,86,24133,265,23478,594,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,6030,579,3,powerlaw
46045,44,39157,423,442666,35,33420,100,33420,222,33221,67,31466,77,21887,242,21006,616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6048,583,3,powerlaw
67349,42,53141,325,423932,23,37714,107,38660,264,46746,69,44168,91,25131,273,24141,649,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,5774,580,3,powerlaw
72945,62,56201,413,371274,43,38638,148,39882,295,50126,92,47267,128,26715,340,25510,641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5426,570,3,powerlaw
60504,36,47956,304,369685,21,36757,88,37135,222,44021,70,41105,87,24036,259,23034,528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1667,5292,555,3,powerlaw
2747,32,2565,267,180766,22,2733,42,2733,49,2438,37,2392,37,2365,69,2331,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,6920,598,3,powerlaw
33182,60,28460,377,418051,38,25208,138,25212,263,24467,84,23001,94,17732,292,17183,557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6140,575,3,powerlaw
36721,63,32581,349,423435,37,29025,108,29053,231,28180,62,26636,74,20512,252,19682,527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1697,5936,565,3,powerlaw
29317,44,25858,327,414264,35,23591,90,23653,202,22182,57,20619,67,16515,241,16022,554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6394,583,3,powerlaw
71114,60,56257,312,426606,29,39961,122,40936,262,52310,78,49774,105,27438,308,26406,657,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1760,5890,586,3,powerlaw
2230,56,2149,343,145996,41,2231,65,2231,70,2044,54,1954,55,1953,96,1938,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1845,7668,615,3,powerlaw
77831,62,58939,322,362811,37,39761,146,41684,331,55813,98,53514,131,27984,365,27072,668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5478,570,3,powerlaw
63408,37,51413,298,454366,25,35751,93,36320,229,45710,68,43838,88,24472,285,23754,597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,6068,580,3,powerlaw
37448,57,32022,344,431196,49,28563,124,28592,241,28485,76,26808,83,20117,298,19195,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,6048,570,3,powerlaw
33289,39,28710,300,413578,23,26805,88,26808,193,24692,57,23426,67,18642,234,17747,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,6080,578,3,powerlaw
63159,42,49730,254,393269,20,34428,98,35169,231,47266,68,45201,87,24738,272,23966,517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1665,5648,555,3,powerlaw
45057,53,38214,363,419846,41,34053,118,34177,255,32553,75,30679,88,22836,290,21541,586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5978,568,3,powerlaw
85165,61,63488,355,327383,32,39949,149,42739,327,57996,101,54604,141,28947,359,27489,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5188,572,3,powerlaw
46758,41,39995,421,491451,41,34233,128,34345,247,34798,84,32985,91,23600,290,23181,667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,6860,591,3,powerlaw
3530,33,3372,248,192050,20,3505,37,3505,55,3163,30,3014,31,2999,72,2959,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1798,7286,599,3,powerlaw
83149,66,60965,324,327579,22,40238,117,42895,262,59037,77,56415,101,28914,309,27993,614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5268,560,3,powerlaw
74008,48,56254,313,411478,23,40055,111,41413,253,53084,74,50629,93,27706,288,26565,676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,5818,581,3,powerlaw
15143,40,13822,297,328207,29,14068,89,14068,142,12351,57,11515,62,10763,177,10475,462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,7096,589,3,powerlaw
23227,36,21047,363,397892,29,20033,90,20033,158,18051,51,16864,58,14599,213,14135,491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6646,583,3,powerlaw
39132,45,33887,347,455087,48,31429,106,31436,210,29474,62,27912,71,21733,283,20808,611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,6234,585,3,powerlaw
56247,47,46526,404,419090,44,35437,117,35880,249,41102,76,38668,93,23737,320,22814,567,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5770,568,3,powerlaw
86164,40,62196,315,314587,33,40303,134,43134,290,58916,85,55426,117,28479,342,27541,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1698,5096,566,3,powerlaw
17815,46,16187,295,377091,35,16509,88,16519,165,14078,55,13202,60,12328,206,11963,470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,6534,587,3,powerlaw
75914,71,58212,280,362646,27,39057,129,40889,287,55106,83,51917,115,27410,335,26346,654,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5426,567,3,powerlaw
29150,63,24892,356,413832,35,23456,104,23534,212,22107,57,20898,67,16767,230,16083,567,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,6186,585,3,powerlaw
36225,39,31651,406,449099,29,29877,110,29876,202,28352,60,27093,70,21191,249,20368,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6628,583,3,powerlaw
37478,62,32657,357,441605,44,31553,133,31560,263,28615,78,27107,96,21867,288,20912,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,6340,572,3,powerlaw
33280,40,28797,342,426048,24,26209,75,26257,196,25435,57,24059,66,18419,224,17722,551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,6376,579,3,powerlaw
68037,46,53725,356,414180,29,36806,98,37576,240,47729,74,45124,82,25743,278,24825,617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5688,579,3,powerlaw
51278,49,42923,412,456313,39,32957,98,33040,226,36930,64,34847,81,22073,273,21236,582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6044,583,3,powerlaw
34566,66,29454,376,422854,45,26610,141,26664,249,26131,83,24589,96,18669,308,17781,593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6168,575,3,powerlaw
84272,48,61582,297,323836,21,38454,108,41118,241,57300,79,54417,99,28006,295,27243,593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1680,5186,560,3,powerlaw
10916,37,10123,269,311761,30,10451,59,10451,95,9120,46,8545,51,8215,134,8000,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,6738,582,3,powerlaw
70713,50,55699,349,409335,48,37695,172,38765,317,52252,103,49637,132,26350,396,25694,734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5878,575,3,powerlaw
10672,52,9977,259,259568,27,10482,82,10482,113,8925,54,8321,57,8159,146,8028,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,7404,589,3,powerlaw
2501,30,2422,256,151656,23,2521,35,2521,46,2310,31,2270,31,2254,61,2215,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1800,7420,600,3,powerlaw
59965,45,47872,345,404267,44,38737,140,39138,300,42465,92,40180,113,25598,331,24360,690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5638,573,3,powerlaw
17884,37,15573,227,344097,38,15379,96,15379,169,13686,58,12593,64,10892,238,10418,439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5816,568,3,powerlaw
71817,43,56592,300,408418,23,39434,101,40680,252,50928,72,48552,92,26346,277,25359,613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,5784,578,3,powerlaw
67236,80,53296,388,394482,41,38917,142,39814,309,47904,104,46078,137,25901,350,25191,688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5592,571,3,powerlaw
72954,46,55687,279,372018,21,37689,105,39070,247,51249,72,48801,100,26569,275,25496,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5504,560,3,powerlaw
31657,54,27651,318,423197,29,25467,84,25479,200,23964,56,22544,66,17860,213,17084,582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6344,581,3,powerlaw
69638,67,54692,313,469390,40,36189,147,37587,302,51262,87,48823,126,26440,337,25920,725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1771,6296,590,3,powerlaw
51014,47,43725,419,470982,38,32329,115,32476,250,36819,71,34975,84,21605,284,20844,625,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6120,585,3,powerlaw
9724,48,9011,337,288133,31,9548,56,9550,95,8020,47,7483,50,7371,127,7209,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1811,7060,603,3,powerlaw
267433,131,199383,568,1410790,74,112612,352,121528,924,176583,230,169872,345,79688,990,77631,1331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,11544,1152,3,powerlaw
231499,159,181228,582,1623188,91,120086,401,123260,965,158246,283,151230,358,78007,1122,73927,1415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,11968,1164,3,powerlaw
189259,119,152253,566,1751387,107,114002,406,114650,907,126213,266,120163,336,70829,1053,66844,1370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3497,12202,1165,3,powerlaw
142166,126,121128,478,1926375,132,97849,389,98234,855,96245,258,91568,305,62208,1013,60395,1325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12926,1169,3,powerlaw
279430,121,201055,452,1251674,70,121755,330,132257,912,188262,235,178581,354,84232,1014,81209,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3396,10900,1132,3,powerlaw
120299,116,94560,398,1686995,73,86777,302,87064,794,88156,184,84496,226,59775,901,55675,1135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,12146,1156,3,powerlaw
26284,108,23843,327,1265727,70,24887,209,24890,432,21386,141,19932,151,18915,507,18284,764,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3534,13248,1178,3,powerlaw
298255,130,210560,586,1324864,77,121742,384,133842,986,198541,261,190499,370,89873,1123,86536,1394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3474,11690,1158,3,powerlaw
256294,119,187986,466,1410243,97,114534,388,122609,942,172075,267,163697,373,79104,1116,76453,1338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,11350,1142,3,powerlaw
218896,137,167914,427,1434319,77,124725,370,126541,881,147380,238,139941,324,77773,1034,72619,1268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3413,11056,1137,3,powerlaw
257628,127,191267,503,1441367,88,125041,430,129897,995,168066,301,160335,401,81571,1152,77090,1360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11542,1144,3,powerlaw
253929,125,189386,513,1425251,101,112413,423,120332,1017,171976,302,164926,402,78650,1158,75475,1367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3433,11390,1144,3,powerlaw
121628,117,102528,477,1826663,93,90523,308,90607,715,86850,187,82155,227,60640,835,56414,1205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3533,12704,1177,3,powerlaw
306368,131,213428,490,1161697,61,118652,360,134458,906,207331,248,198769,370,90012,1038,87346,1288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3397,11038,1132,3,powerlaw
212084,134,169695,517,1706864,84,113334,359,115216,901,145794,231,139110,311,73282,1016,70179,1297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,12334,1159,3,powerlaw
225916,153,170605,455,1471884,92,134617,398,136354,918,150680,260,142241,356,84549,1084,78656,1306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3425,11470,1141,3,powerlaw
239076,126,186948,503,1505242,79,117112,330,123725,843,167857,227,159299,313,78279,979,75317,1247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3457,11572,1152,3,powerlaw
262565,110,199248,544,1435683,81,123073,361,130476,902,177470,244,170774,342,82546,1043,79807,1349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,11548,1156,3,powerlaw
267457,143,197605,648,1525246,103,115602,443,124300,1054,176120,296,169542,404,78776,1204,76259,1460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3497,11922,1165,3,powerlaw
197447,158,161040,590,1833176,139,108110,429,109702,975,137884,306,132440,370,71340,1153,68531,1434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3509,12544,1169,3,powerlaw
158433,150,129214,516,1685597,122,119514,420,119568,924,110505,281,104815,341,75382,1109,70372,1398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3512,11908,1170,3,powerlaw
273896,138,201244,610,1428345,78,119117,406,128399,976,178725,270,170921,378,82276,1130,78200,1404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,11452,1159,3,powerlaw
255212,113,192103,467,1385663,83,122962,349,129932,909,173735,246,164742,352,81890,1025,78562,1256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3409,11158,1136,3,powerlaw
185620,108,151837,409,1696191,81,107405,327,108775,781,124553,213,118028,276,67150,915,64380,1141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3413,12038,1137,3,powerlaw
223939,122,171476,500,1630867,77,111975,339,117143,878,154888,226,148187,307,76279,1038,72719,1276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,12088,1156,3,powerlaw
159957,158,132347,510,1878617,140,105247,405,105627,931,108701,276,103449,337,66234,1071,62785,1330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,12540,1169,3,powerlaw
211298,173,166677,480,1610745,118,120646,431,123375,978,140847,309,132048,396,74765,1161,70716,1362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11610,1150,3,powerlaw
201847,175,160496,501,1642186,118,118993,451,120750,1010,139777,312,133177,390,75085,1183,70983,1384,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,11960,1151,3,powerlaw
209614,138,164040,492,1558492,114,116728,436,118774,980,145903,300,139355,374,75179,1122,71680,1350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3442,11598,1147,3,powerlaw
213467,157,170093,585,1725287,112,113691,437,116295,977,144554,302,137857,366,71800,1141,68607,1415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3505,12112,1168,3,powerlaw
47772,96,41979,338,1364279,66,41260,223,41263,524,35618,142,33278,149,28608,599,27321,851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3523,12832,1174,3,powerlaw
222717,144,175467,452,1580306,99,108821,373,112989,938,154664,264,146819,336,73662,1076,70992,1276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3424,11566,1141,3,powerlaw
185144,116,151607,565,1907486,105,106643,317,107213,799,125109,209,118514,271,67394,933,64149,1236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3535,12708,1178,3,powerlaw
175556,113,141277,451,1769985,75,105792,311,106898,809,117220,200,112557,255,66566,941,63851,1141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,12208,1154,3,powerlaw
135578,130,111495,503,1897177,114,100213,351,100441,873,102395,229,97829,276,68385,1008,63974,1330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3554,13324,1184,3,powerlaw
166753,112,140330,472,1874069,111,104631,326,105154,770,114704,217,108839,274,67430,926,64210,1200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12802,1161,3,powerlaw
241575,139,183637,552,1625820,96,124957,430,128577,995,162735,282,155445,375,80797,1144,77392,1468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3499,12258,1166,3,powerlaw
188011,145,152319,468,1763078,119,102179,446,104383,977,127302,307,121396,370,66552,1132,63800,1333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,12240,1150,3,powerlaw
159817,122,133469,525,1905107,122,109004,319,109494,764,110263,196,104926,254,69507,907,65884,1215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3530,12892,1176,3,powerlaw
205932,115,163190,553,1736941,85,122855,338,124218,833,142546,240,136654,288,77565,1006,73105,1321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3521,12258,1173,3,powerlaw
88495,111,73875,372,1671533,85,72006,317,72050,738,66754,191,63892,224,50121,874,47350,1120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3481,12604,1160,3,powerlaw
209326,135,166583,474,1636327,103,120972,420,122790,999,141024,305,134461,361,75725,1161,72094,1379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,11980,1147,3,powerlaw
108398,111,93382,378,1832979,92,81346,292,81629,671,75925,176,71972,208,54532,764,52216,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,13200,1156,3,powerlaw
201379,123,152670,424,1426424,73,143964,360,144839,869,137233,226,129731,297,90328,1008,82482,1261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3409,11102,1136,3,powerlaw
281162,156,200505,611,1338581,106,124085,502,133355,1126,188236,351,178415,455,85082,1304,81782,1504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,11272,1149,3,powerlaw
166935,121,138159,480,1800433,125,102021,424,102572,921,114167,279,109294,342,64323,1103,61432,1268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,12306,1151,3,powerlaw
224886,141,172703,548,1576696,86,120157,369,123359,908,149234,254,141203,338,76499,1070,71642,1387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,11672,1161,3,powerlaw
116223,118,99250,491,1865210,129,82854,292,83031,713,83495,186,79590,220,54784,810,51926,1162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3528,12914,1176,3,powerlaw
67826,109,58241,411,1621574,78,59811,293,59827,686,50896,162,47207,190,41433,782,39480,1070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3529,12992,1176,3,powerlaw
268673,130,195621,493,1318003,96,120842,418,129858,981,182252,287,173076,404,84973,1135,80760,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3428,11118,1142,3,powerlaw
354869,205,287088,638,4064359,191,208202,698,209516,1714,235648,455,223610,583,127350,1989,120724,2199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5259,18882,1753,3,powerlaw
381659,214,300988,559,3537799,184,232515,771,234181,1883,247487,507,235520,651,139714,2176,130781,2330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5209,17620,1736,3,powerlaw
574932,291,412139,627,2822714,195,232081,911,259834,2181,377267,643,364594,882,164236,2515,156147,2620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5159,17504,1719,3,powerlaw
602087,296,425972,636,2675504,197,238154,947,264955,2269,389775,688,371737,995,170512,2619,162345,2713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5166,16926,1722,3,powerlaw
566526,287,409731,641,2938500,220,228377,982,250561,2293,363105,707,344076,964,156297,2653,149287,2728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5182,17206,1727,3,powerlaw
426846,217,332347,553,3705970,197,206382,693,214805,1793,286753,464,276358,639,135660,2026,128011,2241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,18522,1729,3,powerlaw
536222,260,400687,576,3008433,169,240091,826,253539,2058,348502,572,332313,808,154639,2309,145627,2428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,17208,1715,3,powerlaw
571761,225,408847,569,2825564,152,212999,767,241344,1933,374907,517,359192,764,158347,2203,152152,2353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5123,17488,1707,3,powerlaw
550660,240,403858,670,3085724,168,219296,795,247500,2008,360470,538,344750,764,158528,2284,153385,2435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5201,17940,1733,3,powerlaw
637885,268,435809,630,2531185,171,238355,889,272266,2196,416146,627,400181,917,175941,2524,169411,2607,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,17166,1716,3,powerlaw
427864,278,334039,659,3695909,273,213653,847,219043,2004,283297,646,269032,780,135756,2325,129433,2473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5232,18202,1744,3,powerlaw
564441,247,403453,540,2861041,155,227181,760,251176,1912,360333,523,342593,772,158099,2215,151330,2338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5122,17286,1707,3,powerlaw
343058,217,273147,488,3772184,179,210338,672,211939,1713,225831,437,214731,578,128557,1933,120589,2141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,17930,1728,3,powerlaw
572381,334,404744,641,2900147,209,216309,972,245839,2293,371542,784,358569,981,158419,2611,151986,2735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,17520,1725,3,powerlaw
590406,295,414759,664,2861213,207,221820,1002,248236,2312,378477,703,364103,939,164700,2648,158062,2767,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17550,1724,3,powerlaw
587414,270,421407,597,2784941,187,254167,884,274065,2164,380127,639,360318,901,167318,2487,158542,2560,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5153,16756,1717,3,powerlaw
597140,300,422461,647,2703345,204,231080,946,260400,2267,392493,676,376921,960,166899,2592,160522,2708,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5168,17142,1722,3,powerlaw
604041,281,430389,625,2668016,194,233335,942,263489,2263,391978,648,372695,919,169217,2625,161319,2674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17152,1721,3,powerlaw
541636,298,399458,711,3146902,197,236417,897,254290,2203,355916,632,341412,867,158492,2564,151255,2702,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5227,17928,1742,3,powerlaw
479812,238,365087,649,3638107,222,226536,851,235343,2020,312814,567,298438,760,143723,2326,136529,2479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5222,18874,1740,3,powerlaw
544309,248,398314,671,3069935,169,224319,771,250164,1964,356919,531,341464,762,157468,2249,149917,2428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5196,17808,1732,3,powerlaw
284728,258,235407,590,4104959,251,189602,801,190068,1851,187839,551,179359,654,116904,2157,110795,2267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5240,18972,1746,3,powerlaw
601559,257,423192,604,2748575,171,258217,852,279534,2136,390142,606,370147,868,170622,2449,160715,2543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5147,17264,1715,3,powerlaw
483512,269,368499,652,3466239,200,216200,841,230818,2059,318850,581,305528,785,144966,2361,137544,2497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5221,18210,1740,3,powerlaw
411460,221,323721,748,3867083,209,222196,764,224734,1926,269278,535,257669,691,136797,2206,129921,2469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5271,18518,1757,3,powerlaw
507582,272,382062,693,3355041,213,246687,928,256197,2280,326974,652,309227,919,152712,2605,144723,2725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5239,17876,1746,3,powerlaw
551263,313,397691,615,2979223,215,224665,981,245914,2265,361397,706,344761,941,155319,2620,148839,2675,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17428,1726,3,powerlaw
490988,277,370085,570,3228526,200,257739,902,263463,2081,323757,590,306031,809,160843,2412,150167,2492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5159,17622,1719,3,powerlaw
530162,233,395394,692,3199249,175,231523,852,250097,2084,345026,579,329648,813,155141,2370,147866,2532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5214,18138,1738,3,powerlaw
161026,194,136755,441,4012408,202,123948,603,123955,1525,120030,363,114382,412,85850,1699,81549,1910,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5250,19470,1750,3,powerlaw
482877,224,366885,744,3449581,190,258036,758,262548,1917,308868,499,292002,720,155989,2205,144697,2428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5249,17836,1749,3,powerlaw
605979,280,418722,1699,2617157,185,234312,903,261718,2198,386684,649,368024,947,167246,2510,159633,3369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5097,16756,1699,3,powerlaw
466584,254,344074,537,3210003,180,254764,837,259576,1976,293558,562,273070,788,152429,2272,139944,2406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,16962,1716,3,powerlaw
351461,208,284860,617,4023666,190,205629,657,207845,1668,233281,441,222881,577,128316,1991,120732,2156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5255,18966,1751,3,powerlaw
267300,216,211139,453,3613397,171,192953,726,193378,1820,195671,466,187144,561,127146,2036,117320,2162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5203,17776,1734,3,powerlaw
464825,237,356126,588,3461296,162,235485,729,242546,1845,305224,489,288326,693,146299,2109,137971,2316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,17938,1731,3,powerlaw
420258,287,330243,525,3728872,261,209645,849,215909,1984,269901,586,259363,768,129957,2301,122903,2406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,18330,1723,3,powerlaw
466253,228,351599,570,3364305,161,237835,705,244414,1881,303474,488,287576,684,145490,2129,138047,2265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5187,17558,1729,3,powerlaw
493245,215,368741,516,3065766,156,218490,745,234814,1883,329864,500,313266,701,150042,2163,141475,2272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5132,17360,1710,3,powerlaw
473126,258,353370,547,3205588,183,265184,832,269770,1990,316792,571,299749,758,163493,2286,154375,2425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5147,17676,1715,3,powerlaw
629703,294,440477,665,2620209,205,246162,955,273233,2336,403448,718,386758,1029,172416,2676,164070,2735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,16964,1723,3,powerlaw
520690,243,387308,654,3204186,166,254925,786,263287,1977,327654,526,310232,761,153796,2244,144324,2408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5201,17344,1733,3,powerlaw
216968,195,180400,404,3974491,197,157308,611,157622,1586,154003,389,146466,470,103277,1776,97134,1929,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,18638,1729,3,powerlaw
375179,241,298456,628,3735760,260,222861,783,225087,1908,245904,563,233374,705,136001,2215,126796,2386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5227,18124,1742,3,powerlaw
449701,220,347924,592,3671287,182,216059,730,224264,1866,298929,474,285898,660,139322,2099,132892,2231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,18574,1730,3,powerlaw
394516,229,314553,721,4089552,243,217653,799,221553,1933,261972,574,251684,717,133748,2224,127279,2477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5292,19082,1764,3,powerlaw
77727,234,68389,505,3360913,230,71213,667,71214,1455,58529,449,54466,471,49256,1654,47201,1886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5370,20106,1790,3,powerlaw
387094,256,307377,627,3828613,245,224215,853,226924,1966,259528,603,247759,739,138508,2298,130976,2505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5236,18752,1745,3,powerlaw
189383,198,161075,385,3890648,192,143896,615,144034,1494,130812,404,123867,458,91368,1698,87224,1804,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,18576,1733,3,powerlaw
563936,287,411215,753,3121899,210,228232,925,250723,2231,358401,687,341805,950,154706,2557,147862,2705,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5230,17884,1743,3,powerlaw
1270574,483,810676,2588,3951738,260,394750,1576,463024,3995,784711,1182,752949,1825,292564,4534,280159,5684,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6858,22094,2286,3,powerlaw
361873,363,286635,1706,6458644,338,255741,1338,256749,3315,255940,792,242815,914,168254,3735,153868,4859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,24314,2314,3,powerlaw
838672,430,629311,2372,5978406,334,373462,1489,394098,3629,525160,1014,497669,1386,229215,4186,220728,5445,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7006,24246,2335,3,powerlaw
724367,376,549860,2305,6205582,282,362015,1351,371182,3314,456212,855,433286,1159,219899,3775,206595,5051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6917,23956,2305,3,powerlaw
913728,437,657032,2382,5217151,274,383784,1442,414564,3665,582700,1005,554837,1412,251667,4177,237055,5500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6921,23702,2307,3,powerlaw
830024,411,620535,2170,6095934,346,382122,1552,395094,3784,512181,1069,480580,1432,227512,4315,212974,5463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6959,24322,2319,3,powerlaw
1154257,458,766989,2244,4007552,285,383364,1570,441966,3906,721517,1111,687446,1692,280802,4421,268303,5380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6806,21836,2268,3,powerlaw
473507,360,366458,1990,6733255,305,317479,1364,318914,3356,333541,841,319570,1005,209098,3819,190486,5124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6994,25066,2331,3,powerlaw
409973,378,324031,1843,6530034,346,278190,1423,279739,3427,292853,917,280886,1068,184001,3883,169490,5074,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6951,24110,2317,3,powerlaw
420787,389,349473,1912,7262494,416,288711,1467,289070,3299,273616,939,260340,1097,176684,3775,164815,4976,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6975,25248,2325,3,powerlaw
851410,372,622443,2138,5552748,291,375073,1444,391647,3610,527228,957,502330,1340,230241,4171,218156,5185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6868,23462,2289,3,powerlaw
747095,465,579351,2370,6373578,376,405657,1610,412375,3831,465949,1100,446014,1425,235047,4430,220810,5647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7033,24754,2344,3,powerlaw
993466,448,694760,2310,4667805,284,359715,1492,415956,3783,625151,1062,598285,1505,252381,4269,243258,5386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6867,22884,2289,3,powerlaw
1157189,483,769901,2312,4022439,303,368808,1650,440585,4026,723369,1183,698310,1762,278398,4564,268044,5535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6819,22224,2273,3,powerlaw
910144,473,661321,2326,5312402,346,338340,1613,373292,3862,565395,1168,539943,1554,229493,4430,218797,5539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,23732,2298,3,powerlaw
841931,484,613299,2432,5702501,350,336382,1623,367237,3895,542465,1195,513317,1597,228067,4443,217126,5720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6967,24002,2322,3,powerlaw
401175,364,321818,1777,6884964,360,282622,1402,283242,3330,287588,883,274546,1024,184180,3826,170742,4968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7018,25246,2339,3,powerlaw
888669,398,646674,2434,5403095,307,393861,1465,415963,3728,569053,1006,538306,1418,243488,4282,231608,5552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6931,23584,2310,3,powerlaw
963702,463,681246,2564,5033648,335,371689,1715,422325,4056,630441,1206,605069,1620,264266,4669,249162,5944,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,23966,2320,3,powerlaw
933657,504,679044,2221,4928188,346,416560,1684,440374,4008,587140,1194,553312,1653,257422,4625,241767,5638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6841,22756,2280,3,powerlaw
1128103,476,768801,2517,4278784,304,378333,1683,445960,4124,717929,1187,697022,1706,285290,4719,272756,5927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23354,2296,3,powerlaw
926185,438,670066,2275,5133624,309,372513,1552,409662,3773,581808,1058,554142,1470,245767,4330,233104,5459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23440,2292,3,powerlaw
928963,433,663043,2241,5050342,289,368050,1486,406186,3634,573280,1020,545241,1459,244960,4146,231404,5268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6866,22994,2288,3,powerlaw
951810,420,688621,2550,5139699,302,391438,1524,426092,3793,605178,1045,574801,1478,253855,4312,240279,5691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,23494,2310,3,powerlaw
1053750,449,727439,2402,4605044,320,355727,1605,409975,3919,647860,1116,621189,1631,258715,4500,247161,5642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,22988,2294,3,powerlaw
1019552,501,716957,2475,4813690,343,391845,1680,438492,4111,634933,1190,601969,1734,263192,4745,248667,5971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,23058,2301,3,powerlaw
867010,386,634648,2344,5738122,290,406407,1417,427943,3611,544024,962,514937,1362,248814,4119,234776,5363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6987,24304,2329,3,powerlaw
574735,366,461577,2148,6974673,334,361386,1376,363563,3302,367675,868,348243,1113,210479,3753,197863,5086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7002,25070,2334,3,powerlaw
583448,408,460484,2137,6533298,344,359311,1435,362957,3427,378182,923,359088,1176,215427,3888,199506,5135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,24564,2316,3,powerlaw
252146,378,201791,1610,6578777,371,202433,1377,202476,3425,186235,829,176935,961,138793,3837,127242,4984,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,24916,2341,3,powerlaw
870990,401,642492,2401,5624903,312,404493,1457,423269,3609,532345,976,498590,1411,242090,4219,228043,5437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6935,23644,2311,3,powerlaw
842018,420,626505,2193,5512016,332,439909,1565,450163,3718,529154,1061,498257,1447,258873,4380,236890,5487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6887,23572,2295,3,powerlaw
972488,403,689498,2527,4973062,318,346150,1555,400751,3817,620162,1056,593182,1473,257274,4349,243923,5604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6941,23828,2313,3,powerlaw
497120,382,399300,1897,6883907,317,327441,1358,328832,3231,329738,850,312934,1054,198996,3683,184524,4883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6998,24694,2332,3,powerlaw
765707,427,584891,2317,6419770,367,345099,1568,361142,3702,491421,1056,467236,1379,215347,4209,205754,5459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6961,24906,2320,3,powerlaw
888316,446,645150,2244,5264535,337,383812,1675,413032,3877,557163,1126,529367,1515,246530,4472,233912,5524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,23360,2299,3,powerlaw
837109,478,616332,2075,5217376,355,423991,1652,437543,3882,516120,1154,486785,1543,250687,4533,230197,5547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6844,22442,2281,3,powerlaw
217418,306,185292,1567,6843242,297,180094,1126,180101,2713,154429,630,146333,710,119164,2995,112607,4135,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6984,25424,2328,3,powerlaw
699785,410,535601,2108,6305168,381,376504,1562,380770,3666,440454,1058,412886,1371,221856,4249,205673,5333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6968,24140,2322,3,powerlaw
731799,384,563455,2270,6255812,346,352145,1491,362496,3572,463117,971,438258,1274,214668,4054,203606,5397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6951,24134,2317,3,powerlaw
961828,396,683702,2584,5133280,285,368289,1450,416150,3645,610140,996,580399,1432,259824,4140,245248,5584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6980,23754,2326,3,powerlaw
936269,388,678468,2247,5016158,293,359381,1463,403639,3626,587939,966,559023,1387,244231,4149,233491,5318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6866,23386,2288,3,powerlaw
1125182,453,729938,2297,4147873,304,357507,1633,422160,3938,691355,1142,664643,1710,272771,4446,261894,5400,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6814,22374,2271,3,powerlaw
186692,318,160479,447,6757150,312,152878,1122,152939,2626,136356,646,129205,705,104043,2970,99189,3042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7056,26624,2352,3,powerlaw
784317,409,595275,2204,5725564,349,335163,1524,357556,3663,501381,1023,476406,1398,219835,4150,207072,5235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,23454,2297,3,powerlaw
386325,355,311207,1728,6770939,302,258187,1292,259232,3170,274331,769,261235,907,167247,3618,155753,4747,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,24434,2310,3,powerlaw
622702,375,502435,2303,7086611,338,342781,1373,348014,3314,393909,871,369545,1151,202077,3753,190150,5118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7003,25402,2334,3,powerlaw
1056080,413,732911,2522,4714440,268,400662,1479,445063,3800,654168,1019,625934,1517,265365,4293,248411,5598,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,23234,2304,3,powerlaw
850516,413,618603,2325,5575075,316,347777,1517,379654,3643,545986,1012,518351,1389,234768,4173,220706,5491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,23938,2314,3,powerlaw
1121737,467,761628,2423,4220888,288,384140,1558,447035,3956,706607,1120,684493,1675,281875,4512,267890,5672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6869,22492,2289,3,powerlaw
434,34,434,262,40592,32,434,60,434,50,415,44,395,44,395,72,392,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1838,7608,459,3,powerlaw
43047,43,35522,347,314683,32,28537,96,28791,193,32921,62,31255,72,19854,248,19029,499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5772,423,3,powerlaw
32904,58,28424,375,339230,31,26116,124,26153,230,25323,72,23725,83,18333,268,17439,574,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,5978,443,3,powerlaw
55038,58,42866,324,307713,30,31293,125,31983,249,41550,87,39525,115,22582,306,22022,603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5630,429,3,powerlaw
35314,63,29797,411,337056,34,26503,95,26611,191,28221,58,26850,68,19165,235,18271,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,6040,439,3,powerlaw
44611,33,36187,315,285968,27,31106,87,31410,182,33394,56,31535,69,21048,233,20200,503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5374,420,3,powerlaw
49919,61,40340,386,302206,42,31358,122,31871,245,37678,82,35320,107,21306,284,20298,558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5402,430,3,powerlaw
34543,65,29686,360,320935,50,24980,125,25094,198,27671,82,25990,99,18288,273,17597,515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5794,431,3,powerlaw
23867,49,20819,306,298223,37,21372,89,21379,142,19083,59,17857,67,15689,218,15055,487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5826,426,3,powerlaw
4016,37,3866,212,151093,45,4000,80,3999,94,3617,65,3515,56,3496,102,3424,320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1785,7004,446,3,powerlaw
28463,38,23974,332,307749,22,22724,72,22778,127,22091,52,20687,63,16360,173,15783,477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5902,434,3,powerlaw
34771,43,29290,340,303144,33,25474,98,25579,172,26875,55,25302,67,17809,229,17099,495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,5498,423,3,powerlaw
27616,49,23957,322,329949,34,22282,93,22310,179,21820,60,20615,68,16213,215,15718,486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6322,440,3,powerlaw
54459,40,42841,414,294063,30,32761,125,33327,247,40193,79,38209,96,22538,277,21768,606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5468,428,3,powerlaw
52746,53,40598,307,248603,32,31114,104,31976,211,39803,68,37723,85,21553,257,20948,520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1634,4922,408,3,powerlaw
35635,57,30601,378,330939,32,28179,85,28253,177,27090,57,25517,68,19240,204,18577,509,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,5804,437,3,powerlaw
39049,44,32705,333,311566,30,27137,110,27173,194,29356,78,27630,92,18627,262,17919,572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5692,428,3,powerlaw
13045,48,12022,289,247059,34,12550,58,12550,100,10904,45,10159,49,9617,129,9402,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,6516,437,3,powerlaw
19301,75,17107,326,299627,35,17418,114,17435,185,15461,75,14499,79,13021,209,12510,507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1786,6136,446,3,powerlaw
11407,37,10507,263,233485,28,10815,50,10815,88,9736,44,9168,48,8701,117,8464,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6724,435,3,powerlaw
49322,49,39286,379,309793,35,29161,103,29710,212,37953,60,36591,77,21120,241,20527,503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5648,423,3,powerlaw
2959,52,2772,241,133539,28,2913,62,2913,87,2637,55,2499,56,2479,107,2435,282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1789,6896,447,3,powerlaw
21542,48,19129,253,291625,29,18624,80,18622,161,17266,57,16169,65,13627,207,13253,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,6174,426,3,powerlaw
39954,41,32923,350,313864,21,29687,80,29717,174,30960,58,28873,69,20528,220,19355,534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5574,432,3,powerlaw
45748,57,37087,355,320545,44,27831,136,27952,246,33740,82,32022,103,19198,267,18593,588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5642,430,3,powerlaw
41184,59,34769,333,322318,43,27952,119,28085,226,31057,77,29225,91,19461,293,18586,537,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5682,429,3,powerlaw
47558,40,39411,380,315095,30,30738,92,31040,190,35677,60,33672,76,21206,245,20316,553,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,5628,436,3,powerlaw
676,34,662,202,46502,20,676,43,676,42,645,34,625,35,622,62,615,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1800,8198,450,3,powerlaw
13295,30,11900,289,266786,21,12345,58,12344,103,10930,45,10240,49,9537,129,9197,396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6200,436,3,powerlaw
934,42,926,245,56317,39,938,68,938,61,850,52,808,52,809,87,806,281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1786,7682,446,3,powerlaw
37062,47,30849,357,299430,37,27983,105,28015,192,28567,62,26837,74,19229,221,18405,473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1698,5542,424,3,powerlaw
48794,32,39461,422,333238,28,27715,84,28201,165,36876,60,34874,75,19782,235,19075,502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5778,435,3,powerlaw
35368,68,30125,371,334996,44,25981,142,26010,237,27258,82,25486,94,18070,295,17517,583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,6050,431,3,powerlaw
48162,31,39624,266,337565,25,29679,102,30116,208,35411,63,33324,78,20408,246,19836,592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,5706,439,3,powerlaw
34431,41,29079,349,336995,23,26383,82,26448,146,26976,55,25348,65,18940,210,18222,515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6130,437,3,powerlaw
53057,36,41207,350,285588,27,31004,93,31522,196,39403,60,37270,78,21660,214,20770,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1679,5368,419,3,powerlaw
39441,53,33595,422,347772,34,27972,109,28009,209,30112,66,28478,77,19432,274,18828,614,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1766,6276,441,3,powerlaw
31322,39,27043,366,329529,35,24244,89,24259,188,24251,55,22605,66,17298,205,16502,523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6148,438,3,powerlaw
40900,35,33943,410,321643,21,29283,84,29416,190,30468,56,29150,68,19682,224,18905,461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5750,434,3,powerlaw
40727,43,32912,313,296792,31,28286,92,28359,182,30300,54,28695,71,19346,207,18434,492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1687,5452,421,3,powerlaw
41665,48,33966,343,305168,35,29554,104,29578,210,31429,63,29830,74,20406,253,19594,470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,5638,425,3,powerlaw
46820,48,38510,405,341464,30,28901,89,29225,181,34851,62,32887,76,20033,214,19548,567,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5900,436,3,powerlaw
23016,50,20021,299,314328,27,20863,81,20862,158,18862,55,17805,62,15850,176,15275,471,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6324,440,3,powerlaw
13562,41,12289,271,263443,35,12929,68,12929,121,11424,51,10747,55,10175,149,9882,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6378,439,3,powerlaw
34424,40,29116,325,322644,22,27295,75,27326,136,27127,54,25664,66,19413,188,18550,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5914,434,3,powerlaw
39523,36,33694,338,329199,21,28162,78,28284,173,31017,57,29319,67,20096,218,19238,535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,6028,433,3,powerlaw
56527,45,43521,393,286295,31,30884,88,31963,201,43126,74,41094,81,22201,248,21707,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1687,5462,421,3,powerlaw
39550,41,33411,356,322816,33,28174,138,28220,232,30732,79,29061,98,19782,296,18902,568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5916,430,3,powerlaw
46618,42,38269,363,329381,33,28058,115,28359,214,36295,83,33995,97,20319,294,19701,577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5750,429,3,powerlaw
34431,61,29433,377,330565,33,25461,87,25529,176,27013,61,25569,72,18358,226,17654,496,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,5996,438,3,powerlaw
127676,89,103128,404,1356334,73,81393,264,81851,589,92507,176,88557,226,54767,715,51926,954,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,12218,867,3,powerlaw
144444,107,117677,406,1301136,64,88310,251,89491,624,105136,172,100964,232,58607,736,55702,965,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11828,865,3,powerlaw
197583,146,148675,412,1039385,79,103044,358,108305,813,142808,242,136881,318,71465,972,68334,1136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,11102,856,3,powerlaw
117359,124,97203,494,1355322,114,81102,320,81326,698,87904,245,83712,286,56091,824,53149,1091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12130,877,3,powerlaw
196244,125,149390,510,1121996,104,92390,403,98952,865,139666,292,133816,371,66682,1002,64394,1216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11402,861,3,powerlaw
112611,110,91706,401,1258546,80,81288,268,81576,609,85838,201,81713,246,55382,763,51711,1027,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3484,11748,871,3,powerlaw
171640,115,136757,435,1254937,69,88687,291,91777,680,125650,184,119296,254,61475,802,59157,1027,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,11676,864,3,powerlaw
165818,113,130076,394,1179820,71,94977,297,96766,710,118639,208,113259,256,63059,832,60038,995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,11422,852,3,powerlaw
78526,102,67708,438,1349569,87,62538,272,62596,610,60525,203,57341,214,44075,703,42111,1013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3554,12826,888,3,powerlaw
145922,139,117632,412,1281823,109,89184,350,90104,769,104210,275,99997,317,58973,896,56106,1120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3448,11814,862,3,powerlaw
162031,154,129200,461,1244074,96,94252,372,95873,773,117923,262,111766,314,62273,925,59848,1123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11648,861,3,powerlaw
142885,121,117484,436,1364867,89,85258,339,86182,740,102782,237,97720,283,57174,887,54691,1126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12060,875,3,powerlaw
125318,146,103682,398,1329596,99,83852,334,84407,700,91847,250,87458,321,55252,854,52555,1064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,12018,863,3,powerlaw
185462,125,143424,466,1190959,78,91378,311,96029,757,134830,211,127945,275,65435,816,63027,1093,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,11544,867,3,powerlaw
162532,152,129952,476,1270121,88,92643,358,94671,750,118541,252,113274,339,62632,893,59795,1142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3496,11684,874,3,powerlaw
141554,145,116005,469,1304988,115,90183,400,91120,815,103458,276,98671,316,60520,963,57886,1238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3519,11778,879,3,powerlaw
80998,115,70221,317,1317744,101,63507,264,63636,566,60541,198,57101,214,43773,680,41898,884,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3431,12094,857,3,powerlaw
81651,103,70507,332,1325860,62,64273,227,64456,521,61938,153,58453,172,44641,643,42332,833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,12632,865,3,powerlaw
198821,111,149521,549,1170494,63,102686,302,107739,719,141390,207,134016,278,70303,876,67316,1192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3525,11702,881,3,powerlaw
153203,120,123395,543,1378466,109,89338,384,90709,806,112964,265,107574,313,61057,928,59008,1184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12434,877,3,powerlaw
209625,117,154780,498,1100910,75,94599,317,103542,721,152298,205,146204,279,71463,839,69108,1149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11614,866,3,powerlaw
77103,106,65591,350,1299687,108,62820,302,62920,616,61106,227,57657,245,45339,758,42621,940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,12252,860,3,powerlaw
194497,120,146615,370,1044055,102,95496,401,100889,833,137680,291,131890,355,67034,1005,64199,1129,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3385,10958,846,3,powerlaw
202727,134,153500,433,1082658,74,94283,351,101266,783,147171,229,141369,313,68643,899,66126,1109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3418,11406,854,3,powerlaw
185107,114,139633,459,1146535,71,102205,286,104859,702,130931,197,125061,267,67159,809,63884,1092,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11328,865,3,powerlaw
94296,109,81603,454,1418524,83,73759,260,73974,564,70988,179,67741,208,51472,687,49250,1001,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3541,12990,885,3,powerlaw
214818,123,159188,482,1077073,95,97408,291,107312,761,156406,207,150874,287,72778,849,69913,1133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,11520,865,3,powerlaw
139112,106,114101,441,1395828,79,88557,262,88973,619,101010,196,96413,244,58276,768,55608,1002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,12472,869,3,powerlaw
177135,117,138222,409,1136664,79,97478,347,101230,789,129651,244,123527,313,66147,916,63378,1101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11360,857,3,powerlaw
91654,130,77707,424,1346332,92,68371,295,68572,650,69633,216,66383,259,48142,787,45833,1036,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12474,875,3,powerlaw
147701,110,120003,386,1253367,102,87940,330,89064,740,105335,236,99686,283,57913,869,55282,1054,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11464,859,3,powerlaw
101467,120,82944,408,1329648,104,78437,360,78568,764,76120,238,72259,268,53367,882,50484,1150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,12046,876,3,powerlaw
185235,116,140331,392,1091653,72,96444,310,100414,729,132991,207,126564,270,66707,880,64105,1047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3413,11320,853,3,powerlaw
97216,119,80696,414,1348762,94,73060,300,73193,659,74564,233,71394,254,51105,803,48349,1055,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,12288,876,3,powerlaw
181806,124,139113,440,1212892,114,86508,405,91474,845,128928,305,123425,369,61142,992,58444,1178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,11590,863,3,powerlaw
135311,130,108778,430,1250850,79,92226,284,92527,633,97633,194,92259,240,60290,741,56788,1017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,11562,869,3,powerlaw
164359,118,130771,475,1351796,114,92472,392,94313,804,117754,263,112638,325,62836,945,60164,1219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12302,877,3,powerlaw
102658,114,85989,381,1334626,72,76495,256,76732,568,78260,182,75222,208,52258,692,49473,953,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,12040,868,3,powerlaw
155073,115,125008,432,1262448,64,88275,268,90211,694,114995,192,109757,238,60051,750,57610,1068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3457,11692,864,3,powerlaw
154826,130,123303,380,1276584,91,86497,324,88038,720,112232,221,106238,286,58700,872,56589,1057,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,11768,856,3,powerlaw
154164,117,121820,434,1331178,76,92326,312,93331,681,108557,203,103219,254,60657,807,57182,1059,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3477,12218,869,3,powerlaw
120854,125,98615,573,1385240,90,82567,367,82847,764,90631,243,85905,284,56345,877,53562,1213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3559,12324,889,3,powerlaw
153780,129,125876,521,1421977,112,88290,376,90118,757,112651,268,107448,327,59637,930,57937,1155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12576,877,3,powerlaw
86384,106,74102,442,1376457,65,69340,229,69422,547,66385,178,62886,175,48845,653,46276,950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3521,12360,880,3,powerlaw
165554,152,128204,430,1188415,106,99232,389,100603,798,119278,286,113323,339,65324,945,61872,1131,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11434,861,3,powerlaw
186841,118,140286,372,1119177,60,87452,289,93426,721,130506,189,124512,256,62613,787,61121,974,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3395,11138,848,3,powerlaw
112997,113,93091,422,1320352,85,78813,302,79042,648,84303,223,79990,254,53488,808,50774,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12012,873,3,powerlaw
143267,105,113213,391,1180510,84,94062,320,95485,690,102113,230,96516,280,61049,848,57368,1026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3433,11118,858,3,powerlaw
146600,108,119577,452,1332833,84,89568,335,90629,701,109015,225,103426,267,61704,848,58711,1085,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3490,12048,872,3,powerlaw
40116,94,35443,303,1093752,85,36076,243,36083,482,31191,178,28934,191,25579,576,24466,795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3498,12322,874,3,powerlaw
253221,187,203661,415,2897092,150,171016,601,172618,1365,182744,382,175123,477,112059,1546,104958,1679,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,18220,1298,3,powerlaw
319680,257,253798,605,2916070,217,173358,791,178015,1676,224638,551,214896,668,114404,1947,108967,2064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5241,18474,1310,3,powerlaw
134920,191,115779,503,3057222,152,109519,465,109540,1109,100869,343,95652,384,76617,1304,72874,1586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5318,19440,1329,3,powerlaw
369688,238,283700,645,2784976,215,173308,816,182310,1752,257738,582,246755,712,119268,2027,114740,2145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5243,18268,1310,3,powerlaw
308824,213,244907,444,2774173,177,175845,695,179038,1568,218960,485,210923,609,113696,1794,107621,1915,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,17762,1289,3,powerlaw
310467,210,245849,527,2807593,170,179395,669,181520,1526,212264,469,202497,585,113878,1737,107400,1904,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,17808,1303,3,powerlaw
377486,204,279888,464,2355367,154,196063,661,202880,1544,256713,459,243728,601,126112,1794,119665,1908,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5138,16806,1284,3,powerlaw
248976,211,201879,471,2835422,190,158433,662,159780,1486,181744,475,173661,538,104936,1703,99611,1806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,17662,1304,3,powerlaw
127680,215,106129,322,2770686,200,111425,588,111514,1264,98766,454,93304,474,77398,1515,72643,1577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17764,1292,3,powerlaw
46943,172,42799,382,2336701,158,45100,400,45101,775,38749,304,36327,318,34758,951,33720,1194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5327,20596,1331,3,powerlaw
384647,201,290680,527,2536371,153,171730,672,185036,1557,267039,450,254065,587,121816,1737,118267,1895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,17392,1298,3,powerlaw
318423,197,248367,416,2589864,154,189368,650,193047,1462,227509,435,215576,551,122740,1714,115418,1843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5137,17172,1284,3,powerlaw
382375,198,286323,425,2360981,149,179620,651,191325,1495,264271,437,250942,572,121467,1702,116442,1877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5125,16904,1281,3,powerlaw
462438,261,328467,1561,2009310,188,191435,818,215603,1783,320654,598,308481,787,140816,2121,136338,2979,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5108,16610,1277,3,powerlaw
441416,251,317756,521,2141635,176,198349,768,217709,1746,304050,566,292072,732,138825,2055,133241,2124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5156,16810,1289,3,powerlaw
383474,226,285963,495,2545045,189,169024,779,183602,1682,266495,527,255708,674,120729,1934,116205,2006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,17746,1290,3,powerlaw
379597,212,286571,457,2410850,158,190353,678,199606,1545,258712,453,247567,598,125820,1814,118861,1917,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5138,17144,1284,3,powerlaw
330775,198,255062,470,2548898,173,189542,692,193786,1600,232240,486,221471,613,122400,1870,114664,1964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17320,1288,3,powerlaw
327633,249,253823,534,2627107,184,196448,718,198573,1584,233038,503,222968,615,127407,1899,119355,1993,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,17518,1304,3,powerlaw
380131,214,286570,519,2476431,190,174388,754,186932,1694,266862,546,255683,667,123801,1990,117853,2050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17244,1291,3,powerlaw
392173,205,292680,493,2340319,179,190145,727,199803,1680,269059,518,257000,663,127084,1946,119841,2038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5155,16832,1288,3,powerlaw
387343,236,289797,492,2357131,184,194188,726,205101,1662,268348,526,255629,671,128857,1924,122162,2042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5157,16940,1289,3,powerlaw
269843,202,214214,423,2818585,190,167822,647,169987,1449,191392,446,183139,549,109451,1690,102815,1787,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5157,17880,1289,3,powerlaw
234117,200,196149,469,3070509,189,151604,582,152527,1287,161400,461,154232,550,95876,1564,91491,1701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5225,18490,1306,3,powerlaw
223325,196,187146,423,2988478,172,161636,607,162600,1379,156617,441,148861,509,103986,1607,97760,1745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18178,1303,3,powerlaw
261112,182,212809,441,3036342,162,164786,629,166243,1411,189579,404,180766,508,108685,1618,102795,1726,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5198,18536,1299,3,powerlaw
257091,188,208386,422,2924138,153,161165,598,162737,1333,181491,384,174320,481,104915,1562,98387,1697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,18110,1298,3,powerlaw
344568,193,268941,530,2696217,156,178227,644,183123,1512,242605,448,232997,574,118234,1717,112950,1872,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17848,1300,3,powerlaw
387010,197,289025,489,2512472,162,171501,706,186065,1631,272140,496,261352,624,123521,1856,118077,1960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17672,1287,3,powerlaw
210248,188,174089,495,3106410,176,144402,567,145033,1298,153021,384,146932,458,97708,1511,91258,1787,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5262,18732,1315,3,powerlaw
399113,248,295487,494,2317066,191,186612,768,200631,1706,279157,549,266833,696,129099,1971,123933,2030,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,16934,1290,3,powerlaw
326590,212,256513,521,2689850,176,178674,671,183599,1505,226188,464,215565,590,114935,1794,108880,1870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5209,17512,1302,3,powerlaw
292082,194,234814,434,2874416,183,172813,696,175305,1507,207782,473,198122,582,113228,1738,107866,1831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5156,17910,1289,3,powerlaw
406342,259,297538,1418,2269631,190,182277,803,199041,1759,280619,568,269796,729,128190,2027,120719,2861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5108,16902,1277,3,powerlaw
372478,225,281295,495,2569545,185,175269,733,183677,1644,251635,508,241596,653,118948,1892,113602,1979,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5159,17650,1289,3,powerlaw
260581,254,207952,507,2976597,209,162326,745,163624,1579,185895,511,177892,612,106337,1829,100243,1994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5239,18290,1309,3,powerlaw
328167,224,256421,498,2646796,155,189971,647,193882,1452,231401,426,220463,547,122641,1665,115758,1833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5194,17552,1298,3,powerlaw
256190,241,205870,469,2987850,203,168542,710,169534,1534,183466,481,174927,576,111940,1763,105478,1888,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5228,18322,1307,3,powerlaw
259934,229,203602,417,2639041,193,177602,736,178983,1594,191585,491,182930,592,117866,1859,108272,1934,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5164,17506,1291,3,powerlaw
279422,247,224532,435,2810547,206,170859,749,172730,1627,196571,534,187898,622,108820,1868,101987,1961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,17760,1294,3,powerlaw
378522,209,283886,433,2423913,145,188823,630,198078,1514,260999,429,247540,578,123011,1767,117020,1913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5129,17104,1282,3,powerlaw
446634,256,321302,1477,2043452,173,193413,779,215222,1767,309243,561,296901,743,138759,2034,133707,2921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5096,16498,1274,3,powerlaw
215713,193,181748,447,3057033,182,151143,558,151494,1212,151462,418,144033,498,97329,1474,92092,1603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18338,1303,3,powerlaw
383970,245,292851,542,2419872,186,187998,794,199361,1751,270252,573,259445,704,128070,2056,120489,2125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,17214,1293,3,powerlaw
458666,222,322937,1546,1959070,143,186177,641,210452,1641,316229,493,303363,693,138774,1810,133051,2825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5061,16386,1265,3,powerlaw
444803,207,318204,1579,2079776,164,179245,735,201573,1751,305315,536,295101,735,133049,1956,126948,2907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5090,16534,1272,3,powerlaw
28536,167,26826,354,1827071,140,27831,320,27831,552,23682,274,22457,281,21916,691,21482,928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5323,21656,1330,3,powerlaw
172492,187,141529,396,2950776,167,123349,586,123686,1314,125706,428,119084,461,82887,1527,78541,1639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,18172,1302,3,powerlaw
312451,210,236893,439,2398365,157,210875,640,212819,1451,218187,422,207806,536,134197,1688,122904,1860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5134,16576,1283,3,powerlaw
171577,183,142349,433,2981152,160,134778,598,134845,1274,128163,353,120813,410,91198,1455,85238,1692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5248,18778,1312,3,powerlaw
514032,399,402651,1824,4753519,344,288689,1176,295944,2612,353976,929,337342,1140,184137,3131,173764,4169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23958,1726,3,powerlaw
122016,295,106138,1378,4856113,278,109029,776,109055,1727,94648,559,88490,598,77996,1996,74325,3070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6991,25858,1747,3,powerlaw
492524,334,386511,1641,4845085,292,267173,999,272271,2310,332481,744,316952,944,168817,2735,159438,3714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6868,23648,1717,3,powerlaw
468783,338,373265,1825,5008249,290,293317,1027,297526,2411,328504,775,316023,950,187715,2863,176068,4063,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6999,24294,1749,3,powerlaw
375567,297,300665,1655,5122954,275,249468,951,251864,2253,276572,701,264113,831,166734,2703,154358,3793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,24614,1731,3,powerlaw
654848,378,487564,1940,4150480,307,304556,1350,323890,3000,436070,880,415849,1170,198510,3445,187265,4491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,22968,1721,3,powerlaw
838629,420,571071,2180,3349637,274,300519,1452,347275,3188,547646,995,523787,1372,228348,3645,215563,4764,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6880,22144,1720,3,powerlaw
490482,402,386082,1815,5061178,367,271505,1154,277005,2623,341675,905,328995,1100,173334,3126,164351,4167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,24714,1727,3,powerlaw
427567,381,341295,1787,4954331,350,269730,1128,271391,2486,296790,924,282506,1078,170367,3010,157972,3968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,23752,1727,3,powerlaw
614687,366,462651,1725,4103135,278,271404,1301,291718,2842,416892,821,399965,1076,186038,3282,180374,4132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6811,22890,1702,3,powerlaw
593468,397,456510,2047,4690121,327,279797,1380,292946,3014,399379,914,382696,1169,183084,3486,173138,4592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6956,23870,1739,3,powerlaw
465342,338,376600,1913,5315905,327,250579,1060,255517,2439,313922,830,298983,1017,157231,2844,149736,4010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6955,24342,1738,3,powerlaw
556502,352,435692,1919,4879764,279,284353,1210,291410,2731,383670,777,367624,1003,182800,3199,172793,4325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6989,24308,1747,3,powerlaw
745378,338,532221,1991,3603570,247,294089,1294,334680,2928,500739,831,481340,1138,215668,3315,205647,4336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,23096,1714,3,powerlaw
700138,425,507419,1858,3838703,328,298105,1461,329776,3198,478547,1000,459230,1288,209482,3694,201537,4594,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6840,22932,1710,3,powerlaw
297691,365,252720,1658,5447014,347,222744,1023,223177,2160,212065,788,203048,890,144967,2632,136572,3713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,25084,1740,3,powerlaw
659540,428,493824,2197,4438209,346,270786,1475,302713,3236,448000,1045,432386,1269,193932,3662,186847,4934,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6967,24312,1741,3,powerlaw
627254,409,473406,2097,4151213,347,301916,1510,319946,3111,427978,999,408894,1282,200141,3623,188640,4586,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,23054,1727,3,powerlaw
647697,404,478704,1963,4178109,319,293453,1365,313184,3062,439145,941,415818,1220,199152,3535,190309,4668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,23132,1723,3,powerlaw
623725,390,465139,2020,4519184,342,299411,1424,313517,3183,426237,993,409250,1245,195068,3632,184086,4643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6968,23954,1742,3,powerlaw
610813,332,461802,2011,4476614,260,298741,1232,313404,2813,413456,753,394442,1009,193457,3166,182531,4318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6912,23726,1728,3,powerlaw
528536,326,406102,1856,4610456,268,304434,953,309981,2374,360745,755,344348,981,189841,2803,178326,3924,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6915,23422,1728,3,powerlaw
337991,321,265477,1647,4778621,283,258460,985,259132,2336,244515,717,233289,834,169199,2796,156350,3902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,23338,1733,3,powerlaw
287026,353,240914,1457,5424891,332,208192,994,208649,2202,208128,755,199304,866,138270,2653,130026,3616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6959,25530,1739,3,powerlaw
789849,394,551024,2143,3513025,276,301141,1417,345187,3179,526644,981,507426,1311,219901,3637,210940,4681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,22704,1720,3,powerlaw
557694,361,427403,1640,4395555,306,286821,1057,298327,2504,376682,822,358577,1063,182303,2947,170613,3818,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6819,22776,1704,3,powerlaw
539338,350,420189,1789,4682070,313,289927,1090,297170,2561,355251,874,336186,1098,176059,3023,164263,4024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23192,1722,3,powerlaw
700811,392,507849,2037,3864128,308,295747,1368,332864,3065,475571,949,455179,1229,210349,3525,198502,4629,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6887,22902,1721,3,powerlaw
676786,403,503965,2239,4316990,337,281693,1476,308284,3206,452708,1045,434077,1273,197437,3678,186898,4872,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6970,23836,1742,3,powerlaw
547796,323,426396,2019,4739418,269,265105,986,277584,2351,374788,773,358537,972,176176,2782,167320,3937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23560,1730,3,powerlaw
335472,342,280961,1794,5579110,310,230737,960,231490,2186,236313,716,225425,834,148475,2569,140138,3743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7001,25372,1750,3,powerlaw
799503,374,555956,2267,3609938,267,304120,1411,354015,3150,544807,948,526461,1276,231257,3587,223690,4829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,23276,1734,3,powerlaw
596733,360,451433,1894,4313014,282,323829,1309,331133,2898,399697,828,380337,1078,200678,3382,186741,4325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6875,23312,1718,3,powerlaw
606946,357,460316,1831,4196233,284,314722,1271,328732,2905,407823,853,389735,1085,201055,3307,188523,4384,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22908,1717,3,powerlaw
650827,359,482332,2114,4322831,302,276418,1351,303182,3026,445426,874,427464,1157,194997,3460,187658,4632,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,23934,1736,3,powerlaw
251646,367,209635,1599,5357065,351,201646,1043,202035,2289,194271,791,184808,868,140209,2702,130677,3814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7029,24668,1757,3,powerlaw
535367,335,415982,1742,4544356,315,302225,1071,308294,2515,358251,871,340647,1072,186340,2992,174746,4037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6886,22974,1721,3,powerlaw
484033,345,386109,1795,4993845,337,265210,1099,270844,2500,332004,884,318664,1062,171075,2974,162216,3983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,24020,1724,3,powerlaw
553790,399,429493,1873,4710895,337,267880,1202,281436,2719,377567,932,361215,1147,177757,3192,169997,4226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,23872,1724,3,powerlaw
784704,395,546318,2101,3495401,273,313797,1402,354251,3158,530195,972,511622,1315,228715,3630,216268,4754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6881,22670,1720,3,powerlaw
387794,321,312029,1761,5411097,317,233656,1007,236762,2342,274697,775,262001,905,153785,2705,143793,3830,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7009,24976,1752,3,powerlaw
684272,340,501421,1867,3769106,254,298893,1240,330491,2884,472129,836,449056,1110,210453,3239,199325,4217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,22488,1714,3,powerlaw
181140,349,157348,491,5270726,359,148419,973,148432,2129,134509,742,127496,800,101606,2509,96378,2561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7096,26784,1774,3,powerlaw
472598,367,374129,1684,4886091,328,287263,1072,290705,2493,324125,828,309710,1014,178281,2937,166764,3971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,23946,1723,3,powerlaw
587976,322,444772,1946,4530372,256,308360,1204,319846,2783,393884,752,376437,1001,194288,3215,181865,4339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6915,23686,1728,3,powerlaw
351132,332,275660,1671,4904424,312,252465,1001,253337,2348,256083,779,244220,884,168735,2782,154736,3928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,24022,1736,3,powerlaw
542633,328,417367,2031,4789716,268,293290,1116,299630,2627,368359,749,351083,984,187392,3078,175666,4321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,23816,1745,3,powerlaw
126279,310,111572,393,4955779,322,111822,798,111825,1703,96665,603,91265,635,79424,2040,75960,2080,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7067,26866,1766,3,powerlaw
45700,277,41847,289,3529874,247,44703,547,44703,872,37736,492,35646,506,34894,1132,33942,1199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7060,26404,1765,3,powerlaw
543773,355,425102,1906,4939469,290,287731,1063,295836,2530,371551,823,355455,1032,181671,2965,172563,4143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6996,24242,1749,3,powerlaw
11239,38,10067,227,99331,33,10128,61,10127,98,9452,53,8858,56,8095,123,7871,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5740,171,3,powerlaw
10025,25,8988,286,97871,19,9450,47,9450,62,8395,41,7871,44,7333,86,7156,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5982,173,3,powerlaw
9632,23,8708,236,96261,20,8953,42,8953,61,8177,38,7679,42,7164,85,6995,277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5848,173,3,powerlaw
12947,30,11502,256,105828,37,11526,93,11528,108,10888,61,10155,74,8881,135,8662,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5788,172,3,powerlaw
10120,45,9132,295,100169,35,9372,73,9368,85,8626,56,8150,59,7609,138,7436,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1780,6260,178,3,powerlaw
13599,42,12171,218,107134,25,12188,75,12186,90,11404,56,10698,60,9399,124,9169,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5612,171,3,powerlaw
9376,47,8520,236,90400,20,8832,67,8831,71,7931,45,7443,48,6940,98,6815,320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6160,176,3,powerlaw
4381,34,4130,189,63936,18,4217,42,4217,51,3876,38,3701,39,3565,76,3498,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,6204,169,3,powerlaw
12845,30,11359,252,102024,29,11548,64,11549,72,10696,45,9959,50,8834,112,8602,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5600,170,3,powerlaw
11959,33,10482,239,105083,35,10822,70,10816,97,10032,67,9395,63,8332,137,8114,314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5306,172,3,powerlaw
3538,30,3309,248,56267,33,3432,53,3434,60,3179,49,2988,51,2925,87,2879,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1779,6888,177,3,powerlaw
12724,29,11366,251,106211,16,11412,45,11410,64,10855,40,10131,43,8970,91,8737,290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5826,173,3,powerlaw
14448,29,12803,204,105757,24,12812,68,12820,105,12131,59,11423,63,9870,150,9584,386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5668,171,3,powerlaw
376,51,372,207,13508,18,376,41,376,41,356,38,350,38,350,61,349,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1824,8342,182,3,powerlaw
13109,38,11600,185,104906,20,11648,56,11644,78,11070,48,10353,52,9021,109,8774,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5562,170,3,powerlaw
17879,28,15269,226,112695,17,14273,47,14325,70,14648,40,13794,44,10794,98,10543,257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1683,5350,168,3,powerlaw
8688,57,7929,249,86659,33,8170,60,8168,79,7444,58,7029,54,6584,110,6384,324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,6030,171,3,powerlaw
10617,28,9617,208,102566,16,9856,34,9859,53,9048,27,8515,30,7803,70,7598,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5730,172,3,powerlaw
13519,36,11933,253,108269,18,12112,51,12112,71,11355,42,10668,47,9384,102,9057,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1754,5854,175,3,powerlaw
13984,40,12437,240,106486,22,12478,74,12479,80,11766,50,11025,58,9779,119,9462,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,5666,170,3,powerlaw
12050,28,10756,221,105033,16,10893,45,10894,60,10178,39,9547,42,8529,88,8227,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5660,172,3,powerlaw
7143,47,6523,210,85261,35,6870,63,6870,78,6203,56,5878,58,5658,109,5486,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5922,172,3,powerlaw
12807,47,11296,269,103877,32,11319,59,11333,90,10693,51,9990,54,8876,121,8598,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5660,171,3,powerlaw
13788,20,12044,251,110333,20,12188,40,12197,63,11563,39,10820,42,9508,94,9287,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5716,173,3,powerlaw
10576,26,9628,250,99166,24,9728,48,9728,62,8934,39,8419,42,7740,86,7571,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,6074,174,3,powerlaw
15389,34,13771,262,110926,19,13399,47,13413,69,12761,41,11901,47,10166,97,9918,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5778,173,3,powerlaw
14873,27,12854,228,107685,28,12809,52,12814,74,12361,44,11547,49,9747,105,9413,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5524,169,3,powerlaw
12732,42,11363,249,101823,25,11146,73,11151,85,10582,54,9926,57,8664,125,8461,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5780,171,3,powerlaw
6770,25,6274,250,83979,21,6533,68,6534,66,5914,47,5578,49,5375,94,5252,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,6190,176,3,powerlaw
12833,35,11481,227,107221,17,11552,44,11550,64,10668,40,10078,43,8980,91,8675,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5868,172,3,powerlaw
8011,45,7294,232,87956,22,7629,68,7628,84,6980,49,6606,52,6289,103,6155,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1770,6368,177,3,powerlaw
8494,27,7735,239,86158,19,7996,44,7996,60,7285,38,6878,40,6528,82,6314,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6272,174,3,powerlaw
5853,51,5447,258,79712,20,5441,48,5441,58,5114,43,4809,44,4469,94,4366,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1765,6230,176,3,powerlaw
4070,58,3824,249,63659,37,3992,55,3992,64,3646,50,3452,51,3364,93,3312,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1778,6732,177,3,powerlaw
18436,27,15947,235,114939,31,15138,61,15144,90,14830,51,13871,56,11257,134,10933,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5384,170,3,powerlaw
13768,51,12312,219,103737,20,12430,56,12432,77,11659,47,11006,52,9605,108,9338,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5808,170,3,powerlaw
12526,32,11217,222,104544,24,11231,58,11228,70,10562,44,9897,47,8734,99,8480,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,6100,175,3,powerlaw
17503,24,15296,213,112755,28,14815,61,14833,77,14375,43,13451,55,10864,107,10501,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1691,5188,169,3,powerlaw
14530,30,12802,232,110186,35,12967,64,12974,89,12164,55,11375,59,9907,132,9683,371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5564,171,3,powerlaw
7721,27,7016,221,81979,17,7326,42,7323,56,6799,37,6396,39,6049,77,5929,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,6024,172,3,powerlaw
2068,31,1978,188,39902,19,2020,43,2020,47,1957,40,1814,40,1765,68,1741,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1763,7038,176,3,powerlaw
12428,25,11001,230,104136,17,11132,53,11134,66,10381,41,9755,44,8683,91,8486,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5772,173,3,powerlaw
12020,44,10767,215,99318,32,10665,69,10668,83,10171,50,9479,54,8415,115,8246,340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,5878,170,3,powerlaw
9015,29,8154,219,89979,16,8516,34,8514,49,7700,30,7210,33,6847,69,6695,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,6090,173,3,powerlaw
13396,27,11733,234,106566,18,12326,44,12325,60,11349,40,10693,43,9583,91,9267,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5722,173,3,powerlaw
12148,33,10876,214,102202,22,11193,40,11193,61,10370,39,9706,42,8765,92,8541,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6048,173,3,powerlaw
18588,33,15942,263,116122,24,14632,64,14641,107,14917,55,14013,61,10865,143,10575,377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5392,171,3,powerlaw
9090,26,8359,225,87636,26,8683,45,8683,63,7970,39,7481,42,7016,87,6866,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6252,174,3,powerlaw
9575,42,8668,276,96094,24,8959,53,8963,72,8216,40,7690,43,7182,88,7015,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,5990,175,3,powerlaw
15320,30,13457,219,107969,34,13144,72,13149,88,12760,53,11960,58,10012,150,9698,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5652,170,3,powerlaw
43757,84,38186,303,500336,87,37082,204,37092,305,35647,166,33612,183,27492,414,26481,666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3498,12154,349,3,powerlaw
25626,106,23095,279,418630,72,24312,176,24312,243,21678,157,20457,164,19118,323,18411,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,12372,350,3,powerlaw
55669,121,47604,239,485068,73,42564,207,42677,330,44712,171,42306,184,30838,438,29658,571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3376,11232,337,3,powerlaw
46793,116,40156,262,492772,78,38482,221,38544,342,38236,184,35898,203,28378,461,27379,611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11520,345,3,powerlaw
41151,89,35964,278,482919,60,35172,150,35181,251,34153,133,32180,143,26511,338,25558,548,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,12216,347,3,powerlaw
63044,133,53550,307,526138,92,46938,220,47220,368,51353,192,48712,240,34405,495,33351,680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11616,345,3,powerlaw
35762,94,31572,289,468242,74,32022,197,32026,299,29811,171,28245,170,24706,399,23787,610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12478,350,3,powerlaw
45114,106,39416,291,502671,60,37514,173,37517,279,36371,138,34390,152,27839,347,26677,559,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,12140,347,3,powerlaw
39693,81,34472,286,480027,60,34331,146,34350,266,32302,130,30430,141,25744,322,24631,533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3474,11804,347,3,powerlaw
1856,89,1807,349,108249,56,1826,135,1826,109,1756,101,1701,102,1684,162,1665,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3654,16310,365,3,powerlaw
49092,95,41390,283,494270,82,40991,202,41004,320,40110,178,38047,191,30252,456,29110,645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,11534,344,3,powerlaw
38724,89,33971,292,488208,67,34625,163,34652,252,31725,141,29893,150,26231,339,25132,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12036,348,3,powerlaw
54027,86,46011,259,490766,57,42164,152,42280,265,44218,126,41692,144,30839,352,29531,528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3404,11302,340,3,powerlaw
51046,83,44550,308,514095,67,41622,179,41674,292,41518,149,39227,165,30825,399,29798,602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3484,12090,348,3,powerlaw
34017,84,30169,279,455101,58,31246,164,31242,249,28547,134,26948,143,24111,330,23173,526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,12228,347,3,powerlaw
44269,92,38875,263,492390,83,38034,225,38071,346,36187,187,34193,198,28588,449,27647,615,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,12176,345,3,powerlaw
28318,103,25363,253,424445,56,26416,133,26412,224,23942,117,22488,125,20466,280,19792,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,12298,347,3,powerlaw
21821,88,19984,285,393144,78,20874,183,20874,239,18642,179,17485,183,16616,336,16172,541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,13034,351,3,powerlaw
40775,88,35956,271,482978,59,35526,159,35523,239,33801,110,31895,121,27007,325,26049,535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,12186,345,3,powerlaw
14785,113,13589,259,345579,79,14187,178,14203,219,12782,165,12158,169,11680,310,11411,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,12992,351,3,powerlaw
32003,83,28752,270,448575,60,29077,168,29094,253,26704,136,25204,144,22680,333,22064,530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3481,12784,348,3,powerlaw
45934,81,39903,280,499359,50,38863,146,38864,261,37836,116,35562,130,29009,347,27998,553,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11798,346,3,powerlaw
22135,86,19875,239,395003,56,20379,141,20393,161,18574,109,17473,115,15767,222,15284,407,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11800,346,3,powerlaw
10833,110,10098,267,287847,71,10497,151,10497,190,9566,157,9118,152,8836,257,8605,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3505,13022,350,3,powerlaw
28814,81,25629,200,418780,45,26498,123,26504,203,23810,109,22316,110,20349,268,19664,433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3395,11648,339,3,powerlaw
30410,92,27368,257,433752,57,28813,159,28814,207,25865,121,24588,124,22723,274,21856,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,12490,346,3,powerlaw
55824,96,47397,302,507456,60,45026,163,45079,279,45371,134,42374,150,32603,370,31387,600,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,11424,346,3,powerlaw
59619,113,50372,348,522132,74,45470,215,45512,358,48186,189,45463,201,32977,460,31720,699,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3503,11378,350,3,powerlaw
22732,107,20327,262,414330,67,21884,165,21882,216,19673,148,18620,153,17706,309,17103,491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,12546,349,3,powerlaw
12691,69,11702,259,324210,54,12272,137,12263,132,11229,96,10737,99,10351,196,10113,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3521,12804,352,3,powerlaw
31778,89,28417,330,454713,90,28494,187,28491,285,26562,174,24982,183,22129,378,21442,582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3503,12420,350,3,powerlaw
51661,96,45343,380,516799,80,42418,217,42501,356,42476,189,39987,201,31443,457,30444,676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12366,350,3,powerlaw
49186,80,42528,285,511799,61,40598,169,40626,289,39838,131,37778,146,29877,376,28767,561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,11808,347,3,powerlaw
27012,109,23660,254,418312,74,25622,195,25622,231,22546,182,21312,173,19864,356,18912,501,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11844,345,3,powerlaw
39358,91,34832,299,491025,75,35223,186,35227,287,32931,166,31163,175,27229,388,26262,600,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3503,12774,350,3,powerlaw
14553,85,13512,248,344107,69,13998,152,13998,184,12532,145,11904,147,11344,272,11089,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3499,12770,349,3,powerlaw
22285,96,20345,288,394313,57,20838,124,20842,202,18616,104,17435,111,16289,272,15825,495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3522,12664,352,3,powerlaw
42876,111,36813,254,477637,87,36697,192,36723,299,35180,165,33189,180,27492,407,26410,563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3437,11462,343,3,powerlaw
49252,82,42056,235,486228,51,40015,166,40063,264,40295,125,38176,138,29424,360,28332,519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3403,11164,340,3,powerlaw
38836,109,33659,302,486101,77,34292,215,34302,295,31638,194,29911,193,25795,446,24808,650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12224,350,3,powerlaw
47804,101,41261,274,500131,89,40297,210,40321,320,39268,191,37167,202,29892,445,28959,630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,12164,345,3,powerlaw
47409,91,41435,321,509919,77,39100,208,39116,321,38300,176,36041,193,29046,431,27993,642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,12188,350,3,powerlaw
48493,86,42176,296,510853,59,40471,182,40533,285,39592,138,37538,152,29880,375,28740,589,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11936,347,3,powerlaw
50888,99,43976,282,503164,94,40868,215,40896,365,41454,202,39164,209,30464,461,29475,632,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11780,345,3,powerlaw
11019,88,10284,280,314408,78,10596,179,10596,196,9706,171,9235,164,8920,278,8678,454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3517,13118,351,3,powerlaw
56717,85,47689,256,491676,64,43996,154,44113,291,46532,138,43762,155,32355,369,30950,533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3408,11144,340,3,powerlaw
33069,112,29398,240,444095,72,30058,189,30060,269,27234,156,25683,164,22828,362,21953,526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,12006,343,3,powerlaw
40595,111,35286,269,483219,81,34666,222,34672,348,32676,186,30611,196,25686,443,24651,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,11776,345,3,powerlaw
32537,107,28588,244,451621,91,29466,205,29464,278,27138,177,25546,195,22583,393,21655,552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,11758,345,3,powerlaw
66569,123,55005,250,492998,75,47908,222,48142,392,53912,187,50901,219,34394,503,33030,606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3379,10998,337,3,powerlaw
114317,179,95914,306,1182699,174,80776,436,81204,771,90706,397,86143,423,58754,998,56503,1068,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,17634,517,3,powerlaw
110351,200,91482,272,1174989,158,83230,402,83452,733,87622,350,83176,389,59226,925,56527,989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,17566,516,3,powerlaw
85162,154,73382,250,1138748,137,68935,352,69115,631,68536,299,64806,330,50191,821,48047,855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,17934,514,3,powerlaw
84411,173,71550,895,1105274,166,69838,416,69925,703,67146,368,63381,393,50113,916,47662,1579,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5116,17078,511,3,powerlaw
61570,162,54412,272,1076717,134,55361,345,55359,568,51241,308,48137,315,42219,722,40317,829,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,18528,521,3,powerlaw
102414,150,85763,265,1147546,133,77212,363,77297,647,79669,311,75437,342,55030,822,52355,905,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,17186,514,3,powerlaw
63998,147,54931,239,1070796,119,56591,286,56589,518,51915,261,48753,281,42442,684,40360,785,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,17730,518,3,powerlaw
75815,166,66758,295,1152914,161,68054,381,68061,651,62006,360,58562,367,51287,838,48956,945,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5231,18922,523,3,powerlaw
117943,197,99037,369,1237244,153,84371,411,84939,750,94190,349,89406,394,60647,938,58546,1058,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5221,17872,522,3,powerlaw
17468,154,16356,325,645054,117,16661,267,16663,316,14961,241,14253,244,13737,428,13445,641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5322,20912,532,3,powerlaw
106544,174,91396,321,1226794,155,82660,407,82779,740,84813,368,80106,391,60003,949,57293,1048,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5228,18616,522,3,powerlaw
58441,153,51270,252,1044110,120,52936,298,52924,501,48495,262,45488,275,40341,629,38511,737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,17992,519,3,powerlaw
65411,144,57610,229,1067681,136,59730,324,59750,544,54102,281,51234,300,44923,692,42884,765,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5143,17740,514,3,powerlaw
76364,151,66612,326,1159654,122,66062,323,66070,582,61895,274,58337,302,48878,755,46936,912,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5257,18450,525,3,powerlaw
83681,170,70653,264,1080466,161,69682,389,69833,671,67917,364,63964,375,50678,877,47620,955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,16574,516,3,powerlaw
94339,163,80228,286,1170273,129,75974,345,76009,604,75629,296,71761,324,54629,787,52110,902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5202,17834,520,3,powerlaw
66541,180,57450,244,1099360,176,58299,400,58299,652,54615,366,51694,384,44191,864,41815,883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17670,517,3,powerlaw
149265,177,120340,322,1158506,169,93829,457,95870,822,119506,399,114045,439,68036,1047,65450,1148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17092,517,3,powerlaw
131531,192,108657,981,1159807,164,86231,421,86813,764,102836,395,97565,417,61006,1015,58514,1721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5112,17272,511,3,powerlaw
114208,185,96137,301,1197524,174,83494,444,83753,766,88662,393,84299,432,59121,1000,56498,1032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5182,17664,518,3,powerlaw
112218,165,94634,370,1202931,145,83067,390,83267,735,88844,354,83978,378,58916,917,56580,1036,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5220,18042,522,3,powerlaw
134077,162,111856,302,1196412,162,88643,423,89487,777,105642,381,99814,437,63615,1001,60931,1070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17322,517,3,powerlaw
88971,143,76236,265,1172843,123,73472,325,73530,600,70992,273,67083,298,53094,760,50647,851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5191,17990,519,3,powerlaw
24041,146,22213,275,782502,129,23089,278,23093,354,21099,267,20177,274,19167,500,18686,641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5273,19654,527,3,powerlaw
15408,154,14363,244,655256,147,15228,320,15229,354,13739,304,13178,311,12945,518,12638,616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5233,19486,523,3,powerlaw
43520,148,38826,227,979790,124,41561,300,41558,447,36982,261,34964,273,32702,595,31373,688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17954,520,3,powerlaw
46710,147,41417,254,1010086,138,44539,319,44540,493,39603,282,37520,294,35091,650,33451,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5209,18166,520,3,powerlaw
136893,195,112184,363,1210681,154,90345,416,91476,775,106463,374,101221,410,63148,983,60921,1112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5226,17478,522,3,powerlaw
100843,153,86158,264,1167213,128,77560,355,77743,625,81195,303,76414,327,56233,822,53710,887,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5141,17762,514,3,powerlaw
103744,175,85798,273,1095312,120,82545,339,82811,604,83403,302,78811,323,58122,797,54728,880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5135,16620,513,3,powerlaw
139225,160,113863,303,1195396,132,88157,369,89155,702,109922,336,104337,369,63155,902,61119,1013,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,17508,514,3,powerlaw
83384,156,72119,255,1151328,133,70332,352,70377,610,66612,307,62829,338,51086,785,48787,873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,17606,514,3,powerlaw
99394,151,84542,313,1206114,128,77600,349,77682,637,78644,302,74535,340,55835,813,53273,951,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,17780,520,3,powerlaw
125455,182,103944,1046,1151812,142,87613,403,88240,739,99251,365,94076,393,61960,945,59477,1761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5101,17054,510,3,powerlaw
64874,198,56081,344,1105889,184,57454,421,57461,678,52919,393,49811,398,42671,880,40921,999,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5246,18120,524,3,powerlaw
140955,147,115692,301,1192630,124,91409,349,92486,682,110970,305,105260,361,63836,873,61584,957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17296,513,3,powerlaw
53195,146,47351,273,1027059,133,48023,321,48019,526,43797,288,41120,307,36525,702,35152,788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5209,18682,520,3,powerlaw
85966,190,75068,331,1200222,168,70744,422,70784,735,70147,369,66141,382,52388,913,50524,1024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5235,18868,523,3,powerlaw
54185,170,48170,376,1026910,149,50554,352,50554,520,45366,326,42914,332,39147,719,37463,899,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5288,18994,528,3,powerlaw
103578,194,88437,310,1196847,148,77705,413,77869,711,82354,354,77999,400,55988,918,53792,1017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5225,17772,522,3,powerlaw
83567,156,71804,243,1127219,143,70335,338,70388,580,67170,287,63273,311,51317,781,49127,885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5142,17786,514,3,powerlaw
91902,213,79779,331,1207057,183,72112,446,72314,746,73296,396,69567,418,52656,992,50424,1076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5246,18568,524,3,powerlaw
88414,157,76943,253,1153624,135,72934,350,73011,624,70997,312,67041,357,52736,828,50748,901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,18006,514,3,powerlaw
87948,170,73743,306,1176400,152,70159,373,70201,657,70463,333,66349,380,50506,865,48111,951,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5222,17618,522,3,powerlaw
113547,176,96379,350,1227962,156,85595,411,85830,739,91335,354,86773,393,61718,925,59159,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5224,18032,522,3,powerlaw
69405,157,60277,274,1084975,152,58154,379,58189,626,56044,356,52661,366,43637,857,41642,969,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5169,18178,516,3,powerlaw
118819,186,99770,305,1198168,173,85604,444,86114,783,95411,387,90304,415,61207,1022,58914,1061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,17570,517,3,powerlaw
86650,148,74450,282,1181452,126,74178,333,74182,589,70929,297,67131,312,54111,801,51377,916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17918,520,3,powerlaw
118367,182,100045,296,1202030,176,87788,461,88113,797,95067,417,90291,445,63652,1023,61141,1073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5182,17744,518,3,powerlaw
44548,151,40267,303,1001825,123,42651,306,42650,513,37473,258,35338,270,33478,633,32362,801,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5261,19716,526,3,powerlaw
199356,264,162404,1378,2105862,215,142285,584,143346,1133,155530,517,148344,583,99310,1422,93949,2449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6920,23530,692,3,powerlaw
200665,264,165978,1331,2139076,226,135980,615,137114,1149,156836,548,149513,610,94901,1467,90528,2366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6931,23390,693,3,powerlaw
116020,231,101372,1150,2057610,214,95666,547,95714,993,92894,476,87851,510,70344,1282,67655,2160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6922,24732,692,3,powerlaw
226673,261,182541,1273,2063771,236,143126,627,145975,1172,180367,557,173037,618,102215,1493,97751,2359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6867,23414,686,3,powerlaw
174889,253,145082,1282,2056893,213,130593,587,131128,1089,139275,500,132040,553,91874,1424,87064,2416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6916,23056,691,3,powerlaw
216965,251,176211,1251,2012752,227,140296,644,142467,1183,170579,584,162619,643,99558,1517,94770,2453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6873,22544,687,3,powerlaw
121074,286,101814,1160,1997369,276,106903,678,106909,1102,98838,605,93419,633,79402,1459,74228,2264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6904,22948,690,3,powerlaw
235914,311,192169,1510,2174836,288,143599,785,146449,1372,184053,696,175945,769,102828,1778,98696,2780,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6970,23636,697,3,powerlaw
153839,244,130641,1283,2206083,226,115657,582,116035,1047,121481,511,115365,551,82824,1335,79099,2327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6988,24764,698,3,powerlaw
210523,267,173065,1397,2129873,257,142750,679,143909,1196,164502,597,157169,659,100067,1543,94760,2554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6945,23514,694,3,powerlaw
92985,268,80640,1193,1981746,273,83493,601,83488,970,75894,568,71598,594,62211,1291,59130,2184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6958,24388,695,3,powerlaw
164808,268,135387,1115,2025795,238,120421,623,121182,1122,130171,564,123650,615,85524,1451,80899,2223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6822,22818,682,3,powerlaw
134623,248,114487,1236,2095149,253,116176,595,116248,1005,109373,535,103455,584,84956,1384,80021,2311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,24164,694,3,powerlaw
206805,278,169474,1261,2062981,243,140627,618,141992,1130,160174,556,152988,611,97454,1498,92426,2357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6868,23086,686,3,powerlaw
57406,308,51488,1110,1743349,266,55286,612,55285,881,48136,585,45382,593,43221,1177,41433,2016,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7033,25186,703,3,powerlaw
102788,241,88811,1152,2004480,229,91976,571,91976,874,83609,493,79174,520,68277,1155,64732,2081,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6995,24510,699,3,powerlaw
199011,248,161177,1276,2068586,247,133032,659,134483,1152,153510,576,146750,643,92858,1508,88446,2386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6879,22982,687,3,powerlaw
104487,237,90844,1257,2054676,208,91378,534,91432,909,86063,464,81318,497,68343,1175,65128,2210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,24874,697,3,powerlaw
186124,263,156853,1440,2203319,226,133886,591,134390,1117,143532,512,136931,569,94113,1370,90300,2501,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6983,24262,698,3,powerlaw
113272,284,97702,1199,2039107,239,96714,595,96795,993,90978,539,85448,561,70961,1307,66968,2202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,24086,694,3,powerlaw
122629,296,106221,1166,2094801,285,103750,685,103863,1093,99184,617,93731,635,75504,1429,71654,2259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6968,24230,696,3,powerlaw
243421,278,194709,1260,2030978,210,142183,593,145770,1132,185681,529,177555,601,100620,1455,96436,2384,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6853,22728,685,3,powerlaw
106301,239,92667,1178,2025201,231,95896,574,95894,935,87492,507,82572,538,72163,1213,68692,2130,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6937,24322,693,3,powerlaw
231600,288,185990,1334,1963186,257,151334,697,154074,1249,180865,621,171736,703,104904,1630,99058,2527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,22296,688,3,powerlaw
209488,273,166903,1179,1929468,254,140308,677,142121,1215,165073,615,157792,669,98300,1573,92712,2361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6826,22384,682,3,powerlaw
246090,327,194773,1265,1884352,272,162221,748,164323,1344,189311,702,180710,762,110831,1750,104664,2518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6836,21902,683,3,powerlaw
235745,269,191388,1295,2044533,231,140362,626,143460,1168,183093,554,175026,673,99552,1497,95679,2411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6867,22784,686,3,powerlaw
207120,272,170265,1243,2143021,241,132795,630,134777,1144,163399,567,155756,626,95133,1491,90926,2355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6872,23686,687,3,powerlaw
167827,278,139961,1249,2029926,239,124838,649,125108,1130,131624,572,125278,618,87090,1470,82764,2338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6880,22736,688,3,powerlaw
145056,256,123839,1276,2145924,234,114639,591,114877,1062,115466,547,109449,574,82511,1370,78500,2351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,23896,693,3,powerlaw
207042,318,169250,1336,2092857,289,140164,781,141386,1313,163495,704,155295,785,98231,1720,93721,2623,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,23046,690,3,powerlaw
45441,250,41282,1117,1615867,229,43309,480,43312,615,39339,465,37853,470,35001,862,33968,1746,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7002,25316,700,3,powerlaw
206322,270,169346,1038,1969304,241,137606,617,138945,1153,162531,565,155357,615,96605,1491,91653,2109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6747,22434,674,3,powerlaw
169271,256,142415,1056,2068226,222,122032,620,122527,1062,132805,524,126042,578,86860,1361,82541,2099,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6806,23298,680,3,powerlaw
76996,260,67631,1111,1866445,243,71678,522,71675,859,63996,504,60423,515,54852,1149,52428,2010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6938,24330,693,3,powerlaw
190790,319,159261,1233,2112962,271,137307,724,138196,1297,152079,651,144970,704,96764,1679,91756,2463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6904,23444,690,3,powerlaw
136795,291,116244,1156,2087188,247,111952,632,112090,1057,109921,557,103955,603,81021,1389,76898,2290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6887,23812,688,3,powerlaw
54012,232,48942,1116,1685686,207,51432,491,51432,730,45744,439,43131,455,40956,963,39587,1897,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6985,26270,698,3,powerlaw
117340,249,101412,1161,2097435,218,98208,546,98330,964,94986,471,90073,505,72412,1222,68910,2136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6979,24222,697,3,powerlaw
206362,282,172079,1288,2122546,271,137305,726,139037,1254,160251,642,152698,703,95817,1646,91679,2451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,23282,689,3,powerlaw
215038,277,177192,1246,2091069,243,143657,637,145069,1165,166079,578,158049,633,99803,1503,94481,2413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6873,23276,687,3,powerlaw
126534,274,109253,1242,2103525,259,108173,596,108302,1026,101994,539,96783,573,79717,1358,75918,2289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,24372,694,3,powerlaw
143369,287,122112,1299,2137376,281,116048,657,116217,1128,115743,594,109791,633,83872,1479,79657,2435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,24118,696,3,powerlaw
177584,307,151298,1410,2217940,296,126756,751,127208,1267,139105,699,132409,720,89378,1654,85461,2626,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6973,24328,697,3,powerlaw
201741,301,167100,1315,2098891,287,144142,746,145324,1277,157354,675,149208,768,99634,1675,94284,2553,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6969,23334,696,3,powerlaw
225743,257,183300,1385,2119412,216,145028,579,146554,1120,175024,522,167829,592,101473,1456,97532,2455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6915,23640,691,3,powerlaw
147251,241,125702,1334,2150624,221,113380,562,113796,998,119118,485,113540,536,82890,1302,78930,2386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,24640,697,3,powerlaw
152022,261,129927,1363,2189797,228,118080,588,118284,1039,120790,511,114665,567,85047,1368,81088,2424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6990,24718,699,3,powerlaw
131177,311,111449,1220,2105939,283,108244,685,108405,1112,106421,601,101117,654,80457,1479,76024,2350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6904,24538,690,3,powerlaw
217522,280,177674,1347,2171020,221,139778,594,141534,1118,167441,526,159855,598,98242,1430,94165,2479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6920,23790,692,3,powerlaw
1354,27,1289,202,8370,15,1337,33,1337,34,1274,31,1205,31,1210,51,1197,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5912,41,3,powerlaw
1055,28,1011,200,7823,20,1042,44,1042,44,973,30,932,31,921,49,911,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5940,41,3,powerlaw
1380,27,1296,174,8126,16,1347,35,1347,35,1276,31,1212,31,1185,51,1172,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5958,41,3,powerlaw
1607,35,1523,177,9339,18,1588,40,1588,41,1452,37,1369,38,1361,61,1340,171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5594,41,3,powerlaw
1831,34,1717,166,10042,30,1774,60,1775,44,1640,40,1582,41,1547,65,1518,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,5572,41,3,powerlaw
1503,40,1442,173,8497,20,1488,61,1488,55,1388,42,1333,42,1326,68,1295,257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5766,41,3,powerlaw
1520,32,1433,172,8784,14,1485,33,1485,35,1395,31,1340,31,1317,51,1293,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,5804,41,3,powerlaw
1634,41,1555,196,8858,23,1610,51,1610,52,1522,49,1458,49,1435,78,1409,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5772,41,3,powerlaw
1046,24,1000,196,6797,15,1040,33,1042,33,989,30,946,31,927,49,912,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,6074,41,3,powerlaw
1495,22,1437,178,8740,23,1480,33,1480,34,1400,32,1338,31,1332,50,1313,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1689,5622,41,3,powerlaw
1227,30,1172,164,7207,30,1221,44,1221,45,1141,42,1090,42,1082,66,1067,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5938,41,3,powerlaw
1343,27,1289,196,8061,23,1326,70,1326,52,1246,48,1207,48,1208,77,1180,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5950,41,3,powerlaw
826,31,779,178,6106,29,820,54,820,52,788,41,748,41,735,73,723,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1770,6452,42,3,powerlaw
1977,25,1879,204,9668,33,1918,49,1918,51,1800,46,1697,56,1654,84,1629,207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5532,41,3,powerlaw
923,30,899,209,5867,25,912,34,912,34,869,32,822,32,818,51,817,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6546,41,3,powerlaw
1085,28,1038,191,7291,29,1063,45,1063,45,1015,43,970,43,957,67,947,217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1772,6304,42,3,powerlaw
963,27,933,195,6584,33,954,59,954,51,920,48,891,48,890,76,881,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,6348,41,3,powerlaw
760,21,739,194,5505,17,759,37,759,38,723,35,703,36,697,56,689,207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6610,41,3,powerlaw
1394,34,1328,177,8325,31,1381,57,1380,49,1298,45,1256,45,1240,71,1230,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5716,41,3,powerlaw
1475,40,1383,163,8637,33,1458,57,1458,59,1362,46,1297,46,1287,74,1265,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5698,41,3,powerlaw
1536,19,1467,167,8546,15,1516,34,1516,34,1401,31,1343,32,1328,52,1316,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5872,41,3,powerlaw
186,22,182,249,2317,15,186,34,186,34,173,32,164,32,164,50,166,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1817,7720,42,3,powerlaw
688,32,672,201,5183,22,678,56,678,47,662,45,633,45,628,70,620,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,6506,41,3,powerlaw
1356,32,1297,217,8523,34,1330,48,1330,48,1236,46,1184,46,1164,72,1153,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1779,6018,42,3,powerlaw
1154,27,1110,165,7362,19,1151,38,1150,34,1094,30,1050,31,1053,50,1026,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5964,41,3,powerlaw
649,23,634,199,5892,16,648,34,648,35,619,32,601,33,599,52,593,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,6562,42,3,powerlaw
1111,36,1066,237,7118,19,1096,62,1096,43,1049,39,994,40,996,62,979,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1767,6306,42,3,powerlaw
2114,28,1982,172,10545,14,2054,32,2053,37,1924,30,1824,31,1787,51,1758,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1688,5384,41,3,powerlaw
1014,17,977,194,6238,15,998,33,998,34,953,31,920,31,912,49,901,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,6236,41,3,powerlaw
1503,40,1437,188,8090,17,1481,39,1481,40,1400,36,1347,37,1310,59,1302,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5700,41,3,powerlaw
938,34,910,190,6449,34,937,62,937,51,883,48,854,50,861,76,849,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6126,41,3,powerlaw
1812,26,1701,216,9593,20,1759,33,1759,35,1650,31,1579,32,1522,51,1508,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,5618,41,3,powerlaw
1116,29,1038,213,7519,31,1075,67,1074,45,1020,43,958,43,944,67,930,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5804,41,3,powerlaw
1527,24,1443,181,8885,15,1496,35,1496,36,1400,31,1330,32,1321,51,1295,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5738,41,3,powerlaw
1385,26,1329,173,8022,23,1355,33,1355,34,1284,31,1240,31,1233,51,1210,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5910,41,3,powerlaw
2167,22,2032,190,10173,18,2099,42,2097,44,1950,39,1865,40,1819,65,1791,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5494,41,3,powerlaw
1062,36,1023,203,6899,26,1042,46,1043,37,981,34,950,34,942,55,941,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,6378,41,3,powerlaw
1628,31,1553,200,8741,15,1614,34,1614,36,1495,31,1418,31,1416,51,1397,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5770,41,3,powerlaw
1164,38,1129,215,7059,22,1160,61,1160,51,1078,45,1018,45,1026,71,998,255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1776,6302,42,3,powerlaw
1999,35,1862,197,9932,29,1920,39,1919,49,1816,37,1725,38,1680,61,1662,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5524,41,3,powerlaw
1630,28,1540,192,8420,15,1610,33,1610,35,1532,31,1460,32,1446,52,1422,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,5892,41,3,powerlaw
1939,43,1819,225,10342,32,1878,47,1878,49,1749,45,1682,45,1663,73,1638,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1776,5798,42,3,powerlaw
1834,21,1715,152,9456,14,1781,31,1780,33,1656,29,1565,30,1553,49,1537,163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1675,5386,40,3,powerlaw
1542,28,1446,190,8982,24,1503,53,1502,69,1396,50,1320,51,1302,90,1293,271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5686,41,3,powerlaw
658,49,645,246,4665,19,660,41,660,50,615,40,592,40,591,63,585,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1767,6886,42,3,powerlaw
1845,37,1715,178,9601,17,1779,37,1779,39,1686,35,1592,36,1557,58,1525,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1697,5482,41,3,powerlaw
1064,23,1025,208,6434,14,1056,33,1056,33,1005,30,970,30,962,51,949,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,6098,41,3,powerlaw
1135,23,1098,182,7128,30,1125,52,1125,44,1058,40,1013,41,1001,65,989,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1769,6254,42,3,powerlaw
1398,26,1340,217,8261,24,1383,40,1383,35,1308,40,1264,32,1247,52,1224,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,5956,41,3,powerlaw
1294,47,1232,200,7110,35,1275,52,1275,54,1204,51,1148,51,1139,80,1122,285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,6088,41,3,powerlaw
5170,81,4833,206,32429,59,5001,130,5005,141,4676,123,4428,124,4333,194,4268,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11616,58,3,powerlaw
4713,88,4439,239,30763,42,4615,89,4614,96,4272,88,4075,90,4022,144,3943,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3521,12266,59,3,powerlaw
4322,96,4083,217,29779,55,4190,118,4190,122,3956,115,3750,117,3700,181,3623,340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,12112,59,3,powerlaw
5124,85,4850,217,34263,53,4999,125,4995,120,4674,110,4464,112,4400,184,4334,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3480,11580,58,3,powerlaw
3485,94,3311,219,26488,60,3416,132,3416,127,3220,123,3079,125,3033,199,3000,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12470,59,3,powerlaw
4728,77,4434,235,31741,72,4589,156,4589,155,4288,149,4072,151,4002,233,3932,393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3514,12042,59,3,powerlaw
4290,74,4053,165,28953,43,4201,91,4201,97,3886,90,3717,91,3680,144,3653,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3401,11828,58,3,powerlaw
1927,78,1849,229,22509,44,1897,92,1896,94,1750,91,1632,91,1611,142,1593,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3528,12946,59,3,powerlaw
4231,90,3984,181,28938,59,4091,132,4091,127,3798,122,3625,123,3566,197,3493,312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11726,58,3,powerlaw
3602,83,3426,202,26537,43,3539,91,3541,96,3364,89,3213,90,3191,143,3141,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,12382,58,3,powerlaw
2965,91,2793,188,26099,69,2878,137,2878,152,2692,140,2520,150,2463,224,2421,333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,12070,58,3,powerlaw
4152,107,3925,231,30952,70,4086,152,4082,160,3814,145,3616,146,3569,225,3493,394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3511,12102,59,3,powerlaw
3934,71,3733,207,27661,44,3861,92,3861,98,3609,92,3459,93,3440,147,3380,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,12110,58,3,powerlaw
3581,72,3398,174,26735,52,3486,123,3486,113,3310,107,3197,108,3133,169,3075,291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3417,11974,58,3,powerlaw
3155,95,3007,227,24418,69,3093,149,3096,142,2916,140,2775,141,2762,216,2714,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12814,59,3,powerlaw
3268,77,3119,214,24395,55,3235,128,3235,118,3008,113,2897,114,2891,177,2860,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12622,59,3,powerlaw
3729,93,3554,177,26429,54,3685,126,3685,113,3442,111,3309,112,3284,172,3229,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,12132,58,3,powerlaw
5378,88,4996,193,35772,67,5114,137,5110,158,4767,140,4445,150,4330,219,4236,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11156,58,3,powerlaw
6556,92,6083,186,37166,45,6286,100,6286,105,5813,96,5489,98,5363,156,5244,283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3406,10984,58,3,powerlaw
3578,90,3369,231,26334,78,3529,142,3529,165,3340,141,3199,143,3173,230,3116,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12682,59,3,powerlaw
5619,89,5245,176,35267,51,5460,125,5461,126,5056,108,4796,110,4650,173,4574,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3417,11106,58,3,powerlaw
4986,89,4667,196,32922,69,4824,141,4824,162,4444,144,4219,145,4153,226,4071,360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11694,58,3,powerlaw
3649,80,3467,201,27676,41,3619,87,3618,112,3385,86,3234,87,3226,137,3161,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,12046,58,3,powerlaw
5709,91,5347,187,35278,58,5571,120,5572,128,5179,122,4916,124,4807,193,4728,318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11228,58,3,powerlaw
1863,84,1801,258,19554,65,1842,138,1840,134,1765,134,1680,134,1673,214,1654,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3563,13874,59,3,powerlaw
4143,72,3880,202,29519,42,4088,103,4093,96,3791,88,3614,90,3596,143,3527,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11900,58,3,powerlaw
4563,93,4290,236,32031,64,4456,141,4458,152,4233,133,4017,134,3962,217,3890,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12066,59,3,powerlaw
4056,88,3833,227,29438,64,3994,136,3995,137,3751,134,3580,135,3522,207,3476,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,12130,59,3,powerlaw
3824,77,3586,199,28941,41,3733,100,3733,92,3484,86,3335,88,3272,139,3212,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11894,58,3,powerlaw
4319,79,4079,214,30664,54,4244,129,4245,119,4001,112,3819,113,3762,178,3704,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,12062,59,3,powerlaw
3861,90,3651,226,27213,64,3786,135,3786,135,3514,124,3357,125,3309,203,3255,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12364,59,3,powerlaw
4184,90,3971,193,28413,71,4150,157,4150,159,3854,145,3701,147,3670,227,3598,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,12116,58,3,powerlaw
5821,77,5415,211,35144,49,5606,104,5604,111,5218,103,4984,104,4881,168,4804,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3474,11486,58,3,powerlaw
3696,105,3447,184,27503,63,3597,140,3597,132,3386,130,3190,131,3118,200,3086,320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,12016,58,3,powerlaw
3918,76,3726,202,27435,43,3847,92,3847,97,3549,90,3397,91,3385,144,3329,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,12232,58,3,powerlaw
2683,84,2580,216,24295,60,2614,121,2614,127,2452,123,2356,123,2319,192,2288,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12700,59,3,powerlaw
5682,81,5314,164,35711,38,5488,82,5488,91,5144,82,4862,83,4752,136,4701,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3392,11148,58,3,powerlaw
3006,87,2825,192,26423,71,2930,140,2930,146,2696,143,2563,145,2544,220,2502,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,12180,58,3,powerlaw
5827,70,5447,162,37542,68,5619,84,5621,91,5206,82,4925,84,4773,137,4676,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3394,10764,58,3,powerlaw
4264,65,4005,205,30976,49,4115,102,4112,102,3841,96,3618,97,3538,153,3473,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,11722,58,3,powerlaw
4301,74,4097,209,29909,41,4230,87,4230,94,3924,86,3744,87,3696,139,3659,296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,11832,58,3,powerlaw
4542,80,4299,204,31991,44,4409,93,4409,99,4126,91,3932,93,3845,147,3801,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11818,58,3,powerlaw
2962,91,2839,221,24136,60,2932,138,2932,124,2761,122,2636,124,2625,188,2582,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12724,59,3,powerlaw
3942,80,3717,221,29610,62,3849,140,3848,134,3580,130,3422,131,3333,213,3274,368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3497,12172,59,3,powerlaw
4646,76,4355,197,30688,49,4518,87,4519,92,4207,84,3970,86,3873,138,3812,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3457,11742,58,3,powerlaw
3993,107,3788,246,28549,74,3925,165,3925,170,3662,160,3452,164,3416,236,3357,398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3519,12206,59,3,powerlaw
4164,104,3925,232,29424,71,4078,142,4078,161,3809,145,3636,147,3592,231,3533,394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3511,12302,59,3,powerlaw
6616,71,6139,175,37713,47,6362,103,6361,119,5860,102,5489,103,5338,167,5259,291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3410,10912,58,3,powerlaw
4047,91,3829,221,30156,43,4010,92,4009,97,3714,90,3557,91,3527,146,3457,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11924,58,3,powerlaw
4466,105,4220,195,29541,71,4332,143,4332,160,4066,146,3877,146,3772,226,3710,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11808,58,3,powerlaw
7554,172,7138,200,61949,128,7352,249,7355,264,6782,246,6450,251,6358,394,6294,469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18394,72,3,powerlaw
9511,153,8893,705,67631,145,9261,291,9257,302,8538,286,8071,297,7960,454,7836,971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5114,17228,71,3,powerlaw
6243,177,5926,294,57278,133,6066,273,6062,279,5708,282,5421,284,5324,439,5245,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5290,19018,72,3,powerlaw
10952,155,10158,184,74944,120,10537,249,10534,269,9709,260,9163,254,8933,399,8757,439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5155,16830,71,3,powerlaw
10206,149,9414,709,73952,147,9868,291,9868,311,9013,298,8447,290,8253,478,8104,999,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5118,16722,71,3,powerlaw
8985,146,8370,206,66502,114,8703,248,8706,261,8078,239,7662,240,7493,382,7381,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5209,18028,72,3,powerlaw
9667,122,9043,154,69832,106,9386,235,9381,238,8725,222,8331,225,8051,355,7934,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5139,17350,71,3,powerlaw
7298,146,6927,231,61226,129,7132,264,7132,289,6665,286,6334,287,6219,426,6115,496,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5226,18264,72,3,powerlaw
6457,129,6135,232,56438,104,6311,219,6310,229,5888,219,5582,217,5501,335,5419,473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5256,18952,72,3,powerlaw
9626,145,8979,189,68224,151,9306,290,9304,314,8640,301,8169,317,7953,481,7819,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17530,71,3,powerlaw
5639,159,5351,246,53730,109,5505,224,5504,236,5170,226,4932,228,4865,352,4807,481,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5265,18908,72,3,powerlaw
9288,148,8706,190,68739,109,8935,239,8936,252,8314,228,7818,239,7611,364,7502,439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5203,17642,72,3,powerlaw
10309,155,9555,700,73301,135,9946,304,9941,308,9198,294,8769,306,8534,457,8359,1028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5116,16842,71,3,powerlaw
7922,176,7388,202,67580,111,7591,246,7589,247,7029,231,6596,233,6394,361,6298,434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,17690,72,3,powerlaw
10797,193,10031,246,75060,134,10347,277,10352,309,9652,280,9123,301,8844,451,8688,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5232,17620,72,3,powerlaw
7922,141,7473,252,61990,107,7673,239,7673,246,7177,221,6780,224,6659,352,6556,493,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5261,18488,72,3,powerlaw
5795,182,5518,216,53380,143,5668,309,5668,313,5358,290,5093,293,5016,454,4947,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5240,19148,72,3,powerlaw
8247,157,7759,219,67521,137,7968,268,7967,292,7439,262,7031,274,6836,410,6740,497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5224,17754,72,3,powerlaw
11476,144,10628,180,76594,97,11049,229,11048,232,10239,205,9622,213,9321,344,9180,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,17290,72,3,powerlaw
9557,146,8855,168,69621,130,9204,266,9203,284,8535,271,8101,272,7896,428,7732,462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5166,17350,71,3,powerlaw
10644,173,9916,241,71813,131,10259,261,10259,285,9583,261,9073,276,8756,418,8591,495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5222,17738,72,3,powerlaw
8591,149,8069,183,64364,103,8427,234,8427,225,7890,208,7506,212,7409,333,7283,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5191,18044,72,3,powerlaw
8977,139,8399,164,65243,106,8775,239,8775,231,8075,222,7660,224,7554,350,7440,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5138,17722,71,3,powerlaw
9663,156,9026,191,69136,123,9427,253,9427,272,8718,254,8175,258,8040,410,7867,465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5159,17468,71,3,powerlaw
8608,172,8082,183,65044,140,8389,297,8387,321,7854,311,7519,302,7371,469,7230,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17712,71,3,powerlaw
9450,176,8839,174,67866,145,9174,304,9174,325,8564,316,8108,324,7884,474,7728,502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5183,17514,71,3,powerlaw
9842,214,9231,187,68414,143,9568,312,9569,320,8839,308,8392,317,8232,486,8075,512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5181,17400,71,3,powerlaw
7412,155,6969,174,62052,131,7246,269,7243,277,6699,280,6367,290,6285,416,6183,465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17712,71,3,powerlaw
9705,163,9083,188,67940,135,9458,287,9457,291,8709,275,8227,291,8069,437,7923,468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,17538,71,3,powerlaw
9921,149,9260,193,73884,101,9548,232,9548,230,8922,222,8448,219,8212,345,8062,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5193,17462,72,3,powerlaw
7171,165,6794,278,57842,128,7072,260,7074,258,6559,248,6247,247,6198,408,6082,519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5275,19084,72,3,powerlaw
7629,136,7132,189,61226,107,7341,238,7341,231,6835,223,6458,223,6326,347,6242,421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,18118,72,3,powerlaw
5927,141,5638,194,57318,119,5761,242,5760,261,5379,246,5079,246,4995,387,4922,458,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18284,72,3,powerlaw
11447,134,10647,178,77602,107,11055,238,11052,244,10207,230,9770,232,9472,368,9319,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5142,16788,71,3,powerlaw
11700,130,10829,644,76795,97,11237,221,11237,221,10325,205,9776,209,9443,336,9254,837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5069,16586,71,3,powerlaw
5659,145,5336,221,58893,138,5551,277,5553,282,5055,276,4721,267,4658,428,4556,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5228,17980,72,3,powerlaw
7184,144,6817,177,56158,104,7007,230,7007,225,6587,211,6249,209,6155,331,6056,406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,18520,72,3,powerlaw
9812,163,9220,173,70144,120,9629,250,9629,266,8822,250,8350,267,8179,397,8015,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5155,17386,71,3,powerlaw
9352,142,8741,589,70091,95,9023,218,9023,226,8314,202,7912,205,7619,325,7482,814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5069,16880,71,3,powerlaw
9413,199,8765,251,72137,154,9112,318,9112,328,8493,320,8050,312,7816,482,7694,564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5245,17478,72,3,powerlaw
2851,144,2720,341,41112,103,2803,219,2803,236,2555,210,2398,212,2387,338,2358,576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5381,20310,73,3,powerlaw
8087,148,7542,188,64838,110,7871,238,7877,260,7319,230,6937,232,6827,360,6662,431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,18142,72,3,powerlaw
10854,142,10081,201,73965,113,10429,242,10429,249,9668,236,9145,239,8897,375,8741,464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,17490,72,3,powerlaw
9725,131,9045,173,68218,113,9395,243,9394,246,8659,234,8195,236,8025,372,7865,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,17594,71,3,powerlaw
8247,163,7727,652,66876,119,8063,263,8063,266,7370,245,7030,259,6911,404,6786,885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5096,17010,71,3,powerlaw
9334,151,8692,155,70232,102,9007,228,9006,238,8350,212,7904,215,7673,344,7532,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5134,17036,71,3,powerlaw
11045,185,10143,199,76112,107,10567,244,10571,245,9733,231,9183,234,8889,374,8736,445,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,17234,72,3,powerlaw
8597,173,8046,171,69162,130,8314,274,8314,279,7724,269,7268,269,7156,433,7030,476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17366,71,3,powerlaw
7065,132,6623,249,62179,113,6797,234,6794,243,6355,235,5942,237,5811,365,5749,497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5269,18150,72,3,powerlaw
9603,148,8954,174,69285,113,9255,237,9255,253,8588,239,8206,239,7973,388,7866,438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17306,71,3,powerlaw
17409,221,16094,901,123458,181,16676,381,16678,408,15496,383,14676,386,14133,609,13855,1310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23290,83,3,powerlaw
15446,226,14288,1002,115123,189,14901,402,14901,418,13674,395,12957,397,12568,623,12333,1306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6928,23974,83,3,powerlaw
17942,222,16637,809,130115,174,17284,379,17283,400,15968,363,15209,356,14714,577,14434,1165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6850,22406,82,3,powerlaw
18568,249,17057,788,128406,240,17797,491,17791,510,16397,489,15456,497,14937,775,14628,1319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6842,22780,82,3,powerlaw
13006,276,12051,870,114217,226,12496,472,12496,489,11584,483,10957,469,10614,749,10442,1361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6899,23532,83,3,powerlaw
15935,218,14730,863,119400,191,15297,406,15296,420,14115,399,13348,404,12930,631,12649,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6931,23350,83,3,powerlaw
10505,255,9857,842,99228,241,10162,491,10160,507,9429,490,8938,493,8755,752,8623,1366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,24180,83,3,powerlaw
12247,240,11519,868,101989,183,11965,380,11965,402,11137,396,10575,384,10436,600,10271,1287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,24888,83,3,powerlaw
13787,218,12848,911,111779,207,13355,423,13354,451,12378,436,11705,446,11422,675,11201,1378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,23824,83,3,powerlaw
10662,260,10014,885,100816,193,10387,400,10386,424,9675,405,9124,409,8963,625,8823,1311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,24292,83,3,powerlaw
11342,285,10641,881,105258,219,11009,431,11004,462,10189,437,9589,440,9394,678,9204,1353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6949,24214,83,3,powerlaw
10452,224,9865,911,99911,197,10227,413,10228,426,9437,406,8915,409,8794,628,8680,1307,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6997,24690,83,3,powerlaw
17547,229,16057,799,126755,190,16762,394,16760,432,15399,409,14548,404,13990,636,13735,1233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22906,82,3,powerlaw
15174,250,14078,788,113649,230,14485,447,14485,476,13496,464,12756,467,12321,734,12105,1251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6832,23200,82,3,powerlaw
10007,248,9432,882,96633,185,9742,390,9743,403,9012,388,8525,383,8409,591,8268,1264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,24842,83,3,powerlaw
14028,223,13173,914,110590,197,13616,410,13615,432,12627,410,12052,413,11835,657,11566,1327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,24034,83,3,powerlaw
17332,205,15999,916,129530,181,16392,394,16397,403,15074,381,14231,385,13561,610,13322,1328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,22838,83,3,powerlaw
16275,212,15177,895,119953,183,15741,394,15739,407,14530,388,13745,390,13407,614,13119,1333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,23580,83,3,powerlaw
15736,201,14508,856,119621,206,15090,410,15092,430,13831,420,13081,424,12693,654,12437,1269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6875,22860,82,3,powerlaw
16883,253,15565,680,124654,164,16129,361,16133,383,14818,358,14000,361,13440,560,13153,1034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6787,22180,82,3,powerlaw
18984,239,17467,846,127038,192,18183,432,18183,442,16848,414,15917,408,15381,655,15071,1283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,23110,82,3,powerlaw
13217,228,12423,874,107598,179,12787,386,12785,389,11836,367,11223,374,10906,584,10720,1248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6918,24054,83,3,powerlaw
13305,253,12391,764,109644,196,12866,384,12864,391,11882,354,11287,351,11043,559,10803,1157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6848,23300,82,3,powerlaw
16548,252,15326,870,124694,226,15769,475,15772,494,14606,478,13779,483,13388,759,13180,1385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6900,23176,83,3,powerlaw
12474,250,11616,866,108398,177,11865,408,11864,382,10958,370,10287,372,10032,574,9836,1232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6916,23422,83,3,powerlaw
15841,269,14677,880,120468,242,15200,495,15198,513,14047,491,13252,493,12755,763,12602,1362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,23210,83,3,powerlaw
12148,226,11383,944,101184,178,11793,386,11793,386,11003,367,10457,371,10236,586,10063,1283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6917,24578,83,3,powerlaw
14366,264,13367,850,115543,212,13904,447,13905,459,12886,450,12193,444,11924,709,11708,1312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23552,82,3,powerlaw
11923,255,11162,939,105444,237,11561,483,11561,482,10727,476,10233,483,9945,733,9803,1408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,24240,83,3,powerlaw
15027,248,13876,864,117319,219,14314,439,14315,465,13251,444,12518,448,12080,707,11853,1256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6887,22924,82,3,powerlaw
14107,256,13184,907,114747,187,13605,385,13603,409,12575,388,11898,391,11641,610,11397,1312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6989,23922,83,3,powerlaw
17103,251,15702,933,127718,212,16268,446,16270,449,15010,429,14271,447,13728,688,13434,1388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,22912,83,3,powerlaw
16572,275,15466,873,122464,245,15989,489,15987,533,14788,498,14010,508,13575,766,13339,1399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6907,23402,83,3,powerlaw
9473,284,8889,961,92449,223,9242,450,9240,468,8653,463,8262,465,8099,702,7977,1374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7017,25652,83,3,powerlaw
16227,244,15058,883,119587,205,15679,429,15678,440,14322,426,13604,428,13218,672,13006,1315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6881,23166,82,3,powerlaw
12590,235,11764,1026,106470,191,12206,391,12207,412,11270,398,10679,400,10460,618,10263,1397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6992,24494,83,3,powerlaw
13933,216,13057,841,107338,211,13570,416,13569,438,12444,427,11839,419,11608,667,11374,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6878,23828,82,3,powerlaw
17897,273,16509,889,132202,186,16941,403,16941,414,15540,404,14619,400,13985,624,13748,1297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,22804,83,3,powerlaw
3146,261,3062,304,56662,214,3117,414,3117,412,2866,411,2710,413,2706,622,2674,718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7124,28030,84,3,powerlaw
8300,227,7837,869,89605,199,7982,419,7980,430,7413,417,6996,430,6810,631,6692,1331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6999,25386,83,3,powerlaw
17923,246,16567,843,124878,218,17288,465,17293,485,15907,463,14931,465,14435,731,14145,1367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,23098,83,3,powerlaw
15122,242,14172,802,114184,176,14623,379,14624,389,13623,357,12920,353,12638,572,12395,1175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6848,23612,82,3,powerlaw
13762,241,12842,869,112860,196,13294,416,13293,426,12177,418,11564,421,11264,643,11028,1344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,23990,83,3,powerlaw
11900,292,11229,1051,104987,223,11535,478,11534,482,10726,467,10201,479,9954,734,9804,1522,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7021,24500,83,3,powerlaw
10665,314,9990,924,103143,233,10305,455,10305,484,9575,455,9041,474,8816,718,8668,1395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6958,24196,83,3,powerlaw
10270,266,9653,931,94273,183,10005,376,10005,396,9353,376,8883,377,8738,584,8590,1321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6980,25082,83,3,powerlaw
17244,253,15851,859,123275,226,16521,464,16521,491,15292,461,14511,469,13955,731,13674,1331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6892,23350,83,3,powerlaw
17398,217,16066,843,124854,176,16582,368,16577,395,15453,370,14565,373,13942,590,13669,1180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6857,22780,82,3,powerlaw
16305,237,15086,922,119969,195,15641,416,15649,443,14541,418,13786,423,13380,647,13107,1310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,23594,83,3,powerlaw
15171,224,14134,917,117485,224,14748,448,14749,467,13509,456,12834,455,12487,711,12223,1414,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,23632,83,3,powerlaw
18479,71,15042,487,160336,46,16552,151,16559,257,6806,104,6069,113,5393,333,5258,674,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1853,7940,1852,4,powerlaw
181451,89,106783,660,1015302,45,73542,362,75122,931,82297,165,65684,262,33649,986,32417,1327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,6440,1752,4,powerlaw
218588,125,113558,687,905946,45,64142,389,67656,1029,102651,209,80785,336,33871,1069,32237,1451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1691,5688,1690,4,powerlaw
206540,99,123837,727,1001268,44,67397,349,69776,924,97454,168,76945,281,33814,1003,32820,1371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6000,1744,4,powerlaw
209183,93,113851,703,1017836,40,62570,348,66256,960,99899,168,80900,288,35434,1002,35128,1287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6256,1742,4,powerlaw
190993,103,119510,718,989480,50,63962,381,65751,963,90447,200,73918,300,31135,1050,29766,1349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,5990,1756,4,powerlaw
201213,130,112483,716,991672,59,56627,431,57630,1075,90826,229,72838,346,28896,1143,27689,1591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,6438,1776,4,powerlaw
188429,93,110789,689,989994,47,58821,325,60362,865,87820,157,72059,249,30070,903,29162,1245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6180,1738,4,powerlaw
172902,102,103698,622,953068,51,71198,363,71945,890,81862,172,65646,263,30854,974,29569,1290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6334,1750,4,powerlaw
229455,113,133263,782,989944,44,67041,350,71525,985,109667,183,86075,315,36633,1064,35851,1419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,6060,1745,4,powerlaw
210268,102,121734,730,982776,43,68080,350,70596,952,103979,179,82915,293,34759,992,33553,1355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5968,1738,4,powerlaw
238223,131,132149,832,927998,45,68215,336,72279,937,116027,194,91818,329,37739,993,36597,1330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,5644,1733,4,powerlaw
220014,104,122704,760,983658,36,65146,320,67703,923,107085,179,83833,302,35545,967,34267,1358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5936,1732,4,powerlaw
247446,223,135076,802,895530,58,69413,551,74779,1363,123391,330,98232,525,41149,1483,39861,1842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5732,1726,4,powerlaw
225773,96,118714,681,920724,46,71107,312,72263,914,106295,166,82178,297,33169,957,31160,1263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5638,1727,4,powerlaw
243162,211,133629,798,882702,55,67055,527,73571,1336,118081,355,93055,477,39674,1426,38137,1658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5744,1720,4,powerlaw
183526,110,102445,582,904564,40,75975,323,76393,838,84131,154,65268,253,31389,922,30009,1364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6308,1744,4,powerlaw
258139,129,143357,790,887802,36,72414,343,78305,974,127051,197,98150,356,42738,1048,41693,1290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5740,1727,4,powerlaw
225883,154,121018,698,905284,53,66167,451,70486,1132,110198,263,89793,398,35573,1196,34212,1655,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,5626,1706,4,powerlaw
269472,171,144863,805,744384,35,75954,397,82651,1055,139750,263,110994,411,45343,1097,43884,1367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1685,5150,1684,4,powerlaw
106054,67,73212,550,617164,37,49329,246,49403,598,44369,104,38194,157,19468,642,19156,1035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1803,6974,1802,4,powerlaw
243661,191,133094,788,887798,52,71619,499,75909,1259,118399,288,92201,430,36821,1315,35475,1735,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5630,1715,4,powerlaw
200743,137,116939,692,931064,73,70443,460,72046,1104,97248,241,78824,357,33687,1180,32124,1579,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5850,1714,4,powerlaw
219171,142,116367,671,917434,61,64795,447,68887,1081,102277,246,79891,368,33093,1202,31776,1440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5636,1703,4,powerlaw
266388,208,144295,828,870454,52,75947,531,81644,1268,133448,344,104082,512,40820,1376,38910,1788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5460,1716,4,powerlaw
201607,152,119687,707,894514,57,70829,481,72009,1122,90450,270,70409,388,31207,1239,29693,1621,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5774,1724,4,powerlaw
254984,137,130665,725,766722,26,79961,322,87052,909,124696,217,95323,357,40124,960,38582,1269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1668,5164,1667,4,powerlaw
239515,140,118495,689,862818,39,66562,427,71268,1091,113950,232,88796,371,36088,1123,34709,1409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5482,1691,4,powerlaw
225214,108,126690,730,949512,47,79325,354,81157,970,109795,185,87881,309,35852,1001,34365,1341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,5936,1742,4,powerlaw
212619,111,117445,650,916726,47,66556,385,69877,980,105157,185,83431,306,35882,1046,34420,1317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1688,5812,1687,4,powerlaw
216084,148,126981,709,904300,60,77661,470,80167,1133,104055,283,83902,419,35996,1245,33674,1638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5660,1718,4,powerlaw
208719,95,120026,706,988334,37,68243,342,71120,943,98397,164,78666,282,33708,975,32039,1397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,6138,1739,4,powerlaw
225302,166,127830,729,932276,70,65850,472,70456,1171,109490,274,87599,399,36720,1235,36103,1606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5708,1709,4,powerlaw
228340,159,124796,719,896254,47,69945,419,73495,1074,109472,254,87655,383,35492,1149,34029,1466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5562,1701,4,powerlaw
246955,173,132097,767,857610,45,75013,448,80155,1137,123850,269,97051,408,40633,1191,39249,1549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,5436,1699,4,powerlaw
164387,77,100985,643,1001200,45,59978,331,61208,889,77968,157,66596,237,28687,931,27725,1268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,6332,1755,4,powerlaw
241482,167,133004,704,893186,47,72393,438,77460,1100,122435,253,96280,434,41951,1167,40361,1529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,5724,1699,4,powerlaw
263497,121,141716,844,878188,35,73050,352,78356,978,127915,197,99627,348,41706,974,40376,1323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5684,1728,4,powerlaw
273157,190,142597,827,727462,31,71973,355,79010,962,145225,298,113265,445,43681,1041,42213,1299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1672,5022,1671,4,powerlaw
244458,180,125007,735,886228,55,67489,494,72685,1217,119507,302,95701,435,37988,1301,37187,1667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5668,1718,4,powerlaw
239284,123,121242,671,859892,39,66828,347,71889,974,114102,187,88689,323,37654,1020,36689,1313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1678,5536,1677,4,powerlaw
154948,79,98298,614,947176,40,49380,294,51671,786,69509,129,58574,209,24827,832,24122,1142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,6584,1740,4,powerlaw
248626,154,135803,784,805696,36,66288,437,72299,1090,124787,259,97578,400,41706,1142,40866,1405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1691,5510,1690,4,powerlaw
237661,119,124551,711,936726,57,71314,347,76518,953,114188,187,88362,327,36080,998,35101,1329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5846,1737,4,powerlaw
192572,98,118468,711,921314,43,78340,311,78825,817,86987,140,68922,252,33302,885,31172,1289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5956,1732,4,powerlaw
46784,64,33616,393,340960,27,31630,150,31793,403,18233,67,15374,87,10938,416,10665,706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1793,7184,1792,4,powerlaw
230649,170,123212,825,918522,72,69543,502,73061,1250,113512,273,90592,408,38057,1310,36604,1742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5634,1720,4,powerlaw
225902,149,120532,719,927234,69,82050,485,84223,1167,109218,263,83949,398,37962,1267,36382,1544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5728,1715,4,powerlaw
240626,113,125239,784,910502,36,69153,329,71767,941,120073,195,94974,369,35496,944,34382,1355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5622,1728,4,powerlaw
193942,107,115690,706,1037930,49,62349,373,63671,1018,90741,198,73929,305,31745,1079,30956,1459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,6342,1757,4,powerlaw
951630,580,497828,1475,3619926,171,240823,1833,261853,4696,420014,964,326148,1676,120274,4939,116363,5262,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,11740,3499,4,powerlaw
997822,572,478228,1198,3293390,144,247192,1691,268426,4400,468817,980,358162,1725,123912,4612,120808,4879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11176,3422,4,powerlaw
904646,505,467586,1315,3597720,169,228086,1798,248158,4535,412578,907,322694,1576,116619,4743,113569,4994,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11720,3437,4,powerlaw
781793,338,430733,1356,4192748,141,210724,1375,220711,3789,342016,635,275958,1182,99668,3957,95349,4438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3529,12708,3528,4,powerlaw
926928,656,468615,1316,3487920,187,229438,1913,250448,4780,436025,1072,340149,1767,117255,5028,115057,5349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,11304,3454,4,powerlaw
746442,410,406985,1230,4098356,201,198157,1555,203402,4094,321434,728,257031,1255,91688,4242,89352,4654,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,12572,3494,4,powerlaw
1039180,753,500171,1393,3062388,134,244107,1767,274520,4606,493802,1147,376162,1958,139128,4756,135640,5042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11160,3421,4,powerlaw
984817,584,503286,1349,3411986,127,239182,1708,263247,4367,463630,934,357121,1686,134262,4577,129036,4969,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,11672,3477,4,powerlaw
967363,514,495465,1500,3563914,134,230231,1670,258271,4446,442681,840,349291,1555,135789,4613,132951,5123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3536,11996,3535,4,powerlaw
909597,439,462827,1462,3868734,223,229414,1460,248759,4075,421671,762,333192,1423,120968,4168,118022,4617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3528,12170,3527,4,powerlaw
838957,379,437402,1256,3915170,179,204964,1375,221745,3793,365062,663,290765,1277,105349,3939,102933,4267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,12118,3458,4,powerlaw
907157,621,484681,1332,3522536,171,229855,1882,248674,4766,419608,1017,333124,1691,124430,5008,120851,5247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11676,3445,4,powerlaw
861935,431,440573,1295,3755470,158,232273,1466,246375,3921,385263,717,304112,1346,110084,4066,106201,4523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,11770,3468,4,powerlaw
851118,457,460034,1381,3900068,204,218071,1671,234301,4402,380146,811,302386,1439,118081,4608,115005,4992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3497,12248,3496,4,powerlaw
864784,451,470481,1315,3729006,167,249107,1511,256881,4026,385069,748,292488,1404,110222,4231,102439,4641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11786,3475,4,powerlaw
815950,382,437619,1199,3837698,150,261146,1369,265118,3682,358432,691,280334,1283,103739,3969,99016,4229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11996,3465,4,powerlaw
928911,481,477307,1356,3522026,120,231139,1448,250740,4019,429231,792,337242,1488,122238,4159,119805,4512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11708,3459,4,powerlaw
936515,506,458297,1140,3291206,141,236922,1472,264679,3962,427505,792,330422,1491,130360,4136,127462,4388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3399,11490,3398,4,powerlaw
959534,528,483472,1161,3132228,118,215769,1541,241504,4056,445935,831,346769,1534,124598,4212,120364,4478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3404,11066,3403,4,powerlaw
786858,341,447224,1205,3657120,165,299528,1293,301953,3512,340092,630,265937,1190,108634,3726,102173,4088,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,11906,3464,4,powerlaw
821471,488,455866,1378,3950626,202,255045,1671,266101,4370,369443,866,294584,1447,114376,4593,110010,4977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3499,12390,3498,4,powerlaw
865251,504,458651,1372,3677512,245,232920,1804,249556,4601,399256,940,315727,1578,115900,4799,111223,5116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,11978,3448,4,powerlaw
921401,478,460100,1210,3412524,134,232993,1634,254200,4259,414145,825,321814,1523,115120,4466,110343,4703,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3419,11474,3418,4,powerlaw
884155,646,459858,1264,3631060,186,238609,1925,252989,4776,401701,1069,314450,1743,114976,5056,111767,5375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11784,3451,4,powerlaw
768367,448,438000,1266,4037034,222,254867,1694,260229,4274,329524,825,263241,1371,103888,4591,98753,4990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3516,12538,3515,4,powerlaw
961567,486,463188,1269,3562702,127,266789,1449,284128,3987,433355,806,331946,1506,120955,4082,116241,4490,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,11674,3458,4,powerlaw
819702,369,444579,1252,4018726,159,206516,1435,219407,3896,360983,678,284694,1268,105771,4042,101625,4446,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12366,3471,4,powerlaw
850282,506,428264,1130,3817130,212,210490,1731,224666,4473,384972,910,303204,1502,107250,4668,102233,4991,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11990,3446,4,powerlaw
949811,492,472737,1362,3367080,120,240782,1552,263896,4071,439556,815,345481,1526,134534,4293,129191,4666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11668,3463,4,powerlaw
1002005,654,500820,1318,3074648,125,241338,1756,269345,4472,479936,1096,367789,1831,139997,4719,135821,4967,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3419,11336,3418,4,powerlaw
490855,258,301925,1086,3497574,155,124692,1186,124809,3004,194328,527,156807,850,54350,3113,52297,3600,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3564,14048,3563,4,powerlaw
834661,506,447813,1215,3771248,231,220123,1774,234887,4651,372280,901,296475,1534,111401,4863,107939,5124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,12040,3449,4,powerlaw
826465,409,439520,1276,3870886,167,218318,1591,230844,4112,367105,774,297235,1327,112111,4301,107359,4679,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,11996,3484,4,powerlaw
903991,519,472862,1287,3691698,182,233312,1543,252372,4166,410864,824,321325,1510,121470,4314,117466,4693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3474,11934,3473,4,powerlaw
926450,471,469915,1348,3666274,171,236195,1592,256699,4202,422468,777,330692,1450,124104,4460,120439,4817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3481,12012,3480,4,powerlaw
896469,491,474586,1419,3764390,199,237201,1694,254855,4398,407020,842,315966,1523,119311,4623,115091,5061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,12084,3493,4,powerlaw
879051,553,469296,1292,3763740,214,221648,1800,240513,4717,398583,966,312344,1639,115866,4950,111225,5249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,12130,3446,4,powerlaw
886773,589,467487,1274,3576570,180,265516,1918,279750,4768,405130,1003,318866,1674,123239,5096,117047,5314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11734,3449,4,powerlaw
908391,510,474707,1409,3755070,199,225899,1755,247224,4488,412142,880,327681,1552,121522,4745,118821,5142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,11936,3494,4,powerlaw
869566,411,447718,1284,3941484,188,221847,1483,239997,4015,385414,729,300979,1369,109581,4196,105139,4582,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,12298,3477,4,powerlaw
855670,420,405758,1237,3906016,170,214772,1576,229343,4177,380187,755,298704,1399,106296,4325,100776,4731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12094,3482,4,powerlaw
945032,640,491399,1316,3425538,185,225042,1992,252615,5007,420553,1060,323777,1762,133003,5235,129465,5507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,12010,3454,4,powerlaw
839787,501,460974,1353,3860286,203,256689,1713,261905,4361,363800,899,285540,1534,102644,4565,97434,4989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,11868,3509,4,powerlaw
953500,519,455357,1297,3574604,149,245868,1615,263505,4232,448057,879,348446,1581,120571,4410,117114,4814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11586,3475,4,powerlaw
997978,747,512936,1127,2851744,146,228688,1798,259787,4523,474897,1135,377351,1883,132038,4812,129115,4964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3367,10664,3366,4,powerlaw
969288,511,503778,1242,3302662,154,281941,1685,299301,4322,437934,875,339741,1591,125278,4613,121665,4854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,11236,3419,4,powerlaw
843622,446,447842,1255,3883820,160,219967,1512,235492,4132,382980,750,302889,1345,111868,4165,107600,4583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,12206,3474,4,powerlaw
944571,590,462618,1510,3598696,126,214338,1545,238528,4159,422645,898,331592,1604,121677,4347,117444,4771,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,11714,3471,4,powerlaw
953154,500,466507,1338,3518494,125,227009,1517,251027,4074,436622,799,335688,1532,125476,4247,121880,4606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11578,3462,4,powerlaw
772882,508,419841,1216,4073746,216,215594,1790,223387,4480,343553,915,275908,1470,97649,4769,95447,5138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3519,12526,3518,4,powerlaw
2050988,1095,1022755,1927,7810230,358,469406,3742,518797,10524,918109,2078,720729,3693,246312,11130,240841,11448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,17696,5211,4,powerlaw
1987626,1103,1024160,1984,8177202,371,491042,3752,521986,10414,868139,2055,676841,3639,224972,11261,213438,11419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5222,17870,5221,4,powerlaw
2071399,1138,1090223,1871,7429216,355,531415,3582,565729,9945,903262,2024,686029,3778,233268,10705,222205,10757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5139,16976,5138,4,powerlaw
1959289,996,940247,1670,8254754,358,462354,3569,500210,10025,848076,1910,657435,3531,211539,10723,205379,10952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17800,5204,4,powerlaw
1734626,978,892049,1619,9171304,422,397203,3733,417670,10136,732941,1879,575253,3296,181534,10890,173346,11095,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5237,18764,5236,4,powerlaw
1294405,491,787217,1674,8509112,332,295138,2585,300370,7483,506537,1097,404254,2117,122730,8037,118641,8520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5319,20826,5318,4,powerlaw
2142846,1166,1062363,1891,7507426,361,474736,3531,529999,9800,943501,2042,716832,3816,249669,10506,242490,10650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,17744,5184,4,powerlaw
1876821,927,942165,1646,8376624,348,490399,3281,526349,9373,813720,1674,640779,3188,220569,10080,212919,10219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5191,18166,5190,4,powerlaw
1354230,704,773511,1538,8427012,395,490134,3043,491589,8452,554167,1484,445142,2609,168810,9218,160706,9551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5288,19594,5287,4,powerlaw
1921299,1025,915563,1514,7696810,326,433919,3332,475325,9496,843264,1818,656624,3405,224405,10077,219591,10222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5125,17484,5124,4,powerlaw
2139508,1428,990853,1736,6963726,311,491908,3942,549693,10894,970599,2409,751692,4111,258204,11545,249435,11742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,16988,5160,4,powerlaw
2177936,1254,1045725,1837,6679616,246,471710,3536,531033,9884,999173,2154,759533,3936,252737,10503,246066,10647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5124,16764,5123,4,powerlaw
2033123,1109,993631,1725,7216614,252,456803,3379,509481,9575,908389,1909,697876,3580,241391,10134,231654,10305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5120,17466,5119,4,powerlaw
2005045,1145,1004137,1737,7694694,382,471641,3762,515490,10387,874579,2033,675517,3671,233799,11086,224588,11126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5155,17664,5154,4,powerlaw
1934252,944,966948,1752,8394722,347,478236,3431,513801,9731,846618,1766,658158,3350,226313,10472,215427,10733,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,18324,5199,4,powerlaw
2156368,1279,1037813,1773,7084188,273,500449,3665,551882,10123,992842,2282,760996,4053,254248,10755,245780,10868,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,16962,5135,4,powerlaw
2166552,1220,1028864,1822,7236078,263,485907,3553,537861,10039,990500,2121,757648,3922,250574,10765,243469,10790,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5134,17102,5133,4,powerlaw
1484435,681,772048,1590,9519658,361,379329,3076,397337,8883,619338,1344,507980,2446,178485,9472,173036,9895,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5263,19186,5262,4,powerlaw
2200825,1407,1035156,1848,6885598,255,508051,3633,567867,10114,997441,2260,758027,4087,246756,10919,237110,10967,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5135,16840,5134,4,powerlaw
1420937,583,783379,1307,8283552,375,510340,2955,512667,8311,564878,1299,440620,2422,182757,9116,170132,9225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5213,18954,5212,4,powerlaw
2213339,2324,1063857,1978,6884452,295,529092,4004,587247,10843,1021850,3305,774926,5210,261178,11697,248352,11755,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,16926,5157,4,powerlaw
2262779,1578,1025001,4160,6293058,337,475983,4354,551347,11604,1035666,2657,778051,4543,277592,12342,271811,13771,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5119,16868,5118,4,powerlaw
2154543,1340,1036817,1841,6860362,275,472011,3763,534010,10437,984635,2348,754494,4080,261909,11168,253698,11289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,17100,5145,4,powerlaw
1902041,989,984472,1763,8303262,375,468925,3535,498951,10044,820116,1837,630636,3418,209408,10749,198062,10957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,17896,5211,4,powerlaw
1693661,910,835770,1598,9055934,405,424061,3706,448289,10169,727257,1796,575883,3130,192855,10913,187836,11149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5235,18706,5234,4,powerlaw
1769140,814,890100,1459,8504382,317,443145,3219,466404,9167,775746,1572,618952,2973,203353,9901,192956,10070,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5187,17918,5186,4,powerlaw
1863730,875,872064,1533,8537080,331,530795,3188,543920,9075,792742,1671,614200,3270,206578,9920,193061,10045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5201,18022,5200,4,powerlaw
2192570,1422,1015643,1808,6975240,342,474665,4258,539053,11522,1002985,2583,765661,4410,257939,12291,251499,12416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,17146,5176,4,powerlaw
2000779,1104,974149,1852,8209138,384,492025,3809,532404,10522,862778,2078,666915,3661,232766,11320,223264,11518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5220,18140,5219,4,powerlaw
1953822,944,981322,1799,8344390,352,455565,3480,496010,9979,872117,1823,682239,3403,219517,10672,205412,10838,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,17980,5207,4,powerlaw
2049258,1015,1054039,1900,8069544,333,484372,3358,526648,9630,888443,1845,678927,3511,229626,10273,221323,10415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5191,17584,5190,4,powerlaw
1969068,966,959070,1637,7719106,357,502089,3417,544524,9581,859947,1760,658456,3385,227353,10387,217626,10413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5133,17360,5132,4,powerlaw
1882622,1211,925889,1610,8271346,420,456331,3870,488641,10592,837802,2220,653937,3715,215906,11372,203359,11389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17864,5171,4,powerlaw
1756529,887,905139,1676,8712582,388,433070,3574,461015,9931,753788,1768,587473,3219,194793,10682,187880,10931,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5226,18178,5225,4,powerlaw
2023608,1258,993263,1742,7595526,390,443480,3907,494221,10632,886033,2191,688585,3835,228686,11388,222589,11386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,17296,5157,4,powerlaw
2034420,1058,992018,1728,8025086,332,471430,3342,508159,9639,918268,1926,715752,3620,219071,10246,207705,10462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5191,17710,5190,4,powerlaw
1921744,1207,949829,1795,8518968,368,443492,3582,477334,10099,844009,2036,661431,3611,213911,10741,207051,10953,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5213,17976,5212,4,powerlaw
1372455,590,808186,1468,8957774,339,342114,2717,346990,7956,560955,1213,453554,2281,140842,8566,133790,8851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5261,20128,5260,4,powerlaw
2076017,1141,1017880,1792,7169376,292,458011,3756,516867,10265,926630,2103,718233,3777,243459,10905,236689,10990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17046,5147,4,powerlaw
535691,387,368436,1095,4049650,294,346033,1601,346385,4071,184011,864,164948,1275,111280,4586,106260,4928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5371,22912,5370,4,powerlaw
1986524,1040,962945,1725,8056668,340,459280,3316,503725,9462,873737,1886,683608,3463,225345,10156,214765,10416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,17662,5187,4,powerlaw
1947009,1125,983053,1810,7590196,313,440209,3306,485181,9441,874056,1903,692485,3502,234286,9990,227552,10120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5121,17506,5120,4,powerlaw
1675155,808,907064,1631,8929008,373,479802,3408,496393,9609,693953,1615,559882,2941,196850,10445,187216,10569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,18688,5218,4,powerlaw
2053754,1250,1003646,1749,7452912,454,451002,4126,507547,11104,902049,2262,687055,3942,250666,11933,245636,11982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17892,5171,4,powerlaw
1848254,1003,946106,1699,8474062,378,435319,3357,464663,9502,810715,1810,636479,3298,197006,10163,191525,10429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,17760,5209,4,powerlaw
2306792,1658,1065939,1905,5905172,263,452361,3609,529400,10247,1030652,2455,775539,4425,283424,10787,277217,10868,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5123,16628,5122,4,powerlaw
2183692,1671,1028924,4182,6680910,317,461562,4305,518455,11473,980404,2759,749094,4637,255462,12333,247698,13666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5118,16798,5117,4,powerlaw
2235344,1764,1069947,4382,6191430,315,480058,4353,551406,11507,1007051,2803,762524,4718,271883,12238,265564,13532,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5113,16686,5112,4,powerlaw
1693783,848,850968,1752,9231336,412,436755,3538,448100,9924,728865,1729,583916,3045,186225,10704,180592,11047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5287,18828,5286,4,powerlaw
1856864,953,1001323,1802,8537620,359,467959,3565,493823,9982,803574,1836,629755,3361,210395,10645,202875,10901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,17942,5210,4,powerlaw
3306558,1623,1584321,5942,15018870,705,724126,6536,782435,19310,1403999,3225,1112851,6073,348985,20480,339861,22531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6983,24726,6982,4,powerlaw
3646180,2516,1648507,5999,12548654,571,850312,7845,934213,21869,1606181,4531,1244535,7821,393337,23254,374084,24848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6902,22752,6901,4,powerlaw
3988182,3158,1818459,6497,11292060,538,862697,7721,979169,21386,1802257,5161,1360120,8826,429403,22938,407234,24233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6833,21996,6832,4,powerlaw
3386419,1928,1645106,5815,14176894,517,817714,6715,884877,19540,1459045,3572,1125005,6554,361529,20795,347133,22444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6926,24024,6925,4,powerlaw
3659804,2014,1707120,5738,13246642,562,1065491,7521,1120012,20887,1539458,3873,1173706,7171,411274,22319,383763,24147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6889,23120,6888,4,powerlaw
2979076,1508,1514036,5456,16656580,790,701962,6897,741742,19770,1241655,3192,985774,5705,314414,21057,301688,22791,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,25764,7022,4,powerlaw
3119734,1516,1659440,5652,15724730,731,810194,6679,846620,19100,1302765,3127,1011765,5784,322382,20402,308849,22039,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6997,24782,6996,4,powerlaw
3737188,2336,1735776,5708,12113272,523,815334,7388,912613,20651,1647294,4270,1246010,7715,394325,22091,377421,23531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6819,22476,6818,4,powerlaw
3155658,1704,1655117,5817,15579148,814,809239,7323,840225,20369,1300166,3575,1014863,6262,324716,22070,308324,23633,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6973,24376,6972,4,powerlaw
3223331,1786,1586848,5590,14884244,851,784427,7429,838696,20393,1365911,3611,1072962,6397,348490,21931,331869,23541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,24176,6909,4,powerlaw
3851554,4177,1817417,8027,11971420,492,813759,7316,913507,20619,1668377,5797,1262008,9291,407925,22061,391322,23668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23022,6875,4,powerlaw
3405052,1852,1776027,5744,14298584,569,1015154,7203,1039368,20243,1434496,3717,1111866,6652,363718,21654,346041,23328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,23436,6895,4,powerlaw
2670461,1229,1310013,4641,16027028,715,705801,5911,732906,17646,1104036,2625,892277,4832,284538,18773,271442,20411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6921,24720,6920,4,powerlaw
3491188,1905,1632562,5554,12967408,538,915366,7192,979780,20420,1512362,3816,1159948,6930,388268,21949,369470,23422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,23174,6882,4,powerlaw
3859413,2456,1822036,6358,11882376,521,775087,7644,883601,21571,1729891,4524,1312592,8046,418403,23028,407655,24491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,22706,6890,4,powerlaw
3660023,2089,1799123,5865,12648072,475,818777,6678,905490,19587,1602456,3786,1217730,7131,375076,20756,353935,22126,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6854,23012,6853,4,powerlaw
3055651,1400,1569773,5465,15586976,708,690524,6375,739229,18661,1286012,2998,1020444,5645,292142,19909,283401,21602,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6931,24412,6930,4,powerlaw
3079259,1559,1519155,5470,15340832,721,682044,6671,731409,19227,1286431,3188,1008516,5849,305404,20564,293625,22228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6941,24442,6940,4,powerlaw
4000189,2619,1934053,6848,11264780,490,851465,7373,979683,20681,1789304,4546,1355449,8117,440703,21976,426013,23436,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6874,22518,6873,4,powerlaw
3518397,1910,1705548,6473,14393430,526,785792,6909,863736,19813,1498602,3578,1151407,6746,369149,20881,353583,23003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6983,24052,6982,4,powerlaw
3882633,2377,1720217,6274,11761736,492,797472,7178,918384,20406,1650447,4026,1234841,7634,417120,21614,403414,23510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23462,6922,4,powerlaw
3595700,2221,1645654,5569,13493412,553,770178,7111,841067,20144,1563126,4083,1202308,7310,359134,21488,341863,23293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6880,23014,6879,4,powerlaw
3482680,1952,1774458,5511,13237110,545,779291,7196,845558,20065,1498518,3780,1170034,6865,365390,21534,349273,22992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6823,23026,6822,4,powerlaw
3594454,1934,1691936,6247,13016940,515,767978,7213,861274,20760,1534928,3670,1174850,6864,398777,21950,388655,23732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6937,23944,6936,4,powerlaw
3634522,1986,1710388,5824,12967246,468,841001,6691,924486,19380,1570659,3736,1185665,7063,382452,20440,363073,22310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6853,22740,6852,4,powerlaw
3356408,1664,1615616,5676,14431404,502,758166,6511,828459,19188,1444160,3265,1127912,6262,350932,20507,336700,22364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,24316,6922,4,powerlaw
3637330,2106,1776899,5989,13462734,580,856448,7474,924647,21134,1592763,4031,1215127,7403,381869,22693,366091,24178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,23366,6896,4,powerlaw
3717979,2134,1744766,5820,11976444,442,793785,6816,904105,19880,1606605,3836,1214205,7187,408122,21260,396488,22855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6850,23058,6849,4,powerlaw
3788422,2389,1813011,6533,12318024,485,793478,6978,902137,20306,1687746,4078,1295843,7554,434709,21677,425356,23419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6926,23504,6925,4,powerlaw
3975645,2629,1851044,6753,11702628,488,794408,7138,911516,20437,1768915,4363,1344553,8003,427447,21797,417109,23476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6926,22986,6925,4,powerlaw
3354926,1618,1719271,5868,14492028,533,845367,6858,911127,19828,1394768,3255,1090161,6109,350001,21134,338075,22736,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,24062,6932,4,powerlaw
3841549,2304,1785278,6403,11424488,490,772878,7256,895350,20859,1698664,4081,1295291,7568,446897,22196,437160,24157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,23426,6931,4,powerlaw
3329182,1761,1646520,5562,14424292,581,830616,7047,869564,20082,1439830,3700,1129892,6532,333257,21389,312112,23156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,23468,6892,4,powerlaw
3160203,1508,1673748,5709,15788780,700,801233,6636,838293,19469,1287458,3216,1023072,5894,325024,20862,307876,22464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7006,24990,7005,4,powerlaw
3529217,1977,1678085,5801,13583060,562,796080,7174,873354,20244,1532922,3806,1192915,6917,378554,21786,363033,23361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6887,23534,6886,4,powerlaw
3860902,2855,1826122,6191,11443048,565,834134,7983,947497,22099,1732043,4904,1318740,8399,436299,23402,421008,24963,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6844,22558,6843,4,powerlaw
2972709,1434,1498605,5528,16065724,719,773209,6476,796657,18730,1191498,3028,947504,5625,295963,20194,280968,22034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7003,25220,7002,4,powerlaw
3927812,2655,1753481,6240,10945200,518,793955,7737,914637,21753,1741192,4611,1324772,8171,449688,23100,439304,24578,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,22666,6890,4,powerlaw
3627202,2258,1735539,5985,12751480,532,773663,7310,874181,20624,1590695,4126,1239054,7383,391151,22159,379520,23862,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6884,23264,6883,4,powerlaw
3539099,2011,1622631,5935,14098326,561,747566,7255,822907,20416,1508440,3874,1172328,7060,362613,21990,343406,23720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6946,23728,6945,4,powerlaw
3573561,2003,1734926,6285,13362326,507,739850,7270,826822,20548,1535347,3835,1188539,6957,377758,21795,366691,23729,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6937,23874,6936,4,powerlaw
3767500,2206,1883851,7030,12549636,513,784377,7357,894100,20742,1643992,4065,1267374,7442,407482,22222,394347,24273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6941,23348,6940,4,powerlaw
3554540,2181,1795245,6139,12928338,572,741941,7654,841820,21257,1561816,4043,1214698,7216,389420,22693,376422,24613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6901,23436,6900,4,powerlaw
3699882,2021,1812322,3360,14226464,520,798865,6941,884637,20139,1603266,3741,1224228,7099,394468,21346,379455,21679,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7048,24350,7047,4,powerlaw
3216728,1589,1601421,5542,15180686,749,736513,6647,797524,19269,1374494,3257,1080824,5954,333599,20371,318481,22143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6935,24464,6934,4,powerlaw
3517043,2177,1673659,6230,13918188,594,786823,7707,869602,21656,1502407,4195,1154011,7316,369346,23091,356034,24713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6965,24096,6964,4,powerlaw
3697418,2285,1742424,6188,11675172,547,757994,7797,874404,21676,1621716,4137,1242255,7510,438398,23178,429432,24781,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6897,23468,6896,4,powerlaw
3598057,2071,1677860,6058,13177780,474,738559,6795,835123,19849,1533600,3677,1182792,6883,383611,20949,373488,22961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6916,23628,6915,4,powerlaw
3823631,2761,1721116,5779,11274428,518,791668,7749,906792,22131,1684790,4642,1291368,8188,420461,23502,409577,24283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6829,22222,6828,4,powerlaw
3481850,2136,1609827,5625,12942292,518,717195,7398,807857,20774,1490973,3968,1152117,7040,379974,22053,369732,23727,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,23592,6881,4,powerlaw
25745,48,20800,417,542586,30,18868,131,19106,345,19904,75,18507,73,13800,397,13562,681,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5980,867,4,powerlaw
13760,47,11795,236,436532,50,12442,174,12466,347,11616,93,10910,99,9603,392,9271,739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,6100,863,4,powerlaw
31097,57,24361,297,569653,51,21295,220,21687,513,23516,122,22252,135,15020,545,14686,903,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5700,861,4,powerlaw
20069,48,16760,400,522421,37,16774,142,16865,386,16165,70,15230,72,12512,395,12180,718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,5838,871,4,powerlaw
20715,54,17209,423,523663,41,16580,146,16685,351,16867,67,15916,72,12356,384,12055,671,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6136,872,4,powerlaw
23631,65,19055,405,532239,45,18172,200,18369,437,19035,102,18005,118,13466,490,13119,774,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5752,859,4,powerlaw
14190,73,12191,421,427823,60,12236,170,12231,372,12001,93,11187,100,9401,415,9258,732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5952,858,4,powerlaw
22254,61,17872,345,480916,42,17599,158,17718,402,17513,85,16293,81,12377,412,11880,720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1685,5374,842,4,powerlaw
38489,73,28536,401,562246,57,26087,245,26933,574,27676,129,26138,151,16900,612,16555,935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5436,863,4,powerlaw
26091,62,20906,446,542959,53,18873,200,19006,461,20142,105,19056,116,13403,505,13248,828,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5726,856,4,powerlaw
6968,55,6238,341,305181,25,6576,108,6572,238,6130,62,5788,65,5441,265,5224,581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6218,875,4,powerlaw
14216,61,12190,434,438111,28,12492,128,12521,296,11791,74,10862,73,9387,324,8875,563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6032,877,4,powerlaw
11004,46,9691,291,392499,25,10169,106,10178,272,9421,65,8880,65,8030,283,7783,616,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,6030,866,4,powerlaw
6143,46,5585,337,294086,25,5975,88,5979,221,5463,63,5192,64,5091,250,4953,519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6548,871,4,powerlaw
6098,43,5441,309,264403,28,5670,96,5656,224,5154,61,4864,64,4444,244,4359,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,6030,868,4,powerlaw
29177,78,23193,435,557806,56,20347,220,20681,500,22426,111,21270,131,14865,560,14716,844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5846,862,4,powerlaw
20054,46,16917,406,516098,47,16070,150,16162,372,16279,72,15222,76,11901,388,11548,609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,5940,877,4,powerlaw
9184,72,8264,356,346355,32,8282,132,8269,269,7911,73,7380,76,6759,301,6577,588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,6164,856,4,powerlaw
26365,64,21659,361,533731,58,20147,199,20402,427,21165,95,19888,105,14696,480,14393,739,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5814,856,4,powerlaw
23098,51,19056,437,537901,38,17650,177,17805,400,18434,80,17158,90,12637,441,12408,683,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,5910,879,4,powerlaw
49282,67,35513,364,558346,31,29122,162,31681,437,36256,109,34447,117,20965,464,20483,755,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5394,866,4,powerlaw
25324,64,20611,408,517307,46,18769,176,19098,424,19770,85,18574,92,13721,420,13486,741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,5814,847,4,powerlaw
37680,50,28574,286,496304,39,27157,171,27645,454,26560,91,24516,93,16968,482,16338,670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1685,4996,842,4,powerlaw
4545,72,4168,403,243255,43,4478,117,4473,194,4133,70,3985,72,3929,235,3832,565,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1780,6930,890,4,powerlaw
32309,54,25523,295,568516,52,23012,203,23561,516,24650,116,22940,131,15981,554,15422,778,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5668,859,4,powerlaw
24518,97,20114,405,539536,57,18490,227,18688,489,19912,125,18846,140,14080,534,13731,906,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5970,863,4,powerlaw
21050,70,16937,356,514066,39,17072,199,17175,440,17363,94,16346,102,12422,475,12042,796,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5704,855,4,powerlaw
20834,43,17287,355,495648,39,16075,127,16173,350,16449,75,15540,60,11958,373,11701,692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,6056,865,4,powerlaw
15604,49,13595,394,453245,41,13734,129,13774,304,12888,74,12039,75,10770,345,10571,694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6210,875,4,powerlaw
32428,50,25203,396,519669,28,22484,142,23167,372,24892,72,23194,73,15433,410,15032,691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1670,5324,835,4,powerlaw
2667,45,2493,292,161264,33,2546,77,2544,163,2432,63,2290,55,2246,187,2208,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1765,6548,882,4,powerlaw
10591,42,9442,360,380636,47,9688,128,9679,305,9049,76,8434,82,7825,338,7637,695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1769,6370,884,4,powerlaw
23318,51,19482,360,521255,34,19038,146,19136,373,19103,69,18148,67,13736,412,13262,685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5986,868,4,powerlaw
27994,92,22439,424,560706,57,21584,232,21838,520,22354,117,20933,138,15178,567,14950,893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5640,861,4,powerlaw
17599,48,14898,371,499591,31,14606,135,14687,323,14016,75,13217,64,11113,369,10926,647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5838,869,4,powerlaw
10746,38,9401,236,363574,24,9542,93,9544,265,9199,64,8696,64,7772,264,7634,574,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6404,871,4,powerlaw
24283,56,19506,338,500321,48,18152,185,18367,453,18664,91,17456,103,12703,468,12411,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,5318,851,4,powerlaw
12678,31,11130,366,399485,27,11176,105,11187,268,10812,66,10260,63,9108,297,8920,595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,6434,867,4,powerlaw
21668,66,18019,370,508972,49,17290,174,17412,411,17423,90,16363,100,12793,427,12427,752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5712,853,4,powerlaw
30024,55,24068,352,569833,35,22262,148,22636,411,23463,82,22257,79,15887,400,15427,645,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5744,868,4,powerlaw
627,40,599,315,54546,37,607,78,607,97,582,60,571,61,551,128,540,424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1842,7580,921,4,powerlaw
16076,52,13618,388,448630,48,13190,131,13262,339,13014,76,12260,84,10253,359,10040,691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,5906,853,4,powerlaw
35311,58,27501,292,570025,52,23378,201,24291,494,26237,100,25010,121,16518,528,16069,807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5552,853,4,powerlaw
3950,62,3593,297,220405,24,3680,98,3683,206,3534,54,3317,56,3194,224,3102,508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6354,877,4,powerlaw
28591,65,22466,415,548491,43,19803,195,20131,489,22249,109,21075,124,14570,522,14092,779,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5686,859,4,powerlaw
24863,68,19681,396,512681,44,19121,219,19190,490,19766,110,18497,120,13756,529,13304,856,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5574,858,4,powerlaw
23756,49,19384,334,503165,40,19048,182,19145,431,18999,86,17749,97,13333,465,13027,706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5518,852,4,powerlaw
26545,54,20997,384,543420,31,19381,135,19634,385,20503,80,19461,66,13955,412,13433,743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5668,865,4,powerlaw
14716,42,12466,289,424782,25,13207,120,13198,300,12159,73,11354,60,9923,315,9591,654,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5906,867,4,powerlaw
21497,48,18046,383,520345,35,17237,136,17334,367,17634,72,16666,67,12977,383,12800,673,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,6176,870,4,powerlaw
63451,163,51181,468,2295002,132,50972,657,51403,1543,50646,309,48392,324,35799,1671,34655,1904,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,12356,1754,4,powerlaw
40666,134,34602,395,1975942,103,34990,454,35019,1173,33277,232,31629,245,26255,1257,25359,1514,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,12308,1741,4,powerlaw
114014,157,86286,405,2264570,101,73917,607,76941,1545,81032,273,76524,316,49287,1586,47722,1768,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3399,10810,1699,4,powerlaw
17684,166,15926,399,1332501,109,16896,403,16896,909,15667,244,14862,258,13883,1017,13483,1271,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,13020,1756,4,powerlaw
90069,181,71245,436,2312108,121,65484,682,66938,1656,68238,319,65280,344,44000,1741,42931,1960,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11388,1717,4,powerlaw
62033,132,49835,420,2212298,122,48165,531,48540,1379,48606,223,46412,241,34307,1431,33215,1668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11916,1730,4,powerlaw
101147,171,77557,419,2273045,127,69190,656,70870,1603,69838,281,66044,332,43975,1680,42547,1893,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3425,11182,1712,4,powerlaw
80692,164,63787,409,2270471,109,58795,636,59963,1524,61285,289,58635,318,40612,1623,39535,1850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,11744,1713,4,powerlaw
84612,176,67169,571,2449601,148,61776,715,62708,1754,64363,352,61371,369,42747,1861,41631,2124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,12114,1753,4,powerlaw
90625,168,70370,419,2366486,110,65071,633,66646,1567,68383,275,65004,306,44488,1639,43415,1835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3419,11602,1709,4,powerlaw
59297,134,48331,459,2262403,117,47099,577,47477,1421,47091,267,44595,290,33943,1498,32684,1711,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,12320,1745,4,powerlaw
103284,142,79077,427,2334336,104,69132,627,72011,1556,74391,276,71831,312,46114,1640,44683,1805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3415,11544,1707,4,powerlaw
104809,197,80207,536,2406437,150,70933,786,73671,1837,78360,379,75107,422,48244,1978,47280,2176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,11660,1724,4,powerlaw
80402,150,64160,465,2386942,109,59350,610,60300,1502,60804,255,57560,282,41149,1593,40056,2088,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,12074,1741,4,powerlaw
81119,162,64100,514,2339910,118,61510,651,62574,1591,61945,305,59312,328,41707,1684,40257,2002,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,11792,1746,4,powerlaw
130944,168,94814,435,2190553,101,81097,645,87033,1698,94308,284,90845,345,55044,1761,53448,1947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3405,11016,1702,4,powerlaw
60425,172,48490,371,2086009,107,48977,638,49134,1540,48476,282,45789,313,34384,1611,32452,1819,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11252,1711,4,powerlaw
78967,151,61471,387,2196064,96,59871,603,60400,1524,60198,281,57337,296,39337,1567,37793,1791,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3407,11240,1703,4,powerlaw
105572,195,81067,545,2408352,115,71615,694,73977,1683,75277,331,72298,354,46499,1801,45539,2039,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3489,11554,1744,4,powerlaw
51731,157,43158,466,2095413,123,43397,569,43558,1331,42033,237,39987,262,31527,1361,30358,1606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12368,1741,4,powerlaw
57429,155,46948,392,2167107,125,47484,619,47618,1454,46425,299,44194,318,33439,1571,31909,1776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,12136,1722,4,powerlaw
91095,198,72263,504,2499666,141,65320,679,67226,1647,68181,319,65343,339,45399,1752,43910,2051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3498,12166,1749,4,powerlaw
49581,141,41041,394,2105611,90,41318,508,41413,1202,39266,207,37442,226,29914,1292,28655,1588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11920,1730,4,powerlaw
45667,146,37734,408,1962482,94,39758,511,39817,1235,36418,208,34229,218,28686,1291,27192,1512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3456,11872,1728,4,powerlaw
114762,156,84443,390,2300934,101,74129,627,78453,1557,82132,264,78860,297,49667,1630,48293,1858,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3393,11234,1696,4,powerlaw
74176,148,58872,468,2362385,105,56621,584,57319,1457,57747,253,55188,279,39277,1565,38123,1825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11850,1738,4,powerlaw
99510,155,75901,519,2333632,124,68590,588,70933,1534,72069,253,68383,296,44756,1602,43139,1873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,11284,1732,4,powerlaw
138967,238,98451,497,2318437,130,82914,821,89852,1957,95438,411,91346,497,56189,2085,54544,2309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11162,1723,4,powerlaw
48128,135,38930,398,2052300,98,39085,514,39213,1271,38181,220,36159,236,28660,1343,27929,1588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12208,1736,4,powerlaw
89483,220,69034,440,2412720,149,62678,749,64228,1744,68402,378,65479,416,43194,1864,42221,2050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11846,1726,4,powerlaw
90896,144,71012,493,2473005,110,63378,596,65164,1476,70754,241,67507,273,45850,1570,44505,1810,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,12090,1736,4,powerlaw
111604,164,85107,488,2371268,106,75852,619,78932,1560,81120,268,77364,319,50902,1605,49058,1890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11492,1732,4,powerlaw
30976,138,26699,375,1712230,92,26600,407,26605,1039,25714,218,24369,225,20577,1133,19926,1429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3486,12686,1743,4,powerlaw
28183,129,25020,376,1678174,96,26777,418,26802,1004,23857,234,22593,244,21568,1115,21100,1401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,13094,1746,4,powerlaw
84660,187,66890,429,2318412,128,61534,701,62857,1652,63320,319,60727,348,41763,1788,40935,1968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,11634,1721,4,powerlaw
65808,164,53398,439,2278378,101,50475,588,50876,1414,51379,246,49110,277,35422,1489,33851,1737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11888,1738,4,powerlaw
57713,157,47965,397,2142713,132,46323,656,46576,1475,45814,326,43569,331,33087,1582,31967,1763,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11942,1727,4,powerlaw
123991,196,91200,455,2374820,114,78847,690,82781,1695,84638,309,81523,354,51406,1807,50266,2018,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3424,11448,1712,4,powerlaw
57986,164,47186,530,2242063,96,47033,546,47237,1351,46141,251,43675,273,33463,1456,32202,1756,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3532,12216,1766,4,powerlaw
69547,196,55805,487,2307581,137,52570,722,53227,1704,54796,368,52037,401,37324,1841,36106,2103,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3515,12066,1757,4,powerlaw
99471,179,75978,416,2237260,102,73943,650,75839,1661,73307,323,70422,327,47155,1752,45694,1930,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3412,11164,1706,4,powerlaw
66419,179,53792,459,2301508,126,52151,651,52624,1555,52616,297,50186,331,36755,1665,35729,1921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,12222,1747,4,powerlaw
94083,186,72941,550,2460853,149,64457,688,66349,1709,70271,329,67424,364,43493,1785,42240,2062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,11976,1753,4,powerlaw
91918,149,71498,495,2394764,101,64078,622,65749,1536,68197,271,65484,314,42466,1627,41673,1892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11820,1738,4,powerlaw
69496,157,55430,400,2267541,120,53625,650,54229,1548,53780,299,50777,322,37350,1663,36075,1848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3437,11692,1718,4,powerlaw
42085,137,35419,393,1945591,131,35529,428,35550,1114,34313,243,32446,258,26224,1265,25283,1477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,12444,1745,4,powerlaw
17662,120,15752,397,1338228,72,16688,326,16680,861,15352,175,14598,174,13331,930,12751,1204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3526,12914,1763,4,powerlaw
62279,178,49998,384,2034666,106,51201,614,51605,1519,48258,292,45584,317,35149,1615,33639,1787,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11336,1711,4,powerlaw
81827,197,64603,430,2337207,135,59646,734,60612,1710,63896,365,60924,373,42009,1806,40898,2007,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11938,1725,4,powerlaw
75079,152,58629,450,2218760,121,58693,574,59209,1454,56324,239,52976,269,38596,1545,36712,1775,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11292,1730,4,powerlaw
182971,377,139325,508,5411176,255,127937,1465,132503,3711,134381,675,130080,767,83548,3910,80592,4043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,17786,2607,4,powerlaw
84707,276,71251,333,4613391,249,73399,1253,73420,2998,66750,563,62997,591,52295,3216,49378,3261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,17906,2580,4,powerlaw
104532,274,85235,336,4971567,229,86421,1232,86791,3125,80674,535,77035,574,59806,3307,57245,3340,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,18188,2574,4,powerlaw
119164,333,97150,518,5263685,272,92462,1376,93341,3368,88300,654,84262,687,62545,3571,60497,3718,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5242,18088,2621,4,powerlaw
226479,384,170250,592,5528570,276,150046,1645,157121,4052,158936,763,153777,846,95262,4311,92035,4465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5236,17682,2618,4,powerlaw
89219,273,74460,433,4784493,227,76671,1160,76780,2919,70917,534,67756,564,54589,3097,52607,3196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,18928,2609,4,powerlaw
69373,259,58290,448,4360774,212,58220,1061,58301,2682,55819,461,52995,472,43020,2810,41051,3012,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5253,18966,2626,4,powerlaw
302751,395,206245,502,4717457,235,167940,1565,186139,3956,204841,715,199566,850,117724,4191,113809,4216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5141,16772,2570,4,powerlaw
233169,372,170376,429,5236214,233,146157,1512,156181,3771,164973,703,158377,779,98215,4050,95500,4062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,17022,2574,4,powerlaw
201534,346,150460,538,5470111,238,135216,1478,140830,3745,143548,660,138437,745,86005,4051,83505,4187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,17800,2607,4,powerlaw
85316,274,70623,551,4912118,234,74419,1198,74475,3010,68565,535,64961,568,53473,3219,50651,3396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5274,18558,2637,4,powerlaw
224213,416,162182,1584,4992882,242,147209,1545,155379,3908,155429,715,149472,809,92992,4182,89281,5057,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5098,16570,2549,4,powerlaw
108850,326,87891,470,5013210,259,87478,1355,87963,3383,85266,620,81753,670,59732,3543,56526,3693,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5225,18036,2612,4,powerlaw
226436,370,167110,429,5211020,233,145455,1500,152798,3806,154028,699,147655,829,93295,4017,89922,4026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,16872,2576,4,powerlaw
105178,260,84947,388,5058313,221,84369,1177,84977,3085,83649,488,79696,538,59398,3273,57050,3390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,18312,2596,4,powerlaw
69415,278,58371,376,4511694,222,63031,1098,63082,2742,55825,505,53209,540,45511,2885,42869,3000,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5214,18168,2607,4,powerlaw
146906,300,113085,429,5213149,221,111986,1298,113650,3450,109302,551,104858,612,71875,3619,68033,3715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,17644,2593,4,powerlaw
165946,307,128546,624,5576775,228,120338,1375,122995,3497,120562,594,116424,654,78475,3690,76334,3964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5269,17936,2634,4,powerlaw
46178,237,39897,340,3900726,201,44707,816,44682,2196,39796,448,37728,463,35542,2382,33411,2463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,18318,2602,4,powerlaw
188290,314,142479,411,5331968,226,126180,1425,130674,3588,132233,619,127711,692,81854,3861,78557,3896,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,17318,2573,4,powerlaw
172916,310,136333,393,5459172,243,124915,1342,128148,3451,126088,608,121521,653,82071,3622,79674,3709,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,17758,2576,4,powerlaw
155512,412,119369,582,5419820,285,114090,1521,116375,3782,115925,722,111125,806,74376,4065,71183,4154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5242,17758,2621,4,powerlaw
117599,293,95031,345,5171845,221,94844,1191,95669,3037,91949,563,87113,563,64365,3232,61915,3294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5144,17788,2572,4,powerlaw
174090,298,134810,564,5799457,232,121612,1273,125540,3328,127690,546,122635,611,79094,3535,76665,3720,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5251,18442,2625,4,powerlaw
169828,330,130399,484,5440614,228,122196,1400,124927,3533,123803,611,119530,671,79968,3775,77479,3876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,17814,2603,4,powerlaw
116266,307,93999,429,5087215,216,91292,1173,92226,3057,90080,528,86333,573,62882,3221,60822,3341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,18178,2594,4,powerlaw
178991,281,139429,476,5809568,224,119224,1315,123862,3349,132331,540,128191,606,82972,3559,80672,3661,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5196,18564,2598,4,powerlaw
271618,441,192700,524,5132057,262,158955,1741,172969,4266,182450,857,176464,962,108656,4562,105443,4666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,16850,2589,4,powerlaw
97883,299,79967,512,4943290,215,80677,1212,80888,3134,75255,535,71413,570,55580,3306,53389,3484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5265,18252,2632,4,powerlaw
193198,408,144148,452,5296600,272,129668,1568,135307,3865,137373,762,131870,841,83207,4146,80641,4174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5176,17270,2588,4,powerlaw
146710,283,118143,570,5670967,231,109244,1244,111158,3146,111245,524,107502,580,74449,3379,73142,3644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5263,19120,2631,4,powerlaw
153983,289,120361,467,5381089,222,112706,1236,114460,3182,111442,546,106839,596,73906,3357,70562,3489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,17780,2599,4,powerlaw
257014,384,180341,1548,4964800,229,155455,1530,167685,3863,180655,717,174109,854,104014,4064,100315,4988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5084,16882,2542,4,powerlaw
247538,376,179029,553,5315333,226,152710,1472,164548,3807,173018,662,167395,758,102361,4022,100176,4165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,17372,2599,4,powerlaw
42289,234,36624,451,3772154,211,40105,781,40098,2101,36114,442,34074,457,31609,2282,30496,2458,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5274,19492,2637,4,powerlaw
18033,234,16331,336,2228224,188,16663,737,16669,1718,15582,443,14879,465,13437,1910,12978,1992,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5238,18934,2619,4,powerlaw
219198,318,162280,499,5572218,227,139762,1366,148864,3546,157184,606,151659,703,96056,3732,93212,3936,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,17784,2594,4,powerlaw
49796,268,43033,473,4066124,247,46905,1115,46897,2640,42160,528,39922,539,36002,2890,33833,3028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5285,18270,2642,4,powerlaw
217122,445,158577,464,5108049,270,142365,1662,150648,4143,157199,835,150932,916,91560,4427,87642,4421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,17130,2587,4,powerlaw
34044,235,30313,471,3256491,169,30435,711,30468,1870,29185,386,27707,400,24204,2039,23421,2296,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5317,19714,2658,4,powerlaw
164521,403,125967,439,5340388,273,120238,1536,123473,3818,122855,745,117603,794,78288,4086,75770,4095,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,17436,2589,4,powerlaw
287482,366,199979,449,4865345,214,164119,1468,180099,3809,195928,644,190009,779,110869,3981,107884,4081,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5124,16930,2562,4,powerlaw
72118,277,60344,393,4620428,220,64223,1136,64302,2808,58301,522,55193,536,46467,2977,44615,3098,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,17910,2605,4,powerlaw
99482,289,81442,397,4974544,216,83254,1166,83477,2997,79388,545,75872,590,58941,3178,56215,3288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5201,18876,2600,4,powerlaw
151858,290,118676,392,5327194,237,111049,1359,113631,3398,113112,585,108450,638,74748,3603,72692,3668,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,17694,2572,4,powerlaw
127530,286,102256,399,5231945,219,102414,1198,103027,3750,96833,519,92327,563,68479,3953,64771,3477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,17932,2592,4,powerlaw
121229,277,97898,406,5189614,219,92086,1190,93061,3064,93781,498,89324,544,63028,3218,60711,3282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,18232,2594,4,powerlaw
238440,341,175750,541,5255919,220,153197,1401,161522,3741,166515,604,160595,704,97952,3885,95182,3975,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5196,17028,2598,4,powerlaw
118031,297,93524,454,5000493,239,94878,1245,95242,3216,89112,549,85095,593,61903,3470,58665,3564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5217,17384,2608,4,powerlaw
117038,339,94629,370,5228495,271,91915,1358,92775,3304,88499,642,84757,683,63318,3506,61087,3505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,18370,2586,4,powerlaw
9731,343,9246,416,2045898,263,9418,872,9407,1806,8808,619,8259,622,8028,2117,7900,2182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7136,28336,3568,4,powerlaw
317599,634,233679,1815,9006000,476,220373,2937,227625,7436,220063,1285,213183,1386,131556,8045,125196,9075,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6837,22670,3418,4,powerlaw
416875,692,293288,2005,8935374,400,256700,2848,275487,7622,281153,1310,272670,1491,163856,8282,157272,9144,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22840,3435,4,powerlaw
401346,592,285067,2206,9354523,406,247958,2773,265123,7208,269566,1120,262698,1285,159740,7841,153576,9276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,23238,3462,4,powerlaw
414856,670,288545,1951,8445793,452,252929,3103,272685,7656,272822,1310,266360,1462,154956,8315,149113,9344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6829,22240,3414,4,powerlaw
310004,602,228103,1952,9218039,415,213651,2744,223003,7062,223396,1153,217081,1285,133714,7702,127586,8848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6874,23090,3437,4,powerlaw
426446,633,305673,2223,9058404,411,259177,2834,281060,7446,287824,1187,279496,1373,169891,7998,164388,9232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6926,22978,3463,4,powerlaw
212222,591,170552,1997,10053101,501,161445,2760,163808,6848,154367,1169,149489,1237,105719,7507,101369,8613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7035,25130,3517,4,powerlaw
273665,547,209065,2009,9642148,430,191981,2607,197297,6843,193342,1069,187275,1180,119165,7375,114343,8620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6937,23628,3468,4,powerlaw
254155,627,191520,1872,9352976,462,184770,2832,190571,7157,188884,1205,182962,1350,119527,7776,113344,8906,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6895,23324,3447,4,powerlaw
284227,556,211412,1858,9438771,424,194621,2616,201718,6748,204200,1061,197028,1177,124588,7334,119413,8462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,23414,3435,4,powerlaw
264088,563,196361,1683,8889628,423,191325,2644,195186,6747,187730,1068,181502,1169,118479,7352,112169,8380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6813,22708,3406,4,powerlaw
340572,625,248716,1957,9663326,475,221399,2810,233798,7223,244717,1174,239131,1304,144600,7847,140324,8988,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,23840,3442,4,powerlaw
365203,559,269728,2033,9440941,403,232203,2710,247319,7039,251190,1102,243904,1244,151761,7598,146178,8760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6868,23118,3434,4,powerlaw
210195,470,168725,1959,9751945,406,162766,2374,164418,6199,157663,942,152115,1046,107171,6739,102165,8049,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,24940,3488,4,powerlaw
224267,616,173834,1985,9630702,487,168204,2721,170628,6966,167941,1196,161186,1273,108080,7694,102584,8876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,24220,3481,4,powerlaw
368333,549,267487,2122,9767456,412,228425,2680,242865,6871,247685,1071,241155,1267,146049,7480,141787,8813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6928,23734,3464,4,powerlaw
407180,580,289349,2181,9190307,403,254522,2705,272758,7189,278430,1125,271581,1292,164000,7750,157744,9050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,23286,3457,4,powerlaw
332620,534,248763,2069,10053281,415,219010,2555,229789,6651,234705,1020,228006,1168,141909,7281,137472,8561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6921,24228,3460,4,powerlaw
402603,653,287541,2017,9245732,443,248766,2839,269644,7378,277225,1250,270512,1395,162427,8013,157378,9163,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23352,3438,4,powerlaw
372387,649,275757,2271,9757341,496,240431,3070,257595,7708,260338,1296,253384,1421,158984,8393,154446,9667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6970,23790,3485,4,powerlaw
327215,651,238196,2159,9583230,461,215969,2999,226592,7616,234536,1257,228136,1383,138224,8261,132900,9476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6955,23814,3477,4,powerlaw
325164,550,243331,2042,9706239,423,221147,2570,230711,6704,222450,1044,214960,1194,136258,7264,130492,8569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6913,23682,3456,4,powerlaw
197621,549,154569,1975,9448835,480,148370,2610,150149,6561,145424,1105,140599,1205,97046,7146,92906,8396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7019,24168,3509,4,powerlaw
485973,698,329377,2006,8237569,422,265980,3078,295985,7908,324111,1316,317875,1515,184689,8593,178653,9636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6820,22638,3410,4,powerlaw
243944,534,186475,1808,9290468,406,176332,2514,180746,6562,178433,1003,172430,1098,113486,7002,108701,8099,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6858,23488,3429,4,powerlaw
456513,667,314508,2158,8647912,433,257275,3057,280527,7763,297293,1332,289873,1531,167172,8380,161525,9508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,22772,3441,4,powerlaw
216299,509,167546,1789,9369810,476,159216,2599,161239,6569,158586,1046,152901,1130,102258,7195,97975,8189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,23708,3445,4,powerlaw
300489,617,220989,1975,9284622,461,201262,2872,209261,7286,211460,1205,205692,1318,127122,7904,121301,10123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6895,23182,3447,4,powerlaw
201663,579,158736,1771,9412611,469,154648,2653,156280,6592,154115,1145,148869,1219,101852,7195,96404,8175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,24276,3446,4,powerlaw
286280,548,220719,2253,10031337,425,207391,2611,214410,6787,205752,1046,199406,1156,131674,7388,125986,8860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6993,24122,3496,4,powerlaw
397360,615,284909,2115,9255468,471,251073,2950,268931,7456,273694,1207,266176,1381,157960,8186,152645,9342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6890,23348,3445,4,powerlaw
93490,507,78296,1603,7864952,433,81257,1694,81419,4523,74693,941,70849,964,59384,4950,56529,6061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7017,24618,3508,4,powerlaw
218329,537,169891,1800,9508932,454,159328,2573,162353,6535,163246,1026,157852,1106,104806,7086,100842,8132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23870,3444,4,powerlaw
39802,379,35455,412,5997471,310,39581,1402,39543,3548,35149,705,33876,724,32595,3896,31265,3885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7057,25854,3528,4,powerlaw
389773,633,273402,2062,8460249,404,251050,2762,266285,7159,267440,1194,259677,1347,154034,7737,146862,9036,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6863,22384,3431,4,powerlaw
324106,606,243956,2028,9747179,476,219027,2922,228340,7354,226379,1230,220578,1356,138203,7999,132874,9119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,23796,3447,4,powerlaw
409387,641,288161,2084,8898418,440,246698,2861,264310,7494,273917,1261,266587,1436,155019,8089,151320,9174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,22750,3435,4,powerlaw
228775,580,178087,2064,9518722,492,173242,2766,176047,6970,170204,1189,162869,1258,111009,7575,105595,8793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6964,23934,3482,4,powerlaw
268621,560,198579,1880,9074880,391,194852,2587,199830,6765,195738,1063,188707,1178,120811,7298,115716,8403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6860,23170,3430,4,powerlaw
251003,571,186384,2079,9386421,451,184569,2739,188354,7066,188103,1114,181210,1201,118447,7601,111786,8885,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6947,23410,3473,4,powerlaw
295365,549,227248,2048,9933693,423,208690,2556,215314,6730,208026,1060,200082,1162,130530,7264,125179,8631,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6987,23848,3493,4,powerlaw
343856,598,253040,2157,9703468,420,223909,2789,235943,7185,239249,1175,232844,1304,141970,7772,136617,9050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6941,23616,3470,4,powerlaw
193970,588,150001,1983,9500563,504,156921,2707,157851,6826,148154,1156,141012,1220,103416,7414,97876,8685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24314,3485,4,powerlaw
38524,394,34519,1418,5399672,320,36640,1377,36615,3390,33611,738,31887,774,29697,3717,28611,4752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7008,26140,3504,4,powerlaw
150915,627,120072,1696,8714412,497,127959,2673,128243,6589,116141,1201,110435,1253,87648,7187,80826,8269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23492,3455,4,powerlaw
127957,462,102527,1620,8608838,390,105223,2195,105498,5649,99597,824,94854,888,74729,6070,70246,7261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,24194,3461,4,powerlaw
436788,615,308091,2057,8990969,415,255734,2870,279587,7412,287649,1211,279373,1407,165018,8028,160035,9152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,22856,3435,4,powerlaw
212687,520,165287,1920,9674156,438,157733,2544,160767,6616,161424,1042,155844,1141,105710,7200,101897,8391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,24366,3468,4,powerlaw
363209,609,262808,1916,8934596,465,238567,2942,250724,7423,250051,1258,242552,1362,149780,8072,143174,9148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6833,22846,3416,4,powerlaw
10162,42,8762,323,268464,48,9306,148,9308,279,8904,81,8355,84,7409,291,7240,573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5688,575,4,powerlaw
4272,35,3882,305,175112,20,4151,69,4166,111,3810,47,3632,47,3540,149,3489,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6138,578,4,powerlaw
1117,58,1063,256,77307,36,1134,63,1135,81,1040,51,1018,51,1021,113,1002,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1771,7054,590,4,powerlaw
13516,40,11549,309,294708,38,11372,113,11367,237,11508,61,10815,65,9170,278,9002,507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5722,567,4,powerlaw
8418,33,7354,293,256281,33,8102,93,8134,202,7442,56,7030,60,6657,241,6457,535,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5900,582,4,powerlaw
5005,41,4530,249,191553,26,4868,65,4878,124,4528,50,4275,51,4242,168,4130,461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6258,580,4,powerlaw
15562,47,12967,313,321613,39,13081,120,13080,245,12876,66,12024,70,10036,301,9861,581,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1698,5388,566,4,powerlaw
1928,47,1812,269,105882,28,1916,89,1916,133,1822,62,1752,62,1742,148,1707,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1783,6972,594,4,powerlaw
12682,52,10730,309,297146,26,10540,124,10567,236,10830,63,10124,68,8239,293,8086,557,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5386,564,4,powerlaw
6826,79,6042,258,218735,37,6289,96,6288,172,5940,85,5577,87,5191,193,5083,445,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5756,569,4,powerlaw
12287,58,10602,364,306549,31,11218,89,11232,223,10448,57,9834,61,8834,255,8520,558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,5584,581,4,powerlaw
17282,46,14265,308,332571,35,14015,104,14141,272,14343,60,13503,66,10605,295,10370,524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5404,564,4,powerlaw
9333,37,7963,317,257326,38,8029,117,8094,239,7821,72,7374,75,6631,256,6478,509,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5652,571,4,powerlaw
10110,41,8732,309,276184,38,9168,110,9174,229,8596,59,8093,62,7448,270,7272,488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5586,567,4,powerlaw
9399,61,8172,278,259979,33,8631,125,8640,213,8217,69,7689,72,7013,247,6874,459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5678,572,4,powerlaw
3973,39,3601,282,158955,28,3764,65,3759,114,3555,49,3399,52,3226,158,3157,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6290,584,4,powerlaw
13583,60,11338,317,316029,44,11527,118,11608,234,11404,64,10643,69,8798,270,8679,567,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,5316,567,4,powerlaw
16547,51,13676,294,323822,32,13342,107,13414,252,13579,61,12686,65,9831,260,9590,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,5322,562,4,powerlaw
6133,49,5496,291,213569,21,5963,83,5961,175,5499,52,5258,53,5113,199,5015,480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6182,582,4,powerlaw
8454,39,7355,290,248646,23,7941,90,7932,171,7319,69,6947,75,6513,214,6350,484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,5988,581,4,powerlaw
8316,42,7174,245,241534,42,7558,119,7577,207,7247,74,6827,70,6207,238,6028,528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5728,572,4,powerlaw
6645,31,5952,304,225086,22,6681,70,6690,170,5903,52,5638,53,5661,203,5526,452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,6068,576,4,powerlaw
4840,35,4377,268,182091,21,4756,56,4751,114,4351,51,4204,53,4123,168,4039,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6208,578,4,powerlaw
5844,39,5273,320,200096,20,5714,67,5704,131,5287,50,5064,51,4966,181,4851,457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,6280,580,4,powerlaw
4500,47,4030,231,169779,40,4354,110,4363,190,4011,71,3828,73,3682,207,3592,425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,6146,574,4,powerlaw
10535,32,9207,302,267252,28,9956,113,9955,227,9157,62,8617,64,8158,236,7983,476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5784,568,4,powerlaw
12504,71,10718,296,294196,44,11051,154,11048,277,10825,82,10239,86,8950,328,8702,544,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5862,574,4,powerlaw
15284,46,12592,337,322477,42,12869,145,12909,275,13253,85,12484,90,9970,328,9708,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5708,575,4,powerlaw
3808,43,3443,270,159693,39,3667,95,3671,155,3396,65,3279,81,3179,227,3116,427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,6138,573,4,powerlaw
2380,39,2222,258,129624,30,2379,94,2378,124,2157,63,2088,64,2076,161,2025,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1783,6550,594,4,powerlaw
9951,56,8475,301,273551,28,9006,109,9015,232,8559,62,7976,65,7181,257,7002,534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,5462,567,4,powerlaw
7476,42,6616,297,236822,23,7200,81,7190,171,6599,53,6303,55,6027,214,5859,508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5990,578,4,powerlaw
9756,40,8400,334,274294,23,8853,95,8858,209,8496,58,7991,63,7299,241,7174,526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5916,576,4,powerlaw
2463,68,2285,277,126514,22,2473,79,2471,109,2240,55,2163,52,2174,137,2140,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1766,6254,588,4,powerlaw
7743,45,6919,275,238402,48,7501,112,7486,199,6891,63,6603,65,6263,228,6124,500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5808,570,4,powerlaw
3709,65,3314,261,164382,28,3578,104,3581,145,3255,60,3026,62,2981,180,2892,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5722,572,4,powerlaw
10757,40,9246,288,274516,43,9953,139,9967,237,9101,73,8575,76,7931,280,7770,539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5746,572,4,powerlaw
10535,79,9045,289,290268,43,9465,140,9502,272,9142,81,8627,84,7750,317,7609,590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5604,574,4,powerlaw
10016,69,8637,382,269271,33,9121,134,9155,235,8696,75,8245,77,7582,271,7451,588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1778,6208,592,4,powerlaw
6146,39,5526,261,209692,25,5925,88,5906,158,5515,54,5240,55,5030,189,4928,501,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6080,586,4,powerlaw
8154,44,7085,292,252860,44,7571,111,7575,247,7192,77,6762,72,6271,248,6118,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5772,571,4,powerlaw
7097,46,6210,329,242667,33,6585,79,6569,155,6196,50,5785,53,5406,199,5253,451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,5898,585,4,powerlaw
7044,47,6267,256,222737,40,6689,117,6700,230,6308,69,5978,71,5686,237,5558,489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5890,573,4,powerlaw
3376,47,3084,239,136804,19,3253,58,3244,106,3049,45,2858,47,2785,132,2706,392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6172,581,4,powerlaw
2601,51,2412,237,132549,31,2570,98,2569,128,2385,60,2317,60,2297,156,2242,495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1779,6678,593,4,powerlaw
7719,44,6783,341,235059,23,7119,81,7126,177,6770,53,6378,59,5949,213,5868,486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6022,583,4,powerlaw
5034,47,4555,284,186478,20,4905,75,4903,128,4600,47,4403,49,4294,167,4220,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6390,582,4,powerlaw
3745,43,3456,257,149389,23,3682,82,3674,122,3402,51,3273,52,3266,172,3188,372,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6716,586,4,powerlaw
13366,50,11226,332,308874,42,11623,117,11664,220,11365,69,10693,73,9120,271,8974,569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5630,571,4,powerlaw
13732,40,11613,336,321575,44,11902,135,12028,255,11635,74,10980,78,9625,319,9425,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5590,571,4,powerlaw
42781,107,35400,334,1432050,75,34953,318,35257,823,35551,173,33657,187,27020,927,26428,1148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3456,11844,1152,4,powerlaw
10710,123,9721,300,724996,78,10279,257,10271,544,9649,181,9254,183,8786,648,8496,861,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,12806,1164,4,powerlaw
43587,113,36379,318,1412662,96,36144,410,36381,949,36298,233,34310,281,27722,1057,27086,1221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11586,1145,4,powerlaw
45012,119,36853,348,1469223,75,36574,327,36988,847,37184,182,35203,194,27190,910,26510,1161,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,11480,1154,4,powerlaw
4954,102,4620,294,536243,55,4800,202,4797,372,4553,123,4374,124,4256,422,4176,690,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3520,12896,1173,4,powerlaw
24478,121,21125,256,1099000,72,22550,281,22588,624,21190,162,20171,169,17754,735,17185,892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,11774,1137,4,powerlaw
42419,117,34906,351,1455184,82,35774,342,36005,830,35801,183,34090,196,27271,913,26580,1172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,11786,1157,4,powerlaw
35041,145,29203,309,1324547,107,29847,395,29990,890,29295,256,27585,251,22690,1033,22141,1179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11682,1148,4,powerlaw
50908,117,40997,316,1482962,89,40064,396,40781,937,41814,211,39845,236,30364,1032,29499,1209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3424,11356,1141,4,powerlaw
30432,145,25901,332,1260721,79,27061,334,27151,774,26130,186,24865,194,21296,860,20801,1077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3477,12042,1159,4,powerlaw
49731,142,40651,373,1462512,103,40216,423,40771,1013,41176,257,39032,280,29744,1111,29165,1312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11566,1148,4,powerlaw
26782,135,22883,345,1205936,89,24389,362,24356,805,22920,218,21653,218,18647,875,18009,1097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,11704,1165,4,powerlaw
34893,120,29331,479,1400942,107,30529,364,30644,832,29495,212,28029,222,24005,935,23440,1245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3554,12432,1184,4,powerlaw
19124,107,16768,290,1005658,63,17875,245,17900,616,16626,140,15788,146,14583,675,14113,876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3456,12394,1152,4,powerlaw
34814,116,28897,313,1274211,84,30644,390,30733,866,29508,220,28102,230,23298,978,22337,1160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,11518,1142,4,powerlaw
31888,116,27096,306,1293006,119,28636,382,28777,866,27436,243,25978,243,22718,977,22285,1149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11968,1148,4,powerlaw
13973,148,12517,373,905935,99,13966,317,13975,684,12451,220,11959,231,11958,800,11659,987,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3513,13122,1171,4,powerlaw
31146,144,26389,300,1299997,90,28560,393,28641,870,26603,228,25299,233,22518,955,21921,1141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11560,1144,4,powerlaw
35202,128,29591,297,1315213,83,29798,342,30010,808,29341,207,27539,219,23108,883,22633,1086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,11506,1142,4,powerlaw
42829,131,35348,315,1376408,86,35253,362,35632,859,35139,209,33076,221,26474,951,25693,1138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11254,1143,4,powerlaw
23330,110,20257,316,1110022,67,21613,291,21606,678,20190,149,19128,156,17404,737,16954,945,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11914,1153,4,powerlaw
41063,118,33358,312,1367294,81,33985,377,34366,889,34116,212,32342,223,25220,981,24590,1133,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,11182,1140,4,powerlaw
30389,134,25588,305,1252536,101,26181,397,26281,902,25731,239,24315,257,20390,998,19796,1164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11474,1148,4,powerlaw
25569,122,21848,319,1192554,78,24118,302,24157,725,21903,174,20826,181,19369,774,18894,1020,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,12128,1157,4,powerlaw
25287,115,21880,363,1168934,82,23842,295,23860,712,22172,156,21139,164,18999,783,18409,1047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3527,12470,1175,4,powerlaw
41004,127,33797,325,1388466,96,35932,426,36110,958,34956,235,33250,259,27141,1081,26251,1243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11474,1145,4,powerlaw
77452,127,59022,362,1585504,80,51388,404,54152,982,60157,208,57034,233,37427,1056,36486,1292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,11036,1137,4,powerlaw
77003,125,58315,337,1568101,77,50993,369,54021,953,60627,199,57897,225,37750,1028,36911,1244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3404,10934,1134,4,powerlaw
52336,156,42638,349,1480964,94,41933,442,42553,1047,43638,260,41479,283,31129,1136,30210,1314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3437,11342,1145,4,powerlaw
26348,133,22736,371,1216062,97,24021,375,24053,798,22447,227,21332,235,18987,939,18368,1136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,12062,1168,4,powerlaw
20926,118,18422,331,1059939,86,20144,339,20141,682,18313,204,17407,207,16717,748,16264,990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12830,1166,4,powerlaw
33306,112,27907,352,1359307,67,29710,304,29902,793,28152,160,26868,168,23250,860,22700,1091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11714,1153,4,powerlaw
24503,129,20937,339,1145199,77,22920,327,22912,734,21010,184,19780,192,17967,817,17251,1034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,11944,1159,4,powerlaw
28878,118,24789,336,1231243,84,26407,343,26468,783,24933,193,23825,200,21483,839,21057,1077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3486,12526,1162,4,powerlaw
26628,122,22792,365,1235654,81,24622,334,24658,758,22972,194,21645,202,19285,827,18774,1089,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,11786,1162,4,powerlaw
43966,114,36708,351,1444196,67,36809,319,37171,863,37738,173,35933,190,28815,904,28206,1152,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,12106,1154,4,powerlaw
46283,117,37772,316,1456996,90,37864,405,38261,924,38482,228,36594,235,29007,1036,28431,1192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11630,1143,4,powerlaw
10592,107,9575,355,776348,65,10620,231,10612,494,9605,147,9230,150,9183,572,8945,842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3532,13338,1177,4,powerlaw
20843,102,18002,298,1028567,63,19520,275,19526,611,17995,141,16987,148,15464,689,14769,899,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,12020,1154,4,powerlaw
51137,135,41419,340,1476604,88,39706,416,40417,985,41480,240,39065,266,29402,1090,28680,1269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11296,1143,4,powerlaw
14286,109,12654,278,907643,69,13785,229,13778,544,12631,135,12013,143,11548,613,11165,826,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,12096,1154,4,powerlaw
35920,153,29686,368,1376933,103,31540,421,31635,934,30455,257,28935,258,24100,1045,23282,1263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3509,11974,1169,4,powerlaw
44516,134,36666,301,1424553,77,36026,326,36347,837,37407,181,35761,195,26984,927,26382,1102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3408,11618,1136,4,powerlaw
9888,96,8994,271,736081,64,9684,222,9674,463,8767,141,8328,145,8209,557,8002,737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,12496,1156,4,powerlaw
19147,108,16979,365,1049387,70,18387,269,18387,628,16839,145,15927,152,15323,712,14879,1005,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3521,12568,1173,4,powerlaw
25853,114,22074,318,1179812,70,23397,294,23403,688,21987,155,20931,159,18481,741,17911,961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,12058,1154,4,powerlaw
51501,111,40876,355,1515652,68,39106,323,39966,865,41669,178,39639,193,29290,943,28850,1185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11584,1153,4,powerlaw
23171,126,20161,292,1073811,101,21574,352,21564,748,20208,223,18966,237,17184,830,16780,1001,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,12056,1149,4,powerlaw
38393,118,31981,302,1395376,91,32767,364,32928,859,32645,210,31012,221,24775,966,24193,1140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11856,1143,4,powerlaw
30270,105,25407,312,1212079,84,26850,300,26895,750,25662,159,24196,168,20277,818,19501,1053,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11892,1153,4,powerlaw
22072,205,19665,297,1994858,176,21529,536,21537,1170,19458,385,18553,402,18063,1384,17493,1464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5223,19322,1741,4,powerlaw
31325,217,27301,303,2402324,190,30103,647,30116,1434,27338,397,26039,399,24410,1582,23581,1680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5223,18512,1741,4,powerlaw
67541,252,56174,449,3355013,183,57907,781,58081,1874,56036,437,53093,458,43006,2062,41681,2228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5275,17980,1758,4,powerlaw
129065,244,99820,293,3611085,169,90062,873,94488,2181,102961,436,98856,483,66380,2272,64636,2283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5132,17022,1710,4,powerlaw
370,193,362,329,251219,145,371,332,371,363,349,304,349,317,350,515,344,696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5363,20996,1787,4,powerlaw
93342,233,74168,304,3482597,188,74086,839,75870,2041,76173,463,72854,495,53902,2222,52809,2278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5151,17100,1717,4,powerlaw
76406,248,63521,324,3319645,210,64283,845,64866,1961,64118,500,60804,508,47698,2192,46322,2252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17724,1722,4,powerlaw
102239,246,81019,400,3549239,195,79450,894,81512,2161,83112,482,79657,519,56588,2335,54749,2429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5214,17350,1738,4,powerlaw
6397,194,6026,356,731592,136,6330,387,6324,656,5829,318,5565,317,5466,815,5369,1026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5337,20842,1779,4,powerlaw
74064,243,60281,349,3350995,183,61737,789,62575,1884,61869,434,58921,458,46849,2081,45592,2175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,17890,1736,4,powerlaw
69420,230,57932,338,3259291,179,59207,748,59704,1796,57364,408,54719,441,44655,1966,43561,2036,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,18342,1735,4,powerlaw
69157,227,56899,325,3227995,185,59618,755,59879,1805,56933,442,54253,458,43534,2024,41901,2062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5156,17550,1718,4,powerlaw
164918,311,122759,394,3597945,213,108420,1027,116915,2493,128742,577,123760,634,79077,2735,77643,2767,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5160,16816,1720,4,powerlaw
63427,239,52611,369,3276144,232,54563,865,54790,1963,52860,518,50372,526,41060,2175,39999,2247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5244,18198,1748,4,powerlaw
106908,236,85089,417,3669648,228,81337,890,83396,2186,86256,501,81812,534,57799,2371,56323,2505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,17432,1739,4,powerlaw
126883,273,99155,313,3639501,184,92141,879,96558,2196,102476,500,98256,545,66608,2374,65059,2487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5143,17100,1714,4,powerlaw
122594,257,96222,352,3538843,189,90218,866,92983,2121,96435,469,92286,511,63771,2279,61878,2385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5143,17144,1714,4,powerlaw
69553,225,58062,358,3279717,178,58697,748,58984,1780,57348,425,54295,456,43822,1976,42644,2064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,17748,1736,4,powerlaw
69417,250,56888,1025,3080201,173,60891,834,61018,1943,58877,450,56321,467,44486,2119,41868,2840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5085,16730,1695,4,powerlaw
69493,212,57386,311,3277640,154,61964,708,62109,1813,57942,402,55018,424,45978,1943,44196,2040,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,17828,1728,4,powerlaw
38787,260,32567,366,2651349,233,35091,803,35095,1738,33052,514,31417,517,27730,1945,26759,2009,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5247,17816,1749,4,powerlaw
22427,215,20112,254,1946986,178,21970,558,21967,1187,19843,382,18891,406,18181,1375,17627,1440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,18704,1720,4,powerlaw
54776,218,45738,329,2999477,179,49261,737,49329,1707,46279,435,44022,442,37635,1880,36513,1975,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,18284,1739,4,powerlaw
76382,271,62345,297,3257201,196,65816,840,66035,2037,63397,469,60297,495,46648,2211,44266,2275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17152,1718,4,powerlaw
78695,220,64916,305,3337834,205,65480,842,66088,1952,64873,473,62076,484,49484,2099,48245,2192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5157,17734,1719,4,powerlaw
103444,268,83023,328,3546545,211,78855,901,81221,2154,82612,526,78430,550,56455,2362,55167,2406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17206,1721,4,powerlaw
96711,248,78755,383,3603382,189,75850,859,77409,2067,79423,491,75700,511,56136,2277,54642,2379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18144,1738,4,powerlaw
60246,206,50096,302,3075551,156,53187,680,53310,1688,50765,372,48020,391,39996,1850,38826,1916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5190,17966,1730,4,powerlaw
137069,298,105083,380,3681622,303,96134,1025,100756,2409,107158,585,102715,622,68160,2686,66211,2748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17200,1726,4,powerlaw
144876,236,109795,319,3508069,163,97649,845,104361,2164,114428,453,110257,503,70760,2312,69256,2409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5125,16494,1708,4,powerlaw
17016,187,15427,318,1657008,139,16337,489,16342,1084,15225,316,14500,319,13955,1230,13508,1391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5256,19284,1752,4,powerlaw
96007,276,76976,342,3560617,227,74642,960,75854,2222,77994,550,74663,590,54337,2452,53299,2497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,17568,1724,4,powerlaw
46670,201,40096,298,2713485,157,43188,648,43229,1635,40530,351,38526,375,33373,1762,31838,1845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,17762,1729,4,powerlaw
35245,242,30527,321,2543974,206,33689,738,33689,1607,30406,460,28829,454,26930,1791,25958,1857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5233,18254,1744,4,powerlaw
97225,230,76780,1198,3380551,183,76366,837,77529,2051,78398,461,74540,488,53638,2223,51999,3034,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5090,16646,1696,4,powerlaw
54422,234,45794,337,3092109,192,50068,718,50149,1704,46132,419,44094,440,39890,1899,38837,1985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,18622,1737,4,powerlaw
61023,242,50090,1044,3013773,208,51825,834,51954,1898,50524,483,47901,496,38259,2098,36670,2836,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5108,17162,1702,4,powerlaw
45814,220,38934,421,2881433,197,42597,750,42646,1706,38811,447,36830,454,33345,1890,32280,2073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5281,18758,1760,4,powerlaw
73706,206,60873,317,3335328,174,61487,724,61888,1754,59906,380,57183,403,45410,1960,43948,2040,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5187,17816,1729,4,powerlaw
123192,240,93448,298,3574305,167,87599,875,91758,2164,98642,453,94609,497,63067,2379,61100,2435,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17014,1712,4,powerlaw
116045,294,90132,358,3595709,219,85611,994,88945,2355,94057,556,90256,586,62295,2600,60236,2643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,17382,1723,4,powerlaw
84233,265,68923,395,3463967,216,69236,837,69980,2011,68914,481,65710,507,50766,2196,49692,2305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5227,18120,1742,4,powerlaw
96498,237,78256,387,3632451,198,75507,813,76938,1992,77744,471,74394,491,54851,2161,53344,2275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5217,17844,1739,4,powerlaw
144262,255,110354,342,3784192,220,94880,876,101432,2195,114026,489,109448,536,71416,2437,69756,2482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,17406,1717,4,powerlaw
128321,300,99834,1206,3525960,212,93000,1009,97061,2382,99692,583,95875,638,65925,2584,63966,3368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5112,16618,1704,4,powerlaw
48826,238,41157,435,2989039,191,44576,750,44675,1728,41159,434,38770,436,34416,1877,33278,2063,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5279,18426,1759,4,powerlaw
89339,235,71676,274,3376745,185,73476,786,74509,1921,73035,441,69895,467,52416,2126,50495,2198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5139,17256,1713,4,powerlaw
58524,238,49245,369,3025046,214,51839,799,51976,1835,49358,485,46909,489,39786,2029,38853,2091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5232,18576,1744,4,powerlaw
65950,256,54134,310,3228254,204,57473,846,57797,1937,54857,512,52056,539,43633,2131,42413,2182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17582,1723,4,powerlaw
128192,298,96666,1227,3516050,217,91500,1057,95382,2413,101689,594,97574,623,64228,2672,62754,3476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5111,16656,1703,4,powerlaw
177330,434,135217,1533,6514935,336,132044,1614,136747,4067,145219,840,140107,889,93503,4358,90229,5312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6875,23356,2291,4,powerlaw
158219,434,125656,1661,6691691,355,120075,1675,123330,3987,128711,940,123664,977,87213,4381,85148,5485,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6956,24270,2318,4,powerlaw
97099,344,80310,1415,5665618,288,85421,1322,85672,3197,82247,670,77978,705,63421,3431,60652,4480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,24324,2308,4,powerlaw
255416,427,188085,1615,6386760,304,166350,1674,180443,4196,199415,870,192675,945,122838,4563,118932,5570,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6867,22656,2289,4,powerlaw
54214,377,46808,1213,4505011,311,51336,1304,51316,2910,46149,719,43829,740,40051,3199,38153,4032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6890,24048,2296,4,powerlaw
215917,468,161420,1279,6149986,328,144199,1715,153159,4147,166968,897,161048,966,102056,4475,98487,5189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6753,21960,2251,4,powerlaw
160830,448,127338,1431,6250604,369,127022,1674,129593,3952,127818,918,122100,1002,89354,4380,86184,5111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6841,22550,2280,4,powerlaw
195694,410,150779,1674,6603067,317,141473,1563,147809,3907,154300,827,148662,902,98962,4228,96299,5403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6930,23258,2310,4,powerlaw
153863,379,121888,1451,6339175,294,120158,1448,122241,3616,124934,732,120129,782,85021,3889,82347,4842,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6858,23756,2286,4,powerlaw
94568,403,80346,1380,5754634,380,82299,1504,82698,3432,78909,847,75519,878,63285,3784,61512,4696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6969,25266,2323,4,powerlaw
115961,363,94285,1491,6127422,291,97793,1347,98575,3390,95703,703,91711,727,72286,3655,69972,4664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,24124,2308,4,powerlaw
128854,457,104572,1498,6233107,360,106790,1649,108100,3862,106074,914,101114,939,77042,4207,74300,5169,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,23778,2298,4,powerlaw
117788,402,96660,1449,6121834,327,98436,1506,99115,3541,96199,798,91974,834,70392,3981,68160,4996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6948,24196,2316,4,powerlaw
229022,446,172948,1537,6377991,289,157846,1594,166763,4008,174967,830,168004,920,109170,4330,106177,5312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,22440,2285,4,powerlaw
129601,408,105524,1574,6338693,340,105686,1438,106924,3549,106843,766,102288,791,77575,3896,75367,4916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6939,24020,2313,4,powerlaw
181260,462,138218,1600,6412035,380,131111,1727,135539,4184,144542,953,138947,1006,90106,4564,87622,5558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6904,22918,2301,4,powerlaw
137176,372,110315,1392,6298166,294,108222,1403,110291,3469,111464,703,107144,769,79729,3710,77272,4641,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6858,23538,2286,4,powerlaw
45614,345,39361,1258,4219538,284,43400,1149,43412,2715,39402,642,37505,661,34516,2959,32941,3871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6979,24212,2326,4,powerlaw
135168,462,109979,1651,6394699,394,108861,1683,110222,3893,110778,949,106098,1011,77454,4322,74831,5394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6973,24426,2324,4,powerlaw
138468,432,109114,1345,6186427,362,112878,1595,114840,3776,113191,890,108349,916,80394,4162,77274,4962,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6835,23118,2278,4,powerlaw
45233,321,39239,1273,4448943,307,43860,1015,43845,2386,39387,645,37666,670,35335,2698,33740,3619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6999,24814,2333,4,powerlaw
232145,430,173895,1592,6353830,280,160415,1581,170419,4063,178907,797,172647,898,110701,4395,107663,5356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6851,22528,2283,4,powerlaw
235394,520,176125,1590,6370036,376,160201,1916,170781,4577,182870,1066,177336,1149,115055,4986,111715,5871,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6842,22690,2280,4,powerlaw
100227,390,83649,1453,5963187,301,87881,1357,88303,3239,84135,703,80552,742,66674,3494,65008,4492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,24418,2309,4,powerlaw
164638,468,127510,1581,6201813,369,129402,1707,131213,4097,132333,936,127052,986,86877,4497,82339,5469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6898,22802,2299,4,powerlaw
170840,445,132358,1495,6510188,349,125812,1705,130366,4045,136648,917,131163,973,91073,4364,88572,5316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,23230,2297,4,powerlaw
71273,344,60582,1477,5307570,301,64446,1270,64599,3005,60434,681,57754,707,50264,3253,48784,4358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6993,24854,2331,4,powerlaw
116627,366,95051,1368,6006050,315,99650,1436,100390,3466,96236,752,91823,783,72740,3734,70248,4664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,23786,2290,4,powerlaw
148779,423,119587,1583,6447846,343,118403,1563,120211,3781,119682,875,114656,903,83889,4076,81077,5189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6952,23904,2317,4,powerlaw
80018,395,67526,1481,5468071,368,72170,1427,72347,3294,68273,787,65204,811,55616,3635,54058,4603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6961,24834,2320,4,powerlaw
70434,394,59252,1303,5046752,358,63193,1427,63211,3232,59912,802,56965,817,48783,3564,46348,4418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6969,24430,2323,4,powerlaw
79449,442,66017,1441,5426103,363,71655,1472,71666,3349,66481,820,63070,857,54084,3666,52225,4666,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,24206,2321,4,powerlaw
158580,425,124802,1679,6450341,336,119942,1567,123208,3825,126334,841,121114,881,84603,4189,82083,5290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,23714,2314,4,powerlaw
141198,432,113547,1463,6435869,356,112389,1609,114088,3807,114590,875,109657,898,81087,4231,78234,5071,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6890,24016,2296,4,powerlaw
83795,352,70594,1496,5635902,289,74978,1244,75118,3057,71371,658,68296,681,57929,3291,56425,4433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6980,25066,2326,4,powerlaw
37817,353,33258,390,4055160,287,36826,944,36828,2206,33621,630,32022,638,30195,2493,29122,2555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7058,25476,2352,4,powerlaw
124956,381,101175,1362,6016372,300,104241,1408,105144,3472,102450,736,97767,774,73880,3751,70962,4754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6867,23090,2289,4,powerlaw
160317,428,126371,1594,6431808,302,122723,1482,125524,3716,128969,892,123814,937,84864,4000,81056,5184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23262,2307,4,powerlaw
167662,427,134933,1610,6696459,344,125286,1627,128186,3831,132376,875,127137,918,90066,4201,87499,5244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6951,24282,2317,4,powerlaw
178997,454,139012,1381,6174054,320,132023,1563,136942,3871,140403,810,133946,915,91825,4115,88990,4805,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6792,22162,2264,4,powerlaw
67845,358,57572,1436,5128796,293,61623,1272,61654,2936,57480,692,54520,742,47499,3375,45955,4256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6990,24756,2330,4,powerlaw
277836,440,200670,1632,6213383,326,175369,1688,191193,4164,213506,1027,206643,978,127369,4532,123094,5549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6850,22674,2283,4,powerlaw
140873,381,115255,1559,6358837,305,114126,1436,115414,3496,113045,740,108129,800,79936,3812,77062,4855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,23910,2311,4,powerlaw
71720,389,59778,1343,5259176,313,66797,1254,66828,3010,61905,663,59066,683,51394,3295,48810,4267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6995,24406,2331,4,powerlaw
231471,439,169992,1597,6102871,289,158450,1613,168614,4112,178230,840,172597,922,110239,4440,106307,5360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,22070,2285,4,powerlaw
73512,395,62577,1430,5352800,344,67821,1367,67823,3192,62188,792,58974,797,52110,3485,49681,4452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,24486,2341,4,powerlaw
146878,432,116773,1592,6360402,335,113346,1450,116026,3558,117115,785,111955,842,80917,3920,78397,4966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,23346,2314,4,powerlaw
164321,407,128040,1516,6374067,322,124762,1539,128446,3870,134112,806,129206,855,87781,4184,84651,5228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23176,2292,4,powerlaw
177555,422,140842,1536,6361508,317,134344,1607,138754,3882,139920,849,134385,896,94881,4197,91431,5141,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22810,2290,4,powerlaw
152861,480,121082,1524,6444735,384,118789,1719,120925,3976,121773,947,116320,979,83339,4385,80685,5331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6908,23432,2302,4,powerlaw
4204,38,3752,261,136597,37,3848,85,3850,120,3674,55,3448,56,3226,167,3158,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5704,428,4,powerlaw
6733,32,5902,213,169893,30,6360,71,6367,125,5926,48,5577,49,5332,187,5186,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5630,424,4,powerlaw
2343,45,2130,272,96799,31,2305,64,2302,100,2147,47,2086,48,2037,111,1975,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1760,6298,440,4,powerlaw
3944,38,3535,222,132994,29,3820,92,3824,132,3495,61,3365,61,3286,168,3234,426,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5966,430,4,powerlaw
4952,25,4451,268,149678,26,4923,61,4923,116,4453,52,4302,48,4303,158,4234,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6130,436,4,powerlaw
5020,73,4495,268,146038,42,4895,97,4895,141,4409,66,4148,67,4152,183,4058,387,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5860,431,4,powerlaw
1204,59,1144,255,62607,43,1208,84,1208,93,1137,63,1113,63,1115,125,1090,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1791,6856,447,4,powerlaw
3391,33,3080,206,115744,22,3306,50,3296,89,3084,48,2939,50,2881,126,2822,314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,6178,433,4,powerlaw
1174,35,1115,201,66420,32,1175,61,1175,68,1091,43,1048,43,1034,86,1025,308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1763,6274,440,4,powerlaw
8005,53,7001,255,184416,25,7621,99,7622,179,6982,61,6557,63,6344,196,6270,445,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5584,427,4,powerlaw
13729,45,11239,304,240692,38,11603,121,11646,221,11345,74,10638,79,8586,272,8381,519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5060,427,4,powerlaw
10251,35,8797,250,211686,22,8747,67,8743,135,8593,57,8096,59,6910,156,6771,394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5326,420,4,powerlaw
283,40,274,280,22132,21,285,45,287,47,271,36,262,37,261,66,257,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1801,7216,450,4,powerlaw
12129,47,10192,299,225626,34,10710,124,10758,220,10480,74,9980,80,8697,283,8571,499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5768,431,4,powerlaw
3436,34,3127,263,126075,24,3428,60,3420,95,3144,43,3031,45,2976,132,2904,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6048,434,4,powerlaw
3310,27,3023,264,118472,19,3355,45,3346,89,3027,43,2906,45,2878,118,2829,358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,6190,433,4,powerlaw
1264,39,1193,183,63084,24,1273,52,1273,67,1170,38,1146,38,1155,83,1135,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6514,435,4,powerlaw
2710,51,2505,222,98839,34,2696,66,2697,92,2495,54,2395,54,2386,121,2340,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,6070,428,4,powerlaw
8487,40,7281,277,199482,30,7907,102,7888,185,7234,64,6835,67,6407,225,6286,464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5430,428,4,powerlaw
4899,52,4467,270,139701,23,4787,81,4783,147,4405,54,4187,55,4175,167,4088,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1767,6320,441,4,powerlaw
5067,35,4509,234,150008,36,4942,92,4935,140,4441,63,4218,63,4187,176,4097,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5750,430,4,powerlaw
3824,36,3491,272,125489,29,3834,58,3841,96,3459,43,3283,50,3334,138,3257,358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6094,437,4,powerlaw
3274,41,2980,232,112065,24,3208,73,3203,124,3026,54,2873,55,2787,141,2709,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,6048,427,4,powerlaw
4640,54,4194,233,139068,39,4629,98,4622,170,4103,65,3891,66,3899,195,3813,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5760,430,4,powerlaw
3257,47,2988,264,111276,29,3285,60,3286,108,2993,42,2884,43,2904,134,2833,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6456,437,4,powerlaw
9910,61,8457,287,211854,35,9079,93,9136,204,8521,63,8170,65,7488,216,7314,448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5542,427,4,powerlaw
3590,63,3298,248,120568,43,3517,96,3512,148,3251,66,3120,66,3063,172,2987,393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6094,431,4,powerlaw
119,42,117,203,18828,21,119,59,119,49,115,44,113,44,114,82,113,260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,7040,443,4,powerlaw
8429,35,7235,249,187294,27,7442,71,7453,127,7264,47,6852,50,6241,166,6090,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5520,420,4,powerlaw
420,57,400,220,31802,19,420,46,420,52,396,41,384,41,383,72,376,231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6828,440,4,powerlaw
5055,50,4493,246,149686,19,4868,61,4857,105,4517,45,4277,46,4260,134,4193,358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6022,436,4,powerlaw
6803,31,5854,240,178976,33,6452,89,6467,172,6039,53,5733,55,5324,209,5190,442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5562,425,4,powerlaw
244,34,237,212,34509,28,245,42,245,43,229,37,225,38,228,63,226,262,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,6274,440,4,powerlaw
5555,53,5007,275,161407,35,5458,87,5467,127,5013,54,4752,56,4703,162,4612,520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,6204,442,4,powerlaw
1525,59,1432,242,75469,34,1532,61,1529,84,1418,48,1387,49,1389,111,1340,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1767,6668,441,4,powerlaw
9808,49,8376,252,210588,27,8729,70,8740,130,8481,50,7847,53,7047,163,6858,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,5298,421,4,powerlaw
4191,29,3774,274,135275,20,4057,53,4057,109,3686,43,3521,45,3425,132,3364,368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5954,432,4,powerlaw
3790,34,3398,245,124565,30,3762,87,3765,128,3421,56,3253,58,3291,170,3215,350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5946,427,4,powerlaw
4959,38,4416,264,149529,18,4920,62,4918,102,4378,45,4208,47,4172,145,4079,358,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5776,432,4,powerlaw
4172,34,3773,214,138729,22,4191,89,4192,117,3748,50,3627,52,3648,149,3550,366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5836,426,4,powerlaw
6429,31,5744,242,160383,23,6185,77,6182,148,5711,54,5433,56,5315,170,5201,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5868,426,4,powerlaw
4097,38,3703,243,140385,24,3956,87,3963,116,3657,55,3476,57,3417,145,3329,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5774,428,4,powerlaw
6167,28,5462,246,161829,20,5747,64,5757,135,5451,48,5170,50,4895,157,4801,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5902,433,4,powerlaw
5034,34,4521,226,148446,35,5024,92,5023,159,4496,59,4296,59,4289,172,4138,398,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5770,427,4,powerlaw
6000,42,5300,280,172168,36,5666,94,5678,133,5145,57,4901,59,4679,165,4611,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5590,428,4,powerlaw
715,37,680,272,50740,36,711,62,711,70,670,54,652,55,648,98,633,330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1784,6484,446,4,powerlaw
8093,47,7027,269,191216,23,7483,89,7513,151,7034,58,6569,60,6084,182,6030,424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5394,425,4,powerlaw
2458,50,2242,240,102913,18,2416,56,2425,82,2190,42,2145,44,2143,105,2085,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6230,435,4,powerlaw
3457,30,3095,215,120912,18,3297,58,3295,91,3136,44,2969,45,2842,124,2778,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5914,433,4,powerlaw
13060,53,11004,292,233552,40,10718,129,10878,222,10827,70,10142,75,8593,262,8533,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5476,429,4,powerlaw
12168,106,10906,267,631817,55,11636,200,11650,465,10682,125,10135,129,9804,512,9585,716,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,12238,866,4,powerlaw
9663,119,8767,327,513207,90,9332,276,9332,481,8695,199,8242,201,7955,568,7715,765,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3519,12618,879,4,powerlaw
4331,104,4015,245,336076,60,4245,159,4243,254,3989,135,3776,136,3743,342,3649,505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,12612,870,4,powerlaw
16073,120,14071,313,751104,85,15269,290,15281,571,14376,195,13723,205,12783,672,12526,872,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3505,12416,876,4,powerlaw
10241,102,9292,272,581809,68,10354,201,10338,418,9338,155,9038,158,8988,485,8775,682,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,12616,871,4,powerlaw
38348,108,31708,260,1020675,74,31423,267,31977,661,32720,149,31103,161,24853,733,24331,929,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3399,11360,849,4,powerlaw
23284,112,19988,309,890386,73,21659,268,21679,624,20332,185,19358,192,17666,700,17235,918,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,11870,871,4,powerlaw
22569,102,19460,238,847156,63,20346,233,20333,538,19700,144,18767,151,16056,609,15620,755,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3405,11370,851,4,powerlaw
13077,100,11597,228,647468,68,12190,225,12175,472,11484,154,10869,158,10092,541,9851,682,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11654,855,4,powerlaw
21136,108,17985,252,853018,73,19316,252,19337,539,18254,168,17404,173,15677,617,15256,784,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3425,11436,856,4,powerlaw
10092,125,9131,296,594638,89,9748,266,9744,493,8954,202,8538,213,8276,604,8083,806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3518,12326,879,4,powerlaw
10006,111,8887,232,605272,75,9870,238,9856,461,8856,165,8450,168,8339,520,8102,676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11680,857,4,powerlaw
25560,115,21635,320,905868,78,23367,265,23450,589,22161,177,21000,184,18929,694,18562,902,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3489,11992,872,4,powerlaw
15670,98,13732,284,700295,64,14755,233,14770,514,13911,145,13218,150,12404,561,12080,749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12264,868,4,powerlaw
170,92,161,291,59635,54,170,110,170,112,162,100,153,100,153,163,154,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3592,14708,898,4,powerlaw
23559,92,20103,284,895380,67,21459,241,21523,539,20478,135,19447,142,17375,614,17105,827,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3456,11878,864,4,powerlaw
34592,112,28613,331,1041914,74,30543,276,30725,625,29654,163,27980,172,23662,701,22991,922,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3471,11440,867,4,powerlaw
33132,134,27390,298,1034942,96,27730,338,27986,726,28197,226,26773,243,21987,843,21566,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11304,862,4,powerlaw
26323,108,21875,246,900088,66,22837,238,22921,577,22279,148,20869,157,17285,632,16808,800,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3405,10910,851,4,powerlaw
10143,129,9176,293,611779,84,9946,268,9942,510,9049,193,8568,194,8481,605,8291,793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3509,12108,877,4,powerlaw
21588,133,18897,306,844713,88,21020,301,21053,637,18895,214,18076,234,17365,778,16999,915,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,12018,862,4,powerlaw
39593,92,32633,276,1058514,93,32073,313,32575,698,33925,168,32210,178,25448,756,25096,927,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3412,11404,853,4,powerlaw
5108,104,4711,240,355020,74,4932,197,4923,304,4671,166,4506,165,4363,384,4268,540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,12426,861,4,powerlaw
30425,122,25572,317,978587,78,26201,287,26359,656,25919,188,24618,196,20620,728,20118,939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3480,11734,870,4,powerlaw
12792,96,11416,267,689463,65,12536,210,12507,441,11316,140,10774,144,10569,500,10321,701,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3471,12062,867,4,powerlaw
17545,88,15209,236,746755,64,16609,221,16640,516,15269,144,14493,151,13780,601,13540,733,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3407,11752,851,4,powerlaw
24023,104,20304,316,932011,90,21962,281,22068,634,20513,191,19436,207,17339,749,16943,964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,11642,873,4,powerlaw
33359,106,27784,267,1001531,78,27864,255,28139,587,28436,163,27023,172,21835,673,21379,855,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3416,11258,854,4,powerlaw
25389,104,21493,280,901865,81,23107,276,23155,619,22246,192,21125,194,18459,723,17943,883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11602,858,4,powerlaw
32288,111,26828,261,979879,70,28690,279,28881,628,27506,170,26070,180,22295,717,21788,882,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3414,11012,853,4,powerlaw
20153,117,17559,303,823398,79,18965,265,19003,588,17800,181,16946,187,15712,688,15352,891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,12266,873,4,powerlaw
26307,111,22253,253,905034,69,23672,251,23792,559,22606,159,21451,166,18801,640,18416,796,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3414,11576,853,4,powerlaw
22133,126,18911,324,845313,93,20553,316,20586,647,19136,221,18181,225,16401,748,16011,934,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11760,863,4,powerlaw
26078,101,22084,274,936447,98,23658,315,23754,652,22093,206,20913,214,18408,785,18066,921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3439,11078,859,4,powerlaw
25340,111,21876,325,912823,85,23031,279,23132,623,22215,183,21142,190,19016,711,18716,941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,12294,872,4,powerlaw
8417,107,7762,232,480103,80,7984,225,7984,388,7579,173,7099,175,6822,480,6666,630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,12324,861,4,powerlaw
21003,98,18191,286,830345,65,20030,221,20100,520,18293,140,17472,146,16492,620,16133,836,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,12314,866,4,powerlaw
7334,96,6667,253,526010,69,7186,190,7175,359,6648,139,6359,142,6185,421,6025,610,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3477,12006,869,4,powerlaw
45023,115,34972,283,1061889,69,35497,322,35947,751,36028,188,34094,204,24829,828,24253,980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3408,10526,852,4,powerlaw
31633,121,26380,230,963434,90,27110,304,27272,680,26978,206,25355,228,20967,799,20423,916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3378,10882,844,4,powerlaw
55363,138,43614,348,1183226,109,40612,416,42020,931,45665,263,43479,279,30437,1025,29830,1258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,11012,863,4,powerlaw
31479,106,26248,269,971008,75,27240,257,27485,586,26769,170,25187,177,21464,673,20997,835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3414,11304,853,4,powerlaw
31144,127,25978,296,1016171,96,27216,336,27426,758,26278,228,24883,238,21365,839,20930,1010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3448,11530,862,4,powerlaw
24814,84,21046,287,907563,70,23026,248,23089,561,21470,138,20490,145,18476,629,18062,845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3457,11640,864,4,powerlaw
29426,99,24922,265,948012,72,26291,255,26392,609,25189,168,23892,175,20729,722,20339,850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3414,11410,853,4,powerlaw
17315,115,15096,246,774692,76,16928,266,16900,538,15094,178,14357,181,13942,642,13584,803,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11658,858,4,powerlaw
33346,122,28198,307,1000347,96,28925,329,29148,729,28783,216,27313,225,23632,851,23206,1008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3444,11848,861,4,powerlaw
14822,113,13123,291,713676,79,14000,245,13993,528,12908,185,12128,188,11367,648,10964,811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3502,11582,875,4,powerlaw
16851,109,14921,268,759633,64,16456,219,16450,467,14877,129,14156,143,13616,584,13169,733,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,11944,864,4,powerlaw
16599,119,14528,265,781465,84,15835,276,15824,566,14682,204,13917,200,12911,670,12459,832,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11266,861,4,powerlaw
21284,181,18731,252,1439174,136,19909,431,19919,954,18598,315,17679,332,16457,1112,15913,1168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,18216,1302,4,powerlaw
29926,198,26059,241,1795243,157,28852,496,28858,1069,26212,352,24904,362,23649,1230,22953,1281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,17986,1288,4,powerlaw
46327,223,39793,393,2211662,179,42283,567,42345,1273,39886,390,37977,414,34169,1470,33423,1618,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5283,18808,1320,4,powerlaw
11869,181,10820,372,1159651,127,11758,390,11761,735,10755,275,10394,282,10273,857,9991,1082,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5316,20224,1329,4,powerlaw
47125,201,39513,274,2199892,146,43245,508,43297,1176,40439,337,38384,354,33945,1341,32927,1444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,17452,1298,4,powerlaw
69114,210,56496,322,2545724,171,56660,637,57548,1486,57594,361,54547,387,43372,1649,42340,1741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17310,1300,4,powerlaw
19330,185,17124,245,1451424,149,18585,456,18580,974,17060,332,16283,344,15490,1115,14991,1207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5214,18348,1303,4,powerlaw
48748,218,40818,277,2211890,184,43668,605,43885,1376,41806,414,39833,412,34283,1552,33278,1609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5159,17918,1289,4,powerlaw
65974,220,54051,303,2436693,167,55346,711,55840,1567,55461,409,52541,430,41949,1729,40814,1774,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5150,17020,1287,4,powerlaw
33846,214,29193,279,1985629,179,32439,525,32468,1120,30004,362,28602,371,26533,1299,25671,1408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,18362,1304,4,powerlaw
54620,238,45301,268,2286813,188,48071,698,48309,1466,46266,416,44141,434,36192,1633,34976,1651,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5164,17390,1291,4,powerlaw
37755,191,32151,281,2057931,158,35298,497,35330,1126,32984,339,31458,351,28721,1295,28021,1418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,18406,1302,4,powerlaw
101982,227,79432,330,2723132,189,72441,792,75571,1810,83173,472,79572,485,54741,1981,53605,2050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,17094,1289,4,powerlaw
31185,217,26993,329,1898959,200,30508,588,30511,1213,27392,414,26175,413,25500,1430,24718,1503,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5231,18668,1307,4,powerlaw
33275,239,28795,346,1904972,203,31337,609,31345,1318,29058,430,27634,452,25158,1489,24322,1593,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5236,18184,1309,4,powerlaw
51926,226,42646,286,2320596,189,46648,693,46857,1486,44196,419,42146,425,35872,1647,34604,1676,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17220,1291,4,powerlaw
32375,204,28166,262,1928098,151,31459,467,31488,1063,28049,333,26812,342,25990,1210,25271,1320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,18220,1299,4,powerlaw
17339,201,15589,276,1407227,158,17199,475,17192,950,15613,345,14912,350,14658,1105,14254,1178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5224,18550,1306,4,powerlaw
59257,243,48961,293,2395694,190,51060,710,51491,1537,50431,419,48005,432,39422,1716,38369,1758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,17596,1290,4,powerlaw
54924,224,46039,337,2341034,195,48334,668,48570,1428,47046,422,44881,441,37318,1621,36254,1721,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5231,18062,1307,4,powerlaw
60827,198,50480,292,2408263,149,53024,618,53666,1440,51460,334,48906,358,40938,1555,39965,1670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,17632,1296,4,powerlaw
70454,225,57730,319,2537834,159,57453,630,58320,1470,58993,364,55985,384,44040,1611,43245,1706,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,17466,1297,4,powerlaw
67711,198,56291,230,2464449,151,56376,642,57152,1459,57211,337,54684,353,43732,1590,42936,1688,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5126,17826,1281,4,powerlaw
68599,236,57092,950,2452064,190,56847,797,57779,1704,57916,479,54995,499,43210,1907,42462,2529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5118,17312,1279,4,powerlaw
49333,232,41128,274,2239327,184,44633,585,44912,1319,42254,413,40073,429,35212,1534,34371,1566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17704,1291,4,powerlaw
61900,207,51194,291,2406346,153,52578,627,52835,1430,51768,345,48915,377,40280,1586,39187,1648,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5194,17574,1298,4,powerlaw
35094,210,30289,260,1961904,198,33597,569,33582,1244,30812,424,29529,431,27262,1417,26509,1449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5180,18024,1295,4,powerlaw
63114,202,51607,302,2435116,184,53177,742,53658,1590,53216,431,50533,443,40547,1759,39266,1776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,17174,1290,4,powerlaw
18500,237,16528,285,1459639,188,18180,548,18160,1063,16553,407,15819,405,15320,1221,14894,1311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5241,18558,1310,4,powerlaw
63275,208,52777,293,2371728,170,53882,637,54337,1423,53674,360,51218,388,40504,1574,39198,1653,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5144,17486,1286,4,powerlaw
62345,227,51787,332,2410606,169,52631,694,53318,1516,53229,394,50697,419,41358,1680,40400,1762,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,17928,1303,4,powerlaw
80751,261,63083,1106,2477577,197,62911,836,64393,1791,66466,513,63246,551,45482,1999,44091,2745,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5116,16376,1279,4,powerlaw
43762,221,36996,321,2199962,195,40932,618,41035,1329,37744,448,36077,444,32990,1539,32074,1630,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5239,18188,1309,4,powerlaw
62025,204,51725,301,2438110,153,52209,641,52695,1425,52071,352,49348,381,40784,1602,39864,1644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5197,17656,1299,4,powerlaw
56021,192,47036,292,2324246,151,47891,622,48121,1389,47880,344,45546,371,36432,1558,35410,1611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5197,17712,1299,4,powerlaw
50621,245,42076,298,2317299,165,46077,688,46408,1418,43436,419,41639,450,37042,1560,36464,1649,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5216,18354,1304,4,powerlaw
32048,201,27955,277,1846003,181,30729,529,30771,1134,28313,368,27044,384,25112,1309,24445,1421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,18814,1304,4,powerlaw
44695,178,37805,274,2184977,154,41511,502,41545,1205,38215,336,36353,352,32590,1367,31658,1466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5193,17742,1298,4,powerlaw
57331,214,47309,325,2453601,190,49615,693,49993,1504,48537,423,46139,436,38091,1636,37068,1757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5223,17694,1305,4,powerlaw
47094,212,39583,291,2219050,147,43455,502,43487,1213,40664,351,38674,382,34522,1390,33730,1498,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,17896,1299,4,powerlaw
20612,201,18281,276,1508312,167,19936,521,19926,1005,18199,387,17219,392,16394,1190,15888,1301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5232,18388,1308,4,powerlaw
45081,236,38375,272,2181266,189,41322,616,41417,1337,38741,446,36765,446,33031,1566,32307,1572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5175,17770,1293,4,powerlaw
26023,208,23029,279,1783934,165,25975,523,25941,1078,22900,374,21932,384,21302,1280,20607,1362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5227,18120,1306,4,powerlaw
54515,190,45882,367,2418562,144,48113,624,48405,1395,46344,341,43972,359,38084,1523,37356,1700,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5252,17984,1313,4,powerlaw
56942,203,47159,279,2372546,149,49326,640,49709,1373,48525,355,46299,371,38490,1545,37845,1587,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,17918,1296,4,powerlaw
5585,204,5249,330,683269,155,5429,390,5432,650,5111,355,4876,344,4778,786,4667,909,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5297,19986,1324,4,powerlaw
23249,222,20466,330,1654882,184,22144,565,22134,1110,20387,402,19364,421,18297,1312,17792,1390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5236,18274,1309,4,powerlaw
28863,203,25325,283,1779179,174,27611,510,27633,1088,25389,368,24093,385,22852,1241,22322,1338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5224,18562,1306,4,powerlaw
22938,212,20333,296,1658275,189,22486,545,22457,1086,20479,407,19507,415,18801,1278,18335,1344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5244,18606,1311,4,powerlaw
65971,205,53536,288,2482847,179,55178,718,55923,1570,55777,400,53181,420,42004,1757,40723,1799,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,16930,1288,4,powerlaw
42546,374,37087,1273,3442526,309,41991,985,41969,2033,37618,703,35937,713,34535,2325,33673,3226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7029,24794,1757,4,powerlaw
55144,333,46773,1262,3761873,312,50890,924,50939,2046,47524,624,45248,647,40374,2322,38892,3230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6946,24030,1736,4,powerlaw
64173,384,54138,1242,3915756,349,58840,1076,58996,2286,54871,748,52044,763,46309,2651,45061,3459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23896,1727,4,powerlaw
56639,308,48219,1246,3751052,284,52105,889,52158,2005,48706,589,46429,614,41091,2351,39528,3206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,23944,1733,4,powerlaw
75833,346,63416,1350,4172660,328,69856,1071,70044,2390,64324,710,61132,732,53702,2684,51951,3673,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6957,24212,1739,4,powerlaw
108518,348,88446,1499,4711354,269,90703,1065,91867,2621,91202,651,87368,686,68511,2994,66844,4003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,23926,1744,4,powerlaw
70383,309,59727,1283,4033723,280,63796,903,63940,2103,60287,599,57098,623,49551,2361,48151,3374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6927,23794,1731,4,powerlaw
42127,300,36341,1203,2944507,256,40220,873,40210,1946,36314,593,34316,598,31694,2240,30009,3096,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6939,23724,1734,4,powerlaw
81742,367,67479,1236,4151292,312,71066,1047,71446,2387,69392,705,65843,720,52577,2718,50208,3552,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,22866,1722,4,powerlaw
61323,369,52756,1280,3988212,345,57357,1073,57357,2308,53179,744,50652,763,46312,2662,45122,3513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7035,25086,1758,4,powerlaw
79484,322,66874,1306,4247067,269,70748,935,71225,2265,68359,593,65460,619,56580,2518,55698,3476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6922,24452,1730,4,powerlaw
52816,302,45171,1338,3691113,280,50039,891,50006,1997,45888,590,43762,602,39765,2251,38327,3318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6994,24210,1748,4,powerlaw
131506,424,103829,1399,4831293,358,100214,1462,102901,3234,107005,846,102406,877,72834,3547,70819,4482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6908,22678,1727,4,powerlaw
68728,353,57970,1228,4079178,305,62393,975,62606,2292,58778,654,56258,678,48609,2640,47361,3372,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6886,24002,1721,4,powerlaw
131101,327,104725,1282,4795943,269,101555,1274,104488,2964,109047,634,104902,684,74977,3186,72968,4084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,23122,1714,4,powerlaw
57654,323,49278,1185,3764622,325,54653,988,54702,2164,50121,680,47765,687,43808,2450,42494,3278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6889,24270,1722,4,powerlaw
43450,358,37392,1229,3242108,290,41587,920,41578,1979,37587,649,35373,654,32599,2249,31313,3164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6955,23648,1738,4,powerlaw
84777,372,70010,1273,4304432,327,74167,1106,74842,2499,72204,762,68633,773,57209,2859,55803,3689,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,23732,1723,4,powerlaw
109526,340,88904,1389,4700831,267,90351,995,91711,2441,90718,632,86552,672,66443,2764,64836,3751,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6915,23146,1728,4,powerlaw
141238,362,110832,1379,4805513,321,108505,1442,112494,3237,116506,762,111597,811,80506,3535,78247,4465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,22690,1721,4,powerlaw
109596,352,88235,1380,4674386,296,91777,1046,93309,2531,91880,670,87673,703,67746,2833,65928,3864,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6930,23114,1732,4,powerlaw
97932,343,79519,1162,4426128,307,83848,1087,84610,2578,81534,727,77524,745,62271,2893,60452,3642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6821,22648,1705,4,powerlaw
69149,364,58308,1180,4011692,298,63840,988,64012,2277,59499,692,56793,699,49292,2564,47477,3417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,23664,1720,4,powerlaw
90565,316,74839,1238,4336391,299,78337,1008,78954,2375,77226,649,73643,677,58670,2686,57029,3575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6877,23420,1719,4,powerlaw
147307,355,115838,1342,4835299,265,109927,1320,113590,3049,119978,671,115016,719,80160,3326,78246,4051,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6848,22644,1712,4,powerlaw
132914,335,107470,1389,4904766,316,99519,1319,102445,2917,108411,713,104255,749,75191,3298,73759,4115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6884,23426,1721,4,powerlaw
119116,382,94655,1375,4705213,311,94497,1296,96394,2904,99192,733,94653,777,69739,3302,67810,4191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,22816,1722,4,powerlaw
45616,308,39496,1086,3355605,261,45065,864,45110,1809,40103,601,38334,619,36542,2083,35480,2886,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,24608,1720,4,powerlaw
102409,397,82180,1154,4448285,313,85999,1154,86811,2668,85793,762,81479,804,62823,3009,60596,3746,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6828,22612,1707,4,powerlaw
72353,358,61404,1408,4214141,270,66496,929,66865,2160,62318,600,59447,631,52750,2461,51198,3540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6991,24308,1747,4,powerlaw
74976,357,62176,1249,4061207,327,67315,1048,67575,2372,64336,724,61392,752,51217,2695,49163,3521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6900,23502,1725,4,powerlaw
60804,345,51447,1287,3951560,303,57122,947,57265,2154,52426,653,50060,660,45138,2435,43921,3380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6947,24550,1736,4,powerlaw
62600,386,52572,1245,3960015,336,58278,1063,58452,2310,54282,745,51944,750,46242,2626,44897,3470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23938,1726,4,powerlaw
37928,303,32618,1227,2658548,230,35618,782,35577,1728,32790,521,31040,534,28001,1951,26735,2926,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,24002,1745,4,powerlaw
94233,334,76627,1212,4357772,271,79700,976,80493,2398,79367,634,75712,661,58552,2687,56150,3534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6861,22884,1715,4,powerlaw
136515,321,108530,1306,4766763,264,101906,1272,105827,2989,112738,661,107896,693,76085,3293,74829,4138,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,22888,1714,4,powerlaw
112635,403,89662,1370,4667657,345,92871,1293,94444,2938,94486,812,90181,824,68736,3311,66989,4185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6902,23232,1725,4,powerlaw
110172,330,89479,1350,4699634,271,90892,1026,92044,2555,92422,633,88808,675,68299,2754,66460,3767,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,23400,1728,4,powerlaw
72033,360,59877,1266,4109657,347,64999,1083,65294,2367,61094,751,58176,777,50083,2709,48437,3570,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,23382,1727,4,powerlaw
90041,407,74445,1183,4232753,338,76933,1111,77371,2478,75449,766,71963,802,56852,2915,54847,3571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6839,23016,1709,4,powerlaw
50258,394,43157,1170,3540441,322,48398,1066,48385,2222,43626,750,41726,759,38910,2531,37482,3365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,24358,1727,4,powerlaw
147715,331,115637,1346,4826274,271,110014,1285,114209,2983,119184,664,114329,713,79613,3285,77509,4115,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6850,22730,1712,4,powerlaw
91799,372,75738,1431,4484776,322,78730,1073,79531,2475,76785,723,73319,752,60209,2801,58613,3815,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6956,24094,1739,4,powerlaw
161541,399,123735,1020,4641943,313,114722,1474,120857,3309,131735,812,126641,840,83415,3637,81780,4142,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6701,21826,1675,4,powerlaw
111916,334,89658,1231,4530567,265,90770,982,92462,2395,93278,620,89160,655,66876,2687,65045,3578,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6848,23070,1712,4,powerlaw
43351,293,37693,1163,3269244,236,41227,815,41256,1879,37410,536,35673,549,33216,2103,32018,3035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6979,24574,1744,4,powerlaw
90658,344,74872,1258,4414665,303,80176,1056,80672,2441,75979,696,72188,714,60639,2788,58772,3644,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,23194,1720,4,powerlaw
45584,355,39472,1282,3413153,313,44374,984,44358,2071,40176,696,38415,711,36457,2388,35500,3322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7027,25374,1756,4,powerlaw
45380,330,39059,1201,3493052,258,43555,884,43570,1932,39544,580,37690,605,35628,2190,34589,3112,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,24324,1732,4,powerlaw
153247,348,120209,1501,5004384,275,113144,1317,117915,3056,125682,704,120982,752,84630,3318,82653,4334,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6920,23310,1730,4,powerlaw
452,23,436,158,15084,18,452,50,452,43,422,38,416,38,418,63,411,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,6212,170,4,powerlaw
100,32,95,220,6209,16,100,39,100,36,93,34,92,33,92,53,90,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1796,7242,179,4,powerlaw
794,27,748,212,23067,15,800,38,798,42,748,32,734,33,727,59,709,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6080,174,4,powerlaw
618,26,589,244,19529,25,629,37,629,43,578,32,569,51,585,66,580,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6116,175,4,powerlaw
962,44,900,226,24299,18,966,43,966,50,877,39,855,40,860,70,842,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6012,176,4,powerlaw
3774,28,3391,191,54492,19,3692,51,3690,69,3362,42,3181,43,3150,93,3103,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5168,170,4,powerlaw
2687,26,2467,213,45661,16,2694,46,2697,65,2431,46,2296,48,2315,88,2285,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5432,173,4,powerlaw
271,38,264,218,12191,35,272,52,272,57,259,48,256,48,259,78,257,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1782,6562,178,4,powerlaw
1867,47,1704,167,35458,22,1854,56,1856,76,1666,47,1593,48,1614,91,1574,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1654,5276,165,4,powerlaw
2621,41,2377,234,43927,32,2674,56,2673,93,2370,47,2280,48,2291,100,2256,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5442,171,4,powerlaw
1452,59,1367,212,26561,25,1458,60,1455,76,1359,53,1292,53,1316,94,1291,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5904,172,4,powerlaw
384,47,378,257,13417,25,393,55,393,57,370,50,363,51,366,83,361,240,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1785,6802,178,4,powerlaw
917,33,880,196,21461,28,943,45,943,48,881,38,852,38,848,69,841,225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1699,6082,169,4,powerlaw
2230,33,2032,174,40841,16,2225,43,2231,55,2004,36,1919,37,1936,74,1892,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5418,169,4,powerlaw
1555,38,1411,205,32583,34,1483,61,1492,62,1385,46,1293,46,1246,87,1212,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5488,171,4,powerlaw
1420,41,1345,207,31065,37,1458,68,1455,63,1350,48,1286,49,1322,89,1287,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5754,171,4,powerlaw
411,36,392,219,12555,27,420,40,420,42,395,37,382,37,384,61,376,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6520,175,4,powerlaw
977,29,917,245,24434,16,976,39,977,48,913,35,872,36,875,64,861,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6104,174,4,powerlaw
2177,29,1992,189,39382,28,2225,61,2220,66,1957,42,1891,43,1946,95,1894,273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,5488,170,4,powerlaw
1061,26,1003,187,27131,22,1060,46,1061,46,987,33,960,34,954,65,946,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,5834,174,4,powerlaw
1227,22,1154,225,28626,23,1212,53,1222,53,1127,34,1093,34,1085,64,1058,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,5700,174,4,powerlaw
1159,27,1106,169,27806,18,1155,46,1154,48,1080,34,1054,34,1074,68,1064,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,5970,173,4,powerlaw
1344,38,1265,199,28969,33,1344,75,1341,68,1251,49,1210,50,1215,90,1193,250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5756,171,4,powerlaw
1012,23,942,223,24838,18,1036,40,1035,48,947,33,919,33,925,65,925,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,6058,173,4,powerlaw
532,35,510,197,15126,24,541,60,546,58,508,51,492,51,497,84,492,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,6346,172,4,powerlaw
1939,29,1780,227,37949,15,1926,41,1931,52,1741,34,1654,35,1637,71,1631,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5506,174,4,powerlaw
633,24,597,198,18609,16,642,36,642,42,585,32,566,33,585,59,580,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,6198,173,4,powerlaw
729,31,687,174,20369,30,731,43,738,47,670,39,651,39,654,67,637,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6074,176,4,powerlaw
1563,30,1461,194,34256,24,1523,59,1525,70,1428,52,1358,52,1346,128,1326,253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5478,172,4,powerlaw
618,33,586,194,18204,27,629,40,629,45,581,36,565,36,565,63,555,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,6308,175,4,powerlaw
1309,33,1206,211,26731,22,1272,73,1268,63,1211,47,1167,60,1137,116,1103,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5754,171,4,powerlaw
604,34,573,229,18318,33,597,50,597,77,577,45,559,45,559,78,550,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,6412,177,4,powerlaw
696,25,665,203,18392,19,695,41,694,45,649,34,640,34,640,62,627,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6288,173,4,powerlaw
1290,22,1200,211,29336,28,1339,42,1340,50,1178,36,1136,37,1160,69,1131,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,5810,175,4,powerlaw
999,27,940,172,23381,16,1003,39,999,48,925,34,909,35,908,65,899,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5932,172,4,powerlaw
1293,26,1212,173,29496,18,1296,41,1295,44,1191,32,1141,32,1154,61,1137,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1670,5476,167,4,powerlaw
1067,28,1004,237,24196,18,1063,43,1061,47,1006,34,973,34,972,65,946,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,6188,173,4,powerlaw
1209,39,1132,220,27116,24,1242,56,1239,48,1130,33,1080,34,1093,74,1080,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5798,174,4,powerlaw
1388,25,1288,207,30854,19,1408,45,1407,55,1249,35,1202,35,1247,70,1222,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,5754,173,4,powerlaw
683,32,649,201,23013,16,685,38,684,44,630,34,620,34,626,60,615,204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6016,175,4,powerlaw
2280,24,2089,229,39369,16,2330,43,2330,57,2076,39,2013,36,2048,76,2001,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5616,173,4,powerlaw
1088,35,1037,162,24917,25,1086,73,1083,84,1010,53,985,53,977,99,965,248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6070,172,4,powerlaw
2824,29,2529,219,46692,16,2778,44,2768,59,2509,37,2379,37,2381,80,2336,265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5400,173,4,powerlaw
1709,26,1571,188,33414,29,1684,44,1707,55,1554,37,1465,38,1464,75,1418,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5478,169,4,powerlaw
246,38,241,209,10752,22,246,50,246,52,233,46,231,46,231,76,229,232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,6608,177,4,powerlaw
408,42,379,202,14569,20,412,58,411,49,381,41,377,42,376,70,372,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,6142,170,4,powerlaw
1562,25,1446,218,34971,15,1599,42,1594,50,1411,34,1378,35,1408,68,1382,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,5804,174,4,powerlaw
1714,27,1607,190,33855,15,1708,40,1708,52,1592,34,1559,35,1562,79,1531,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,5826,174,4,powerlaw
1822,31,1686,199,35226,23,1821,39,1823,50,1693,33,1626,33,1622,72,1588,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1682,5466,168,4,powerlaw
2056,25,1871,199,35497,32,2102,63,2102,73,1861,44,1782,45,1816,100,1808,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,5600,170,4,powerlaw
3846,77,3545,183,138223,53,3874,142,3863,171,3512,114,3408,115,3438,230,3373,356,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3413,12234,341,4,powerlaw
6773,80,6103,205,207272,68,6749,181,6745,216,6028,147,5748,150,5740,307,5582,438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3442,11002,344,4,powerlaw
7850,88,7110,227,213527,50,7752,136,7749,195,7129,110,6801,112,6692,268,6556,430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,11694,346,4,powerlaw
3269,89,3033,245,129106,64,3261,158,3257,183,3036,137,2940,137,2932,252,2864,419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3495,12558,349,4,powerlaw
9575,82,8514,181,245429,43,9600,155,9600,242,8512,96,8120,99,8198,300,8063,415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3392,11038,339,4,powerlaw
4938,108,4553,255,171042,73,4980,174,4969,234,4540,160,4385,161,4406,338,4316,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12302,351,4,powerlaw
6990,90,6293,241,203528,65,7082,160,7068,226,6330,140,6094,143,6158,301,6063,474,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,11990,349,4,powerlaw
7809,83,6930,188,217816,53,7797,153,7783,215,6956,116,6647,119,6698,290,6539,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3412,11440,341,4,powerlaw
2550,90,2414,247,117032,68,2585,170,2580,175,2401,141,2306,143,2342,249,2303,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,12480,350,4,powerlaw
5276,84,4812,173,178983,41,5318,113,5317,162,4762,92,4585,93,4641,211,4535,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3394,11350,339,4,powerlaw
5170,81,4738,191,167636,57,5196,148,5195,184,4742,125,4543,126,4558,258,4457,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11500,342,4,powerlaw
3553,88,3332,199,154136,71,3559,162,3557,192,3261,148,3138,150,3130,274,3059,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11384,344,4,powerlaw
3184,83,2974,200,138254,68,3223,153,3221,189,2947,144,2851,145,2884,278,2818,396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11922,344,4,powerlaw
9648,83,8454,200,248513,59,9545,167,9578,240,8543,132,8084,134,7953,323,7811,456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,10858,342,4,powerlaw
5292,120,4861,206,170741,69,5372,167,5365,215,4850,148,4680,149,4767,312,4660,421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3442,11896,344,4,powerlaw
6423,103,5876,211,188838,75,6554,184,6549,251,5833,169,5679,163,5748,335,5639,484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11936,345,4,powerlaw
12622,81,11148,194,269480,48,12176,165,12174,242,11009,109,10480,113,10310,336,10158,449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3403,11190,340,4,powerlaw
5485,84,5017,228,186944,51,5682,135,5674,183,4987,113,4851,113,5069,247,4951,414,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,12060,347,4,powerlaw
9282,76,8293,235,242641,49,9275,145,9256,241,8227,113,7883,114,7911,287,7734,479,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,11482,346,4,powerlaw
9458,100,8466,243,243123,61,9501,175,9507,241,8412,135,8130,138,8279,324,8102,524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,11758,348,4,powerlaw
1243,117,1188,230,71554,69,1239,153,1239,165,1166,144,1149,144,1133,238,1116,408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,13184,350,4,powerlaw
1974,109,1884,270,93998,67,1968,156,1968,172,1872,141,1823,141,1808,252,1783,449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3561,13210,356,4,powerlaw
8124,81,7248,234,217635,47,7867,149,7867,212,7326,106,6994,108,6710,253,6593,429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,11316,346,4,powerlaw
7204,84,6478,197,204345,50,7244,126,7235,185,6423,110,6191,112,6265,248,6112,379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3409,11274,340,4,powerlaw
982,72,942,247,62571,52,979,134,977,122,933,102,910,103,902,169,888,366,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3532,13492,353,4,powerlaw
4611,90,4263,206,158496,72,4809,183,4805,213,4243,155,4114,156,4230,320,4148,423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3448,11890,344,4,powerlaw
6337,85,5760,193,194221,58,6501,150,6502,208,5772,126,5545,128,5693,273,5587,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11624,342,4,powerlaw
8051,85,7209,223,218722,44,8019,156,8003,200,7219,105,6895,101,6876,255,6739,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,11478,345,4,powerlaw
7847,98,7051,190,221289,53,7899,150,7880,205,7050,116,6753,119,6758,269,6677,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3412,11374,341,4,powerlaw
6688,96,6064,237,198946,58,6728,141,6725,200,6038,126,5801,129,5866,267,5789,456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3484,11948,348,4,powerlaw
7436,87,6616,197,211987,57,7409,155,7397,211,6639,127,6339,129,6354,280,6208,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,11234,342,4,powerlaw
11400,87,9930,212,260383,65,10882,179,10914,277,10123,144,9586,148,9207,345,9040,500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11164,343,4,powerlaw
3913,109,3644,226,148903,58,4005,147,3996,169,3602,124,3487,126,3546,234,3457,399,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,12094,348,4,powerlaw
4602,80,4218,247,168070,67,4644,158,4630,218,4260,145,4125,146,4118,277,4017,448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,11996,350,4,powerlaw
7756,92,7023,231,217993,51,7815,144,7815,208,6980,112,6659,115,6728,268,6543,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,11500,347,4,powerlaw
9996,114,8811,226,241970,74,9964,204,9948,301,8846,161,8523,163,8506,390,8313,510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11414,344,4,powerlaw
8291,77,7394,188,226602,42,8122,150,8110,205,7462,101,7103,96,6944,269,6784,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3393,11092,339,4,powerlaw
10272,83,9137,193,242226,48,10296,163,10307,232,9129,107,8745,110,8730,288,8582,424,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3402,11234,340,4,powerlaw
15396,102,13258,217,300151,59,14402,188,14468,298,13341,137,12701,141,12021,361,11880,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,10960,342,4,powerlaw
9078,76,8030,225,239567,72,8873,192,8867,289,8109,151,7678,152,7602,350,7460,504,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3440,11294,344,4,powerlaw
11108,98,9821,242,260505,45,10907,139,10870,258,9838,101,9367,104,9294,315,9127,488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11394,346,4,powerlaw
1075,96,1033,260,67334,60,1068,131,1068,142,1012,125,992,125,988,205,979,411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3550,13754,355,4,powerlaw
5610,91,5105,222,181267,50,5494,124,5501,175,5099,119,4841,112,4794,233,4687,403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3471,11708,347,4,powerlaw
5032,108,4574,224,180615,74,5141,173,5144,231,4556,168,4438,162,4597,316,4490,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11720,345,4,powerlaw
1422,87,1355,216,77622,58,1423,139,1422,146,1340,121,1314,123,1315,206,1298,365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,12922,348,4,powerlaw
4538,82,4202,192,160759,61,4495,151,4489,189,4170,132,3994,133,3949,271,3882,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11616,342,4,powerlaw
1826,108,1730,269,90211,58,1828,142,1828,146,1689,123,1654,124,1662,208,1628,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3547,13332,354,4,powerlaw
5965,106,5446,251,190415,79,5982,188,5966,250,5440,171,5230,173,5210,351,5105,516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3518,11948,351,4,powerlaw
1436,84,1370,259,87703,61,1440,144,1437,145,1337,127,1312,127,1331,211,1308,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3552,13230,355,4,powerlaw
5234,90,4791,234,174826,53,5154,146,5150,171,4772,112,4550,113,4469,231,4387,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,11884,347,4,powerlaw
10481,158,9459,216,462901,119,10648,292,10626,446,9449,255,9100,259,9279,574,9012,660,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,17990,520,4,powerlaw
10876,167,9840,212,473421,147,10762,356,10754,508,9827,329,9442,322,9340,678,9168,715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17860,517,4,powerlaw
30495,165,25932,241,773854,156,27844,399,28017,698,26421,325,25164,347,23135,893,22764,942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,16922,516,4,powerlaw
11727,193,10609,254,479839,151,11853,358,11867,532,10677,301,10286,302,10334,688,10168,755,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5227,18324,522,4,powerlaw
19423,171,16821,213,647679,156,18635,364,18596,622,16970,317,16204,324,15341,784,14953,810,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5164,16496,516,4,powerlaw
17692,173,15671,218,609466,142,17455,402,17436,629,15659,323,14938,339,14862,806,14549,837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5168,17300,516,4,powerlaw
10369,157,9530,260,473216,112,10673,301,10677,468,9445,238,9147,242,9381,573,9206,715,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5256,18622,525,4,powerlaw
6423,182,5963,232,352935,143,6408,337,6413,430,5897,298,5651,310,5714,579,5600,670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5231,18794,523,4,powerlaw
28557,160,24209,200,750982,119,26323,344,26454,626,24667,292,23368,295,21560,771,21186,867,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5141,16762,514,4,powerlaw
1081,138,1032,344,143580,106,1075,255,1075,258,1030,224,1014,218,1011,357,994,595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5380,20254,538,4,powerlaw
19737,156,17218,198,641201,129,18948,333,18985,614,17325,299,16511,305,15866,735,15594,793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,16878,515,4,powerlaw
22596,178,19638,828,670709,154,21920,387,21925,661,19995,332,19095,344,18278,834,18016,1477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5110,16806,511,4,powerlaw
13441,165,11933,208,538733,118,13640,317,13598,471,11918,257,11440,269,11658,631,11432,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5203,17950,520,4,powerlaw
18277,157,16082,201,608072,128,18159,351,18170,576,16217,287,15515,288,15483,736,15192,782,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,17380,515,4,powerlaw
15240,167,13587,198,563226,131,15521,324,15501,535,13755,281,13161,282,13348,723,13165,734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17598,515,4,powerlaw
8186,209,7491,255,415785,156,8227,363,8248,476,7440,347,7192,334,7197,656,6992,722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5247,18200,524,4,powerlaw
12746,179,11505,230,510195,134,12679,339,12661,523,11457,299,11007,291,11027,687,10891,753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5220,18264,522,4,powerlaw
13667,199,12136,204,543756,149,13627,363,13616,578,12119,324,11655,331,11579,746,11244,759,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,17294,517,4,powerlaw
11412,151,10272,244,465160,136,11265,314,11262,451,10352,269,9928,282,9678,596,9503,672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,17896,521,4,powerlaw
17397,182,15247,765,601228,158,17125,405,17112,640,15509,341,14704,342,14419,815,14181,1393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5116,16910,511,4,powerlaw
25948,177,22310,219,735878,156,24644,393,24640,678,22644,329,21594,342,20048,888,19712,892,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,16676,517,4,powerlaw
17943,138,15669,195,614367,114,17566,310,17555,542,15822,249,15145,253,14786,697,14477,692,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17016,513,4,powerlaw
17149,143,15262,194,590040,112,17342,324,17380,554,15281,248,14664,252,14783,683,14528,696,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5133,17370,513,4,powerlaw
11913,155,10723,172,485194,121,12170,313,12155,494,10734,261,10370,263,10637,614,10438,653,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17852,514,4,powerlaw
4428,164,4119,210,290271,141,4468,322,4444,352,4084,303,3954,300,3987,500,3916,527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,18274,517,4,powerlaw
16182,134,14297,190,566780,112,16041,298,16032,510,14407,249,13833,254,13790,637,13504,678,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17416,513,4,powerlaw
11719,171,10580,204,473306,147,11824,356,11805,532,10598,330,10172,325,10311,708,10077,734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5169,17986,516,4,powerlaw
12298,168,10989,243,502587,134,12219,364,12215,561,10839,307,10445,290,10536,699,10302,771,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,17776,521,4,powerlaw
25053,157,21642,773,694995,123,23748,338,23774,611,21820,282,20728,272,19605,769,19266,1434,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5080,16420,508,4,powerlaw
8508,172,7768,285,402529,134,8717,312,8689,458,7701,295,7480,295,7725,602,7552,742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5282,19058,528,4,powerlaw
25886,175,22403,210,717240,130,24736,354,24760,645,22808,291,21807,313,20659,793,20234,845,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,16944,515,4,powerlaw
15775,162,14074,215,552150,156,16193,398,16188,614,14226,335,13653,339,14122,811,13897,814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,18112,517,4,powerlaw
11351,154,10194,192,500875,122,11419,290,11433,469,10270,263,9804,266,9905,600,9617,628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17584,514,4,powerlaw
16260,176,14421,204,565488,150,16412,376,16389,598,14532,318,13908,323,13970,758,13677,815,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5166,17404,516,4,powerlaw
4787,163,4410,216,307831,145,4790,313,4790,393,4387,292,4271,283,4297,526,4174,592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5223,18392,522,4,powerlaw
11765,179,10607,191,488413,140,11904,335,11899,498,10659,310,10283,324,10270,669,10087,705,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5168,17442,516,4,powerlaw
379,154,373,360,76919,127,387,276,387,280,362,267,361,269,365,415,363,665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5408,21156,540,4,powerlaw
18781,146,16619,222,617217,117,19098,324,19085,551,16868,255,16192,261,16373,686,16101,779,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,17698,519,4,powerlaw
5816,171,5351,214,330756,131,5831,292,5824,389,5309,271,5102,280,5076,522,4954,596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,18068,521,4,powerlaw
19684,148,17214,206,634792,116,19467,316,19466,570,17417,262,16680,263,16599,691,16288,725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5138,17252,513,4,powerlaw
19853,162,17321,221,630205,116,19525,324,19536,545,17648,258,16857,264,16571,692,16253,791,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17676,520,4,powerlaw
24512,140,21101,212,709804,113,23436,318,23450,615,21634,247,20611,254,19692,720,19338,809,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,17316,518,4,powerlaw
5216,178,4904,264,302411,153,5324,353,5327,451,4840,319,4713,342,4799,618,4689,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5245,19046,524,4,powerlaw
25833,149,21657,202,724085,122,24007,345,24001,611,22270,275,21102,282,19697,767,19321,784,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5142,16742,514,4,powerlaw
21055,148,18301,231,672577,112,20562,322,20569,575,18518,254,17707,263,17153,701,16914,783,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,17126,519,4,powerlaw
19760,158,17176,213,651230,124,19241,328,19220,561,17411,279,16525,277,16034,706,15669,761,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5146,16656,514,4,powerlaw
12171,153,11026,140,493807,111,12291,296,12267,455,10941,234,10520,241,10630,593,10338,603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5131,17390,513,4,powerlaw
17858,170,15503,711,613706,147,17405,355,17362,619,15640,311,14864,321,14441,763,14215,1326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5102,16714,510,4,powerlaw
19153,161,16558,224,633762,125,18781,351,18778,598,16795,291,16043,285,15938,750,15627,799,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5150,16986,515,4,powerlaw
2568,152,2443,240,221803,110,2633,253,2632,270,2428,226,2374,228,2429,389,2381,518,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5257,19268,525,4,powerlaw
35114,270,30260,836,1305255,233,33819,622,33830,1119,30878,524,29491,534,27781,1325,27260,1942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6828,22500,682,4,powerlaw
18107,271,16109,1004,935442,213,18293,515,18255,806,16296,456,15721,472,15797,1049,15398,1925,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6997,24476,699,4,powerlaw
45283,267,38129,854,1448510,230,41061,629,41410,1097,39095,488,37287,505,33298,1364,32637,2026,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6812,22056,681,4,powerlaw
35766,295,30498,1005,1348561,245,34389,652,34430,1130,30919,546,29642,549,28298,1393,27670,2119,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6895,22874,689,4,powerlaw
9028,304,8304,1015,683221,250,9235,572,9234,744,8259,541,8017,540,8201,1011,8005,1731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6970,24482,697,4,powerlaw
6440,311,6014,912,555971,239,6524,537,6519,649,5934,516,5752,497,5834,926,5690,1502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,24612,690,4,powerlaw
4967,298,4676,829,460511,255,5020,550,5023,633,4642,522,4537,522,4566,881,4446,1474,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6907,24870,690,4,powerlaw
22672,302,20147,984,1020158,237,22575,589,22543,909,20325,509,19493,531,19135,1193,18624,1984,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6953,24290,695,4,powerlaw
1832,261,1760,952,297118,256,1878,540,1877,552,1729,501,1703,501,1736,806,1706,1487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7034,26266,703,4,powerlaw
20508,293,18064,829,1001072,256,19667,605,19666,892,18144,546,17188,553,16367,1208,15900,1758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6842,22574,684,4,powerlaw
22209,273,19765,811,1051876,234,22534,584,22498,904,20011,509,19223,508,19006,1170,18621,1757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6829,23418,682,4,powerlaw
30023,265,26046,823,1226100,209,29464,562,29444,938,26322,474,25076,473,24324,1184,23709,1798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6811,22312,681,4,powerlaw
11184,259,10305,1027,740171,201,11341,488,11327,716,10241,427,9868,430,10036,937,9795,1752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6992,25026,699,4,powerlaw
21077,307,18681,1035,1019093,250,20665,616,20638,935,18690,549,17971,543,17522,1207,17064,2022,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,24110,696,4,powerlaw
19792,274,17708,940,961024,260,19999,620,19979,922,17785,560,17097,562,17159,1200,16734,1907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,24024,690,4,powerlaw
19911,252,17731,994,992911,200,19779,503,19759,818,17756,427,17066,434,16890,1057,16439,1798,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6926,24024,692,4,powerlaw
45480,284,38460,1017,1446739,250,41647,693,41816,1190,39759,553,37821,565,34190,1486,33569,2257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,22812,689,4,powerlaw
35656,245,30694,966,1313563,221,34786,595,34906,1000,31356,471,29961,488,28814,1288,28186,2016,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,23028,687,4,powerlaw
25104,269,22033,1024,1155160,230,25135,568,25149,941,22321,493,21371,509,21180,1186,20678,1955,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6947,23122,694,4,powerlaw
4600,257,4385,277,452829,225,4647,500,4646,592,4343,466,4247,486,4294,831,4213,860,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7074,26504,707,4,powerlaw
25098,258,22153,1049,1149040,223,25497,580,25497,939,22482,487,21528,496,21796,1201,21309,2010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7004,23954,700,4,powerlaw
35607,318,31202,998,1298418,272,35560,713,35694,1195,31745,601,30235,589,30339,1493,29907,2167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,23662,691,4,powerlaw
13809,273,12555,935,852746,257,13769,616,13776,834,12414,543,11953,545,11886,1156,11493,1835,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6974,23980,697,4,powerlaw
11415,284,10530,959,737319,257,11675,596,11665,840,10475,542,10122,546,10373,1105,10172,1852,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6974,25068,697,4,powerlaw
44637,253,37760,1104,1437357,226,41609,623,41730,1106,38995,507,37115,518,34012,1425,33336,2284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6937,23016,693,4,powerlaw
11146,283,10107,948,744361,232,11153,535,11143,730,10177,475,9797,494,9740,955,9468,1673,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,24558,695,4,powerlaw
24759,266,21861,856,1080511,246,24710,618,24740,953,22004,525,21108,526,20962,1235,20595,1848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6835,23438,683,4,powerlaw
12150,274,11099,941,774360,225,12356,526,12345,745,11098,470,10692,468,10903,976,10662,1741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6942,24554,694,4,powerlaw
36897,277,31554,975,1343664,242,34393,644,34532,1092,32222,549,30644,549,28073,1363,27496,2109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6892,22700,689,4,powerlaw
7695,239,7235,980,589774,220,7813,505,7808,676,7163,463,6982,466,7034,901,6883,1622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7007,25690,700,4,powerlaw
2054,256,1971,873,325062,237,2096,486,2096,506,1928,480,1898,478,1931,756,1891,1454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,25848,702,4,powerlaw
27741,264,24489,984,1126934,189,28213,533,28196,922,24647,431,23615,430,24174,1155,23718,2010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6912,24202,691,4,powerlaw
29624,316,26137,1010,1201214,265,30031,693,30048,1130,26400,581,25256,593,25665,1419,25276,2143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23494,690,4,powerlaw
27125,292,23752,996,1117360,261,26900,647,26903,1054,24158,554,23206,554,22910,1353,22522,2014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,24042,690,4,powerlaw
24084,272,21151,1035,1081036,224,23744,565,23720,881,21453,489,20569,497,20115,1153,19622,1947,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6945,23684,694,4,powerlaw
25368,265,22347,879,1107633,200,25159,522,25137,858,22538,438,21529,446,20916,1099,20336,1780,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6861,22948,686,4,powerlaw
28134,259,24455,936,1172977,226,27473,598,27528,995,24828,502,23730,504,22940,1255,22454,1989,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,23054,688,4,powerlaw
30050,251,26158,1056,1220464,200,30235,553,30202,964,26636,444,25495,450,25688,1184,25122,2052,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23510,692,4,powerlaw
15540,286,14030,800,870466,237,15502,556,15471,806,14015,510,13478,527,13283,1082,12911,1598,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6840,23490,684,4,powerlaw
22480,343,19937,1074,1063631,260,22467,661,22467,1025,20015,588,19182,592,18939,1301,18510,2095,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6975,23830,697,4,powerlaw
21304,239,18988,1017,1032664,193,22682,523,22703,864,19132,422,18496,427,19629,1172,19247,1873,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,24020,691,4,powerlaw
27737,302,24283,974,1171210,265,27730,654,27703,1041,24721,571,23749,582,23715,1333,23218,2048,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23666,690,4,powerlaw
19977,278,17867,949,990791,260,20418,617,20380,931,17928,559,17251,552,17478,1223,17150,1913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6908,24034,690,4,powerlaw
33456,274,29021,1016,1269350,233,32617,606,32622,1056,29531,515,28240,536,27315,1353,26677,2148,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6949,23508,694,4,powerlaw
25090,285,22022,1020,1123391,219,25284,577,25303,967,22304,482,21375,488,21591,1196,21022,1980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6940,23758,694,4,powerlaw
10841,271,9993,963,717198,228,10912,540,10901,741,9897,476,9620,473,9669,980,9418,1741,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7006,25184,700,4,powerlaw
33363,280,28823,940,1273153,224,32041,605,32103,1019,29526,505,28105,513,26808,1290,26193,2039,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6881,23236,688,4,powerlaw
14710,309,13250,1024,821618,255,15007,625,15008,904,13359,556,12878,553,13016,1164,12726,1937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24788,697,4,powerlaw
8821,218,8103,858,690432,185,9104,439,9094,579,8114,391,7845,392,7953,760,7753,1450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6917,23732,691,4,powerlaw
9405,309,8711,892,663552,252,9645,592,9627,802,8728,548,8410,550,8496,1077,8327,1777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6972,25030,697,4,powerlaw
142,39,139,164,1399,32,137,68,136,47,136,44,133,44,133,70,131,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5972,41,4,powerlaw
98,22,96,170,1279,17,98,38,98,38,97,36,97,36,97,56,96,171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5966,41,4,powerlaw
11,23,11,212,198,28,11,41,11,41,11,39,11,39,11,61,11,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1831,7800,42,4,powerlaw
81,30,80,180,1162,14,81,31,81,33,81,30,78,30,78,48,78,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,6276,41,4,powerlaw
156,43,149,154,1673,20,151,55,151,45,149,42,140,42,139,66,138,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5890,41,4,powerlaw
63,29,59,192,946,34,63,52,63,62,58,50,56,50,56,78,56,225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1788,6672,42,4,powerlaw
88,25,87,180,956,20,88,39,88,38,86,42,85,30,85,47,84,213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,6156,41,4,powerlaw
186,36,181,194,1956,20,192,45,192,45,177,42,169,42,170,66,170,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5500,41,4,powerlaw
155,19,150,201,1748,24,155,33,155,33,143,31,138,30,138,49,140,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,5944,41,4,powerlaw
147,28,145,167,1696,30,147,43,147,43,143,40,139,40,140,62,138,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5742,41,4,powerlaw
141,23,137,222,1544,18,137,40,137,37,135,30,124,30,124,51,124,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5884,41,4,powerlaw
311,21,296,149,2827,13,313,39,313,32,288,28,280,28,282,46,280,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1684,5188,41,4,powerlaw
77,41,73,190,858,24,77,73,77,60,71,48,68,49,68,92,69,225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6130,41,4,powerlaw
190,51,184,185,1904,23,190,51,190,51,177,48,173,48,171,76,170,221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5742,41,4,powerlaw
287,19,278,153,2664,16,292,33,289,31,266,28,258,28,260,45,260,160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1670,5174,40,4,powerlaw
72,24,69,203,844,17,67,38,66,38,67,36,65,36,63,57,62,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,6394,41,4,powerlaw
259,20,247,177,2445,16,260,34,260,32,239,30,222,30,226,48,226,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5568,41,4,powerlaw
40,25,40,210,583,17,40,38,40,33,39,32,39,32,39,50,39,236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,6784,42,4,powerlaw
227,20,214,156,2220,15,220,33,220,33,207,31,197,31,195,49,195,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5352,41,4,powerlaw
151,35,144,194,1724,29,151,41,151,42,137,39,131,40,132,63,128,221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1768,6026,42,4,powerlaw
140,38,133,186,1542,31,138,53,138,53,130,40,122,41,123,85,122,245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1770,6034,42,4,powerlaw
169,37,167,162,1636,20,178,43,180,43,163,40,156,40,157,64,153,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5832,41,4,powerlaw
211,30,202,149,2003,23,217,66,218,50,199,48,196,48,197,74,194,209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5586,41,4,powerlaw
152,28,146,152,1741,14,157,32,158,33,141,30,139,30,142,48,143,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5870,41,4,powerlaw
236,32,230,171,2422,16,240,35,239,36,225,33,216,33,216,53,213,182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5356,41,4,powerlaw
9,28,9,244,183,16,9,36,9,35,9,33,9,33,9,52,9,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1859,8168,43,4,powerlaw
104,20,104,198,1379,22,104,36,104,37,100,34,96,34,96,54,96,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1757,6550,41,4,powerlaw
124,22,124,215,1374,20,124,37,124,32,121,30,121,30,121,48,121,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,5964,41,4,powerlaw
87,22,87,186,954,14,87,37,87,32,76,30,76,33,76,48,75,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,6248,41,4,powerlaw
164,19,162,195,1909,16,164,35,164,34,159,32,156,32,156,50,156,208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,5864,41,4,powerlaw
97,25,95,188,1134,33,97,48,97,49,96,46,91,46,91,71,91,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,6052,41,4,powerlaw
67,35,66,183,796,15,63,32,63,33,64,31,60,30,60,48,60,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6626,41,4,powerlaw
117,26,116,199,1447,20,117,53,117,50,116,39,108,40,108,62,108,225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,6032,41,4,powerlaw
153,31,145,201,1440,24,152,68,153,62,145,49,138,49,139,77,136,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5926,41,4,powerlaw
114,22,107,180,1483,15,114,33,114,33,105,35,102,31,101,48,102,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,6032,41,4,powerlaw
76,29,75,186,926,31,76,44,76,44,74,42,74,42,74,65,73,189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,6118,41,4,powerlaw
163,35,161,162,1885,16,164,44,164,35,158,33,146,33,147,52,148,174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,5520,41,4,powerlaw
85,37,81,182,974,27,85,35,85,35,83,33,79,33,79,54,78,196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,6170,41,4,powerlaw
67,42,66,172,968,23,67,50,67,61,59,47,58,47,58,74,56,260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1784,6702,42,4,powerlaw
119,23,115,165,1334,21,119,39,119,32,106,30,101,30,101,48,102,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,6092,41,4,powerlaw
114,26,110,182,1326,22,113,60,113,48,111,46,110,46,110,71,109,202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,6020,41,4,powerlaw
220,37,217,167,2509,26,220,35,220,41,212,34,202,34,202,53,203,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,5506,41,4,powerlaw
178,26,173,188,1681,21,178,48,178,55,169,42,163,43,163,67,163,200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5620,41,4,powerlaw
111,23,111,159,1380,14,110,41,110,33,109,30,106,30,105,48,103,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6270,41,4,powerlaw
161,27,154,189,1724,21,160,39,160,32,158,30,144,30,143,48,141,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,5782,41,4,powerlaw
89,26,87,173,1276,32,91,47,91,58,87,45,85,45,87,81,87,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,6156,41,4,powerlaw
161,18,156,179,1705,17,161,35,161,36,148,36,147,36,147,50,146,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5868,41,4,powerlaw
211,22,202,163,2215,13,211,31,211,30,197,28,188,28,189,45,187,157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1683,5450,41,4,powerlaw
123,21,119,180,1333,15,135,33,133,33,120,30,117,30,126,47,124,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5964,41,4,powerlaw
412,21,388,161,3623,22,397,39,392,31,374,28,351,28,349,46,351,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,5028,41,4,powerlaw
735,73,697,148,8976,70,746,150,745,145,689,141,665,142,667,216,667,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3391,11038,58,4,powerlaw
498,78,482,180,6459,63,499,130,499,139,479,128,468,129,470,198,461,317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3439,11428,58,4,powerlaw
403,87,392,178,5897,65,417,142,416,133,382,130,372,131,376,208,370,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11576,58,4,powerlaw
660,77,637,176,8829,62,665,130,663,138,626,125,614,127,615,203,608,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3437,11210,58,4,powerlaw
423,77,402,189,6049,63,424,139,424,134,393,128,380,128,379,205,379,318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3439,12000,58,4,powerlaw
553,101,539,205,7221,56,560,128,560,118,522,115,511,115,512,176,512,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,11742,59,4,powerlaw
471,82,452,202,5869,52,473,123,473,118,449,106,432,107,432,179,429,331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3480,11876,58,4,powerlaw
96,85,96,266,2201,52,96,92,96,93,96,90,91,91,91,138,91,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3589,13854,59,4,powerlaw
392,72,374,172,5574,56,396,126,396,128,376,114,356,114,356,174,351,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,11970,58,4,powerlaw
586,86,563,196,7859,70,574,143,574,143,551,143,534,143,530,217,526,331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11462,58,4,powerlaw
211,103,207,230,3909,43,211,91,211,91,206,89,202,89,202,137,202,324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3525,12772,59,4,powerlaw
416,83,407,193,6096,45,421,95,421,96,408,93,387,93,391,144,392,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,11906,58,4,powerlaw
615,73,592,213,8374,52,616,109,615,111,578,107,557,107,557,164,550,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3481,11542,59,4,powerlaw
388,87,374,186,5758,61,400,129,398,132,373,123,370,123,370,194,370,306,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11876,58,4,powerlaw
574,73,560,166,7274,50,578,113,578,107,547,103,526,102,531,175,525,275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3415,11258,58,4,powerlaw
365,78,355,197,5242,47,364,99,362,100,348,97,338,97,340,150,342,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3471,11960,58,4,powerlaw
386,72,374,199,5119,48,384,100,384,102,364,98,340,98,339,151,337,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12208,58,4,powerlaw
262,92,253,237,3956,51,263,125,264,104,255,103,244,103,245,157,242,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3537,13046,59,4,powerlaw
499,76,478,195,6618,45,504,96,501,96,462,92,438,93,440,143,439,292,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,11592,58,4,powerlaw
357,74,349,230,5260,44,363,92,363,94,336,90,326,91,331,140,327,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3525,12658,59,4,powerlaw
241,100,230,201,4153,52,241,124,241,108,223,105,219,105,219,161,213,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,12430,58,4,powerlaw
764,114,729,171,8321,58,750,117,747,119,708,119,680,119,665,190,658,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3431,10922,58,4,powerlaw
364,87,353,217,5275,66,362,145,362,141,353,133,343,134,342,201,339,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3504,12128,59,4,powerlaw
714,126,679,170,8534,57,713,128,713,117,657,116,630,117,631,180,620,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3428,11200,58,4,powerlaw
693,73,659,169,8769,54,709,126,706,125,649,111,627,110,641,170,638,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11042,58,4,powerlaw
374,97,368,214,5310,53,374,118,374,111,348,108,338,109,336,166,334,317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3481,12402,59,4,powerlaw
466,79,446,201,5728,50,472,104,475,107,437,102,425,103,430,158,426,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11962,58,4,powerlaw
387,112,383,226,5447,75,388,149,388,162,372,158,365,161,366,238,363,390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3519,12314,59,4,powerlaw
254,98,243,219,3825,67,254,145,254,146,235,137,229,137,228,217,228,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,12972,59,4,powerlaw
548,84,534,189,7455,40,555,86,554,108,511,83,489,84,491,130,488,279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,11386,58,4,powerlaw
405,89,386,175,5705,60,401,129,401,122,384,122,367,122,365,187,362,308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3433,11874,58,4,powerlaw
710,72,688,159,9101,46,713,116,710,100,674,94,647,95,650,147,643,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3408,11056,58,4,powerlaw
617,88,598,184,7457,70,621,139,621,155,578,142,562,141,568,225,561,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11500,58,4,powerlaw
454,86,440,163,6542,49,451,101,451,104,427,100,420,100,418,154,414,269,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3413,11644,58,4,powerlaw
611,75,580,193,7354,41,594,94,596,89,579,85,553,85,542,132,540,282,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11564,58,4,powerlaw
903,79,852,172,9852,56,932,125,924,119,838,114,808,115,822,186,815,293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,10880,58,4,powerlaw
363,85,353,184,5237,71,363,153,363,153,352,144,343,143,342,227,341,331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,11896,58,4,powerlaw
419,85,405,202,5885,54,419,115,419,113,397,110,381,111,382,182,376,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3484,11762,59,4,powerlaw
523,76,502,145,6909,65,520,132,520,142,498,131,481,132,481,209,476,291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3382,11330,58,4,powerlaw
478,79,473,159,6224,45,482,95,482,96,468,92,455,93,455,144,454,258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3406,11558,58,4,powerlaw
173,72,171,245,3523,57,173,130,173,131,161,118,161,115,159,189,160,371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3548,13288,59,4,powerlaw
508,89,496,210,7368,58,508,130,508,121,483,119,468,118,468,181,466,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,11698,59,4,powerlaw
473,91,455,210,6872,59,477,120,475,120,440,120,422,120,425,194,423,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,11738,59,4,powerlaw
462,95,450,184,6770,70,461,151,461,142,443,142,431,140,430,225,426,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11562,58,4,powerlaw
334,97,325,188,5115,71,337,152,337,143,325,143,310,144,310,226,308,330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,12192,58,4,powerlaw
269,97,265,220,4405,70,269,140,269,151,257,142,248,150,248,224,248,392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3511,12844,59,4,powerlaw
353,80,341,228,5388,66,354,134,354,135,334,134,319,134,319,203,317,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3503,12498,59,4,powerlaw
617,80,597,168,8230,37,618,82,617,82,583,78,571,80,565,124,562,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3392,10892,58,4,powerlaw
390,101,382,197,5484,70,401,151,403,151,369,141,364,141,370,224,369,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11696,58,4,powerlaw
499,86,483,172,6653,55,500,128,500,113,465,111,456,111,456,170,451,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3423,11566,58,4,powerlaw
646,182,631,206,12445,138,649,301,646,284,613,294,587,300,582,432,580,493,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5239,18444,72,4,powerlaw
534,196,519,199,10553,140,529,292,528,307,502,280,494,289,489,427,487,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5238,18910,72,4,powerlaw
809,142,770,184,12837,121,808,256,811,267,761,253,737,251,737,370,731,453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5216,18098,72,4,powerlaw
945,141,910,215,14847,133,941,266,936,279,903,278,859,278,855,415,853,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5230,17838,72,4,powerlaw
494,147,472,274,9841,141,489,305,489,296,459,294,450,283,446,439,446,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5301,19044,72,4,powerlaw
885,157,855,182,14389,113,887,236,887,234,821,228,784,228,789,361,786,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,17904,72,4,powerlaw
876,165,845,188,12966,121,879,247,877,251,839,254,815,254,807,373,807,466,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,18070,72,4,powerlaw
1004,147,964,160,15269,122,1021,248,1019,270,938,246,911,246,926,396,912,411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,17364,71,4,powerlaw
719,138,681,173,12834,106,710,225,709,218,667,214,647,214,640,350,641,405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,18174,72,4,powerlaw
661,155,631,188,12299,113,662,240,662,239,624,228,607,238,609,359,606,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,18030,72,4,powerlaw
615,144,593,163,10702,101,618,223,615,217,573,197,560,198,564,326,557,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,18220,72,4,powerlaw
946,149,917,159,15398,134,945,281,946,283,891,269,867,280,874,414,870,432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17532,71,4,powerlaw
934,148,902,192,14486,129,944,282,944,276,891,271,870,275,878,397,867,465,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5226,17902,72,4,powerlaw
1200,161,1146,177,17472,109,1205,224,1205,230,1116,222,1080,223,1081,342,1069,412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,17348,72,4,powerlaw
966,153,924,182,14543,121,958,247,962,259,921,256,877,253,868,375,855,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,17598,72,4,powerlaw
663,136,634,184,11953,127,677,250,679,240,623,237,595,235,601,361,599,431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,18700,72,4,powerlaw
928,128,892,184,13790,119,929,251,926,247,872,241,848,251,851,369,842,442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18054,72,4,powerlaw
919,141,888,182,13894,115,911,238,913,236,866,242,835,232,827,355,818,423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,17824,72,4,powerlaw
1030,146,997,153,14402,116,1031,241,1029,251,973,233,932,233,929,356,925,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5150,17624,71,4,powerlaw
1081,146,1044,157,16088,134,1094,267,1094,290,1030,268,1004,282,1009,419,1003,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17326,71,4,powerlaw
1060,148,1019,160,15255,118,1078,241,1077,257,1004,240,960,241,971,369,964,405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17314,71,4,powerlaw
893,167,849,183,14120,122,888,246,889,251,840,236,816,237,820,359,811,426,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,17926,72,4,powerlaw
1075,149,1031,175,15552,110,1085,233,1085,239,1025,223,987,223,992,342,980,411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17454,72,4,powerlaw
1022,160,984,161,14781,128,1044,252,1041,258,966,244,938,255,952,370,949,404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5156,17246,71,4,powerlaw
797,167,774,205,12636,129,798,261,799,286,757,271,747,261,751,400,744,461,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5226,18278,72,4,powerlaw
1212,158,1152,164,16878,123,1222,249,1220,252,1121,248,1095,248,1102,388,1078,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5159,17078,71,4,powerlaw
876,150,835,172,13394,106,881,232,880,231,820,216,797,216,815,331,796,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5201,17918,72,4,powerlaw
938,149,910,159,14464,130,938,242,938,247,893,249,860,248,873,369,857,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17752,71,4,powerlaw
673,168,658,277,11254,107,680,238,680,222,639,211,623,211,633,367,629,521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5315,18912,72,4,powerlaw
1050,163,1002,641,15379,135,1037,285,1037,300,962,281,937,274,920,431,912,942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5116,17280,71,4,powerlaw
1140,171,1066,649,15199,135,1128,273,1126,275,1035,281,992,273,986,426,964,917,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5115,17204,71,4,powerlaw
1086,157,1035,180,16384,121,1087,258,1084,252,1024,255,979,256,987,374,978,453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,17534,72,4,powerlaw
863,140,842,180,13860,112,874,237,873,239,817,224,801,226,809,344,799,421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,17648,72,4,powerlaw
1252,172,1197,155,17186,129,1229,255,1228,257,1184,251,1125,242,1119,379,1109,408,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5155,17038,71,4,powerlaw
1073,143,1032,157,16145,91,1060,217,1060,231,1018,194,982,193,977,320,970,314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5123,17430,71,4,powerlaw
800,177,753,160,12402,141,788,289,787,284,749,287,743,281,738,463,733,472,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,18050,71,4,powerlaw
761,143,738,187,13069,122,756,246,758,251,731,259,712,263,706,375,687,447,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,18036,72,4,powerlaw
472,201,464,202,9033,152,473,310,469,310,457,289,444,301,447,448,444,520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5243,19098,72,4,powerlaw
868,162,838,211,14122,143,895,300,895,303,827,296,803,299,828,462,816,505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5242,17770,72,4,powerlaw
1015,182,964,614,15812,126,1007,267,1006,268,961,274,924,265,928,401,907,864,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5105,17074,71,4,powerlaw
1244,135,1189,109,17585,97,1232,196,1231,210,1154,200,1121,184,1129,315,1109,314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5121,16826,71,4,powerlaw
805,179,782,209,13148,139,822,293,815,305,765,289,740,277,744,448,736,507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5237,18276,72,4,powerlaw
778,192,751,161,12707,137,786,289,782,293,742,287,712,277,713,420,711,464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5175,17814,71,4,powerlaw
397,173,391,205,7523,125,397,263,397,255,389,260,378,258,378,400,373,448,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5222,19096,72,4,powerlaw
906,164,865,634,13215,138,907,286,905,293,868,275,832,277,823,443,812,950,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5117,17648,71,4,powerlaw
631,140,610,211,11202,99,626,217,626,221,597,200,588,201,585,317,584,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5253,18414,72,4,powerlaw
1356,159,1289,188,17608,143,1374,297,1374,304,1269,296,1208,297,1228,440,1212,473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5181,16936,71,4,powerlaw
851,156,822,199,13011,110,851,233,846,227,818,224,791,223,795,340,794,431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17860,72,4,powerlaw
1164,133,1106,156,16393,94,1190,219,1190,227,1085,196,1063,191,1083,302,1067,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5126,17178,71,4,powerlaw
468,150,457,159,9616,92,470,205,474,227,444,203,438,217,442,313,438,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,18526,72,4,powerlaw
2406,258,2292,713,35085,220,2420,458,2422,458,2256,462,2184,448,2193,688,2156,1218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6834,22104,82,4,powerlaw
1870,255,1794,789,30389,230,1881,442,1879,456,1758,442,1703,445,1728,679,1704,1274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6895,23014,83,4,powerlaw
1551,255,1491,801,25539,181,1572,384,1570,380,1486,371,1427,371,1435,568,1419,1216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6925,23360,83,4,powerlaw
1249,317,1209,795,21525,246,1261,489,1257,502,1198,489,1165,498,1172,749,1160,1301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,24174,83,4,powerlaw
326,268,323,276,10107,191,326,386,326,387,313,385,298,382,299,592,295,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7116,27392,84,4,powerlaw
1518,242,1464,889,25725,213,1533,436,1533,437,1435,439,1392,437,1413,662,1394,1329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,23704,83,4,powerlaw
2182,236,2074,635,33078,193,2152,393,2155,406,2048,401,1965,399,1942,616,1916,1064,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6812,22222,82,4,powerlaw
1395,277,1323,843,22628,250,1385,478,1391,498,1309,494,1268,488,1267,756,1248,1294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23748,83,4,powerlaw
1380,265,1322,884,24919,239,1386,486,1386,485,1318,471,1277,472,1287,717,1273,1381,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6965,23712,83,4,powerlaw
1433,226,1388,849,23656,186,1452,378,1449,389,1372,383,1328,376,1334,577,1319,1223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6928,23632,83,4,powerlaw
1669,247,1596,763,27247,183,1662,369,1659,388,1562,374,1506,373,1498,570,1494,1136,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6865,22930,82,4,powerlaw
773,255,740,794,17456,220,774,418,774,432,739,419,716,416,721,651,711,1314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7008,25184,83,4,powerlaw
1403,229,1344,916,23978,181,1394,384,1390,374,1317,360,1268,366,1266,559,1255,1267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6980,24136,83,4,powerlaw
862,240,833,968,18116,233,874,468,876,460,829,470,804,456,801,697,797,1443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7021,25424,83,4,powerlaw
1595,245,1539,853,28953,212,1595,430,1594,438,1527,439,1479,429,1475,660,1459,1261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,23296,83,4,powerlaw
1415,267,1356,727,24170,199,1415,434,1414,421,1332,403,1279,404,1282,628,1266,1181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6879,23334,82,4,powerlaw
1931,252,1835,799,29509,218,1944,427,1950,437,1791,425,1742,448,1765,650,1739,1220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,22976,82,4,powerlaw
851,248,830,798,17563,232,861,460,860,467,812,460,784,469,794,702,787,1260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6899,24600,83,4,powerlaw
1073,260,1040,850,19975,235,1075,471,1072,487,1015,479,986,473,991,746,981,1314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6968,24644,83,4,powerlaw
2144,264,2040,742,31872,245,2169,491,2168,499,1995,488,1911,488,1925,748,1907,1197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6847,22544,82,4,powerlaw
1504,255,1443,829,23954,177,1517,382,1511,379,1437,358,1378,360,1378,552,1359,1209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6920,23854,83,4,powerlaw
1546,248,1464,828,26587,179,1538,371,1540,375,1459,361,1406,364,1414,554,1404,1190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6921,23686,83,4,powerlaw
1494,213,1427,638,24537,178,1502,375,1497,387,1397,372,1359,363,1386,553,1372,1018,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6799,23160,82,4,powerlaw
1842,232,1757,648,28895,219,1850,423,1842,431,1715,431,1672,442,1684,647,1672,1165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6826,22708,82,4,powerlaw
2020,266,1920,752,30266,185,2024,387,2016,386,1898,376,1805,376,1818,584,1793,1162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6866,22694,82,4,powerlaw
1943,249,1852,756,31269,205,1958,418,1957,426,1821,414,1766,431,1793,646,1754,1219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,22714,82,4,powerlaw
1047,208,1001,807,20190,171,1050,386,1048,361,992,361,946,354,950,542,945,1171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6916,24036,83,4,powerlaw
1735,275,1674,881,26963,237,1750,471,1746,480,1643,474,1594,463,1605,723,1581,1405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6964,23506,83,4,powerlaw
2124,238,2014,735,31691,208,2100,423,2094,433,1996,433,1924,433,1920,654,1902,1084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6826,22458,82,4,powerlaw
1571,235,1506,792,26534,208,1586,417,1584,415,1460,415,1425,408,1434,629,1409,1127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6879,23286,82,4,powerlaw
1496,229,1439,848,24178,195,1484,396,1487,401,1405,394,1357,394,1345,608,1322,1243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,24146,83,4,powerlaw
1890,242,1814,674,28927,202,1897,428,1893,424,1761,408,1706,416,1713,633,1695,1077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6820,22588,82,4,powerlaw
2143,232,2036,654,33457,203,2135,406,2130,431,1997,421,1936,422,1944,637,1924,1139,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6820,22316,82,4,powerlaw
1046,239,1005,852,21143,199,1061,413,1060,413,991,407,956,408,966,626,957,1277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6940,24294,83,4,powerlaw
1876,248,1782,730,29907,202,1853,412,1848,430,1768,411,1686,421,1680,638,1652,1219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,22842,82,4,powerlaw
1907,257,1809,611,29757,236,1902,479,1904,481,1790,478,1725,476,1735,710,1714,1116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6781,22554,82,4,powerlaw
1326,205,1279,859,22856,193,1327,404,1329,402,1246,391,1209,400,1210,598,1196,1229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,23928,83,4,powerlaw
1333,235,1268,708,22511,178,1349,396,1346,378,1253,359,1213,359,1213,545,1204,1090,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6859,23642,82,4,powerlaw
1767,234,1693,747,26980,172,1781,375,1786,364,1672,355,1602,354,1611,546,1597,1083,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6855,23122,82,4,powerlaw
1052,216,1010,894,18864,222,1045,442,1043,445,999,432,963,433,956,664,952,1283,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,24596,83,4,powerlaw
1093,201,1054,827,21195,185,1094,392,1088,390,1024,373,985,375,987,570,984,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6987,24884,83,4,powerlaw
1519,229,1446,786,27028,175,1514,374,1508,366,1396,350,1357,419,1370,545,1356,1204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6912,23494,83,4,powerlaw
1326,239,1273,901,24490,171,1329,384,1321,377,1230,349,1188,349,1195,560,1187,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,23618,83,4,powerlaw
1121,236,1067,807,19535,174,1128,382,1128,369,1066,359,1032,360,1031,546,1016,1195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6919,24256,83,4,powerlaw
2091,231,1996,764,31446,184,2125,412,2124,401,1947,377,1897,376,1916,588,1887,1165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6866,22862,82,4,powerlaw
1937,279,1826,786,30653,220,1931,427,1930,448,1799,430,1721,448,1741,666,1728,1220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6889,23006,83,4,powerlaw
1088,252,1042,790,19777,241,1116,482,1106,480,1026,471,985,482,985,712,976,1318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,24588,83,4,powerlaw
1388,236,1344,803,23189,239,1398,420,1400,427,1335,418,1287,416,1292,637,1283,1226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,23746,82,4,powerlaw
1275,226,1222,864,22240,188,1281,379,1280,388,1217,394,1169,379,1166,581,1156,1208,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,23894,83,4,powerlaw
1068,229,1027,850,19851,211,1072,405,1074,422,1012,406,970,407,982,615,967,1266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6940,24582,83,4,powerlaw
90159,127,52482,678,655620,35,34058,318,34684,805,43879,179,33094,249,16124,832,15261,1229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,6040,1729,5,powerlaw
16710,59,12014,482,172638,40,11451,173,11449,359,7904,126,6620,128,5067,425,4893,713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1769,6610,1768,5,powerlaw
107072,106,60624,654,829736,35,36561,335,38107,899,51920,144,37716,205,20365,898,19844,1220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5854,1735,5,powerlaw
83599,97,50977,668,615210,47,38447,328,38742,789,38172,158,29341,203,16427,845,15542,1263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1818,6784,1817,5,powerlaw
106735,116,63874,629,724260,34,41779,312,43092,840,51734,170,38226,239,19091,887,18406,1215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5924,1737,5,powerlaw
102876,179,59815,617,722188,63,39160,486,40503,1143,49780,251,37343,346,18121,1193,17674,1559,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5814,1724,5,powerlaw
35158,90,25152,492,300824,44,23039,249,23022,561,16097,150,13171,168,9476,633,8697,937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1771,6580,1770,5,powerlaw
21127,58,15470,493,182442,36,14731,133,14742,318,9648,98,7747,108,5800,367,5544,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6678,1761,5,powerlaw
126596,201,68096,740,761296,63,43868,530,46514,1267,63192,328,45400,408,21398,1357,20722,1628,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5590,1723,5,powerlaw
80037,84,50870,585,621432,35,35060,277,35314,724,37231,130,28849,171,15195,778,14379,1089,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5966,1731,5,powerlaw
132566,137,75217,740,794098,39,39981,439,43655,1095,66807,229,48051,304,23631,1139,23187,1409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5300,1691,5,powerlaw
30375,72,22885,577,250236,40,20929,169,20921,400,12956,110,11820,124,8346,454,8071,848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1818,7318,1817,5,powerlaw
83872,108,49716,628,703058,44,31339,338,31790,847,39717,151,29514,196,14886,914,14419,1287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,6034,1748,5,powerlaw
88691,141,54832,648,703644,59,35213,431,36010,1026,42433,223,32056,271,17303,1095,16835,1348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,6060,1713,5,powerlaw
112393,222,63415,682,780302,53,34814,504,36463,1190,54478,330,39657,382,18902,1245,18457,1517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5590,1721,5,powerlaw
58122,106,39067,529,461406,65,28455,339,29053,778,25642,194,20563,228,11872,838,11597,1123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,6510,1725,5,powerlaw
105467,130,60421,639,757948,58,33335,416,34870,1026,50317,199,36814,269,17743,1086,17263,1344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5642,1704,5,powerlaw
112699,145,64159,636,770782,51,36142,425,38379,1047,55355,211,40451,277,19776,1085,19122,1394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5520,1695,5,powerlaw
110199,181,61822,583,765788,50,37253,430,38569,1044,53282,242,40118,312,20028,1119,19561,1369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5508,1695,5,powerlaw
119903,186,64647,716,833308,48,35912,481,38171,1212,59205,256,43516,329,20882,1284,20162,1579,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5406,1709,5,powerlaw
111740,113,66618,697,821608,39,37346,337,39682,924,55480,154,41711,221,20470,936,19854,1321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5746,1732,5,powerlaw
103490,137,59021,643,762776,50,32642,423,34699,1017,51104,211,37905,268,18240,1072,17657,1500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5486,1691,5,powerlaw
107188,128,60094,673,707768,34,38024,322,39434,866,53893,176,41201,237,17919,932,17483,1200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5552,1727,5,powerlaw
20033,56,14515,377,123786,23,15965,124,15977,244,9278,77,7904,85,6155,269,5874,549,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1810,7324,1809,5,powerlaw
82718,98,54397,659,636868,42,39302,294,39677,758,37796,130,29757,173,16741,805,16072,1101,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6350,1744,5,powerlaw
129832,145,68736,786,835202,26,38462,349,41729,942,64473,199,45475,297,22471,1019,21812,1295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5734,1729,5,powerlaw
57071,92,34739,487,430334,42,28722,262,28873,638,27463,146,20591,183,11860,703,11361,941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5816,1693,5,powerlaw
78029,95,48952,532,607938,38,33468,324,33676,808,36939,153,29535,195,14987,886,14642,1108,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1687,5940,1686,5,powerlaw
111936,153,62183,755,816982,40,34999,413,36434,1072,55274,217,40136,279,18810,1128,18312,1457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,5746,1752,5,powerlaw
109168,133,64878,711,724670,51,39273,412,40795,1007,55217,208,40407,275,18635,1089,17662,1357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5328,1695,5,powerlaw
95131,155,57576,664,723870,63,38865,478,39794,1136,46147,263,34102,339,17870,1192,17010,1499,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5868,1724,5,powerlaw
46258,82,32560,607,367984,28,27244,201,27210,532,20500,105,16570,125,11083,528,10628,1003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1792,6762,1791,5,powerlaw
82728,86,52697,673,623202,39,33270,295,33983,744,39422,133,30155,176,14703,778,14290,1107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6134,1738,5,powerlaw
109948,132,62289,673,773510,38,38071,401,39364,1033,53139,212,41082,276,18557,1108,17726,1443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,5660,1750,5,powerlaw
123834,163,67123,691,806388,46,38717,406,42028,1064,61765,207,44864,272,22992,1106,22363,1370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5420,1693,5,powerlaw
77340,123,46385,627,599042,48,36842,386,37454,909,37665,201,29045,255,16288,947,15234,1395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,5996,1757,5,powerlaw
70577,91,47895,645,556460,47,31171,307,31505,674,31661,153,25054,179,13156,747,13060,1124,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1760,6616,1759,5,powerlaw
128036,201,65768,714,843062,64,38400,535,40898,1317,63114,305,45476,378,22985,1364,22349,1643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5466,1720,5,powerlaw
137048,149,76265,817,835562,48,41580,444,44110,1126,70051,237,51267,315,24035,1188,23530,1521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,5724,1755,5,powerlaw
94373,88,59334,630,754058,35,39662,304,40775,810,44749,133,33823,194,18579,857,17763,1238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5832,1731,5,powerlaw
95978,115,57604,675,726158,35,36290,344,37024,870,46518,171,35217,226,17410,931,16663,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5916,1739,5,powerlaw
119056,195,66374,685,796476,54,36427,540,38688,1242,57856,285,41387,358,20368,1329,20014,1646,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5718,1721,5,powerlaw
90023,93,55696,678,735274,49,34516,323,35247,849,42820,151,31479,201,17211,881,16694,1259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6056,1750,5,powerlaw
89846,90,53787,619,653018,34,40560,306,41111,783,42994,148,31315,197,17614,827,16605,1166,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6082,1735,5,powerlaw
108303,130,64641,756,770150,39,37674,383,39129,989,50999,185,37128,244,19193,1023,19221,1438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6030,1754,5,powerlaw
144603,290,76022,795,783964,42,43062,531,46806,1294,73707,416,51756,535,24690,1385,23664,1698,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5164,1700,5,powerlaw
76459,100,47555,627,658632,47,30270,332,31196,822,35271,169,28002,215,14177,850,13264,1172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,5942,1752,5,powerlaw
118293,114,64450,731,734126,33,40701,364,42231,944,56664,171,40881,239,18902,947,18175,1272,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5470,1735,5,powerlaw
34825,70,24205,538,316570,31,26287,186,27071,449,15587,91,12956,109,9989,491,10063,879,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1795,6582,1794,5,powerlaw
91017,95,58530,547,727836,40,33805,333,34693,852,43327,148,33100,196,17248,887,16545,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5982,1739,5,powerlaw
351412,452,194572,1067,2945974,157,119873,1644,122273,4019,152593,815,112647,1023,50628,4213,48747,4573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3509,12558,3508,5,powerlaw
308147,372,181274,917,2953952,123,105387,1315,108342,3373,139353,560,103863,779,46775,3494,44177,3812,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,12118,3460,5,powerlaw
446763,567,231272,963,3357386,133,115445,1719,126099,4381,205881,798,150843,1152,62670,4523,60510,4778,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,11094,3420,5,powerlaw
277469,382,160716,962,2751770,150,105126,1382,107500,3431,123044,638,93578,792,44176,3568,42276,3997,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12422,3499,5,powerlaw
307347,431,177140,1023,2942986,163,108269,1572,111257,3780,134519,674,102707,884,46661,3973,45338,4350,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12714,3509,5,powerlaw
293645,361,172472,963,2777998,141,106538,1443,108949,3554,130173,612,101832,813,44971,3741,42726,4110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3498,12610,3497,5,powerlaw
345452,392,188851,842,2935790,114,116083,1360,120126,3521,156511,588,118425,842,49544,3642,46872,3958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3408,11440,3407,5,powerlaw
451115,569,239527,1113,3490120,129,120828,1697,132219,4330,206824,764,152578,1117,65686,4467,63763,4872,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,11746,3474,5,powerlaw
327700,338,188025,983,3065760,118,93560,1355,97051,3431,140358,543,106878,766,43972,3513,42871,3968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,11994,3471,5,powerlaw
304521,417,174132,943,2871978,156,98529,1470,99854,3660,134793,674,102061,887,44249,3847,41906,4225,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12454,3491,5,powerlaw
473902,654,238268,1138,3427220,126,125738,1613,138564,4215,219734,939,158860,1254,68102,4295,63916,4618,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11510,3463,5,powerlaw
351988,463,195709,1042,3290350,149,115002,1699,120739,4198,155327,725,114968,959,54518,4372,52746,4722,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3496,12662,3495,5,powerlaw
376463,721,203272,979,3310100,124,111268,1500,119789,3874,174985,1045,131201,1325,53436,3974,50090,4341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11658,3460,5,powerlaw
482067,550,248893,993,3374458,129,118698,1731,132132,4381,223400,791,159146,1124,67850,4502,65811,4749,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3412,11398,3411,5,powerlaw
333649,450,189449,988,3333476,164,103431,1609,108229,4062,146269,696,109721,919,51637,4192,50021,4562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3499,12548,3498,5,powerlaw
2540,140,2256,518,33908,85,2540,275,2540,314,814,259,1427,231,1822,425,1674,844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3694,16986,3693,5,powerlaw
306273,397,175044,997,3005018,136,94072,1453,98099,3662,136225,624,102434,838,43515,3774,42025,4102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,12580,3487,5,powerlaw
479081,696,249188,1093,3512602,162,115340,2017,131235,5039,220349,997,157598,1321,69981,5170,68184,5423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3435,11330,3434,5,powerlaw
259539,329,156269,824,2466654,115,96476,1209,97909,3049,115636,537,89723,699,37987,3202,36860,3609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11962,3462,5,powerlaw
419621,511,220116,1088,3512408,131,113382,1636,124276,4198,186715,722,133082,1062,61085,4360,60025,4732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11928,3475,5,powerlaw
345789,493,196212,898,2973858,161,100259,1668,105148,4071,151082,768,114323,1013,46704,4232,44778,4500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11780,3444,5,powerlaw
414695,465,229013,1002,3284136,124,122303,1534,128558,3957,189735,718,138660,1022,57709,4109,54915,4396,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,11838,3468,5,powerlaw
428421,665,224291,998,3482190,169,112862,1835,127402,4629,192834,926,139271,1239,61971,4776,59329,5040,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11654,3435,5,powerlaw
379125,462,211223,959,3214252,179,106961,1694,114795,4188,164272,790,122532,1026,53416,4337,51165,4629,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3448,11974,3447,5,powerlaw
220018,309,134146,910,2217642,112,96783,1176,97444,2784,96744,497,78118,633,36772,2996,35681,3451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3541,12814,3540,5,powerlaw
109891,237,73090,747,1195108,106,67188,798,67235,1808,47384,432,37334,490,25080,2001,24284,2450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3551,13490,3550,5,powerlaw
491134,733,257117,928,3317904,178,125486,2095,142572,5100,226104,1063,160348,1493,70386,5320,69040,5440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3388,10956,3387,5,powerlaw
281240,316,167630,968,2893398,119,104790,1277,106089,3292,121851,491,94392,671,45494,3435,43766,3928,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3524,12924,3523,5,powerlaw
405764,496,212637,1041,3514094,139,105652,1656,113450,4259,180900,703,133982,996,59229,4404,57586,4757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3486,11886,3485,5,powerlaw
358631,388,199700,953,3313494,125,111157,1447,116383,3742,156745,575,118134,822,52760,3834,51055,4215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11814,3462,5,powerlaw
426131,569,225268,997,3484796,154,116009,1878,125958,4727,195449,877,138995,1167,63343,4831,62000,5084,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11538,3437,5,powerlaw
336096,389,197671,929,3055534,123,102508,1411,107256,3549,149573,638,114885,830,47516,3737,45462,4019,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3480,12296,3479,5,powerlaw
397034,484,213473,1011,3392760,126,113503,1603,120543,4092,182609,715,137426,1001,56845,4261,54466,4640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3474,11738,3473,5,powerlaw
339315,407,189413,735,2966008,114,102611,1345,106453,3455,154521,626,117066,857,46391,3592,45249,3838,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3393,11518,3392,5,powerlaw
431304,472,229243,1099,3501928,125,110771,1570,120859,4065,194173,673,139258,990,61375,4146,59793,4523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,11838,3469,5,powerlaw
387026,491,210456,1191,3382284,122,116977,1594,123543,4115,177424,776,133297,1050,56736,4188,54954,4508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,11842,3471,5,powerlaw
430797,491,231740,1117,3335344,144,108798,1496,120130,4467,193605,712,142733,1019,57687,4529,56701,4363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,11652,3467,5,powerlaw
428082,637,223450,1175,3519494,175,117475,1949,126369,4833,194608,944,140112,1280,61225,5038,59187,5346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3508,11856,3507,5,powerlaw
347552,514,198638,910,3116294,168,106662,1760,111135,4300,157574,808,118318,1064,49632,4468,48174,4736,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11674,3444,5,powerlaw
341593,357,187987,891,3056378,126,97968,1311,101744,3456,150350,554,113015,786,47519,3583,45814,3877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,12302,3463,5,powerlaw
440493,651,228464,1036,3423838,178,120143,1969,132089,4792,198745,954,142328,1283,62606,4968,60548,5280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11454,3449,5,powerlaw
450619,607,238210,989,3395160,162,115920,1855,127904,4658,207078,902,153196,1240,63939,4819,61502,5118,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11288,3435,5,powerlaw
370634,470,210895,881,3170562,129,109884,1583,114882,3928,167043,722,124179,988,51302,4020,49461,4275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,11580,3419,5,powerlaw
494007,611,253266,1039,3491064,145,127224,1924,140707,4781,230779,911,162764,1245,70689,4932,69967,5226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3424,11142,3423,5,powerlaw
400706,582,220312,1075,3479290,170,116327,1938,125118,4741,183099,869,133090,1175,56207,4939,54196,5201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11714,3449,5,powerlaw
403136,561,211237,1014,3519100,190,110237,1870,121661,4711,177048,844,130259,1137,60222,4874,58844,5187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11818,3453,5,powerlaw
67003,211,48422,622,736018,89,48693,504,48727,1103,26843,343,22813,378,17146,1286,15853,1699,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3552,14342,3551,5,powerlaw
474827,706,239319,829,3223310,147,123007,1819,134172,4481,225995,976,164794,1328,67740,4688,65797,4752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3365,10938,3364,5,powerlaw
454709,675,236362,1030,3469774,170,122264,1955,135759,4856,213823,955,152940,1295,66914,5020,64875,5286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11502,3437,5,powerlaw
135053,207,88532,750,1271130,87,66784,677,66744,1710,56793,364,45446,435,26376,1846,25366,2280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3530,13438,3529,5,powerlaw
886150,990,459860,1095,7893806,327,222326,3487,245122,9638,383308,1550,279088,2259,114394,10219,110805,10278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5128,17636,5127,5,powerlaw
1060520,1766,508235,3471,7445532,297,234375,3881,270086,10632,476677,2324,337965,3217,138052,11126,135159,12483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5062,16380,5061,5,powerlaw
723869,897,403069,1093,6947650,300,216330,3543,225899,9234,313366,1499,230936,2090,92449,9898,85361,9961,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5213,18444,5212,5,powerlaw
981456,1195,467659,1189,8221858,356,218093,3993,249332,10818,426894,1731,297437,2601,129715,11367,126941,11476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,17232,5144,5,powerlaw
676967,813,380578,893,7202864,285,188726,3348,202364,9065,294997,1424,224506,1917,86587,9484,82147,9534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,18018,5147,5,powerlaw
805067,962,415963,1148,7937582,350,207607,3443,226397,9518,350737,1486,262831,2150,103426,10087,100062,10213,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,18014,5205,5,powerlaw
965246,1287,497268,1324,8270474,367,227359,4157,254675,11143,424143,1947,303678,2745,125953,11662,124217,11851,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,17774,5214,5,powerlaw
495326,776,283487,849,5138394,306,191188,3076,191604,7530,213497,1369,159901,1746,68580,8233,65251,8192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,18186,5177,5,powerlaw
750258,963,421732,1009,7431208,466,205232,3642,214658,9702,325030,1570,242893,2255,93890,10341,88148,10392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5156,17700,5155,5,powerlaw
983178,1358,478514,1443,8135376,369,217643,4230,247985,11430,429169,1952,305415,2795,121237,12048,118697,12232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,17138,5218,5,powerlaw
885255,983,461326,1460,7687464,343,233930,3466,252070,9533,382307,1582,286606,2287,105683,10100,102733,10394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5253,17830,5252,5,powerlaw
956524,1508,475200,1162,7773126,360,231565,3954,259361,10532,425989,2114,311292,2924,122778,11185,118267,11183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,16966,5144,5,powerlaw
782929,1007,416199,1196,7855728,372,191309,3737,208956,10145,336557,1612,250456,2233,98336,10560,95350,10662,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5221,18300,5220,5,powerlaw
825436,1062,426839,2972,7409666,506,224707,3762,241718,9994,356185,1719,265598,2403,105278,10575,101094,11769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5111,17570,5110,5,powerlaw
279825,491,170503,821,3229790,218,168617,1724,168703,4389,117955,905,90163,1104,56658,4791,54590,5015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5275,19440,5274,5,powerlaw
1171554,1892,555937,3700,7475412,436,260454,4862,301698,12814,539952,2575,373010,3573,157670,13477,154207,14760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5114,16420,5113,5,powerlaw
686302,967,367073,922,6764314,316,203493,3425,209820,9093,290895,1603,218401,2144,83987,9710,80533,9675,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,18360,5166,5,powerlaw
848155,932,433028,1181,7525312,357,233035,3477,246478,9483,368594,1576,268178,2238,101012,10076,97919,10173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5202,18066,5201,5,powerlaw
713836,835,376109,1128,7304294,315,214484,3326,227952,9003,306048,1474,235126,2028,92931,9499,88884,9738,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5219,18050,5218,5,powerlaw
830112,913,418863,1120,7798456,344,205695,3480,221299,9542,360071,1488,261769,2177,101747,10032,99017,10255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5195,18138,5194,5,powerlaw
484936,579,286516,995,5671310,247,192749,2602,193987,6975,201212,1055,160037,1402,73682,7499,71273,7781,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5254,19614,5253,5,powerlaw
574336,778,334378,825,6276332,283,183256,3062,186651,7988,237077,1304,184776,1742,74470,8614,72692,8568,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,18200,5151,5,powerlaw
904562,1283,460634,1208,8108186,399,205574,4083,233788,10843,389424,1916,282012,2618,116759,11428,113569,11453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17812,5164,5,powerlaw
735751,941,404943,959,7437076,434,197722,3641,211698,9603,313340,1548,233400,2120,92763,10193,90320,10273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,18084,5161,5,powerlaw
830280,1193,439912,1267,7625876,415,200422,3906,219608,10475,360587,1898,262701,2573,99291,10968,96530,10980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,18152,5172,5,powerlaw
1131232,1689,526669,1362,7803124,391,253092,4675,289176,12466,508806,2389,350734,3342,147382,13120,143607,13127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5166,16848,5165,5,powerlaw
913646,1124,466730,1282,8428206,361,220465,3868,246910,10758,402838,1698,294560,2444,126768,11237,123803,11500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,17790,5206,5,powerlaw
869571,1238,435282,1135,7760788,424,214613,4193,234810,10821,373343,1913,271795,2599,105535,11430,104040,11493,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5180,17968,5179,5,powerlaw
1039503,2710,501972,1711,8364502,362,232717,3964,266481,10830,459803,3449,327686,4376,135581,11305,133490,11737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5252,17424,5251,5,powerlaw
825587,1428,418639,1030,7210266,265,234029,3396,252041,9062,360132,2043,263220,2709,96900,9552,93139,9789,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5187,17772,5186,5,powerlaw
758716,1028,426400,1063,7519266,420,231882,3720,244237,9917,327123,1731,247177,2327,99378,10458,97607,10496,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,17908,5177,5,powerlaw
114700,393,79861,1082,1478888,196,88453,1065,88463,2360,46185,745,37799,857,30366,2750,28623,3325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5473,22106,5472,5,powerlaw
702257,972,379200,1215,7087124,360,211991,3737,220449,9655,301524,1704,227982,2259,89706,10323,85649,10572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5246,18566,5245,5,powerlaw
855255,1157,435138,1095,7956262,412,206708,4136,229045,11013,372155,1891,277708,2644,105904,11606,102386,11637,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17604,5178,5,powerlaw
902325,1079,472943,1140,7722380,396,226223,3657,247363,10030,403719,1655,297850,2441,112448,10536,108847,10659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5152,17164,5151,5,powerlaw
946290,1113,472416,1238,8036750,357,208746,3688,237166,10108,411394,1643,298027,2436,118254,10654,113997,10786,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,17444,5183,5,powerlaw
908383,1322,469486,3265,8019772,418,217021,4331,246819,11522,392073,1921,284170,2685,124900,12161,120665,13386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5116,17062,5115,5,powerlaw
278956,543,181101,896,3333328,247,145706,1796,145890,4543,119412,978,93003,1192,54571,4981,52115,5177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5292,19796,5291,5,powerlaw
917142,1060,459357,1251,7934978,336,235311,3712,258322,10168,395513,1594,284060,2358,113609,10735,109855,10890,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17768,5204,5,powerlaw
714554,831,384133,992,7640248,344,188588,3163,201164,8866,293957,1304,227054,1854,92656,9359,90700,9508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5186,18254,5185,5,powerlaw
1093262,1890,538570,3554,7498280,412,238437,4545,266350,12087,496942,2560,354642,3431,128763,12785,123194,13996,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5109,16340,5108,5,powerlaw
981393,1399,491077,1455,7958590,332,240034,3963,268147,10678,443497,1983,319649,2829,125172,11305,121898,11364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5150,17140,5149,5,powerlaw
761809,893,401965,1354,7744932,389,194287,3463,205558,9501,326529,1461,246682,2037,90740,9988,87977,10308,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5277,18502,5276,5,powerlaw
922879,1359,467008,1164,8211528,402,223293,4169,247653,11150,403017,1978,294312,2760,123104,11752,118497,11822,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17442,5164,5,powerlaw
1044818,1324,515713,1247,7899282,381,232681,4160,265091,11172,465768,1911,328035,2775,131944,11775,128356,11923,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5155,16978,5154,5,powerlaw
117283,377,86949,886,1118870,217,73460,1010,73570,2045,43624,728,37906,801,26325,2411,25297,2854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5426,22128,5425,5,powerlaw
882446,1185,441897,1060,7805230,400,214126,3948,236299,10590,384288,1770,281499,2512,104847,11102,100582,11228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,17392,5160,5,powerlaw
789634,984,412603,1222,7442044,430,210182,3640,223666,9621,335860,1592,250962,2234,96446,10281,93054,10494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5238,18300,5237,5,powerlaw
980081,1896,489388,1183,8122942,331,224596,3965,258837,10690,427530,2401,304912,3290,134117,11218,132043,11258,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5141,17338,5140,5,powerlaw
780676,1082,416490,1343,7513592,448,220296,3747,231929,9936,333396,1708,245462,2354,94708,10599,89852,10783,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5229,17980,5228,5,powerlaw
1446061,1872,723710,4083,13696508,548,350157,7195,377440,19893,612000,3065,442939,4306,158954,20750,150112,22209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6884,23584,6883,5,powerlaw
1634391,2065,785848,4117,14058666,497,375394,7406,422790,20528,702464,3141,505810,4649,183670,21331,178598,22831,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6860,23004,6859,5,powerlaw
1422197,1847,707483,4174,14270536,619,343422,7511,377742,20522,592921,3075,433989,4359,161201,21266,155746,22916,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6969,24680,6968,5,powerlaw
1772808,2828,848389,4476,13969118,620,359331,8964,417313,24434,767155,4149,545056,5751,211415,25341,205967,26596,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6847,22186,6846,5,powerlaw
1049914,1324,581948,1549,11398172,506,367569,6149,372522,16090,436783,2390,324729,3312,135399,17140,128499,17072,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7069,25110,7068,5,powerlaw
1485844,1697,759275,4672,14751032,741,346380,7043,386446,19852,617534,2733,447026,4000,172056,20706,165684,22822,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,24216,6981,5,powerlaw
1210833,1370,645786,3835,12675706,492,327943,6124,342633,17212,506164,2340,373892,3379,135257,17948,128544,19725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6986,25184,6985,5,powerlaw
1338812,1654,693036,4125,13878614,505,327010,6645,351809,18557,555234,2700,415269,3872,150511,19414,146306,21053,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6978,24498,6977,5,powerlaw
1202966,1387,644298,3968,14061144,511,290719,6417,314363,18239,490448,2368,375708,3302,139844,18990,136127,20577,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6979,24734,6978,5,powerlaw
1586527,2151,788390,4609,15238186,708,377108,7545,426635,21352,674386,3244,483095,4654,204288,22256,198391,23925,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6951,24348,6950,5,powerlaw
1180754,1617,652985,4176,13181464,590,335711,6901,352672,18614,496988,2818,379130,3839,138522,19759,131685,21464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24330,6970,5,powerlaw
1741247,2506,863152,4825,14267518,583,382388,8329,436926,22756,758503,3733,534602,5375,208439,23817,199452,25346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6886,22918,6885,5,powerlaw
970898,1270,556753,1549,10825964,533,300886,5882,306863,15694,397753,2344,306594,3069,114184,16522,108709,16734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7086,26002,7085,5,powerlaw
1858133,2421,851826,4623,14415732,574,396013,8518,458007,23190,789826,3500,538718,5199,224908,24121,219766,25442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,22970,6881,5,powerlaw
1754135,2191,855118,4979,14545800,543,387077,7856,439572,21854,753421,3313,541863,4903,214603,22700,208230,24452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6931,23162,6930,5,powerlaw
1637249,2006,766875,4273,13881710,523,398522,7400,440392,20553,694265,3149,481572,4538,180124,21523,170272,22841,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6864,22920,6863,5,powerlaw
1751475,2197,832901,4837,14306572,510,385146,7801,430965,21672,743538,3417,526668,5005,195048,22559,188030,24182,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23178,6922,5,powerlaw
1621602,2161,789420,4451,14405238,585,365704,8074,418949,21841,685004,3326,490565,4794,189236,22628,184734,24264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,23284,6895,5,powerlaw
1370782,1808,708842,1780,14517504,504,324932,6864,361194,19355,569874,2820,419369,4013,154394,20209,150229,20167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7044,24758,7043,5,powerlaw
1411805,1609,739338,3916,12921218,497,412337,6536,433984,18182,600400,2611,429508,3848,158297,19150,150544,20563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6860,23500,6859,5,powerlaw
1541140,1873,742324,4022,14318486,498,356304,7196,402502,20187,655268,2940,466333,4327,176254,20933,172520,22341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6849,23176,6848,5,powerlaw
1622445,2155,806932,4627,14420714,541,363279,7573,407101,20894,703052,3254,516612,4677,182494,21698,177003,23529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,23300,6933,5,powerlaw
1615133,2327,807742,4665,14062758,603,387651,8471,425193,22942,689027,3672,493506,5128,178088,23944,171259,25509,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,22946,6910,5,powerlaw
1116997,1341,594538,3739,11194288,481,424123,5918,435648,15885,475009,2358,346606,3351,147481,16815,138402,18514,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,24270,6935,5,powerlaw
1411899,1816,726901,4475,14060964,641,335734,7600,370520,20484,592322,3081,436949,4290,153830,21589,148170,23253,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6975,24226,6974,5,powerlaw
1517275,2164,772589,4422,13454196,601,412135,7695,436235,20745,658264,3504,471587,4900,166922,21847,161433,23405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23412,6905,5,powerlaw
1382883,1938,698737,4384,13732092,542,349914,7053,376999,19375,592937,3029,435482,4262,160641,20233,152777,21867,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6946,24662,6945,5,powerlaw
1586262,2214,781563,4514,14850910,910,351634,8292,399192,22508,673685,3446,482261,4839,193507,23683,186784,25125,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23458,6910,5,powerlaw
1724461,2338,833560,4704,14154392,498,389130,7565,447462,21130,740229,3435,523219,5005,193256,22102,183590,23729,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,22790,6923,5,powerlaw
1615559,2016,810631,4393,14342374,587,332286,7922,384424,21499,669104,3162,479070,4459,187894,22327,183590,23889,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,22972,6887,5,powerlaw
1666377,1954,784550,4208,13947578,527,355299,7492,403588,20955,720031,3089,510808,4558,175777,21472,171868,23042,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6863,22860,6862,5,powerlaw
1065527,1354,589254,4090,11897098,558,343961,6097,352242,16241,434392,2374,329022,3261,131927,17355,126706,19150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7020,25844,7019,5,powerlaw
680955,1047,413358,2994,7950336,453,341259,3798,345104,10391,282053,1900,212391,2451,115609,11403,110130,12980,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6998,24916,6997,5,powerlaw
1604916,2318,806526,4844,14878338,850,357102,7516,407413,21229,679742,3331,495891,4757,206032,22075,202443,23592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6930,23582,6929,5,powerlaw
1543196,2070,770373,4259,13852634,559,357852,7545,391864,20700,658773,3155,477565,4528,168274,21470,164326,23035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23422,6887,5,powerlaw
1605257,1959,778700,4403,14347906,555,356756,7696,399638,20890,682670,3060,490641,4473,186613,21769,179696,23409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6884,23568,6883,5,powerlaw
1492858,1913,766899,4399,13743476,504,343556,6950,376765,19406,642290,3022,474900,4394,164388,20166,158332,21913,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6915,23194,6914,5,powerlaw
1568123,2036,775345,4588,14963686,704,333405,7379,381147,20602,654729,3061,469043,4384,186927,21640,181748,23155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,23888,6928,5,powerlaw
1052568,1407,575089,3640,10698322,493,379610,6074,384761,16154,444618,2446,328816,3395,134008,16980,127402,18591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6940,23948,6939,5,powerlaw
1504657,2265,758374,4681,14319634,644,352011,8230,385892,22011,637827,3592,463570,4876,166111,23178,159150,24719,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,23616,6970,5,powerlaw
636626,908,377245,1111,7914512,433,326781,3600,332007,10099,262146,1725,200607,2224,110691,10997,106945,11106,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7054,26212,7053,5,powerlaw
848180,1241,486857,3486,10374480,564,285857,5728,291658,14888,333542,2276,266188,2930,108499,16002,105429,17342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7036,26810,7035,5,powerlaw
1342332,1668,668314,4089,13736130,572,355528,7142,382659,19148,557077,2810,408159,3922,152468,20335,147145,21937,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,24576,6942,5,powerlaw
1502076,2119,757611,4266,14098422,611,368517,7953,401459,21380,656001,3399,483017,4777,171021,22726,163533,24102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6904,23558,6903,5,powerlaw
1530927,1954,763893,4594,14815112,802,346507,7380,392726,20915,642188,2943,466665,4321,180728,21899,175525,23550,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6997,23866,6996,5,powerlaw
1688318,2223,802456,4540,15143004,817,360247,8462,410437,23140,712811,3481,494712,4954,216146,24211,211826,25563,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23986,6910,5,powerlaw
1400612,2001,745051,4527,13527712,614,371342,7731,394260,20363,598031,3289,440655,4526,156351,21310,150818,23077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6974,24048,6973,5,powerlaw
1654430,2149,799597,4303,14261192,508,356272,7431,403504,20610,715506,3217,516263,4713,189088,21492,184314,22946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6866,22940,6865,5,powerlaw
1342239,1666,703495,3848,13693876,587,340910,7119,363320,19666,562364,2810,417736,3997,151497,20431,149083,21925,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,24136,6895,5,powerlaw
1533752,1842,743612,4495,14280706,510,348283,7091,385038,19743,655448,2943,472075,4278,167896,20690,163447,22463,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6918,23482,6917,5,powerlaw
2195,49,1980,331,155935,26,2489,94,2457,174,1987,66,1917,64,2210,216,2184,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1734,5934,867,5,powerlaw
2352,50,2150,406,166140,38,2554,121,2517,212,2141,68,2047,70,2248,249,2217,576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1756,5866,878,5,powerlaw
3968,56,3501,300,218140,30,3909,159,3857,328,3523,95,3315,99,3274,347,3169,606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5420,856,5,powerlaw
826,43,771,334,87536,22,824,85,820,142,758,56,729,56,735,145,727,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,6120,867,5,powerlaw
3610,58,3240,370,218508,38,4069,118,4014,243,3305,78,3158,82,3561,287,3482,601,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5518,853,5,powerlaw
9447,45,7650,269,347889,23,8813,141,8804,368,8061,80,7574,74,7262,377,7140,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1677,5060,838,5,powerlaw
4548,42,3993,275,243708,26,5527,114,5366,286,4105,75,3913,79,4831,306,4766,605,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1698,5578,849,5,powerlaw
1926,66,1729,400,142052,22,2275,101,2254,165,1765,65,1716,65,2042,196,2010,526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,6244,879,5,powerlaw
1458,52,1359,330,118018,26,1598,84,1594,167,1342,70,1319,58,1420,178,1409,502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,6190,870,5,powerlaw
1770,48,1607,358,123679,21,1855,77,1852,145,1623,68,1564,66,1634,191,1592,460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6210,869,5,powerlaw
2288,54,2108,392,154273,33,2623,109,2588,182,2124,66,2064,62,2367,205,2315,523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,6148,876,5,powerlaw
3148,67,2805,368,195543,40,3832,130,3777,255,2849,83,2704,89,3427,288,3374,578,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5768,855,5,powerlaw
2569,44,2301,349,169305,21,3005,107,2977,234,2328,71,2266,64,2718,257,2695,520,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,5978,873,5,powerlaw
2923,81,2630,374,189847,38,3291,137,3242,255,2706,77,2589,80,2864,266,2828,571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1707,5522,853,5,powerlaw
4816,56,4048,290,234603,25,4995,121,4971,279,4077,67,3920,70,4330,283,4268,564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,5450,843,5,powerlaw
1291,44,1214,341,97725,23,1419,91,1420,142,1214,64,1169,67,1308,192,1269,477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1764,6372,882,5,powerlaw
3077,52,2787,292,183677,42,3490,128,3447,244,2757,76,2672,80,3079,269,3042,579,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5690,852,5,powerlaw
4798,59,4154,289,238513,42,5135,164,5045,339,4231,111,4056,115,4448,377,4449,652,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5726,863,5,powerlaw
1523,77,1418,371,126987,45,1692,109,1689,180,1416,90,1364,93,1507,217,1485,490,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5958,863,5,powerlaw
964,41,899,332,94652,28,1040,86,1024,132,880,60,853,63,908,187,907,460,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6128,875,5,powerlaw
3863,53,3401,379,226969,27,4613,117,4555,264,3444,77,3309,55,4128,284,4091,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5738,867,5,powerlaw
6929,52,5841,269,280461,25,6902,121,6857,301,6091,78,5787,83,5836,328,5813,622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1693,5384,846,5,powerlaw
1311,50,1214,319,112344,20,1428,84,1417,135,1202,64,1157,60,1295,188,1278,482,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6006,868,5,powerlaw
874,41,823,330,87910,36,927,106,923,142,807,64,791,66,835,173,830,523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1764,6500,882,5,powerlaw
2251,50,2052,326,159009,25,2472,113,2447,216,2051,69,1988,69,2208,244,2160,569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,5892,877,5,powerlaw
8307,46,6843,276,311372,24,7962,128,7948,325,7119,78,6785,64,6771,365,6643,658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1674,5284,837,5,powerlaw
1519,38,1407,270,127626,21,1678,77,1673,151,1391,61,1362,63,1496,195,1483,492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6040,869,5,powerlaw
2953,42,2655,292,188406,22,3303,102,3259,222,2606,70,2505,61,2924,253,2910,599,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5886,865,5,powerlaw
8720,76,7192,293,351385,39,8380,178,8366,428,7340,94,6937,101,6969,457,6966,758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1697,5250,848,5,powerlaw
5348,57,4554,403,263976,47,5654,145,5616,315,4669,90,4378,95,4903,349,4853,584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5490,854,5,powerlaw
330,58,324,243,46577,18,358,72,354,96,320,55,309,53,331,129,330,419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,6762,872,5,powerlaw
3838,60,3320,387,224565,34,3971,170,3926,322,3331,97,3139,101,3289,346,3238,604,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5494,860,5,powerlaw
1629,52,1502,333,124717,33,1772,94,1757,173,1506,64,1467,66,1601,195,1545,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6050,875,5,powerlaw
583,61,543,243,70021,31,606,77,604,114,529,55,522,55,535,147,532,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5858,851,5,powerlaw
1980,53,1828,341,148331,25,2092,104,2081,208,1847,64,1789,58,1871,215,1810,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,5978,871,5,powerlaw
1012,43,950,335,89605,26,1077,81,1079,128,927,58,912,57,981,165,964,431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6318,871,5,powerlaw
6710,57,5627,271,289294,35,6901,161,6794,337,5892,101,5614,104,5924,377,5836,665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5506,860,5,powerlaw
5064,60,4423,359,258125,55,5720,169,5698,349,4573,104,4348,107,5053,406,4965,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5622,861,5,powerlaw
2570,66,2286,390,179562,26,2911,104,2875,227,2358,65,2278,55,2609,221,2574,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5926,870,5,powerlaw
109,42,105,275,14660,28,109,56,109,67,107,44,104,45,104,89,102,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,6698,876,5,powerlaw
207,38,199,269,28228,31,206,60,206,70,195,46,190,46,186,90,185,329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6978,873,5,powerlaw
4020,58,3528,350,229544,25,4522,111,4439,241,3562,70,3392,69,3963,268,3927,619,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,5746,876,5,powerlaw
4842,58,4183,349,246200,46,5427,133,5370,285,4267,88,4093,93,4773,328,4689,635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5630,856,5,powerlaw
1013,67,919,315,98654,28,1034,115,1029,165,917,75,881,76,917,200,885,439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5798,860,5,powerlaw
4421,62,3887,303,234075,32,5288,136,5226,310,3983,91,3843,97,4683,322,4665,634,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5612,855,5,powerlaw
2215,42,2017,285,141541,24,2600,96,2574,193,1991,68,1946,62,2314,217,2279,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6154,871,5,powerlaw
1680,64,1523,311,132823,41,1807,125,1800,214,1518,86,1468,99,1586,238,1552,511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5886,861,5,powerlaw
1474,39,1373,296,117419,20,1566,78,1560,153,1368,61,1325,61,1393,196,1365,507,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,5996,864,5,powerlaw
11057,79,8877,324,363158,25,10365,148,10300,374,9412,105,8837,87,8554,391,8519,670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1667,5136,833,5,powerlaw
5603,56,4739,365,269595,27,6087,115,5996,277,4922,78,4624,60,5317,321,5253,609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5624,868,5,powerlaw
9679,172,8569,399,958226,79,11403,372,11276,889,8689,220,8350,225,10041,994,9915,1226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,11996,1736,5,powerlaw
9676,134,8433,440,935670,68,11082,348,10991,862,8659,204,8260,211,9800,957,9698,1246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3521,12188,1760,5,powerlaw
17686,178,14833,495,1376540,87,18772,490,18692,1198,15377,274,14634,288,15994,1278,15806,1588,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3480,11320,1740,5,powerlaw
22651,181,18675,372,1488850,98,23404,565,23261,1417,19439,295,18753,311,20168,1482,19987,1663,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3415,11244,1707,5,powerlaw
6304,128,5673,376,764168,65,7382,349,7332,788,5666,195,5467,198,6564,879,6475,1116,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,12190,1735,5,powerlaw
1649,123,1517,370,326219,65,1764,233,1762,443,1488,179,1454,182,1583,522,1557,807,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3540,13132,1770,5,powerlaw
5505,125,4944,334,637176,64,6131,316,6072,681,5025,182,4862,185,5456,757,5339,973,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,12296,1729,5,powerlaw
288,148,276,373,68455,79,288,248,288,283,277,200,272,198,272,383,270,629,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3570,13752,1785,5,powerlaw
1406,123,1332,346,290973,78,1484,278,1475,450,1329,221,1282,215,1331,559,1314,782,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,12660,1750,5,powerlaw
3589,128,3355,338,531931,62,4145,265,4106,588,3312,182,3218,185,3781,674,3682,921,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3474,12408,1737,5,powerlaw
9622,153,8354,401,962611,88,10576,384,10483,932,8531,248,8206,250,9181,993,8983,1241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,11694,1736,5,powerlaw
26768,166,21611,399,1591912,89,26696,655,26844,1453,23109,299,21918,314,22610,1555,22397,1743,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,11120,1710,5,powerlaw
23877,205,19328,418,1572119,106,23651,681,23620,1533,20547,357,19616,356,20223,1588,20013,1773,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11260,1719,5,powerlaw
9091,149,7997,343,883635,74,11381,370,11201,869,8198,233,7865,234,10078,955,9970,1155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11902,1711,5,powerlaw
11124,169,9632,354,1012613,97,11706,448,11619,1011,9938,282,9433,288,10021,1144,9859,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11446,1723,5,powerlaw
3148,226,2935,342,469733,76,3453,307,3398,615,2961,300,2886,322,3112,705,3036,942,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,12544,1742,5,powerlaw
9881,138,8719,411,952918,84,11723,370,11576,915,8965,226,8680,229,10466,1008,10303,1250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,12150,1737,5,powerlaw
4742,153,4220,322,617597,91,5262,408,5233,747,4240,264,4108,276,4613,858,4526,1037,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11962,1726,5,powerlaw
29640,254,23621,486,1718598,120,28122,779,28489,1726,24990,393,23612,411,23327,1877,23017,2047,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,10840,1724,5,powerlaw
14729,154,12471,430,1243578,87,16349,430,16197,1032,12906,250,12361,256,14125,1117,13979,1371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3486,11586,1743,5,powerlaw
3750,155,3433,389,563932,93,4427,380,4393,719,3517,276,3407,291,4063,834,3977,1074,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3512,12776,1756,5,powerlaw
16731,193,14079,457,1296776,112,17353,574,17312,1332,14711,339,13940,353,14665,1446,14495,1646,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11292,1725,5,powerlaw
19245,152,15954,440,1408986,100,20464,439,20357,1200,16726,240,15940,247,17754,1237,17505,1550,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,11534,1736,5,powerlaw
12518,170,10690,376,1072798,103,13302,507,13236,1088,10975,312,10453,320,11324,1217,11137,1415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11512,1726,5,powerlaw
2153,129,2017,346,430846,78,2414,313,2385,583,2026,224,1967,224,2182,669,2134,915,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3502,12184,1751,5,powerlaw
2215,151,2060,401,396103,81,2417,306,2389,563,2062,229,2013,230,2160,663,2108,998,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3560,13348,1780,5,powerlaw
15505,141,12790,327,1222513,68,16356,406,16322,1078,13652,224,13001,226,14082,1146,13903,1338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3395,11100,1697,5,powerlaw
14409,165,12310,373,1202932,89,17122,426,16841,1063,12788,260,12247,266,15058,1158,14877,1345,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3428,11466,1714,5,powerlaw
17065,155,14398,569,1293203,87,18566,413,18374,1116,14966,244,14277,263,16135,1211,16016,1523,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3536,11994,1768,5,powerlaw
15624,167,13040,382,1262462,87,16665,487,16529,1131,13664,283,13029,295,14343,1254,14198,1470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11274,1716,5,powerlaw
11924,145,10243,385,1052171,77,13508,377,13391,937,10736,211,10265,219,11836,1037,11725,1275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,11796,1732,5,powerlaw
35334,174,27554,428,1802280,92,32643,679,33230,1653,29717,302,28292,317,26920,1745,26485,1907,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3415,10728,1707,5,powerlaw
9956,180,8639,330,970224,86,11362,408,11223,957,8834,242,8355,246,9996,1066,9917,1223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11604,1711,5,powerlaw
8160,151,7207,320,840613,78,9270,352,9225,847,7426,229,7064,232,8182,927,8130,1109,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,11700,1710,5,powerlaw
9211,148,8079,381,907077,72,10712,362,10553,883,8258,224,7887,229,9434,962,9313,1214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,11894,1735,5,powerlaw
13942,149,12029,434,1164633,87,15597,457,15496,1054,12340,270,11730,276,13640,1163,13472,1421,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,11640,1744,5,powerlaw
9305,154,8169,423,912622,85,10355,387,10221,867,8305,243,7998,247,9043,986,8922,1248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,11960,1745,5,powerlaw
18676,162,15470,384,1408339,94,20340,513,20323,1271,16247,300,15373,317,17492,1377,17311,1555,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11150,1714,5,powerlaw
24995,194,20319,420,1536746,100,24084,607,24293,1430,21227,308,20235,317,20766,1556,20541,1763,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3433,11178,1716,5,powerlaw
4786,124,4288,279,601390,61,5282,299,5253,675,4279,174,4141,177,4679,733,4603,917,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3407,11930,1703,5,powerlaw
15191,154,12798,394,1215113,95,16257,483,16089,1129,13310,289,12840,287,14097,1240,13843,1420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3436,11586,1718,5,powerlaw
11114,190,9575,428,1000892,76,13101,387,12975,926,9984,263,9610,271,11619,1009,11461,1260,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12096,1736,5,powerlaw
9529,181,8389,480,937106,115,11377,498,11253,1059,8600,311,8291,317,10058,1194,9927,1423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3511,12288,1755,5,powerlaw
14630,203,12419,413,1184378,102,17055,509,16768,1205,12906,307,12384,322,14885,1318,14844,1522,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11780,1722,5,powerlaw
5905,125,5324,364,711547,74,7531,336,7442,722,5437,219,5255,222,6747,805,6625,1076,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,12350,1742,5,powerlaw
7688,138,6869,395,831149,74,8410,356,8377,845,6890,222,6614,226,7325,926,7197,1159,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,11830,1739,5,powerlaw
15343,175,12971,391,1239991,99,16939,483,16851,1168,13600,299,13037,304,14874,1256,14704,1457,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3437,11644,1718,5,powerlaw
1996,132,1856,325,368139,74,2029,284,2035,503,1793,207,1757,208,1816,585,1789,809,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,12666,1745,5,powerlaw
3729,124,3376,428,540009,63,4100,263,4092,593,3420,185,3347,188,3624,671,3524,1006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3533,12500,1766,5,powerlaw
20458,180,16938,411,1453538,108,21228,582,21143,1369,17561,336,16601,358,18196,1494,18027,1684,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3443,11338,1721,5,powerlaw
12023,329,10678,407,1860780,226,12652,856,12600,1865,10842,573,10383,581,11026,2072,10772,2209,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5247,18554,2623,5,powerlaw
40858,341,33041,418,3551183,182,40174,1242,40362,3054,34978,590,33280,615,34036,3186,33714,3255,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,16958,2594,5,powerlaw
21520,274,18589,341,2580560,171,25857,862,25653,2201,19240,490,18526,504,22908,2364,22733,2478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5187,18246,2593,5,powerlaw
58216,394,45256,1517,4155460,222,53796,1500,55153,3636,49168,664,46930,692,45180,3795,44688,4760,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5090,16462,2545,5,powerlaw
29234,313,24298,312,2991389,164,28964,1165,29122,2732,25591,535,24261,542,24170,2845,23771,2939,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5121,16956,2560,5,powerlaw
54842,414,42727,365,4131644,210,51739,1354,52551,3399,45966,670,43903,691,43737,3555,43406,3635,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5142,16984,2571,5,powerlaw
15187,291,13214,279,2196472,164,16682,798,16480,2019,13434,475,12869,487,14179,2170,13887,2171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5125,17152,2562,5,powerlaw
37291,390,30509,387,3496552,236,38714,1463,38884,3234,32288,733,30904,752,33215,3480,33031,3422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5183,17412,2591,5,powerlaw
32201,350,26625,425,3336600,172,35058,1228,35024,2898,27944,561,26646,577,30178,3049,29834,3140,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5198,17450,2599,5,powerlaw
15922,340,13895,335,2245333,206,17996,940,17805,2115,13954,602,13329,621,15403,2319,15145,2368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5178,17412,2589,5,powerlaw
27899,287,23447,313,2898775,170,31865,919,31657,2340,24694,498,23755,515,27833,2539,27619,2607,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17894,2568,5,powerlaw
17163,354,14988,430,2289169,209,21091,976,20875,2230,15555,639,15079,647,18668,2465,18407,2569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5237,18622,2618,5,powerlaw
58307,529,45555,1528,4083820,259,54861,1593,56035,3784,49390,968,47201,991,46029,3978,45263,4821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5113,16592,2556,5,powerlaw
6843,291,6185,317,1312732,163,7596,761,7522,1487,6274,495,6004,495,6677,1678,6561,1716,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,17962,2579,5,powerlaw
24761,354,20929,415,2920573,202,27161,1040,27157,2531,21734,606,20835,625,23440,2737,23150,2817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5223,17652,2611,5,powerlaw
34488,316,28320,322,3322992,184,36392,1232,36463,2900,30018,567,28709,583,31280,3122,30880,3045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5143,17284,2571,5,powerlaw
18128,331,15618,324,2374028,217,21556,954,21372,2234,16072,624,15422,639,18801,2464,18553,2443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17872,2585,5,powerlaw
24170,288,20700,292,2813571,184,28968,887,28694,2274,21413,512,20586,530,25454,2453,25196,2483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5142,17896,2571,5,powerlaw
18349,345,15793,320,2303458,208,19267,954,19178,2184,16157,607,15416,623,16388,2459,16066,2450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,17800,2586,5,powerlaw
38312,322,31200,334,3454390,173,38991,1276,39302,3007,33015,541,31462,571,32945,3155,32515,3127,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5127,17146,2563,5,powerlaw
44263,406,35680,1340,3682185,252,44606,1370,44889,3308,37962,677,36275,687,38446,3463,38074,4239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5086,17044,2543,5,powerlaw
7097,254,6526,404,1403998,137,7673,691,7587,1496,6459,409,6257,416,6763,1671,6662,1820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5252,18570,2626,5,powerlaw
34106,393,28202,390,3374198,243,36093,1430,36230,3205,29922,713,28761,730,30982,3417,30538,3407,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5182,17474,2591,5,powerlaw
39369,347,31960,373,3613430,190,39512,1345,39540,3182,34074,586,32211,616,32847,3361,32284,3355,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5139,16514,2569,5,powerlaw
26249,345,22256,459,2957706,224,31064,1075,30683,2615,23038,659,22037,672,27194,2816,26883,2941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5234,18074,2617,5,powerlaw
41601,482,33893,605,3621691,217,39846,1362,40454,3251,35753,862,34047,870,33414,3407,32855,3489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5160,16968,2580,5,powerlaw
3413,298,3183,407,853283,178,3630,586,3622,1069,3204,487,3113,479,3343,1298,3264,1452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5303,19584,2651,5,powerlaw
39082,333,32075,352,3482380,185,40656,1323,40725,3101,34013,589,32547,621,35007,3263,34522,3268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,17340,2574,5,powerlaw
2730,273,2570,400,778831,167,2846,569,2845,996,2555,446,2487,446,2581,1207,2529,1376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5287,19398,2643,5,powerlaw
35692,313,29556,326,3357326,181,37090,1186,37246,2839,31069,530,29822,553,31782,2965,31366,2977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5132,17456,2566,5,powerlaw
7137,324,6456,374,1404088,184,8063,812,8019,1563,6558,551,6314,560,7045,1804,6927,1910,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5235,18370,2617,5,powerlaw
18521,353,16076,438,2509645,234,24236,968,23927,2226,16464,629,15832,624,21492,2465,21371,2547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5246,18362,2623,5,powerlaw
19427,327,16707,411,2539788,193,22823,925,22570,2234,17366,590,16747,602,19766,2474,19592,2565,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5216,17848,2608,5,powerlaw
46666,397,36862,384,3926153,245,45025,1424,45778,3503,39797,681,38075,695,38447,3664,37910,3659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5157,16894,2578,5,powerlaw
2157,216,2041,334,637211,120,2298,474,2282,854,2042,342,1988,345,2105,1020,2059,1173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5250,19346,2625,5,powerlaw
34271,309,28244,356,3332330,173,35916,1168,35802,2843,29729,539,28281,552,30466,3022,30242,2948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5121,16950,2560,5,powerlaw
26820,388,22623,364,2983164,224,31328,1145,30960,2751,23633,750,22635,763,27246,3031,26878,3011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5183,17806,2591,5,powerlaw
35737,314,29347,354,3511722,184,39936,1258,39768,3052,31135,565,29833,577,34602,3129,34293,3211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,17106,2572,5,powerlaw
26890,318,22659,332,2889153,163,30713,895,30516,2323,23568,529,22588,555,26706,2496,26412,2497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5131,17470,2565,5,powerlaw
40207,347,32549,325,3638112,189,40299,1288,40509,3115,34387,591,32656,600,34020,3259,33697,3239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,16832,2572,5,powerlaw
14835,350,13010,338,2105915,214,18987,964,18698,2106,13489,611,12997,615,17039,2333,16865,2360,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5175,18678,2587,5,powerlaw
8830,244,7967,435,1586825,155,9408,718,9370,1588,8012,457,7581,470,8125,1748,7952,1956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5278,18246,2639,5,powerlaw
25990,297,21840,370,2915241,165,30147,897,29925,2372,22938,492,22074,514,26434,2516,26022,2675,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,17830,2594,5,powerlaw
4654,300,4312,331,1174179,173,4904,683,4883,1352,4304,492,4177,496,4386,1568,4261,1659,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5228,18330,2614,5,powerlaw
7039,295,6421,374,1389372,203,8129,797,8063,1602,6406,543,6235,548,7267,1809,7114,1876,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5241,18608,2620,5,powerlaw
19088,312,16446,317,2500610,180,21897,865,21756,2106,16736,514,15948,536,18884,2290,18552,2290,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5150,17328,2575,5,powerlaw
23612,300,20209,377,2644251,158,23687,895,23644,2322,20680,533,19640,545,19915,2497,19369,2606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,17446,2596,5,powerlaw
38997,378,31822,393,3618439,239,38933,1417,39171,3316,33817,710,32137,722,32671,3504,32129,3510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,16938,2588,5,powerlaw
1287,224,1216,276,544047,136,1327,460,1325,820,1226,361,1195,361,1233,983,1217,1083,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,18766,2605,5,powerlaw
24621,357,21051,413,2802369,188,28987,1004,28781,2471,21774,575,20892,578,25279,2714,25028,2734,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,18068,2604,5,powerlaw
59223,680,48537,1721,6618662,355,61866,2112,62405,5423,51501,1205,49373,1230,52977,5783,52396,6790,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6877,23162,3438,5,powerlaw
12325,442,11072,1617,2775802,249,14814,1313,14680,2896,11323,764,10991,767,13167,3171,12910,4342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6994,25372,3497,5,powerlaw
27805,484,23929,514,4609924,318,32140,1620,31840,4142,24660,880,23684,899,27842,4427,27434,4431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7047,24598,3523,5,powerlaw
55624,621,45265,1799,6394091,384,54222,2129,54859,5427,48150,1177,46053,1198,45045,5810,44249,6821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6907,23036,3453,5,powerlaw
57603,571,46931,1702,6490675,332,57624,1880,58168,5019,50066,1029,47987,1058,48346,5327,47837,6349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23322,3438,5,powerlaw
75238,632,59200,1614,7234498,365,69440,2687,70613,6396,62568,1135,59501,1165,58305,6854,57548,7748,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6820,22628,3410,5,powerlaw
75590,849,59607,1751,7306405,469,72064,3096,73323,7346,65047,1578,62268,1587,61117,7773,60225,8750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6847,22514,3423,5,powerlaw
25532,480,22310,1767,4420104,284,30627,1570,30489,3920,22908,837,22095,863,26659,4206,26337,5416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,24402,3488,5,powerlaw
29532,479,25131,1633,4747392,288,34218,1620,33941,4108,26152,884,25102,906,29650,4404,29208,5318,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6913,23834,3456,5,powerlaw
46214,644,38164,1852,6001343,345,49121,1886,48801,4891,39858,1167,38132,1183,41084,5286,40497,6371,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6947,22872,3473,5,powerlaw
2591,354,2430,356,1250305,222,2783,882,2770,1677,2414,620,2365,633,2536,1918,2479,1965,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7041,25640,3520,5,powerlaw
28496,522,24459,1648,4532548,332,31424,1728,31254,4177,25443,981,24484,1006,26908,4575,26481,5573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,24050,3471,5,powerlaw
62508,679,50794,1521,6575117,389,62624,2215,63247,5551,53865,1202,51191,1232,52374,5970,51696,6713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6779,22178,3389,5,powerlaw
64120,629,51939,1777,6904994,356,67205,2715,67456,6221,55470,1126,53074,1160,57741,6394,56946,7611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23270,3444,5,powerlaw
81185,700,63459,1774,7485532,439,76663,2776,78163,7052,69879,1238,66900,1270,64801,7574,64106,8336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6832,22482,3416,5,powerlaw
62714,593,50966,1941,6833936,355,67602,2642,67805,6189,54058,1097,51909,1141,58677,6716,58125,7524,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6947,23898,3473,5,powerlaw
28910,489,24588,1618,4674612,285,32844,1561,32540,3996,25558,872,24604,905,28299,4289,27991,5236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,23890,3464,5,powerlaw
39384,515,32937,1634,5383418,319,42688,1748,42507,4535,34240,957,32707,985,36342,4771,35719,5823,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6874,23224,3437,5,powerlaw
85223,657,66042,1668,7443514,425,78102,2682,80373,6656,72165,1174,68712,1227,65413,7159,64534,8062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6806,22040,3403,5,powerlaw
42314,611,35192,1633,5573038,335,47428,1827,47228,4656,37228,1042,35800,1060,41476,5032,40869,5970,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,24062,3441,5,powerlaw
139753,753,102359,2019,8943404,414,117524,3069,122496,7753,115735,1309,111475,1361,97848,8265,96408,9344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6870,22620,3435,5,powerlaw
18617,713,16339,1677,3398163,269,19021,1504,18983,3352,16598,1087,15800,1139,16343,3703,15847,4724,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6939,24248,3469,5,powerlaw
31138,558,26647,1462,4893035,352,38493,1669,38084,4097,27754,970,26785,1001,33635,4486,33335,5325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6842,23558,3421,5,powerlaw
74048,622,58536,1802,7234251,378,72275,2766,73576,6527,63180,1181,60640,1221,61484,6983,60531,8028,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6890,23292,3445,5,powerlaw
36856,591,31422,1803,5195362,375,43551,1922,43140,4754,32638,1085,31508,1099,38186,5153,37739,6205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6958,24560,3479,5,powerlaw
21205,469,18467,1609,3888506,282,24794,1447,24537,3577,18918,805,18205,819,21472,3871,21084,4891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,24138,3466,5,powerlaw
5943,377,5502,1345,1808401,232,6349,972,6312,2030,5500,665,5315,677,5631,2306,5505,3274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6977,25172,3488,5,powerlaw
44959,618,37521,1809,5705585,358,50681,1889,50487,4776,39681,1063,38235,1083,43923,5087,43454,6202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,24404,3475,5,powerlaw
25905,496,22522,1741,4380323,286,31137,1532,30832,3875,23106,907,22275,910,27184,4167,26844,5326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,24490,3491,5,powerlaw
16965,495,15046,1645,3442340,256,19539,1396,19407,3363,15400,795,14768,810,17083,3592,16789,4815,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6990,25010,3495,5,powerlaw
31598,521,26831,1677,4932168,292,37060,1633,36752,4202,28112,915,27097,939,32159,4509,31669,5530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,23908,3462,5,powerlaw
31477,548,26835,1634,4895216,362,35572,1803,35368,4328,27897,1052,26667,1077,30465,4739,29984,5640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6908,23592,3454,5,powerlaw
26447,575,22427,1717,4499829,373,28862,1818,28664,4318,22998,1056,21919,1082,24748,4741,24445,5794,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,23570,3481,5,powerlaw
84769,627,66227,1834,7604140,443,78592,2728,80095,6754,70762,1141,67888,1176,66003,7229,65200,8280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6880,23170,3440,5,powerlaw
31992,526,27283,1564,4964801,339,37763,1681,37367,4268,28430,967,27249,972,32813,4635,32391,5519,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6886,23694,3443,5,powerlaw
39656,516,33415,1760,5463016,298,46805,1699,46426,4397,34884,961,33414,969,40642,4684,40183,5813,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23832,3461,5,powerlaw
52290,604,42951,1769,6257962,378,54693,2015,54968,5129,45360,1158,43539,1183,46343,5523,45884,6527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23516,3453,5,powerlaw
27125,545,23508,1756,4545598,349,32448,1649,32208,4102,24432,980,23515,999,28495,4428,28062,5497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7019,24692,3509,5,powerlaw
26716,537,23049,1725,4386471,344,30012,1616,29952,4103,23887,977,22960,967,25917,4402,25491,5495,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7023,24206,3511,5,powerlaw
30077,545,25916,1728,4587125,364,33181,1748,32995,4258,26925,1020,25887,1040,28669,4625,28212,5787,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,24398,3481,5,powerlaw
61981,661,50261,1844,6642438,405,63779,2358,64131,5882,53574,1203,51660,1230,54347,6256,53764,7231,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6905,23596,3452,5,powerlaw
37953,549,31845,1784,5406530,357,42925,1824,42509,4629,32939,1019,31592,1027,36809,4954,36455,6061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,23618,3472,5,powerlaw
75274,651,59748,1637,7169173,350,73811,2630,74929,6348,63852,1119,60784,1152,61568,6833,60503,7633,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6804,22332,3402,5,powerlaw
83818,717,65466,1948,7714758,449,78590,2869,80262,7191,70973,1287,67622,1351,65660,7709,64713,8850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,22574,3446,5,powerlaw
29470,595,25295,1700,4686535,310,35927,1630,35420,4095,26264,1063,25201,1092,31446,4362,31041,5452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6995,24586,3497,5,powerlaw
51895,551,42464,1706,6214471,321,55153,1905,55432,5013,44964,1023,42973,1054,46784,5308,46166,6263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23298,3438,5,powerlaw
31525,530,26978,1784,4771455,355,34838,1687,34612,4271,27972,997,26857,1007,30034,4646,29570,5694,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6966,24112,3483,5,powerlaw
71801,626,57288,1933,7194124,343,71302,2645,72242,6466,61132,1127,58457,1158,60412,6796,59502,7956,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,23202,3462,5,powerlaw
39841,513,33275,1694,5375480,299,41384,1688,41215,4534,35015,901,33474,925,34617,4733,33971,5850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,23476,3457,5,powerlaw
32129,489,27266,1780,5062898,294,34975,1662,34893,4327,28422,898,27029,924,29828,4623,29341,5848,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6983,23586,3491,5,powerlaw
1335,39,1244,303,87676,23,1540,81,1536,114,1230,52,1190,53,1387,146,1373,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5704,580,5,powerlaw
356,40,346,268,35490,17,359,59,358,79,347,46,341,47,343,126,339,368,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6344,581,5,powerlaw
1283,68,1195,322,85562,34,1477,78,1452,140,1160,52,1134,52,1316,169,1294,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,5908,586,5,powerlaw
771,34,723,300,60075,25,837,63,827,92,723,49,702,48,753,118,734,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6020,582,5,powerlaw
393,35,376,227,33500,21,394,56,394,80,371,46,368,46,369,103,360,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,6156,579,5,powerlaw
436,65,410,285,36616,42,446,99,446,95,398,67,392,67,392,129,390,425,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1789,6328,596,5,powerlaw
633,35,589,251,50346,21,667,63,664,80,578,44,572,45,594,107,583,287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,6024,576,5,powerlaw
2270,38,2058,241,119296,22,2555,62,2514,128,2072,55,1961,55,2246,173,2215,432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1675,5260,558,5,powerlaw
954,39,884,290,74406,36,1025,96,1015,122,864,64,837,65,913,169,888,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5664,573,5,powerlaw
909,32,863,277,61560,20,1041,64,1025,97,872,48,846,49,936,120,933,378,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,6012,578,5,powerlaw
1076,40,981,272,70833,29,1115,82,1114,123,989,55,958,57,1001,135,969,415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5420,565,5,powerlaw
1577,37,1439,267,95575,18,1662,77,1646,141,1411,53,1367,54,1451,160,1440,410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1691,5388,563,5,powerlaw
1501,40,1386,223,86251,21,1747,88,1725,129,1387,60,1316,55,1555,162,1540,406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1704,5700,568,5,powerlaw
731,42,691,306,50538,18,806,64,802,101,688,49,676,49,742,120,732,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,6136,576,5,powerlaw
1226,41,1111,283,84360,19,1299,84,1285,140,1080,53,1047,56,1129,157,1112,415,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5510,577,5,powerlaw
781,39,750,253,60819,18,839,62,838,87,733,49,717,50,769,113,762,322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5888,578,5,powerlaw
941,40,888,289,67712,20,1054,78,1043,120,879,49,860,49,964,143,942,431,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5928,576,5,powerlaw
1408,59,1285,273,93328,41,1673,102,1645,179,1302,74,1258,74,1501,203,1484,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5576,575,5,powerlaw
1054,40,969,338,72583,34,1225,74,1207,124,971,55,945,55,1125,155,1100,422,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1766,6024,588,5,powerlaw
964,52,899,272,70977,33,978,92,972,113,884,57,858,57,877,139,858,393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5694,570,5,powerlaw
917,68,851,314,73234,30,1019,112,1006,146,840,75,824,75,914,200,899,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5624,575,5,powerlaw
424,57,408,267,35171,34,428,75,428,92,395,64,391,65,394,124,391,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,6076,574,5,powerlaw
676,63,649,256,53423,37,744,87,740,117,631,67,620,68,682,157,679,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,6010,573,5,powerlaw
173,41,166,266,21322,27,173,50,173,70,158,41,150,41,151,86,149,298,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6590,583,5,powerlaw
1335,70,1212,282,86192,35,1483,94,1457,143,1198,64,1163,65,1320,190,1299,405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5684,571,5,powerlaw
198,46,187,243,21644,24,197,51,197,59,183,41,178,41,182,81,178,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6340,582,5,powerlaw
1167,43,1083,274,80219,36,1391,88,1376,118,1052,66,1028,62,1237,150,1212,426,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1713,5702,571,5,powerlaw
1303,41,1183,298,81609,18,1495,84,1468,120,1192,55,1149,54,1303,144,1275,377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1691,5488,563,5,powerlaw
285,40,273,273,29890,24,291,59,291,64,269,43,266,43,273,84,270,246,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6386,581,5,powerlaw
1185,36,1107,266,75477,22,1406,81,1384,123,1095,51,1066,51,1278,146,1260,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1692,5836,564,5,powerlaw
689,64,649,264,58366,35,750,87,741,100,668,62,639,61,689,141,677,393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1776,6300,592,5,powerlaw
369,44,340,261,34914,24,382,69,382,85,340,59,328,59,340,122,335,383,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1778,6472,592,5,powerlaw
1397,37,1259,308,92658,18,1547,78,1524,130,1264,54,1215,54,1363,148,1338,412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5652,577,5,powerlaw
176,58,169,218,20969,25,178,52,178,63,165,54,163,54,169,84,164,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,6422,583,5,powerlaw
792,34,751,254,63466,24,858,65,852,103,744,47,717,48,781,116,777,362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5950,577,5,powerlaw
1211,36,1120,305,80289,23,1444,80,1419,122,1124,50,1092,52,1291,153,1272,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,5894,582,5,powerlaw
746,35,713,265,52325,20,818,61,812,90,704,50,689,51,736,112,735,268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,6052,566,5,powerlaw
718,39,666,285,55205,18,753,72,735,96,666,51,646,51,685,115,674,407,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6040,583,5,powerlaw
1625,59,1451,300,98506,24,1891,100,1875,176,1443,65,1407,65,1691,192,1659,450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5600,570,5,powerlaw
14,39,14,179,5299,25,14,40,14,41,14,34,13,34,13,59,13,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6670,584,5,powerlaw
1020,49,932,299,68064,40,1147,103,1137,152,917,79,899,80,1033,193,1007,441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5880,575,5,powerlaw
967,46,908,299,70506,39,1093,81,1088,134,908,68,887,69,1015,156,997,403,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5920,575,5,powerlaw
95,43,93,225,12934,17,95,49,95,56,88,41,86,41,86,76,86,279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6480,585,5,powerlaw
603,38,572,245,54113,23,665,62,666,83,561,48,545,47,596,106,588,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5980,580,5,powerlaw
685,48,632,305,53276,28,768,64,762,94,641,55,616,51,681,120,676,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,6198,584,5,powerlaw
1073,39,990,352,74765,26,1186,90,1175,122,1002,66,968,63,1083,162,1056,497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1775,6144,591,5,powerlaw
621,32,575,271,51862,25,646,65,642,82,557,48,540,51,579,104,566,359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,5946,581,5,powerlaw
11,24,11,240,4390,19,11,45,11,45,11,36,11,35,11,60,11,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1798,6852,599,5,powerlaw
1751,41,1565,268,101325,23,1934,76,1902,139,1607,52,1525,54,1677,168,1661,364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1678,5260,559,5,powerlaw
1842,36,1666,272,107281,22,2030,73,1998,126,1650,56,1599,54,1774,168,1754,459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5600,579,5,powerlaw
3572,111,3236,254,400394,69,4181,268,4127,503,3253,194,3142,190,3694,587,3642,737,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3424,11388,1141,5,powerlaw
9860,124,8345,269,722583,63,12210,324,11984,654,8612,197,8269,203,10661,744,10530,914,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3406,10938,1135,5,powerlaw
3152,132,2881,254,368191,71,3849,257,3800,452,2852,185,2770,188,3441,540,3401,697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11946,1144,5,powerlaw
5565,145,4954,286,522590,90,6686,337,6532,665,5074,246,4909,246,5884,780,5774,949,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3453,11480,1151,5,powerlaw
2727,135,2523,278,333848,54,3440,210,3367,419,2518,145,2450,147,3056,483,3029,697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,12344,1155,5,powerlaw
962,104,894,254,155210,55,943,178,946,277,863,121,843,122,859,322,840,510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,12132,1153,5,powerlaw
9846,123,8358,278,716524,66,10619,303,10544,689,8743,217,8265,221,9054,766,8973,940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3416,10780,1138,5,powerlaw
2056,125,1919,263,266454,76,2264,228,2258,365,1908,198,1848,204,2022,453,1967,639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3448,11682,1149,5,powerlaw
3329,120,3026,311,396515,72,4173,255,4124,524,3053,198,2992,200,3742,602,3666,823,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,12196,1164,5,powerlaw
1763,110,1651,275,274114,51,1929,196,1927,350,1632,131,1603,133,1739,396,1715,622,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,12188,1155,5,powerlaw
7254,112,6329,267,601936,62,9258,263,9086,587,6430,171,6187,174,8183,663,8147,832,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3413,11156,1137,5,powerlaw
2059,120,1932,285,289216,64,2358,212,2355,388,1918,168,1887,169,2163,468,2114,675,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,12280,1161,5,powerlaw
9725,108,8482,287,727133,69,12105,333,11867,711,8783,201,8494,205,10663,792,10540,971,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,11216,1140,5,powerlaw
3230,102,3005,285,395557,56,4127,221,4084,465,2976,151,2915,155,3768,527,3719,724,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3457,12082,1152,5,powerlaw
3425,134,3161,275,378923,80,3792,262,3762,481,3095,213,3009,213,3392,589,3339,751,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11646,1150,5,powerlaw
5122,141,4578,274,493293,98,6186,303,6104,610,4664,230,4528,230,5549,711,5474,865,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,11754,1149,5,powerlaw
2017,106,1857,338,308160,54,2378,198,2342,384,1857,144,1811,144,2148,462,2108,714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3529,12476,1176,5,powerlaw
4025,108,3620,331,438129,66,4832,239,4768,516,3683,177,3586,179,4320,574,4226,793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,11980,1161,5,powerlaw
8070,114,7111,268,646877,62,9534,270,9409,628,7197,180,6935,182,8481,697,8386,854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3410,11206,1136,5,powerlaw
676,140,639,249,130524,81,680,227,678,292,633,195,625,205,623,378,618,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,12580,1151,5,powerlaw
4693,131,4284,316,466967,72,5905,279,5821,556,4271,192,4139,190,5225,638,5179,857,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,11626,1161,5,powerlaw
4542,101,4132,241,450874,56,5178,219,5132,504,4164,150,4030,153,4607,564,4548,750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3406,11448,1135,5,powerlaw
3090,137,2839,270,327444,80,3815,277,3757,477,2872,219,2803,232,3464,576,3430,731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,12170,1149,5,powerlaw
1044,114,987,291,170875,76,1127,227,1131,306,966,194,952,192,1023,405,1005,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,12844,1169,5,powerlaw
1431,124,1348,288,216041,74,1605,217,1578,336,1330,185,1304,179,1446,407,1429,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3496,12392,1165,5,powerlaw
1185,113,1115,299,200713,76,1292,221,1282,332,1097,183,1082,182,1179,426,1155,612,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12468,1166,5,powerlaw
6696,109,5864,318,580241,62,7993,253,7882,568,6051,158,5831,160,7045,650,6930,863,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3459,11260,1153,5,powerlaw
3944,126,3607,260,402854,69,5195,258,5130,514,3621,189,3542,193,4716,593,4667,750,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,12056,1143,5,powerlaw
2801,143,2602,276,338595,86,3362,308,3338,508,2602,221,2549,230,3021,631,2961,769,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,12096,1150,5,powerlaw
2048,128,1915,276,271130,79,2372,242,2348,386,1881,206,1857,198,2134,486,2075,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,12174,1149,5,powerlaw
5407,125,4895,276,485908,74,6863,264,6779,539,4871,203,4759,204,6095,661,6026,832,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3435,11556,1145,5,powerlaw
6025,136,5385,379,544383,83,6705,341,6646,656,5440,241,5251,244,5785,773,5675,957,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,11708,1168,5,powerlaw
8462,137,7351,306,658118,79,10498,363,10286,749,7602,216,7329,221,9284,825,9164,981,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3432,11236,1144,5,powerlaw
2137,118,2002,317,263252,77,2554,224,2529,366,1982,196,1943,197,2315,473,2269,667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,12920,1169,5,powerlaw
1070,125,1007,245,164078,78,1111,246,1107,316,990,192,967,193,991,425,977,579,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11978,1150,5,powerlaw
875,145,824,285,164897,81,880,248,877,324,821,215,810,202,809,421,805,618,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3511,12774,1170,5,powerlaw
617,113,592,279,115136,81,620,231,620,265,579,196,569,196,574,369,564,569,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3517,12908,1172,5,powerlaw
7992,129,6964,281,631416,67,9184,268,9104,614,7141,202,6876,206,7950,686,7886,878,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3414,11022,1138,5,powerlaw
5701,122,5063,260,520575,63,7564,261,7446,559,5106,178,4910,180,6798,642,6744,814,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3419,11488,1139,5,powerlaw
2057,147,1907,257,289550,76,2267,236,2257,401,1906,195,1877,196,2057,517,2020,647,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11868,1147,5,powerlaw
6142,114,5510,308,565115,61,8276,256,8132,579,5589,181,5405,184,7408,643,7281,846,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,11666,1156,5,powerlaw
2313,110,2149,297,310045,57,2785,209,2752,378,2149,148,2089,150,2505,465,2486,667,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,12302,1158,5,powerlaw
5568,109,4989,286,536196,69,7554,268,7375,564,5073,192,4903,194,6744,670,6643,821,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11532,1143,5,powerlaw
3099,122,2873,286,360203,53,4084,207,4000,445,2873,164,2772,166,3656,503,3632,695,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,12190,1155,5,powerlaw
2035,91,1884,270,281086,58,2184,207,2176,351,1903,140,1859,141,1998,424,1941,603,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,12172,1155,5,powerlaw
10796,126,9181,234,730871,69,12761,331,12526,689,9575,195,9184,200,11130,767,11022,883,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3364,10782,1121,5,powerlaw
5197,126,4614,271,479583,73,6164,254,6057,514,4743,200,4525,202,5364,646,5309,790,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3435,11388,1145,5,powerlaw
3043,133,2801,302,371607,72,3515,238,3460,468,2823,193,2739,195,3111,556,3037,757,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3499,11956,1166,5,powerlaw
4042,106,3670,301,435041,61,5161,219,5050,485,3721,147,3660,149,4654,558,4602,764,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11928,1155,5,powerlaw
7148,163,6250,277,619370,85,9605,348,9320,719,6421,235,6233,239,8446,812,8406,977,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3444,11412,1148,5,powerlaw
9600,236,8398,277,1231740,159,10759,587,10662,1210,8693,434,8376,434,9311,1383,9123,1455,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5165,17118,1721,5,powerlaw
8138,225,7161,270,1153412,130,9759,502,9583,1108,7323,353,7061,361,8469,1269,8304,1324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,17296,1728,5,powerlaw
2703,199,2527,251,585217,137,2960,442,2948,830,2525,353,2467,363,2671,980,2630,1043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,18492,1737,5,powerlaw
3514,211,3248,285,708966,155,3956,504,3915,868,3238,384,3168,385,3558,1043,3486,1114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5220,18270,1740,5,powerlaw
15473,253,13310,303,1669028,145,19158,689,18740,1538,13762,409,13219,431,16743,1693,16589,1672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5143,16808,1714,5,powerlaw
16558,248,14190,288,1706469,138,21339,695,21019,1574,14812,402,14350,421,18720,1718,18535,1691,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17046,1712,5,powerlaw
3508,198,3251,281,654094,140,4075,462,4037,795,3224,363,3166,356,3668,964,3597,1073,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,18566,1739,5,powerlaw
18352,252,15591,254,1847414,153,22556,729,22238,1605,16192,415,15573,433,19542,1739,19437,1780,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5135,16578,1711,5,powerlaw
11283,272,9842,354,1402652,179,13860,664,13663,1395,10079,471,9715,488,12138,1596,11934,1672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5233,17404,1744,5,powerlaw
8445,216,7538,239,1155171,148,10899,551,10740,1117,7647,404,7462,409,9742,1358,9608,1348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17616,1716,5,powerlaw
11079,223,9726,265,1322616,130,14766,553,14457,1226,9942,384,9641,391,13255,1382,13049,1404,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5131,17618,1710,5,powerlaw
18474,222,15670,283,1794655,136,23822,691,23430,1578,16409,380,15809,390,20828,1715,20603,1723,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5132,17012,1710,5,powerlaw
19409,317,16535,315,1878032,213,25616,850,25141,1849,17382,516,16783,542,22804,2043,22589,2091,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,17228,1724,5,powerlaw
9708,208,8504,275,1274964,133,11954,517,11710,1186,8763,351,8453,350,10510,1320,10354,1451,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5192,17458,1730,5,powerlaw
13924,245,12123,327,1556723,145,19223,724,18746,1461,12651,411,12177,429,17111,1646,16875,1726,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5217,17776,1739,5,powerlaw
1906,186,1808,379,452015,115,2007,382,2007,650,1803,302,1766,303,1853,792,1807,1045,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5316,19520,1772,5,powerlaw
7967,207,7147,277,1100633,131,9563,505,9454,1091,7208,349,7008,357,8486,1243,8368,1305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5201,17648,1733,5,powerlaw
2387,207,2241,422,492261,143,2674,409,2643,697,2227,360,2194,361,2440,854,2395,1117,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5343,19826,1781,5,powerlaw
6042,202,5469,196,918008,122,7256,452,7214,909,5463,315,5328,323,6470,1090,6319,1072,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5126,17662,1708,5,powerlaw
8065,198,7251,295,1126815,135,9995,492,9854,1055,7344,356,7120,366,8920,1227,8766,1336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,17792,1735,5,powerlaw
9076,232,8104,295,1193023,152,11959,559,11778,1148,8202,425,7961,418,10633,1333,10429,1375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,17456,1718,5,powerlaw
6024,245,5503,268,958867,159,7517,548,7428,1073,5511,414,5385,436,6768,1251,6676,1302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,17966,1720,5,powerlaw
8751,268,7804,326,1224995,178,11465,582,11262,1176,7936,461,7701,476,10110,1386,10009,1477,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5241,17964,1747,5,powerlaw
17250,269,14803,1023,1703571,174,22211,779,21616,1626,15365,489,14856,502,19510,1815,19326,2506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5108,17094,1702,5,powerlaw
6759,242,6205,248,972984,155,8120,549,8051,1027,6229,420,6052,421,7317,1247,7180,1285,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5164,17902,1721,5,powerlaw
22101,241,18763,234,2003049,144,27133,715,26560,1677,19664,405,18890,425,23682,1814,23657,1844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5131,16776,1710,5,powerlaw
12284,281,10842,372,1482890,184,16225,764,15984,1551,11042,512,10738,519,14395,1735,14237,1806,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5236,17548,1745,5,powerlaw
12207,224,10617,280,1431879,131,15581,565,15264,1258,10961,371,10559,378,13788,1427,13591,1534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17358,1712,5,powerlaw
7062,214,6449,272,1044690,153,9150,541,9067,1086,6539,408,6373,411,8319,1259,8158,1302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5163,18170,1721,5,powerlaw
4627,206,4168,293,830840,145,5574,465,5499,910,4226,384,4119,380,4899,1076,4818,1191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5224,17844,1741,5,powerlaw
11383,251,9927,341,1388900,148,14728,562,14418,1270,10242,388,9970,390,13005,1456,12775,1506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,17540,1735,5,powerlaw
9685,239,8592,293,1262211,156,13057,561,12819,1205,8741,403,8531,410,11626,1371,11585,1483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,17980,1735,5,powerlaw
4321,211,3998,345,765506,134,5011,463,4970,907,4007,352,3912,354,4540,1057,4445,1235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5272,18984,1757,5,powerlaw
12398,263,10770,311,1492456,169,16527,743,16223,1498,11162,470,10814,481,14723,1731,14532,1744,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5168,17472,1722,5,powerlaw
10077,281,8989,307,1286859,178,13877,635,13614,1270,9121,483,8885,501,12417,1493,12313,1494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5182,17940,1727,5,powerlaw
11310,251,10061,304,1337230,169,14428,639,14141,1314,10313,443,10011,440,12774,1504,12671,1521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5163,17594,1721,5,powerlaw
3952,230,3632,289,713753,173,4605,579,4566,995,3657,438,3577,430,4142,1185,4098,1277,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5235,18556,1745,5,powerlaw
11134,281,9873,294,1379878,188,15261,675,15009,1399,10037,504,9757,514,13598,1604,13408,1639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5175,17400,1725,5,powerlaw
15124,219,13083,278,1593424,139,19105,690,18779,1466,13489,418,12965,420,16837,1635,16708,1658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5140,17152,1713,5,powerlaw
17435,224,14875,253,1726986,137,21732,680,21354,1539,15323,389,14729,397,19078,1662,18934,1658,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5128,16904,1709,5,powerlaw
7476,250,6755,326,1076513,184,9497,574,9344,1139,6826,468,6631,481,8426,1360,8290,1416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5244,18200,1748,5,powerlaw
10779,266,9292,301,1370821,168,13453,625,13238,1312,9551,476,9220,481,11832,1510,11607,1538,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,17176,1723,5,powerlaw
5968,202,5465,332,940656,123,7814,467,7699,944,5524,334,5426,338,7080,1113,6998,1287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5249,18958,1749,5,powerlaw
1868,255,1769,355,460949,170,2036,484,2031,733,1758,407,1717,409,1868,933,1848,1078,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5299,19200,1766,5,powerlaw
8596,212,7723,355,1151702,130,10370,516,10335,1079,7903,349,7675,353,9279,1233,9105,1393,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5252,18208,1750,5,powerlaw
15318,260,13107,341,1653900,155,19773,728,19451,1523,13543,431,13063,439,17551,1708,17320,1776,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,17300,1737,5,powerlaw
6634,246,5944,287,1024660,174,8202,621,8086,1169,6026,482,5833,479,7262,1362,7171,1402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17618,1726,5,powerlaw
14760,247,12768,341,1607836,168,19473,753,18977,1619,13116,464,12691,473,17225,1732,16975,1840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5226,17718,1742,5,powerlaw
10427,223,9174,287,1263092,140,12891,527,12663,1196,9388,371,9047,379,11376,1336,11250,1443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5196,17518,1732,5,powerlaw
16824,260,14277,395,1820350,194,22161,821,21616,1768,14941,515,14399,526,19503,1987,19336,2033,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5232,17328,1744,5,powerlaw
20645,402,17929,1353,2834905,235,25406,1020,25109,2421,18510,711,17833,721,22297,2700,22008,3646,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23306,2307,5,powerlaw
4458,323,4108,1206,1137006,213,5104,745,5061,1393,4160,565,4065,569,4598,1650,4501,2580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6987,25066,2329,5,powerlaw
13689,403,12118,1359,2270996,278,18913,976,18485,2056,12410,704,12062,715,16942,2402,16731,3190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6951,24498,2317,5,powerlaw
25537,405,21471,1267,3152470,247,30058,1310,29644,2901,22680,695,21864,717,26108,3098,25763,3941,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6859,22766,2286,5,powerlaw
19307,436,16571,1138,2783446,294,25533,1110,25075,2461,17173,790,16727,797,22661,2749,22388,3580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6840,23074,2280,5,powerlaw
19856,432,17289,1375,2831846,309,27141,1175,26574,2509,17873,845,17313,856,24004,2901,23705,3714,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,23466,2303,5,powerlaw
12018,417,10665,1270,2126026,302,14608,1029,14396,2028,10767,775,10468,791,12822,2378,12622,3174,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23322,2302,5,powerlaw
10910,380,9736,1276,2166840,251,13437,981,13252,2041,9922,668,9616,680,11817,2317,11650,3145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6999,23974,2333,5,powerlaw
3763,401,3511,1240,1014361,280,4029,824,4027,1355,3542,707,3452,716,3656,1695,3576,2564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6970,24716,2323,5,powerlaw
7958,370,7326,1188,1614509,274,9683,888,9565,1731,7299,681,7103,697,8637,2026,8472,2758,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6899,24534,2299,5,powerlaw
7448,369,6791,1126,1532932,260,9049,875,8975,1628,6819,662,6676,682,8125,1912,7998,2725,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6890,24638,2296,5,powerlaw
13490,388,12050,1276,2225995,248,19137,996,18757,2136,12304,711,11936,722,17120,2417,16953,3362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,24292,2312,5,powerlaw
15344,386,13592,1202,2448094,238,22369,965,21907,2156,13982,661,13546,677,20089,2432,19888,3226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6861,23880,2287,5,powerlaw
24697,456,21265,1364,3179431,294,32323,1399,31686,3047,22130,847,21328,868,28560,3354,28357,4236,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6896,23262,2298,5,powerlaw
5536,332,5155,1194,1410795,214,6903,835,6808,1485,5176,573,5094,589,6242,1809,6137,2642,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,24742,2308,5,powerlaw
38595,474,31833,1312,4007520,334,45158,1571,44682,3509,33940,913,32532,927,39043,3812,38756,4575,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6835,22284,2278,5,powerlaw
6218,345,5724,1276,1446155,256,7423,872,7361,1543,5740,683,5606,682,6714,1881,6620,2770,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6956,24922,2318,5,powerlaw
20265,400,17609,1391,2878587,260,26946,1014,26418,2368,18124,680,17561,697,23934,2638,23714,3613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,23616,2310,5,powerlaw
35227,409,29430,1341,3776907,272,42887,1395,42199,3207,30924,746,29725,765,37367,3478,37144,4312,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6858,22794,2286,5,powerlaw
19534,399,17052,1258,2735154,276,28630,1072,28016,2409,17611,762,17213,760,25737,2696,25459,3561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6883,24164,2294,5,powerlaw
14231,365,12448,1312,2424939,239,17294,962,17092,2154,12879,659,12413,669,15175,2423,14953,3362,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6987,23650,2329,5,powerlaw
23722,384,20330,1405,3155744,249,31166,1321,30468,2728,21271,690,20532,699,27313,3088,27210,3983,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6927,23370,2309,5,powerlaw
20578,404,17771,1259,3014075,291,26749,1172,26150,2624,18259,785,17529,798,23475,2946,23229,3791,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,22904,2295,5,powerlaw
40396,482,33204,1345,3985165,330,47200,1568,46805,3506,35237,900,33923,900,41290,3799,40955,4515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6836,22612,2278,5,powerlaw
2343,296,2230,296,674574,204,2443,675,2439,1030,2191,549,2164,545,2265,1310,2225,1309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7044,26728,2348,5,powerlaw
17945,467,15624,1291,2743871,305,22701,1188,22361,2562,15999,823,15516,820,19902,2925,19802,3728,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6900,23268,2300,5,powerlaw
9879,421,8893,1180,1925804,311,12544,1076,12363,2052,8918,793,8688,801,11160,2376,11007,3177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6907,23958,2302,5,powerlaw
15534,383,13628,1337,2448201,267,20202,995,19865,2176,14144,719,13665,726,17898,2455,17635,3405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6941,23894,2313,5,powerlaw
18731,399,16287,1290,2753113,267,26145,1063,25530,2389,16842,766,16321,783,23094,2691,22971,3521,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,23754,2295,5,powerlaw
12509,336,11135,1258,2174721,228,16767,934,16472,2038,11362,621,11036,631,14976,2274,14785,3202,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6913,23822,2304,5,powerlaw
24969,442,21437,1236,3235598,298,31914,1462,31349,2977,22124,841,21423,862,27971,3291,27789,4102,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6841,22594,2280,5,powerlaw
22402,381,19255,1236,2948371,251,29496,1043,28957,2475,20064,679,19407,697,26090,2763,25885,3601,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6867,23580,2289,5,powerlaw
20883,426,18104,1448,2905053,270,26704,1096,26324,2477,18670,781,18059,779,23553,2753,23354,3754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6949,23514,2316,5,powerlaw
20388,463,17647,1327,2776837,312,24231,1202,23954,2601,18322,845,17766,850,21084,2995,20692,3811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6903,23302,2301,5,powerlaw
10891,415,9748,1356,2003196,302,14505,1032,14282,1957,9924,800,9674,808,12979,2289,12837,3204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24666,2323,5,powerlaw
21624,382,18793,1268,2966642,238,30594,1054,29894,2467,19535,692,18914,704,27138,2756,27035,3585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6866,23428,2288,5,powerlaw
38546,480,31837,1472,4066270,277,45658,1424,45250,3378,33968,843,32840,856,39969,3676,39510,4595,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,22698,2304,5,powerlaw
23646,386,20220,1346,3127471,235,29933,1031,29362,2518,21236,690,20478,693,26435,2732,26068,3685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6912,23322,2304,5,powerlaw
18274,371,16007,1366,2737531,248,24409,1010,23880,2295,16445,683,15938,687,21618,2584,21396,3510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6988,23958,2329,5,powerlaw
830,352,795,326,234818,275,831,706,831,830,793,631,771,615,772,1149,762,1155,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7097,27420,2365,5,powerlaw
16793,421,14860,1239,2449129,279,22485,1040,22089,2248,15341,737,14926,756,19994,2595,19807,3410,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,24144,2296,5,powerlaw
25468,396,21606,1342,3187248,290,29732,1342,29548,2829,22616,771,21622,788,25805,3141,25414,4041,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6892,23168,2297,5,powerlaw
18077,389,15835,1122,2618679,281,20833,1093,20670,2364,16249,768,15575,776,17885,2661,17587,3374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6826,22850,2275,5,powerlaw
15068,401,13239,1260,2484335,266,20369,1014,19946,2156,13656,722,13172,731,18240,2455,17985,3279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6886,23464,2295,5,powerlaw
34531,461,28652,1247,3752115,343,42255,1495,41459,3303,30567,878,29460,893,37002,3583,36718,4363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6836,22832,2278,5,powerlaw
3973,399,3656,1146,986955,278,4277,834,4250,1382,3643,698,3537,707,3809,1695,3759,2440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6968,24332,2322,5,powerlaw
20413,402,17735,1258,2811580,257,27262,1052,26669,2430,18147,704,17528,714,24046,2704,23826,3559,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6872,23438,2290,5,powerlaw
28940,430,24365,1286,3400722,239,35418,1327,34862,2954,25484,795,24528,802,30959,3203,30627,4053,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6854,22770,2284,5,powerlaw
22190,383,18940,1226,3028934,234,28236,1051,27828,2491,19870,674,19151,690,24821,2720,24497,3546,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6856,22864,2285,5,powerlaw
15047,381,13148,1333,2357775,253,16782,999,16670,2197,13499,677,12982,687,14364,2486,14097,3394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6933,23242,2311,5,powerlaw
782,47,723,237,52772,24,869,80,871,93,708,58,690,59,782,122,782,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5632,429,5,powerlaw
889,33,841,227,49606,39,964,91,946,92,811,58,797,59,861,126,849,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5614,429,5,powerlaw
535,52,508,235,38329,26,599,72,601,90,497,61,482,62,538,145,533,344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5894,431,5,powerlaw
509,44,481,254,36644,36,528,79,516,86,475,59,450,59,466,117,466,313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5698,430,5,powerlaw
20,52,20,238,4648,36,20,65,20,55,18,49,18,49,18,80,18,273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1779,6834,444,5,powerlaw
351,35,339,264,27936,17,362,50,362,61,337,41,334,41,346,84,338,261,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,5912,435,5,powerlaw
369,24,344,257,28434,20,391,49,386,65,343,40,339,41,358,87,354,267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5906,432,5,powerlaw
141,35,137,223,15060,16,141,55,141,53,135,39,135,39,135,73,135,245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6432,437,5,powerlaw
138,34,134,197,14291,21,138,48,138,50,123,38,120,38,121,73,121,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,6494,434,5,powerlaw
785,45,748,201,46604,18,872,54,859,86,741,42,714,42,796,103,779,278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5668,424,5,powerlaw
451,70,429,236,32448,35,486,93,481,110,425,61,421,61,456,148,446,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5948,431,5,powerlaw
136,31,131,180,15048,16,136,47,136,47,132,38,125,37,125,67,124,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5964,434,5,powerlaw
23,34,23,213,4607,20,23,44,23,47,22,37,22,38,22,61,22,222,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1800,7064,450,5,powerlaw
669,61,637,230,41942,22,732,75,728,98,644,54,616,54,680,122,676,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5712,427,5,powerlaw
316,31,303,202,24371,19,322,52,322,64,292,41,290,42,294,82,290,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,6216,433,5,powerlaw
256,34,245,218,22021,28,262,48,262,59,235,41,232,41,240,80,239,228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1694,5900,423,5,powerlaw
603,54,571,222,39453,33,636,77,635,89,568,54,542,55,582,127,577,345,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5852,427,5,powerlaw
21,30,20,218,5456,19,21,38,21,39,18,33,18,34,18,56,18,198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1750,6574,437,5,powerlaw
14,32,14,293,2455,19,14,43,14,42,14,36,13,36,13,60,13,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1798,7156,449,5,powerlaw
320,39,302,248,27601,17,353,53,345,72,300,44,299,43,316,86,314,309,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1746,6222,436,5,powerlaw
284,33,272,220,23065,20,284,49,284,59,263,39,255,41,256,80,255,257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5998,434,5,powerlaw
742,40,683,221,51196,38,808,83,805,104,654,60,635,60,705,141,697,349,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5418,430,5,powerlaw
897,51,834,244,52541,40,998,98,1008,114,819,65,793,65,879,147,869,337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5562,431,5,powerlaw
676,40,636,223,38450,26,742,69,737,88,629,59,615,60,680,124,669,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5784,430,5,powerlaw
619,45,578,267,40815,17,661,72,664,79,566,47,549,43,598,99,581,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1753,5872,438,5,powerlaw
489,33,453,212,35975,33,501,73,492,94,430,50,419,50,428,112,424,320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5554,426,5,powerlaw
478,39,439,212,34634,18,521,58,515,73,449,43,437,42,466,97,451,331,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5948,432,5,powerlaw
958,52,897,211,55642,35,1115,80,1097,105,884,56,869,56,991,132,991,317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5618,427,5,powerlaw
690,42,639,267,46182,34,768,84,765,103,628,60,607,60,674,142,668,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1719,5686,429,5,powerlaw
578,48,541,224,33376,34,598,75,592,81,523,51,507,51,527,133,515,295,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5802,427,5,powerlaw
482,36,460,255,37119,31,493,54,492,79,444,42,438,42,450,96,443,301,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1696,5654,424,5,powerlaw
658,30,618,245,44683,21,720,60,717,84,600,44,589,44,643,105,635,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5894,434,5,powerlaw
682,32,630,190,45850,16,715,61,713,80,626,42,598,41,634,103,627,328,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5608,433,5,powerlaw
492,42,468,245,37478,29,522,66,519,86,457,45,445,45,470,107,461,270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1763,6078,440,5,powerlaw
685,32,640,204,40245,16,728,55,725,80,639,43,619,44,664,95,661,302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1676,5584,419,5,powerlaw
50,32,47,179,5677,23,50,57,50,56,44,50,44,50,44,82,44,289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,6998,444,5,powerlaw
254,59,240,265,22532,33,254,71,254,70,236,53,235,53,235,97,231,314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,6412,443,5,powerlaw
1354,24,1239,240,70431,18,1598,61,1593,98,1213,47,1168,46,1399,141,1389,304,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1690,5246,422,5,powerlaw
43,49,42,267,5921,33,43,53,43,60,43,48,43,48,43,78,43,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,6694,443,5,powerlaw
532,48,504,222,33841,22,554,63,554,82,503,52,488,52,504,132,495,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,5884,427,5,powerlaw
2139,28,1922,234,86435,25,2436,73,2383,108,1934,47,1849,49,2091,136,2066,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1679,5150,419,5,powerlaw
397,34,379,230,30362,18,407,53,407,66,371,43,367,43,376,87,374,367,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,6194,439,5,powerlaw
867,29,816,215,52569,18,953,58,930,82,805,44,782,44,856,104,857,335,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1731,5738,432,5,powerlaw
1754,33,1604,242,79644,17,2217,79,2159,114,1599,49,1565,50,1984,147,1963,364,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,5608,436,5,powerlaw
416,28,388,248,33393,24,449,52,444,69,384,41,370,41,393,89,390,294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,5990,435,5,powerlaw
955,42,876,258,53587,23,1024,92,1023,115,854,57,820,58,871,139,863,365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1714,5492,428,5,powerlaw
446,30,415,239,29554,17,470,56,465,68,425,47,404,48,416,95,408,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,5850,435,5,powerlaw
773,29,731,299,47324,21,855,57,855,96,729,54,711,54,780,116,765,311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5750,434,5,powerlaw
334,42,316,258,26200,30,348,53,348,73,313,43,305,43,314,93,308,281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,6304,439,5,powerlaw
295,34,279,255,20121,35,295,77,295,73,280,58,273,59,274,102,269,297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,6226,430,5,powerlaw
1457,111,1352,265,160410,62,1730,187,1698,270,1330,152,1314,152,1576,342,1552,540,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3483,12662,870,5,powerlaw
1597,80,1483,241,193813,55,1789,178,1771,262,1470,121,1441,121,1596,336,1570,505,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3456,11694,864,5,powerlaw
2228,102,2109,216,219902,48,2696,180,2670,303,2070,122,2017,123,2480,377,2446,522,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3402,11886,850,5,powerlaw
3588,111,3301,215,289810,75,4358,228,4324,390,3335,196,3212,191,3884,488,3824,585,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3381,11226,845,5,powerlaw
3192,104,2903,267,294809,55,3818,180,3733,335,2912,141,2797,143,3393,418,3351,609,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3471,11564,867,5,powerlaw
1407,105,1299,240,169857,75,1528,207,1506,304,1280,191,1246,182,1360,397,1339,537,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,12084,861,5,powerlaw
3522,91,3228,241,309734,69,4295,225,4209,428,3243,174,3144,175,3844,512,3805,665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3433,11524,858,5,powerlaw
3299,111,3032,283,310937,61,4065,194,3994,394,3007,151,2957,152,3656,468,3589,656,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3480,11768,870,5,powerlaw
2232,117,2021,271,233696,65,2625,203,2589,322,2031,162,1965,163,2336,409,2300,591,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3489,11842,872,5,powerlaw
2241,130,2057,280,227590,77,2719,211,2673,326,2041,188,1967,188,2420,429,2370,613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,12038,877,5,powerlaw
3626,108,3269,202,306100,81,4506,252,4464,444,3255,209,3142,208,4032,511,3951,620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3390,10934,847,5,powerlaw
4100,96,3674,234,357418,59,5057,215,4938,416,3691,154,3525,156,4447,469,4365,634,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3419,10946,854,5,powerlaw
3604,106,3296,246,301240,69,4690,223,4593,427,3280,174,3213,183,4141,508,4114,651,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11688,857,5,powerlaw
828,94,777,272,111444,74,860,212,858,254,784,176,764,175,795,356,779,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3505,12706,876,5,powerlaw
660,110,635,233,102892,48,723,158,722,191,632,121,626,122,679,252,674,426,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,12716,866,5,powerlaw
4179,84,3731,221,362854,52,5149,203,5088,397,3778,138,3640,140,4532,465,4434,631,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3403,10874,850,5,powerlaw
2528,106,2361,242,257356,73,3086,222,3058,363,2329,186,2281,188,2780,469,2736,608,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3442,11490,860,5,powerlaw
1637,118,1570,240,190657,80,1891,239,1896,326,1557,194,1514,196,1732,421,1732,566,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,12198,863,5,powerlaw
2153,105,1981,280,224659,69,2450,204,2432,307,1973,163,1917,165,2191,405,2138,592,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3496,12132,874,5,powerlaw
1866,120,1743,221,203283,67,2239,196,2193,294,1739,163,1705,171,2007,379,1983,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3431,12098,857,5,powerlaw
1215,93,1152,243,153779,48,1322,170,1314,243,1142,119,1124,119,1223,295,1195,487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,12222,865,5,powerlaw
3638,96,3307,223,318991,53,4602,206,4546,370,3313,142,3222,144,4129,437,4032,607,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3406,11390,851,5,powerlaw
747,108,721,300,107948,60,854,170,839,199,716,148,701,148,778,271,754,497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3545,12796,886,5,powerlaw
1034,110,969,270,139189,73,1088,197,1078,262,947,176,931,176,981,372,960,529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3505,12570,876,5,powerlaw
3337,104,2998,268,298529,78,3969,256,3908,391,2973,198,2895,208,3511,494,3455,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11400,862,5,powerlaw
2279,109,2130,304,232923,82,2642,231,2619,343,2097,208,2026,210,2400,460,2352,639,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3518,11950,879,5,powerlaw
4786,122,4247,251,391148,73,6254,247,6115,475,4256,189,4120,192,5506,550,5455,707,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3437,11192,859,5,powerlaw
3821,111,3445,226,309520,59,5123,206,4994,417,3501,155,3418,158,4557,486,4503,627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3417,11536,854,5,powerlaw
2188,120,1995,302,231483,83,2532,242,2492,368,1998,200,1930,202,2281,469,2234,669,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3514,12022,878,5,powerlaw
3242,114,2937,260,300593,78,3927,247,3884,425,2955,194,2884,194,3528,524,3467,665,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11416,861,5,powerlaw
2986,99,2730,229,263409,61,3891,199,3808,374,2720,161,2625,162,3407,461,3351,590,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3419,11654,854,5,powerlaw
499,92,482,288,86899,53,513,159,513,191,468,113,461,114,475,248,470,459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3525,13102,881,5,powerlaw
3833,92,3438,271,327421,61,5122,209,5027,399,3432,135,3366,137,4575,439,4512,627,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,11758,866,5,powerlaw
1014,82,950,214,146329,69,1079,176,1073,237,945,153,925,154,985,310,968,454,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,12212,856,5,powerlaw
37,103,35,262,13971,60,37,146,37,149,38,129,34,128,34,205,34,414,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3551,14110,887,5,powerlaw
2954,118,2724,258,272110,72,3555,223,3495,378,2694,177,2599,179,3153,451,3116,624,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3438,11652,859,5,powerlaw
3714,121,3363,229,321983,59,4671,222,4583,407,3362,156,3287,158,4134,478,4092,640,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3418,11394,854,5,powerlaw
3710,114,3400,232,309949,63,4617,212,4528,391,3383,162,3299,164,4117,466,4066,615,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3421,11444,855,5,powerlaw
12,86,11,291,5817,55,12,145,12,129,11,118,11,118,11,201,11,438,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3605,14192,901,5,powerlaw
2962,96,2669,321,281490,57,3650,191,3571,336,2679,144,2610,145,3264,418,3205,662,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3536,12230,884,5,powerlaw
712,90,681,232,115910,45,730,160,728,213,658,114,649,115,664,261,656,444,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,11826,864,5,powerlaw
1226,95,1161,297,161954,50,1352,156,1343,242,1158,127,1143,123,1253,322,1230,560,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3528,12864,882,5,powerlaw
1829,116,1688,238,214767,77,2167,231,2145,346,1695,193,1653,187,1954,415,1922,573,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3449,11832,862,5,powerlaw
2022,140,1891,256,222327,74,2400,224,2377,344,1885,182,1836,184,2179,438,2130,605,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3440,11662,860,5,powerlaw
1957,121,1817,247,220832,73,2357,221,2337,344,1813,179,1761,179,2117,416,2070,564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11796,860,5,powerlaw
6747,138,5846,302,460709,89,8706,322,8435,571,6015,219,5837,220,7685,693,7569,840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11206,863,5,powerlaw
992,101,953,284,137120,52,1064,170,1059,213,919,115,900,116,952,283,945,508,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3524,12504,881,5,powerlaw
4495,102,4121,290,363935,65,6125,227,6047,446,4149,169,4026,170,5547,508,5480,754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,11652,871,5,powerlaw
2933,108,2679,244,261815,76,3546,244,3483,410,2704,192,2642,203,3189,480,3135,652,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3447,11970,861,5,powerlaw
1275,103,1205,298,160030,56,1444,163,1439,277,1188,124,1176,125,1320,334,1312,558,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3528,12688,882,5,powerlaw
5106,190,4672,268,688751,140,6781,451,6669,784,4723,360,4632,375,6146,961,6062,1043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5217,18076,1304,5,powerlaw
7234,200,6475,249,824314,120,9013,435,8890,828,6558,311,6340,313,8005,987,7912,1065,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,17274,1299,5,powerlaw
8599,222,7690,260,917057,178,11526,531,11294,998,7838,401,7604,415,10277,1164,10096,1210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5173,17188,1293,5,powerlaw
11389,222,9790,863,1102420,147,15523,514,15188,1082,10063,389,9782,401,13670,1236,13546,1877,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5094,16680,1273,5,powerlaw
3146,182,2879,235,491102,124,3662,369,3623,654,2901,307,2852,309,3333,828,3247,870,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5203,18222,1300,5,powerlaw
7933,203,7104,263,913509,157,11394,507,11088,966,7203,396,7011,399,10182,1127,10097,1178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5168,17484,1292,5,powerlaw
6376,194,5715,895,774704,121,8027,412,7918,815,5844,320,5699,323,7074,959,6951,1626,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5081,17006,1270,5,powerlaw
2059,175,1942,280,330343,115,2161,345,2160,526,1918,278,1882,278,1956,676,1916,816,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5253,18364,1313,5,powerlaw
3449,197,3189,239,527138,124,3891,383,3862,644,3205,301,3141,303,3542,816,3476,918,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,18022,1301,5,powerlaw
7646,210,6844,250,873739,151,10399,508,10252,939,6956,404,6717,413,9281,1114,9149,1164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,17454,1292,5,powerlaw
6158,208,5557,259,769659,141,7794,456,7666,832,5576,354,5396,364,6929,992,6843,1052,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5158,17404,1289,5,powerlaw
4103,202,3713,251,612615,145,4880,439,4799,763,3732,362,3633,373,4343,920,4288,932,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5164,17486,1291,5,powerlaw
4364,216,4021,310,659777,122,5877,418,5756,737,4049,353,3989,346,5342,878,5260,1043,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5248,18340,1312,5,powerlaw
7296,237,6452,267,821191,153,9700,526,9503,990,6619,413,6420,423,8606,1171,8504,1204,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5167,17412,1291,5,powerlaw
4690,211,4296,229,601277,136,5468,419,5391,739,4298,346,4200,349,4854,916,4761,967,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5156,17578,1289,5,powerlaw
6056,229,5500,257,729037,169,7419,528,7298,915,5495,417,5344,418,6631,1108,6535,1114,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,17530,1294,5,powerlaw
8706,226,7665,260,896383,148,11353,529,11120,1001,7770,403,7513,408,10039,1166,9923,1189,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,17258,1290,5,powerlaw
5980,175,5463,230,762418,120,7903,434,7716,829,5429,318,5277,322,7018,967,6985,966,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5138,17486,1284,5,powerlaw
3926,225,3638,248,557715,130,4888,393,4846,706,3659,324,3607,327,4460,844,4377,935,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,18342,1302,5,powerlaw
3371,180,3097,217,536331,114,3792,360,3762,648,3070,283,3002,284,3390,779,3319,859,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,17896,1297,5,powerlaw
4321,183,3999,308,620456,111,5191,377,5097,717,3952,301,3887,306,4618,859,4556,991,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5248,17918,1312,5,powerlaw
4640,256,4212,258,649409,172,5664,500,5586,874,4239,424,4112,418,5094,1045,5031,1081,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5181,17902,1295,5,powerlaw
3613,194,3324,323,551817,130,4388,399,4344,656,3341,322,3247,335,3920,811,3827,973,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5272,18496,1318,5,powerlaw
5271,174,4809,226,698745,116,6814,414,6688,763,4822,288,4683,296,6132,903,6038,1003,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5185,17770,1296,5,powerlaw
4708,179,4289,301,604551,123,5697,370,5615,711,4307,296,4173,300,5039,872,4931,1015,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5253,18034,1313,5,powerlaw
2828,184,2632,240,424939,126,3032,355,3015,611,2624,302,2573,304,2731,761,2672,843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,17978,1301,5,powerlaw
3288,173,3033,227,518869,118,3639,355,3600,642,2979,298,2902,301,3234,767,3176,844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,17676,1299,5,powerlaw
4149,181,3834,316,592787,121,5048,379,4988,697,3757,301,3674,308,4541,847,4462,1021,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5259,18384,1314,5,powerlaw
7708,246,6878,853,852653,145,10533,509,10307,951,6962,400,6773,405,9262,1128,9137,1753,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5105,16984,1276,5,powerlaw
7730,192,6929,220,852030,126,10262,443,10012,875,6999,323,6824,336,9067,1018,8953,1063,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5140,17250,1285,5,powerlaw
4346,206,3963,233,610336,145,5292,437,5208,792,3938,355,3826,361,4644,949,4596,964,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5162,17368,1290,5,powerlaw
1672,220,1562,261,351075,153,1859,416,1841,583,1562,382,1527,363,1663,755,1641,850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5237,19124,1309,5,powerlaw
3880,190,3601,229,583164,117,4671,380,4598,703,3560,298,3511,301,4180,864,4100,948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5196,17784,1299,5,powerlaw
8661,206,7566,196,941874,125,11227,455,10932,903,7733,330,7425,326,9827,1071,9684,1110,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5132,16714,1283,5,powerlaw
9621,203,8484,263,983698,132,12013,463,11739,971,8709,322,8353,322,10561,1126,10450,1207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,17200,1297,5,powerlaw
11342,261,9747,933,1104600,158,15086,564,14760,1151,10156,416,9760,434,13307,1325,13128,1979,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5109,16600,1277,5,powerlaw
9852,227,8713,868,985721,147,12363,518,12181,1025,8894,406,8598,419,10968,1195,10782,1844,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5103,16796,1275,5,powerlaw
4491,220,4116,244,641391,160,5857,460,5747,784,4130,397,4008,403,5214,984,5164,1023,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5179,17898,1294,5,powerlaw
2279,178,2152,285,375884,113,2474,350,2464,563,2140,280,2097,286,2266,690,2223,840,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5258,18606,1314,5,powerlaw
7501,194,6649,215,845321,113,10489,433,10209,858,6793,304,6608,306,9355,1030,9260,1017,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5122,17398,1280,5,powerlaw
3604,193,3323,319,520993,138,4174,416,4113,715,3348,337,3259,346,3749,869,3662,1010,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5275,18490,1318,5,powerlaw
9175,231,8094,248,946182,161,12482,530,12176,1048,8253,393,8008,409,11030,1231,10871,1263,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5157,17052,1289,5,powerlaw
7679,212,6860,226,864599,129,10225,454,9987,896,6995,337,6808,332,9124,1034,9016,1048,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5145,17154,1286,5,powerlaw
4077,197,3727,209,576923,112,4934,362,4868,666,3737,314,3633,307,4404,808,4323,834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5130,17580,1282,5,powerlaw
2852,225,2650,238,472216,156,3117,457,3114,736,2625,397,2554,391,2790,902,2734,948,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5176,17578,1294,5,powerlaw
1571,175,1506,291,315875,124,1724,338,1724,508,1461,298,1439,299,1556,643,1532,797,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5268,18712,1317,5,powerlaw
7017,188,6331,173,791592,120,9287,421,9086,845,6396,298,6228,304,8239,979,8140,995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5122,17200,1280,5,powerlaw
7106,204,6400,840,795899,126,8743,441,8503,834,6421,352,6200,353,7637,984,7547,1606,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5084,16616,1271,5,powerlaw
11083,203,9684,874,1045905,140,15128,510,14742,1019,9906,386,9633,380,13424,1167,13327,1837,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5094,16830,1273,5,powerlaw
10193,199,8925,290,989213,142,13844,507,13541,993,9206,361,8918,365,12349,1151,12119,1257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5212,17566,1303,5,powerlaw
10314,336,9159,1043,1519557,234,14888,832,14563,1632,9383,620,9122,620,13327,1858,13164,2601,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6877,23544,1719,5,powerlaw
5435,317,5018,1100,1031823,220,6900,673,6792,1184,5010,545,4906,549,6262,1438,6138,2287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,24718,1733,5,powerlaw
7702,309,6946,1168,1280554,218,9935,707,9739,1333,7049,560,6898,571,8821,1594,8681,2453,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,23800,1733,5,powerlaw
7626,354,6951,1190,1223858,254,10274,732,10093,1308,6984,627,6800,616,9301,1603,9215,2511,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6950,24496,1737,5,powerlaw
11345,357,10086,1129,1666887,254,14746,905,14497,1744,10276,645,9892,666,12950,1978,12757,2754,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6891,22804,1722,5,powerlaw
8797,308,7884,1018,1350479,208,11672,673,11449,1335,8034,534,7782,535,10363,1582,10238,2302,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6860,23660,1715,5,powerlaw
5862,303,5385,1202,1059531,204,7271,668,7195,1207,5455,521,5332,524,6627,1454,6515,2411,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6976,24858,1744,5,powerlaw
5493,293,5019,1065,1085485,197,6813,682,6716,1204,5063,511,4942,512,6184,1454,6083,2257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6914,24216,1728,5,powerlaw
15312,392,13387,1155,1964114,262,20776,958,20327,1927,13728,699,13288,702,18435,2221,18357,2946,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,22942,1723,5,powerlaw
10780,327,9621,1191,1571929,206,15768,824,15422,1591,9882,552,9604,560,14120,1863,13989,2713,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6922,23912,1730,5,powerlaw
3831,288,3552,1087,785487,224,4385,632,4359,1058,3547,543,3477,545,3951,1314,3883,2145,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6941,24370,1735,5,powerlaw
7055,362,6411,1074,1204376,244,8842,801,8684,1377,6497,628,6318,642,7893,1684,7781,2379,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6887,23602,1721,5,powerlaw
10762,368,9591,1029,1567191,263,14084,908,13805,1679,9783,672,9500,662,12421,1948,12233,2554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6833,22900,1708,5,powerlaw
2575,282,2435,278,613685,207,2708,574,2679,875,2387,496,2345,501,2467,1101,2421,1157,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7051,25422,1762,5,powerlaw
4793,299,4423,1109,974389,208,5707,656,5656,1092,4422,512,4319,515,5117,1360,5010,2196,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6988,24656,1747,5,powerlaw
12841,343,11413,1067,1713748,248,17586,837,17220,1716,11646,626,11311,639,15681,1953,15441,2752,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6888,23622,1722,5,powerlaw
9807,366,8905,1106,1473972,254,13816,854,13547,1634,8990,647,8792,665,12451,1918,12299,2672,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6889,24176,1722,5,powerlaw
19971,361,17250,1136,2246948,221,27353,898,26641,1968,17928,638,17269,629,24028,2204,23761,2990,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6859,22370,1714,5,powerlaw
6779,361,6223,955,1151144,267,8871,760,8680,1330,6248,628,6123,642,7949,1596,7849,2176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6839,23750,1709,5,powerlaw
6806,373,6249,1215,1197504,264,9009,833,8877,1522,6298,675,6164,671,8146,1798,8022,2643,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6957,24364,1739,5,powerlaw
7329,329,6616,1189,1258399,271,9187,774,9040,1330,6699,644,6487,639,8094,1629,7997,2494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6962,23806,1740,5,powerlaw
7350,369,6711,1119,1276488,275,9584,790,9444,1356,6681,673,6510,684,8539,1668,8429,2420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6909,24090,1727,5,powerlaw
13271,366,11717,1162,1803794,289,18960,950,18441,1854,11844,710,11471,716,16807,2101,16642,2880,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23246,1726,5,powerlaw
14064,326,12306,981,1805356,221,18977,850,18471,1703,12616,583,12233,591,16770,1929,16616,2617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6804,23004,1701,5,powerlaw
5214,361,4806,1170,1062722,246,6368,729,6327,1283,4817,606,4718,619,5740,1533,5643,2388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6954,24158,1738,5,powerlaw
8351,353,7561,974,1329829,273,10471,822,10298,1456,7674,669,7459,680,9324,1786,9148,2417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6842,23438,1710,5,powerlaw
13325,334,11865,1224,1737185,225,17981,850,17622,1700,12090,607,11754,608,16031,1967,15869,2825,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6936,23744,1734,5,powerlaw
9859,351,8853,1201,1494389,252,13383,846,13088,1519,9036,615,8739,637,11917,1787,11805,2670,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6945,23944,1736,5,powerlaw
9966,378,8899,1125,1552755,263,13320,888,13001,1619,9055,682,8813,693,11814,1931,11645,2732,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6902,23024,1725,5,powerlaw
11830,374,10551,1241,1645157,241,16279,859,15949,1695,10710,657,10403,659,14471,1929,14332,2850,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6949,23728,1737,5,powerlaw
5980,333,5506,1045,1077417,234,7332,707,7253,1178,5470,577,5380,589,6528,1472,6432,2160,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6885,23784,1721,5,powerlaw
4872,327,4511,1075,915558,236,5451,719,5390,1213,4495,586,4391,595,4922,1471,4830,2311,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,24298,1735,5,powerlaw
4917,303,4544,1107,1019600,207,5774,641,5666,1107,4481,526,4357,536,5054,1330,4977,2147,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6927,23582,1731,5,powerlaw
11739,454,10481,1318,1685826,211,17312,848,16907,1669,10676,705,10392,711,15632,1902,15497,2914,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,24300,1745,5,powerlaw
16672,343,14448,1161,1984730,259,22116,885,21605,1862,14930,632,14449,642,19545,2104,19316,2847,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6881,23146,1720,5,powerlaw
20482,366,17571,1183,2288484,266,28756,1005,27983,2119,18249,707,17717,715,25411,2392,25289,3179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6879,22874,1719,5,powerlaw
7272,359,6580,1192,1241529,248,8625,777,8498,1395,6718,637,6559,640,7690,1681,7514,2534,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6953,23720,1738,5,powerlaw
8107,316,7371,1154,1311792,225,10497,707,10346,1328,7394,580,7229,573,9478,1640,9324,2502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6938,24278,1734,5,powerlaw
16706,397,14655,1300,1989805,280,22960,903,22470,1882,15081,705,14624,709,20299,2174,20189,3086,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6955,23426,1738,5,powerlaw
7792,369,7117,1222,1270830,270,10412,808,10229,1442,7190,663,7037,674,9369,1780,9178,2551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,24472,1740,5,powerlaw
10941,343,9786,1220,1594314,243,15835,858,15479,1626,10047,646,9730,649,14225,1942,14073,2762,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6948,24174,1737,5,powerlaw
13747,352,12064,1155,1797439,266,18671,913,18067,1783,12330,664,12048,676,16513,2032,16335,2799,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6892,23362,1723,5,powerlaw
15295,401,13366,1178,1924050,293,21642,977,21057,1931,13800,726,13356,744,19376,2209,19152,3014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6906,23472,1726,5,powerlaw
7831,346,7068,1180,1283882,250,9834,772,9679,1420,7170,613,6961,611,8679,1687,8575,2561,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,23724,1735,5,powerlaw
13846,389,12238,1033,1844226,296,19901,943,19528,1880,12535,723,12149,733,17797,2143,17567,2820,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6845,22846,1711,5,powerlaw
4576,343,4264,1155,943608,250,5511,703,5458,1135,4280,608,4209,603,5044,1423,4935,2300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7016,25046,1754,5,powerlaw
11072,319,9872,1051,1598117,207,14751,787,14487,1566,10008,561,9720,562,13122,1799,12906,2529,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6860,23208,1715,5,powerlaw
645,290,617,282,197715,236,661,551,661,637,617,512,611,511,626,887,620,920,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7070,27574,1767,5,powerlaw
11508,374,10190,965,1612292,269,13953,918,13744,1733,10389,686,10054,689,12233,2013,12116,2680,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6834,22602,1708,5,powerlaw
17819,353,15392,1127,2095526,256,24489,910,23752,1942,15867,635,15270,635,21631,2174,21414,2968,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6877,22992,1719,5,powerlaw
87,19,86,177,4657,15,87,37,87,38,82,32,79,33,79,55,79,210,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6114,174,5,powerlaw
192,25,180,187,7431,20,203,47,192,50,174,43,165,43,178,79,177,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,5576,170,5,powerlaw
147,33,137,189,6461,31,149,47,149,49,140,44,131,44,131,72,130,221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5876,171,5,powerlaw
157,23,151,190,6567,15,157,38,157,41,145,32,144,32,143,56,140,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5720,173,5,powerlaw
217,34,202,178,7203,35,230,67,230,61,204,49,194,49,202,84,194,300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5596,172,5,powerlaw
62,17,61,168,3899,15,62,36,62,37,60,32,59,32,59,52,59,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1728,6038,172,5,powerlaw
52,37,49,226,3259,31,52,53,52,46,44,40,44,41,44,65,44,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1766,6526,176,5,powerlaw
177,25,167,172,6903,20,177,58,177,50,173,43,165,43,165,102,164,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,5702,170,5,powerlaw
211,32,202,193,7924,23,213,54,218,58,194,49,194,49,188,84,187,245,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5616,171,5,powerlaw
274,33,265,187,9132,24,287,68,288,63,264,52,254,61,264,117,266,326,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,5602,172,5,powerlaw
115,29,110,196,6237,15,115,36,115,46,107,32,106,32,107,70,106,195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,5932,174,5,powerlaw
10,35,9,231,636,36,10,56,10,56,9,52,9,53,9,100,9,254,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1789,7176,178,5,powerlaw
3,26,3,227,374,15,3,34,3,34,3,31,3,31,3,51,3,203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1793,6848,179,5,powerlaw
77,22,74,217,4226,17,77,39,77,39,69,36,68,36,68,58,66,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1758,6198,175,5,powerlaw
118,43,109,240,5637,18,117,52,117,44,104,38,102,38,102,64,103,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1761,5998,176,5,powerlaw
71,42,68,203,3264,37,71,55,71,63,68,51,68,60,68,91,67,291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1784,6298,178,5,powerlaw
27,29,23,242,1869,16,27,38,27,37,25,33,23,33,23,54,23,216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1793,6840,179,5,powerlaw
255,35,236,192,9100,17,251,45,249,45,224,35,212,36,209,82,211,243,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1695,5384,169,5,powerlaw
68,38,66,226,4697,26,68,83,68,60,65,55,65,54,65,87,65,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1791,6346,179,5,powerlaw
90,24,88,173,4860,31,88,47,88,48,83,44,83,43,81,70,82,238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,6014,171,5,powerlaw
73,31,70,207,4661,22,73,48,73,36,65,32,65,32,65,53,65,239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6030,174,5,powerlaw
100,23,96,178,4998,15,100,36,100,40,87,32,84,33,84,56,84,201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5876,173,5,powerlaw
171,25,162,240,7368,15,171,43,171,41,159,33,151,34,151,58,150,216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,5656,174,5,powerlaw
154,25,145,185,6500,14,152,39,152,40,145,31,139,31,139,56,138,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,5558,168,5,powerlaw
52,30,51,212,2699,15,52,42,52,37,47,32,46,32,46,53,46,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,6254,174,5,powerlaw
38,26,36,208,2038,26,38,39,38,39,36,37,34,36,34,58,32,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6306,175,5,powerlaw
127,41,121,184,4615,24,134,66,134,67,116,51,117,50,119,82,120,242,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,5720,172,5,powerlaw
159,29,155,201,5880,22,159,63,159,75,154,48,148,49,148,81,147,264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5738,171,5,powerlaw
261,26,252,230,9272,17,266,43,266,44,249,33,247,33,250,61,247,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5572,173,5,powerlaw
169,27,163,160,7665,30,173,57,173,49,158,41,152,42,156,70,156,219,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5448,170,5,powerlaw
141,27,135,193,5184,36,138,53,140,53,123,49,116,49,117,78,115,215,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1720,5814,172,5,powerlaw
36,29,34,241,2127,20,36,60,36,45,34,42,34,41,34,66,34,207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1769,6588,176,5,powerlaw
138,35,134,208,6276,26,147,61,147,41,123,34,121,35,127,59,127,249,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1754,5848,175,5,powerlaw
12,59,12,244,1440,33,12,51,12,63,11,45,11,45,11,72,11,275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1777,6892,177,5,powerlaw
88,25,87,243,4590,15,93,36,93,38,82,33,80,32,86,55,86,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,6028,174,5,powerlaw
22,26,22,172,1579,19,22,39,22,39,21,32,21,32,21,52,21,187,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,6842,173,5,powerlaw
422,27,397,163,13931,14,433,37,430,43,393,31,375,32,381,60,373,173,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5092,168,5,powerlaw
198,36,185,209,8119,21,196,53,195,53,182,45,171,45,170,95,169,234,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5580,171,5,powerlaw
200,23,194,223,8209,29,213,42,212,47,183,38,178,38,191,65,190,238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,5844,175,5,powerlaw
26,34,26,218,1280,26,26,37,26,37,27,34,24,37,24,54,24,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6538,175,5,powerlaw
118,31,114,186,5697,15,121,42,121,48,112,33,112,33,115,55,115,197,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,6120,174,5,powerlaw
17,39,17,202,845,29,17,62,17,42,17,51,17,38,17,60,17,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,7064,176,5,powerlaw
21,27,21,172,1424,15,21,34,21,35,20,31,20,32,20,52,20,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,6668,173,5,powerlaw
194,29,179,167,8057,23,203,36,203,41,176,31,174,31,178,58,178,211,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1683,5388,168,5,powerlaw
209,31,199,216,8606,23,214,48,214,44,199,33,188,34,193,60,192,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1747,5884,174,5,powerlaw
128,17,124,181,6788,15,125,41,125,42,120,33,120,33,118,58,117,214,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5762,173,5,powerlaw
28,31,28,180,2311,24,28,72,28,76,25,49,25,50,25,79,25,278,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1725,6232,172,5,powerlaw
61,32,60,164,2954,34,61,54,61,64,58,50,57,50,57,90,57,256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,6102,172,5,powerlaw
40,36,39,188,2364,25,40,64,40,54,41,50,39,50,39,89,39,226,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1724,6236,172,5,powerlaw
97,38,95,163,4190,22,97,50,97,50,93,46,92,46,91,74,91,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5866,171,5,powerlaw
741,109,703,189,50150,59,793,143,793,151,691,129,668,129,714,214,704,339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3429,11406,342,5,powerlaw
1065,109,985,199,62634,73,1175,182,1176,195,975,158,929,159,1046,274,1029,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11386,345,5,powerlaw
1626,105,1485,206,83263,72,1893,166,1850,204,1472,158,1416,159,1643,285,1608,412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,10968,345,5,powerlaw
577,109,535,197,42960,69,618,150,616,180,543,147,523,148,548,242,548,361,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11510,344,5,powerlaw
336,80,322,226,26921,61,371,149,367,141,312,130,298,130,322,209,321,365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3492,12288,349,5,powerlaw
903,87,843,226,51968,59,937,145,936,155,816,127,785,128,840,219,827,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,11392,348,5,powerlaw
720,117,691,195,43066,69,755,154,750,173,670,149,655,148,689,260,677,374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11542,344,5,powerlaw
640,90,614,213,44531,48,665,134,660,139,586,106,574,107,597,199,592,347,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,11642,346,5,powerlaw
323,112,318,239,26101,75,334,161,332,171,313,159,307,160,317,251,310,413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3516,12280,351,5,powerlaw
955,94,898,194,61550,63,1064,148,1041,170,879,137,859,139,940,240,930,365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3435,11158,343,5,powerlaw
529,85,507,247,37305,44,588,133,572,131,503,97,487,97,523,180,529,382,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3523,12048,352,5,powerlaw
666,89,630,220,49207,55,691,138,691,143,629,121,609,121,623,204,624,365,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,11540,348,5,powerlaw
547,98,526,197,42037,70,568,170,559,176,516,152,504,154,522,254,510,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3448,11692,344,5,powerlaw
1429,85,1323,169,75688,41,1603,105,1586,150,1308,93,1257,94,1407,205,1402,324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3395,10778,339,5,powerlaw
264,104,254,210,24697,52,272,116,273,142,248,111,240,112,249,179,248,337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3478,11938,347,5,powerlaw
642,105,618,241,49879,64,645,157,643,168,610,139,601,141,606,237,599,400,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3497,11734,349,5,powerlaw
542,101,519,192,41874,68,569,149,571,163,494,144,483,145,504,235,502,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3444,11566,344,5,powerlaw
873,121,830,203,51959,72,914,175,910,191,812,157,786,160,824,271,812,390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11324,345,5,powerlaw
520,93,491,240,41707,66,527,150,526,166,482,142,470,142,482,239,477,423,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,11836,350,5,powerlaw
125,92,120,225,13889,64,125,141,125,152,117,134,116,134,116,209,115,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3498,13236,349,5,powerlaw
1261,83,1171,230,71922,58,1425,149,1411,166,1158,128,1127,129,1247,224,1234,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,11212,348,5,powerlaw
905,84,839,198,54186,58,995,145,980,155,823,127,796,127,867,222,857,344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3425,11412,342,5,powerlaw
483,101,472,251,36309,73,500,172,497,193,459,156,447,158,459,255,455,428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3512,12308,351,5,powerlaw
443,92,422,241,37613,66,453,160,453,166,403,142,397,142,401,237,398,397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12088,350,5,powerlaw
436,87,417,209,33236,46,443,108,443,121,409,103,398,100,405,168,399,339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3465,12200,346,5,powerlaw
1143,95,1080,199,65347,58,1250,149,1238,165,1043,129,1020,129,1100,246,1099,357,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,11084,342,5,powerlaw
805,85,766,232,52424,62,869,151,860,163,752,135,734,136,769,236,761,395,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,11740,349,5,powerlaw
293,95,282,207,29377,49,302,103,299,111,270,97,264,97,273,162,271,324,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,12126,346,5,powerlaw
662,90,639,187,42183,63,685,148,684,165,633,136,621,136,638,231,634,352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11534,343,5,powerlaw
646,94,621,228,47884,61,678,145,676,155,616,133,610,134,633,222,633,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,11546,349,5,powerlaw
317,88,301,219,31331,58,317,137,316,131,299,123,289,123,287,203,282,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3489,11920,348,5,powerlaw
647,116,617,205,46021,74,691,164,689,180,610,161,593,170,615,260,619,385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,11578,345,5,powerlaw
197,103,190,224,17760,66,232,153,229,162,181,140,180,141,206,230,203,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3501,12390,350,5,powerlaw
352,117,340,196,31388,72,360,155,360,175,324,150,314,153,318,252,313,370,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3452,11848,345,5,powerlaw
1084,75,1026,176,62977,45,1193,134,1190,143,984,100,960,100,1053,201,1033,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3402,11062,340,5,powerlaw
101,77,97,203,14214,50,101,132,101,110,92,105,87,105,86,164,87,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,12282,347,5,powerlaw
440,78,422,205,36731,41,460,97,457,122,413,90,407,91,425,176,425,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3457,11946,345,5,powerlaw
647,94,607,247,41610,72,673,171,665,183,608,155,580,162,608,268,604,439,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3510,11762,351,5,powerlaw
737,110,710,238,45430,57,767,143,763,145,697,125,680,125,710,207,698,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3485,11944,348,5,powerlaw
452,90,434,204,35900,50,469,105,465,121,411,102,403,103,419,171,421,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,11682,345,5,powerlaw
576,83,555,208,46466,44,598,101,597,120,531,102,522,110,543,167,537,333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3463,11656,346,5,powerlaw
945,82,902,224,58359,47,1013,113,1001,140,883,104,865,104,917,190,911,351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,11486,346,5,powerlaw
353,85,330,202,29608,43,355,98,354,108,326,93,319,93,325,162,321,313,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11846,346,5,powerlaw
883,84,819,225,54221,46,934,111,914,133,800,103,774,104,828,188,824,348,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11748,346,5,powerlaw
608,74,570,186,39081,59,637,143,640,147,554,128,538,128,578,228,574,346,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3427,11826,342,5,powerlaw
510,85,492,223,36020,58,548,142,545,146,468,124,456,125,487,216,482,376,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3486,11956,348,5,powerlaw
407,84,389,224,31293,57,421,133,420,126,380,108,376,109,388,190,382,341,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3472,12062,347,5,powerlaw
420,90,398,196,35819,71,435,164,436,166,398,151,393,152,403,255,401,373,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3450,11678,345,5,powerlaw
621,97,592,205,42713,70,672,157,664,179,582,152,559,152,605,273,599,392,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11710,344,5,powerlaw
653,91,629,229,45579,62,659,145,657,160,616,135,601,135,610,229,610,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,11734,349,5,powerlaw
1213,153,1149,181,125515,131,1267,302,1259,336,1111,291,1086,291,1128,477,1129,512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5163,17134,516,5,powerlaw
1268,147,1220,165,118105,98,1352,232,1346,285,1202,219,1181,214,1260,391,1252,409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5126,17194,512,5,powerlaw
1492,189,1393,190,131973,130,1639,311,1619,358,1376,283,1341,293,1473,511,1460,527,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5161,17244,516,5,powerlaw
527,140,508,186,65499,108,532,256,532,261,501,232,495,232,498,373,494,468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5199,18486,519,5,powerlaw
1013,160,967,256,110446,125,1091,273,1079,301,947,254,917,253,975,435,960,562,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5268,18422,526,5,powerlaw
1191,161,1137,193,118805,111,1296,268,1283,292,1116,239,1088,240,1175,416,1163,487,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17974,520,5,powerlaw
1165,151,1109,235,114120,120,1224,276,1223,312,1099,260,1064,261,1114,447,1109,517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5211,17738,521,5,powerlaw
1883,138,1779,182,149669,108,2166,266,2142,350,1737,236,1710,237,1959,468,1922,484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5136,17384,513,5,powerlaw
882,158,841,190,93397,124,940,264,936,288,815,245,806,246,847,409,839,484,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,18348,520,5,powerlaw
1017,158,958,221,107622,135,1098,310,1087,335,949,287,926,289,986,488,976,545,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5227,18190,522,5,powerlaw
1331,187,1251,181,128820,135,1419,331,1411,371,1219,310,1197,292,1278,501,1260,543,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5166,17334,516,5,powerlaw
1500,157,1426,180,134417,110,1691,260,1678,323,1393,243,1354,244,1508,443,1497,458,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5137,17688,513,5,powerlaw
907,158,879,240,104337,108,953,266,953,297,851,228,844,220,875,402,868,551,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5250,18310,525,5,powerlaw
877,171,808,195,103111,116,928,265,925,302,799,252,781,252,831,426,823,500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,18262,520,5,powerlaw
898,178,837,173,93732,123,946,271,941,313,826,264,816,285,861,435,842,472,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5154,18298,515,5,powerlaw
189,165,184,264,40524,133,189,286,189,314,176,280,170,278,171,444,172,556,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5289,19666,528,5,powerlaw
328,152,320,235,49931,107,328,251,328,244,314,220,309,220,309,362,306,492,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5255,19172,525,5,powerlaw
3006,162,2747,677,204387,127,3534,316,3478,444,2724,283,2630,297,3109,573,3047,1128,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5098,16532,509,5,powerlaw
1447,141,1376,178,130643,97,1584,255,1575,310,1386,228,1335,225,1453,414,1436,512,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,17906,518,5,powerlaw
1509,158,1406,196,134103,105,1576,262,1590,300,1410,233,1353,231,1410,412,1396,483,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5193,17388,519,5,powerlaw
1984,138,1857,657,144872,109,2307,275,2282,349,1834,245,1793,247,2091,469,2065,995,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5077,17220,507,5,powerlaw
2231,162,2064,709,174357,139,2591,318,2541,416,2028,315,1982,304,2269,585,2263,1122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5112,16980,511,5,powerlaw
605,166,578,203,77298,128,639,264,639,284,572,252,558,261,588,407,587,478,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,18198,521,5,powerlaw
1698,165,1570,180,142194,134,1860,310,1832,371,1543,298,1505,298,1644,522,1618,564,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5163,17294,516,5,powerlaw
390,145,380,261,57264,141,391,281,391,298,364,284,354,284,357,446,356,559,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5283,19200,528,5,powerlaw
602,147,576,254,72573,110,620,261,620,270,581,239,569,240,580,400,578,517,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5262,18924,526,5,powerlaw
1499,149,1404,208,129339,117,1624,282,1610,322,1385,256,1345,257,1445,449,1443,530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5208,17846,520,5,powerlaw
256,156,252,193,49275,130,268,288,267,292,246,281,242,272,242,449,245,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5224,18638,522,5,powerlaw
181,148,179,303,35591,118,194,264,191,269,175,246,174,246,189,384,186,589,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5332,19604,533,5,powerlaw
499,172,472,225,66117,138,506,303,505,323,464,304,447,305,453,472,457,548,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5231,18876,523,5,powerlaw
240,186,235,338,43640,131,240,286,240,296,229,275,226,275,226,454,224,638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5345,19826,534,5,powerlaw
1709,134,1615,204,142351,114,1866,271,1863,330,1572,250,1532,251,1690,460,1666,528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5204,17582,520,5,powerlaw
1607,160,1516,175,149439,138,1761,325,1739,386,1471,300,1412,310,1569,542,1552,572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,17368,517,5,powerlaw
495,157,469,284,71191,129,495,297,495,309,454,289,445,288,444,455,443,599,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5283,18970,528,5,powerlaw
3120,149,2867,184,213904,122,3837,296,3761,408,2851,277,2774,272,3402,547,3344,576,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5151,16786,515,5,powerlaw
845,150,794,165,95716,114,853,258,853,280,782,244,766,244,783,401,774,417,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5144,17834,514,5,powerlaw
1168,197,1109,195,115363,142,1310,325,1282,361,1099,313,1078,317,1180,525,1167,539,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5175,17754,517,5,powerlaw
610,181,578,175,73523,148,611,315,609,332,570,295,559,304,561,476,556,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,18238,517,5,powerlaw
1729,164,1640,201,145622,119,1935,284,1900,349,1621,260,1577,262,1743,476,1718,546,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5209,17886,520,5,powerlaw
691,157,655,217,78487,130,699,297,701,320,639,279,625,288,633,480,630,528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5222,18476,522,5,powerlaw
1094,147,1039,172,114909,127,1188,283,1182,336,1008,273,984,274,1066,479,1057,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5157,17674,515,5,powerlaw
1933,155,1778,171,151932,112,2180,258,2150,329,1776,242,1700,244,1909,453,1895,472,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5140,17228,514,5,powerlaw
908,146,864,197,91957,114,970,267,961,291,853,250,827,249,876,436,867,491,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,18088,520,5,powerlaw
1477,165,1395,171,131148,106,1618,266,1613,338,1357,231,1332,233,1450,422,1432,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5133,17712,513,5,powerlaw
3466,163,3203,656,227224,112,4450,283,4370,419,3201,257,3136,259,3973,543,3932,1132,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5083,16466,508,5,powerlaw
1511,156,1431,154,137363,119,1639,282,1624,353,1418,259,1384,280,1495,494,1481,525,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17330,514,5,powerlaw
2453,185,2270,197,192724,150,2876,391,2830,480,2256,341,2173,339,2529,642,2503,664,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5181,17102,518,5,powerlaw
2076,151,1947,184,170951,105,2481,249,2434,360,1907,228,1866,227,2198,454,2159,537,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5184,17132,518,5,powerlaw
2207,138,2075,137,167872,109,2497,276,2462,346,2062,247,2002,248,2236,467,2185,486,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5137,16870,513,5,powerlaw
528,165,500,185,67032,147,563,314,557,335,491,306,472,306,493,475,497,500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5174,17546,517,5,powerlaw
3142,256,2888,779,323834,211,3645,516,3614,677,2905,462,2828,463,3309,915,3255,1445,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6817,23156,681,5,powerlaw
1964,265,1863,955,240010,221,2155,506,2133,623,1817,480,1783,482,1923,850,1893,1571,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6951,24106,695,5,powerlaw
4339,247,3945,683,384568,179,5367,486,5256,665,3947,412,3839,415,4777,883,4687,1441,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6793,22270,679,5,powerlaw
2030,271,1930,956,233253,238,2308,533,2276,642,1890,494,1857,503,2082,900,2046,1629,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7014,24818,701,5,powerlaw
643,270,624,952,106022,241,645,519,645,555,615,503,602,494,604,793,600,1462,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6960,25404,696,5,powerlaw
2276,269,2160,788,257702,219,2603,495,2589,616,2131,483,2082,474,2363,868,2326,1385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6827,23198,682,5,powerlaw
6188,284,5613,894,477339,203,8060,519,7845,794,5623,461,5467,462,7146,1025,7064,1697,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,22496,687,5,powerlaw
2072,257,1948,778,244120,211,2239,471,2216,566,1907,442,1852,441,2013,783,1988,1416,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6875,23834,687,5,powerlaw
3917,244,3636,843,375988,190,4830,474,4769,653,3573,430,3465,422,4268,862,4201,1498,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6863,22838,686,5,powerlaw
1971,267,1881,780,219423,210,2093,485,2087,597,1847,451,1806,454,1919,810,1896,1402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6879,23772,687,5,powerlaw
3824,310,3534,836,370355,252,4803,598,4725,800,3495,544,3441,544,4261,1048,4217,1597,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6847,22666,684,5,powerlaw
5351,259,4833,887,451535,202,6820,516,6652,777,4853,463,4708,473,5990,1010,5908,1663,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,22320,687,5,powerlaw
2766,259,2544,901,297657,179,3167,451,3124,594,2535,405,2472,413,2841,792,2786,1469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6916,23106,691,5,powerlaw
3380,299,3181,887,333410,236,4061,555,4015,741,3158,518,3060,508,3649,986,3593,1584,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,23112,689,5,powerlaw
3042,268,2807,977,326921,222,3543,511,3504,669,2767,476,2689,485,3120,901,3100,1636,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,23166,694,5,powerlaw
2840,255,2670,911,299210,185,3291,449,3235,598,2646,414,2585,415,2970,801,2927,1526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6921,23652,692,5,powerlaw
1827,351,1737,1016,227115,256,1968,567,1961,680,1702,547,1668,544,1779,924,1766,1617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6970,24072,697,5,powerlaw
4217,295,3916,1032,399065,232,5442,572,5344,789,3897,533,3804,534,4898,1049,4824,1817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6958,23420,695,5,powerlaw
2662,249,2484,826,269808,193,3114,453,3054,595,2475,426,2410,426,2773,843,2733,1406,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6865,23372,686,5,powerlaw
3118,268,2840,883,328783,209,3650,526,3589,746,2811,477,2733,471,3245,951,3203,1528,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6879,22866,687,5,powerlaw
2014,259,1892,791,249993,220,2214,513,2189,612,1882,485,1825,487,2009,846,1975,1473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6889,23326,688,5,powerlaw
1314,275,1242,945,181737,235,1412,506,1400,551,1219,479,1184,482,1262,803,1250,1473,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6958,24350,695,5,powerlaw
2752,270,2558,868,292316,211,3209,498,3186,658,2555,466,2506,469,2902,885,2854,1516,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6880,23472,688,5,powerlaw
950,267,919,945,163179,253,978,535,971,585,898,531,871,532,897,834,893,1541,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7031,24990,703,5,powerlaw
1774,274,1681,932,210601,224,1932,488,1919,573,1649,472,1627,475,1753,807,1734,1488,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6946,24080,694,5,powerlaw
2055,255,1942,859,247469,214,2224,494,2209,621,1909,461,1862,464,2020,847,1996,1430,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,23664,688,5,powerlaw
2795,299,2646,896,292556,248,3330,564,3282,710,2610,541,2554,542,3000,968,2957,1618,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6905,23578,690,5,powerlaw
982,249,935,875,151408,188,1013,431,1005,466,903,403,881,404,898,672,899,1389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6924,24926,692,5,powerlaw
2729,248,2582,807,281475,180,3151,480,3094,589,2516,395,2470,401,2784,778,2762,1397,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6854,23026,685,5,powerlaw
3003,253,2832,833,319440,205,3683,491,3636,655,2769,462,2712,455,3280,913,3235,1526,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6876,23010,687,5,powerlaw
1824,281,1727,867,236044,236,1992,510,1997,615,1707,493,1675,507,1831,880,1817,1498,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,23566,689,5,powerlaw
2350,238,2234,925,268138,199,2717,469,2681,590,2173,436,2133,437,2402,805,2369,1510,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6931,23662,693,5,powerlaw
3656,254,3379,941,349187,188,4500,481,4427,649,3403,425,3305,430,4039,873,3981,1594,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6923,23264,692,5,powerlaw
2241,313,2131,1002,261179,255,2559,584,2541,710,2074,549,2032,556,2320,965,2303,1685,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24650,697,5,powerlaw
23,272,23,295,8946,190,23,421,23,426,23,384,23,384,23,599,23,711,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7109,29094,710,5,powerlaw
4647,287,4227,825,404216,245,5718,590,5578,820,4261,540,4117,548,5053,1087,4971,1620,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6842,22512,684,5,powerlaw
1160,237,1106,943,188447,187,1228,431,1221,489,1083,403,1055,400,1096,673,1069,1429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,24112,698,5,powerlaw
949,248,913,925,142080,221,959,479,960,516,901,463,877,453,881,737,871,1449,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7004,25524,700,5,powerlaw
807,267,761,921,144265,240,825,500,818,533,738,504,730,489,743,787,739,1467,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6962,23974,696,5,powerlaw
1682,252,1608,917,210466,207,1814,479,1809,583,1578,459,1553,464,1674,813,1670,1533,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6938,24552,693,5,powerlaw
2130,245,1992,919,242316,206,2326,466,2322,574,1987,432,1940,435,2109,789,2068,1470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6932,24002,693,5,powerlaw
3794,286,3476,788,353116,252,4470,589,4399,780,3455,541,3365,543,3962,1069,3897,1572,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6845,22494,684,5,powerlaw
3420,269,3157,991,351474,201,4172,490,4118,680,3119,455,3038,448,3706,900,3650,1617,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,23482,693,5,powerlaw
5927,247,5391,849,477604,213,7508,522,7352,791,5389,460,5200,463,6581,1002,6493,1611,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6875,22292,687,5,powerlaw
1699,242,1610,937,208748,202,1826,454,1819,546,1567,437,1532,438,1635,763,1619,1464,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6996,24300,699,5,powerlaw
2018,254,1892,967,235853,228,2220,510,2213,628,1823,479,1782,481,1987,865,1954,1565,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7009,24484,700,5,powerlaw
1516,249,1457,964,209795,214,1622,496,1616,600,1436,472,1421,464,1506,813,1487,1502,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6944,24464,694,5,powerlaw
2578,288,2435,896,276809,254,2935,571,2902,698,2363,542,2317,550,2627,975,2583,1583,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23502,691,5,powerlaw
1214,264,1166,965,174321,225,1307,518,1302,580,1140,480,1118,487,1193,813,1183,1500,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7015,24934,701,5,powerlaw
3357,246,3098,938,341224,197,3906,488,3858,671,3068,441,2986,445,3487,885,3412,1613,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6930,22822,693,5,powerlaw
7,30,7,188,172,22,7,71,7,59,7,47,7,46,7,72,7,247,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5950,41,5,powerlaw
37,31,32,193,515,21,37,56,37,46,31,55,30,44,30,79,29,227,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5446,41,5,powerlaw
47,34,45,161,682,15,47,44,47,47,39,42,36,32,36,50,36,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1693,5546,41,5,powerlaw
17,21,16,159,331,18,17,41,17,40,16,39,16,39,16,60,16,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5748,41,5,powerlaw
35,36,32,169,377,19,35,42,35,42,30,40,29,40,29,62,29,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5684,41,5,powerlaw
20,31,18,211,333,23,20,51,20,36,17,31,16,30,16,48,16,217,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1752,5976,41,5,powerlaw
16,26,16,171,210,23,16,30,16,30,16,28,15,28,15,53,15,165,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1686,5416,41,5,powerlaw
10,30,10,209,155,23,10,48,10,47,9,45,9,46,9,71,9,218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1780,6478,42,5,powerlaw
16,26,16,172,277,14,16,32,16,32,15,29,15,29,15,47,15,177,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6014,41,5,powerlaw
12,28,10,160,115,20,12,44,12,43,9,41,9,41,9,65,7,205,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1712,5866,41,5,powerlaw
23,26,22,178,230,19,23,36,23,32,21,30,17,30,17,48,16,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1736,5676,41,5,powerlaw
9,31,8,172,153,22,9,47,9,48,8,46,8,46,8,71,8,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1721,5954,41,5,powerlaw
22,21,21,167,255,17,22,38,22,39,22,36,21,36,20,57,20,170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5630,41,5,powerlaw
33,24,31,149,420,13,33,30,33,30,30,28,29,27,29,44,29,164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1666,5276,40,5,powerlaw
9,31,8,206,177,20,9,43,9,37,7,30,7,30,7,47,7,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1739,6010,41,5,powerlaw
19,29,18,164,304,31,19,58,19,47,17,44,17,44,17,69,17,230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5810,41,5,powerlaw
13,31,13,181,216,14,13,32,13,32,13,30,13,30,13,47,13,180,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,5988,41,5,powerlaw
20,20,19,203,169,14,20,36,20,32,21,29,18,30,18,47,18,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5984,41,5,powerlaw
14,37,14,166,257,29,14,41,14,47,14,39,14,40,14,61,14,176,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1708,5688,41,5,powerlaw
27,23,26,167,412,14,27,32,27,34,23,30,23,30,23,47,23,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5692,41,5,powerlaw
20,38,20,157,248,20,20,43,20,43,18,41,18,41,18,74,18,229,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1711,5874,41,5,powerlaw
12,32,12,203,192,18,12,39,12,39,12,30,11,30,11,47,11,188,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,6102,41,5,powerlaw
43,34,43,199,627,19,43,42,43,42,39,40,38,40,37,62,37,212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1710,5392,41,5,powerlaw
35,28,34,156,435,29,35,40,35,40,31,38,28,38,28,60,28,179,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1705,5562,41,5,powerlaw
6,25,6,203,72,23,6,32,6,32,6,30,6,30,6,47,6,201,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1749,6400,41,5,powerlaw
5,46,4,223,111,33,5,47,5,57,4,45,4,45,4,70,4,206,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1781,6962,42,5,powerlaw
12,26,12,186,184,15,12,32,12,33,11,30,11,31,11,48,11,190,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1751,6090,41,5,powerlaw
7,22,7,207,101,14,7,32,7,32,7,30,7,30,7,47,7,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6200,41,5,powerlaw
12,29,12,197,220,14,12,32,12,32,12,30,12,30,12,47,12,193,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,6126,41,5,powerlaw
15,22,15,146,271,18,15,39,15,40,15,37,15,38,15,59,15,186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5976,41,5,powerlaw
19,28,18,194,313,15,19,35,19,32,17,30,16,30,16,47,16,184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1733,5948,41,5,powerlaw
4,26,3,186,83,22,4,47,4,47,3,45,3,45,3,70,3,223,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1781,6726,42,5,powerlaw
12,25,12,158,136,19,12,40,12,41,12,39,12,38,12,61,12,168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1706,5862,41,5,powerlaw
19,25,19,159,264,13,19,30,19,30,18,28,16,28,16,44,16,168,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1675,5578,40,5,powerlaw
28,30,28,168,384,16,28,34,28,32,27,30,21,30,21,47,21,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5824,41,5,powerlaw
29,20,29,192,466,16,29,35,29,36,28,33,28,34,28,53,28,178,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1697,5380,41,5,powerlaw
10,35,10,211,161,28,10,50,10,39,10,37,10,37,10,57,10,220,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1764,6210,42,5,powerlaw
21,35,20,180,314,21,21,46,21,46,20,44,18,44,18,68,18,235,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1716,5930,41,5,powerlaw
25,23,25,184,277,15,25,33,25,33,23,29,21,29,21,48,21,175,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1729,5684,41,5,powerlaw
13,20,13,177,198,14,13,32,13,33,13,31,12,30,12,47,12,192,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5788,41,5,powerlaw
10,27,10,205,194,14,10,37,10,37,8,30,8,30,8,47,8,185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,6060,41,5,powerlaw
18,25,18,185,301,28,18,38,18,37,18,35,17,35,17,55,17,207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5626,41,5,powerlaw
19,19,17,179,194,19,19,31,19,32,17,29,16,29,16,47,16,183,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1737,5846,41,5,powerlaw
4,34,4,187,48,31,4,55,4,55,4,42,4,42,4,69,4,238,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,6502,42,5,powerlaw
16,40,15,180,268,29,16,42,16,41,13,39,13,40,13,62,13,194,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1709,5718,41,5,powerlaw
27,27,25,178,323,18,27,39,27,39,27,37,24,37,24,51,24,191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1735,5716,41,5,powerlaw
6,30,6,183,110,14,6,32,6,32,5,30,5,30,5,48,5,199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1748,6236,41,5,powerlaw
37,45,36,184,372,24,37,62,37,51,34,48,31,49,31,76,30,233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,5708,41,5,powerlaw
29,18,29,170,318,13,29,30,29,39,25,28,24,28,24,45,24,172,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1684,5460,41,5,powerlaw
22,30,20,143,307,22,22,39,25,31,19,28,18,29,19,45,19,181,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1687,5568,41,5,powerlaw
27,87,27,159,581,46,27,96,27,116,26,95,26,95,26,145,26,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3408,12164,58,5,powerlaw
65,89,64,145,1273,66,65,147,65,143,61,134,55,134,55,202,55,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3385,11056,58,5,powerlaw
34,78,33,207,634,57,34,117,34,142,31,116,31,116,31,173,31,338,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,12492,59,5,powerlaw
29,85,29,188,600,40,29,84,29,84,23,82,23,83,23,127,23,274,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3458,12212,58,5,powerlaw
62,85,60,222,995,71,62,154,62,145,59,161,54,153,54,229,54,377,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3515,12014,59,5,powerlaw
40,79,39,199,920,50,40,103,40,121,37,101,37,102,37,155,37,305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,11974,58,5,powerlaw
34,98,34,190,770,42,34,88,34,88,33,86,33,86,33,132,33,280,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,12092,58,5,powerlaw
61,92,57,179,1196,66,61,142,61,143,50,134,50,134,50,200,50,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11552,58,5,powerlaw
91,107,86,177,1739,65,91,132,91,133,78,134,75,132,75,199,76,322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11220,58,5,powerlaw
47,86,45,185,1083,72,47,143,47,146,42,145,41,146,41,218,41,330,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3455,12062,58,5,powerlaw
91,93,82,203,1541,53,93,133,84,110,77,108,71,109,72,166,72,315,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,11832,59,5,powerlaw
81,87,76,202,1673,53,80,110,80,110,71,108,69,108,70,179,69,329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3482,11460,59,5,powerlaw
36,76,34,225,896,73,36,159,36,172,35,148,34,148,34,222,34,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3518,12156,59,5,powerlaw
20,99,20,191,398,45,20,98,20,93,19,92,19,92,19,141,19,289,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3467,12352,58,5,powerlaw
82,100,79,180,1710,66,82,142,82,140,79,133,76,134,76,210,75,316,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3444,11452,58,5,powerlaw
71,70,70,159,1158,47,71,98,71,116,68,96,68,96,68,147,68,259,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3410,11030,58,5,powerlaw
67,92,65,191,1428,43,67,90,67,91,62,88,62,88,61,136,60,284,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11596,58,5,powerlaw
113,68,106,153,1895,39,113,81,113,82,99,79,90,80,90,123,91,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3394,11074,58,5,powerlaw
99,82,97,158,1322,44,100,115,100,98,99,91,90,91,92,139,90,251,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3405,11110,58,5,powerlaw
36,101,35,191,683,44,36,92,36,93,35,91,35,90,35,139,35,286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3466,11938,58,5,powerlaw
27,98,26,213,801,65,27,134,27,134,24,140,24,131,24,207,24,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3502,12854,59,5,powerlaw
55,87,55,217,1251,56,55,127,55,117,54,115,51,115,51,184,50,323,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3488,12116,59,5,powerlaw
74,88,71,177,1626,64,74,128,74,149,70,140,66,129,66,206,66,320,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11308,58,5,powerlaw
58,108,54,201,1287,70,58,152,58,151,49,140,49,143,49,210,49,333,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3451,11882,58,5,powerlaw
66,109,63,192,1154,58,66,127,66,117,60,119,60,119,60,186,60,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3430,11804,58,5,powerlaw
29,116,29,214,641,67,29,135,29,145,24,136,24,135,24,206,24,363,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3506,12472,59,5,powerlaw
86,100,84,193,1526,71,86,163,86,155,81,143,81,143,81,235,81,327,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11498,58,5,powerlaw
22,79,20,250,482,62,22,136,22,135,21,127,15,128,16,205,16,388,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3558,13162,59,5,powerlaw
42,77,41,210,878,60,42,129,42,133,38,122,38,122,38,184,38,344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3494,12038,59,5,powerlaw
43,105,40,216,727,64,43,135,43,138,41,129,36,129,36,195,36,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3500,12410,59,5,powerlaw
62,78,59,207,1334,59,62,127,62,130,55,120,51,120,51,192,51,339,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3493,11836,59,5,powerlaw
139,93,135,174,2167,69,142,138,140,150,122,140,118,140,123,219,118,299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3391,10964,58,5,powerlaw
49,120,47,179,1156,66,49,132,49,131,45,132,44,132,44,211,44,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3444,11738,58,5,powerlaw
19,88,18,200,406,52,19,106,19,124,17,106,16,105,16,161,16,310,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3479,12590,58,5,powerlaw
37,97,37,227,824,50,37,88,37,90,36,87,36,87,36,133,36,322,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3523,12382,59,5,powerlaw
43,80,40,231,660,42,43,108,43,88,38,86,38,87,38,133,38,319,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3523,12532,59,5,powerlaw
31,93,30,208,689,56,31,127,31,125,28,115,28,115,28,174,28,336,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3487,12116,59,5,powerlaw
97,99,91,207,1748,63,97,127,97,155,87,128,85,128,84,203,84,321,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3440,11252,58,5,powerlaw
48,92,46,196,970,50,48,104,48,103,43,101,40,101,40,154,40,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3476,12204,58,5,powerlaw
20,106,20,215,491,68,20,146,20,135,20,136,19,137,19,213,19,353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3509,13208,59,5,powerlaw
56,89,55,153,1192,41,56,86,56,125,53,88,53,84,53,129,53,252,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3399,11482,58,5,powerlaw
84,78,80,155,1506,42,92,88,89,88,80,86,78,87,82,132,80,244,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3400,11294,58,5,powerlaw
122,79,112,158,2179,46,126,98,126,97,107,94,106,94,107,146,107,257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3409,10858,58,5,powerlaw
57,72,55,167,862,53,57,122,57,110,55,108,55,107,54,167,54,276,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3420,11330,58,5,powerlaw
22,85,22,253,529,54,22,127,22,127,21,109,20,109,20,182,21,354,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3543,13320,59,5,powerlaw
63,77,60,191,1171,42,63,87,63,87,55,85,54,85,54,131,54,291,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11796,58,5,powerlaw
45,75,43,198,995,50,45,103,45,103,39,101,39,101,39,155,38,303,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,11960,58,5,powerlaw
52,90,48,233,759,74,52,159,52,148,48,152,43,159,43,236,42,375,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3519,12362,59,5,powerlaw
52,90,49,209,1042,61,52,132,52,132,44,124,42,125,42,200,40,342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3496,12314,59,5,powerlaw
59,91,58,168,1204,56,59,126,59,113,58,114,56,113,56,183,56,297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,11626,58,5,powerlaw
103,155,102,176,2666,112,103,240,103,237,100,235,95,226,95,350,94,418,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,17662,72,5,powerlaw
122,138,117,185,3228,102,122,206,122,226,108,202,105,206,105,331,104,394,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5193,17518,72,5,powerlaw
62,148,61,230,1674,110,62,239,62,223,57,222,56,222,56,349,56,469,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5265,18876,72,5,powerlaw
89,131,83,178,2424,112,89,236,89,236,86,226,81,226,81,341,80,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5207,18140,72,5,powerlaw
91,150,86,187,2221,114,93,238,88,234,84,231,79,232,79,361,80,433,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5210,17932,72,5,powerlaw
125,153,119,175,2576,109,125,227,125,245,116,222,114,221,114,336,112,412,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17210,72,5,powerlaw
94,123,89,180,2189,119,94,242,94,239,84,239,82,249,82,361,81,429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5215,18456,72,5,powerlaw
139,161,129,210,3582,143,142,299,142,298,121,297,115,295,116,440,117,497,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5243,18098,72,5,powerlaw
100,140,96,187,2424,100,100,226,100,227,94,208,89,205,90,328,90,385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5194,17778,72,5,powerlaw
162,135,156,114,3258,92,162,192,162,221,147,200,140,200,140,299,139,369,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5124,16978,71,5,powerlaw
106,176,102,631,2319,132,106,267,106,266,101,275,95,277,96,415,94,897,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5112,17344,71,5,powerlaw
148,130,143,172,3309,112,148,225,148,231,133,214,131,214,131,326,132,401,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5200,17380,72,5,powerlaw
106,150,104,156,2524,114,106,234,106,243,93,230,90,229,91,368,90,400,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,17554,71,5,powerlaw
148,147,139,220,3455,105,148,228,148,232,123,203,116,209,117,317,118,437,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5255,17904,72,5,powerlaw
82,129,81,187,2290,120,82,245,82,244,81,250,78,252,78,374,78,450,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5217,18296,72,5,powerlaw
72,175,69,243,1808,129,72,284,72,259,68,260,66,259,66,403,66,515,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5288,19206,72,5,powerlaw
157,143,153,564,3575,119,157,241,157,242,145,239,143,242,143,364,142,777,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5097,16672,71,5,powerlaw
141,170,134,157,2913,114,141,232,141,231,132,228,126,229,125,347,125,385,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5148,17102,71,5,powerlaw
144,148,140,154,3546,100,144,226,144,217,129,213,128,203,126,326,127,325,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5133,16910,71,5,powerlaw
157,161,145,162,3147,141,157,296,157,308,144,302,133,282,131,424,130,443,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5180,17508,71,5,powerlaw
96,165,91,183,2699,117,96,241,96,240,89,239,87,238,87,360,87,427,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5214,18128,72,5,powerlaw
137,209,130,151,2960,132,127,266,127,277,131,280,119,274,119,400,118,419,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5170,16854,71,5,powerlaw
129,139,120,153,2562,105,129,229,129,239,117,226,116,215,118,332,117,386,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5139,17370,71,5,powerlaw
20,167,20,307,750,129,20,261,20,261,19,272,19,258,19,398,19,580,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5349,20698,73,5,powerlaw
111,177,104,203,2675,133,111,283,111,271,101,270,100,282,101,418,101,476,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5232,17704,72,5,powerlaw
91,141,88,173,2532,110,91,221,91,238,82,222,82,232,82,346,82,402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,18008,72,5,powerlaw
55,174,51,201,1434,145,55,270,55,274,48,274,44,277,44,405,44,480,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5231,18816,72,5,powerlaw
96,129,93,150,2347,102,112,218,105,223,89,206,82,206,87,327,89,344,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5135,17626,71,5,powerlaw
125,188,120,157,3100,139,125,286,125,278,124,289,115,297,116,432,115,452,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5177,17494,71,5,powerlaw
115,158,107,247,2990,126,115,260,115,267,106,255,100,258,99,392,99,506,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5286,18212,72,5,powerlaw
164,161,158,159,3508,134,164,267,164,285,147,268,141,276,141,433,141,442,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5172,17080,71,5,powerlaw
140,133,133,157,2995,122,144,236,144,236,123,250,121,240,124,348,121,391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5149,17324,71,5,powerlaw
73,153,70,229,1881,110,73,236,73,225,63,224,62,233,60,348,62,470,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5267,18832,72,5,powerlaw
176,177,168,653,4252,133,172,277,168,281,155,273,151,266,152,415,151,891,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5113,16848,71,5,powerlaw
66,157,62,152,1890,116,66,236,66,248,63,233,60,244,60,354,60,389,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5153,17906,71,5,powerlaw
45,161,45,288,1048,144,45,287,45,309,45,297,42,305,42,449,42,547,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5304,18996,72,5,powerlaw
177,148,172,152,3668,133,178,279,178,267,162,275,148,278,150,413,148,432,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5171,16872,71,5,powerlaw
126,141,121,177,2450,110,126,233,126,225,117,222,110,234,110,348,109,429,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5206,17282,72,5,powerlaw
125,134,116,162,2872,102,125,229,125,229,113,194,106,208,106,309,104,390,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5188,17742,72,5,powerlaw
111,163,104,214,2805,94,115,196,112,225,101,198,92,198,90,312,87,456,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5249,18116,72,5,powerlaw
69,187,68,200,1638,131,69,285,69,263,61,280,58,271,58,424,58,459,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5229,18710,72,5,powerlaw
92,147,87,181,1924,122,92,244,92,247,84,255,83,256,86,370,86,440,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5218,18082,72,5,powerlaw
176,174,168,594,4169,132,176,277,176,292,161,283,150,289,150,406,149,901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5113,16770,71,5,powerlaw
12,161,12,361,413,132,12,275,12,266,11,266,11,266,11,416,11,650,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5416,21728,73,5,powerlaw
28,185,28,194,929,147,28,286,28,287,27,290,27,303,27,428,27,494,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5238,19622,72,5,powerlaw
164,164,157,683,3583,137,164,268,164,262,154,268,143,280,143,405,140,954,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5110,16536,71,5,powerlaw
166,177,159,171,3858,109,167,241,167,236,160,221,148,222,149,344,149,405,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5205,17326,72,5,powerlaw
171,153,162,154,3670,124,171,257,171,263,156,261,150,259,150,378,149,420,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5160,17384,71,5,powerlaw
60,170,55,219,1710,147,60,315,60,306,50,313,49,303,50,453,49,513,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5246,19054,72,5,powerlaw
66,150,66,163,1444,96,66,202,66,213,63,201,63,202,63,322,63,380,f99f75ff89c2cecc57c9c597d383fb68cd63f502,5189,18110,72,5,powerlaw
229,230,225,667,5731,174,229,374,229,375,203,350,194,349,194,533,195,1035,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6854,23216,82,5,powerlaw
153,262,143,844,4393,213,153,415,153,415,143,413,126,430,126,631,127,1294,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,24166,83,5,powerlaw
194,254,186,781,5000,177,194,382,194,383,177,350,170,353,172,531,170,1200,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6913,23728,83,5,powerlaw
209,232,196,781,5553,212,212,427,212,409,186,420,176,411,181,629,182,1191,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6882,23334,82,5,powerlaw
155,246,150,877,4702,218,155,431,155,421,143,427,143,432,143,633,142,1264,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6946,24270,83,5,powerlaw
178,280,173,803,4824,248,178,487,178,493,168,497,166,496,167,720,167,1300,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6911,23474,83,5,powerlaw
191,214,178,811,5952,187,188,388,188,389,166,386,161,377,160,567,157,1198,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6929,23398,83,5,powerlaw
170,235,162,783,5151,177,180,380,176,363,149,356,145,354,152,550,150,1149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6918,23760,83,5,powerlaw
75,265,71,958,2492,235,75,447,75,453,66,455,66,465,66,690,66,1413,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7020,25352,83,5,powerlaw
178,245,173,849,5623,216,178,434,178,445,166,436,164,435,164,660,164,1329,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6953,23588,83,5,powerlaw
122,228,120,806,3457,178,122,387,122,379,114,359,114,360,114,584,114,1203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6916,24396,83,5,powerlaw
177,257,171,884,4996,235,178,459,178,471,166,479,162,468,164,711,164,1352,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6963,23922,83,5,powerlaw
229,265,222,871,5855,220,233,437,233,430,215,444,205,428,207,654,206,1216,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6949,23236,83,5,powerlaw
126,306,121,822,3509,238,126,498,126,515,118,491,116,484,116,733,115,1299,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,23944,83,5,powerlaw
239,266,229,769,5782,229,237,482,237,465,218,479,201,481,199,717,200,1286,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6905,22898,83,5,powerlaw
120,308,114,891,3043,223,140,440,125,434,109,453,104,447,109,657,110,1332,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6952,24574,83,5,powerlaw
114,245,109,876,3502,223,114,452,114,457,104,464,101,451,101,702,100,1428,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7021,25008,83,5,powerlaw
161,251,151,851,4469,210,161,430,161,442,141,421,138,436,138,646,140,1305,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6947,24142,83,5,powerlaw
144,254,140,867,3960,216,144,412,144,428,139,423,127,411,128,650,128,1288,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6943,23912,83,5,powerlaw
243,234,227,837,5885,176,245,371,240,381,217,359,212,360,211,547,215,1162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6922,22940,83,5,powerlaw
92,310,88,849,2723,231,92,458,92,458,83,448,81,454,82,687,82,1342,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6958,25156,83,5,powerlaw
159,206,152,842,4397,192,169,397,162,437,145,386,139,392,144,612,143,1233,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,23986,83,5,powerlaw
147,236,143,816,4724,226,150,440,148,439,133,439,130,447,131,679,132,1250,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6894,24008,83,5,powerlaw
122,253,119,749,3556,182,122,381,122,382,111,365,108,367,109,567,107,1154,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6863,23748,82,5,powerlaw
163,200,152,768,4453,185,163,384,163,384,146,378,144,377,145,571,145,1123,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6868,22914,82,5,powerlaw
235,237,224,753,4975,201,228,414,227,422,219,400,208,402,200,605,201,1164,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6878,23422,82,5,powerlaw
143,223,136,840,4671,188,146,381,145,396,132,402,128,380,130,575,129,1228,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6930,23638,83,5,powerlaw
142,243,137,821,4075,232,142,468,142,468,129,475,124,471,125,688,125,1287,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6900,23934,83,5,powerlaw
65,257,63,280,2390,213,65,452,65,428,61,426,60,425,60,642,60,731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7071,25792,84,5,powerlaw
249,258,242,773,5801,187,258,382,250,408,228,374,218,399,228,584,226,1150,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6868,22688,82,5,powerlaw
194,237,188,736,5349,182,194,382,194,429,180,376,173,368,173,553,173,1170,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6864,22840,82,5,powerlaw
150,250,146,907,4045,180,150,368,150,372,140,361,135,355,135,562,135,1266,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6980,23696,83,5,powerlaw
172,301,159,791,4440,245,166,485,169,476,158,473,152,485,153,723,151,1270,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,23652,83,5,powerlaw
126,228,122,870,3629,194,126,370,126,380,121,408,115,365,116,550,116,1212,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6982,24448,83,5,powerlaw
108,236,103,935,3365,182,108,386,108,388,96,368,93,366,93,564,93,1297,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6985,24764,83,5,powerlaw
197,262,191,844,5330,198,197,408,197,414,183,400,179,409,178,608,179,1267,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6938,23332,83,5,powerlaw
155,261,153,805,4242,237,155,468,155,461,143,476,142,455,142,699,141,1293,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6900,23756,83,5,powerlaw
205,252,200,788,5642,224,208,451,208,440,191,436,185,456,186,669,184,1256,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6893,23462,83,5,powerlaw
135,262,134,894,4310,248,135,500,135,500,131,495,130,495,130,753,130,1391,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6972,23942,83,5,powerlaw
39,314,39,298,1229,232,39,465,39,464,37,473,36,463,36,693,36,793,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7147,27956,84,5,powerlaw
144,252,133,911,3574,248,141,486,138,498,126,476,121,486,122,741,118,1353,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6971,24042,83,5,powerlaw
193,243,186,759,5152,190,193,386,193,386,181,384,177,394,176,580,175,1146,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6871,23132,82,5,powerlaw
263,223,248,724,6191,183,268,378,271,371,246,377,239,369,238,555,241,1105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6864,22514,82,5,powerlaw
182,270,178,725,4556,240,192,466,189,473,178,483,170,478,174,710,173,1218,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6844,23722,82,5,powerlaw
212,244,205,777,5498,245,212,495,212,496,202,492,195,493,195,735,191,1317,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6910,22996,83,5,powerlaw
288,277,281,618,6676,221,301,444,303,459,270,445,260,463,268,687,267,1077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6776,22002,82,5,powerlaw
176,250,169,732,4557,193,176,393,176,396,160,392,156,400,156,602,155,1185,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6874,23460,82,5,powerlaw
130,281,120,944,3998,211,130,422,130,412,115,431,112,411,111,662,111,1374,f99f75ff89c2cecc57c9c597d383fb68cd63f502,7003,24104,83,5,powerlaw
183,204,177,804,4637,178,201,387,192,365,164,357,157,358,165,559,168,1232,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6918,23542,83,5,powerlaw
169,258,158,841,4676,193,169,393,169,405,145,400,143,389,141,599,143,1221,f99f75ff89c2cecc57c9c597d383fb68cd63f502,6934,23902,83,5,powerlaw
23470,121,17276,568,165648,43,18946,233,18898,444,10261,162,7180,187,6402,521,6037,940,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,6806,1773,6,powerlaw
56028,165,33516,666,407070,35,27019,349,27231,799,28079,226,19042,259,11089,905,10780,1207,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1703,5698,1702,6,powerlaw
16287,76,11580,503,212992,25,13017,190,13017,443,8184,103,6916,113,4774,502,5175,834,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5938,1729,6,powerlaw
41369,128,26535,665,297454,27,23997,258,24031,609,19465,186,14037,212,8912,703,8528,1107,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1732,5918,1731,6,powerlaw
35975,102,24646,625,332506,35,21467,268,21455,630,18098,165,13327,186,8687,708,8140,1184,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,5840,1741,6,powerlaw
59608,132,36540,684,535374,37,23337,375,24100,884,29898,195,20268,234,11953,929,11760,1248,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1690,5300,1689,6,powerlaw
43902,140,28164,614,285738,38,25406,319,25326,682,20550,219,14230,255,9165,786,8829,1158,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,5862,1714,6,powerlaw
33862,122,22834,627,275760,45,23397,254,23353,537,15985,159,11642,176,8633,635,8028,1031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1760,6120,1759,6,powerlaw
30421,105,21772,611,292756,36,20660,261,20699,614,14840,160,11665,178,7936,685,7669,1111,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1743,6142,1742,6,powerlaw
68184,199,37817,688,549906,55,24043,453,25581,1044,35112,273,23133,315,12756,1115,12281,1402,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1702,5392,1701,6,powerlaw
48855,181,31664,702,395448,51,23454,403,23673,888,23875,280,16884,310,9616,969,9313,1351,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5676,1722,6,powerlaw
11215,90,8371,498,100152,48,9709,227,9691,349,5121,172,3928,173,3396,446,3506,811,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1726,6474,1725,6,powerlaw
64742,148,38875,789,537256,32,24453,342,25229,858,31893,179,21735,225,12197,875,12006,1281,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,5546,1740,6,powerlaw
5741,80,4538,439,52476,29,5706,151,5706,191,2578,127,1870,130,1913,286,1818,554,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,7044,1773,6,powerlaw
22490,79,15795,559,207222,39,18200,222,18185,465,10987,146,7964,160,6491,555,6127,1008,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1759,6328,1758,6,powerlaw
30052,89,21404,524,228608,38,22327,209,22349,488,14067,135,10385,150,7900,558,7546,1038,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1745,6390,1744,6,powerlaw
22944,122,16019,521,235498,53,16265,296,16321,623,11202,195,8240,222,6335,711,6117,1097,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1718,5950,1717,6,powerlaw
41515,107,27254,622,337062,28,22273,249,22386,596,19269,140,13511,167,8756,638,8631,1014,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5994,1729,6,powerlaw
15232,73,11274,480,150736,35,11904,156,11925,341,7469,112,5599,118,4812,404,4337,731,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1755,6478,1754,6,powerlaw
50840,111,31132,710,428112,35,23477,309,23674,737,25506,155,17055,185,10546,795,10139,1230,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1742,5906,1741,6,powerlaw
43162,126,27809,666,390556,29,20103,258,20179,636,20878,160,15679,188,8958,711,8498,1062,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1691,5530,1690,6,powerlaw
69632,234,39692,770,528262,64,23937,525,24929,1144,35337,330,23246,389,12400,1226,11784,1638,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1727,5452,1726,6,powerlaw
19836,85,14787,553,161288,27,16824,198,16812,399,9324,134,7078,148,5789,456,5472,843,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1762,6536,1761,6,powerlaw
27107,99,19539,570,201380,29,21441,228,21458,466,12581,156,8940,172,7298,544,6918,1022,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1765,6408,1764,6,powerlaw
44072,102,27848,579,404060,27,20722,263,21099,656,21880,153,15553,183,9014,719,8794,1120,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1678,5440,1677,6,powerlaw
10581,86,8293,519,82580,39,10338,167,10335,267,4532,129,3561,145,3543,355,3238,795,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1771,6820,1770,6,powerlaw
47570,162,29214,693,389168,41,21944,350,21833,785,23253,242,15924,281,9398,866,9216,1257,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5818,1722,6,powerlaw
34679,91,22415,502,326456,26,20899,227,21097,585,17660,143,12893,163,8450,636,8115,958,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1681,5586,1680,6,powerlaw
41492,111,26356,656,353266,31,20419,234,20486,612,20313,156,14141,179,8708,673,8401,1061,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1741,6054,1740,6,powerlaw
43112,101,28655,574,351970,28,21519,241,21579,596,20361,135,14243,174,8469,651,8288,982,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1730,5828,1729,6,powerlaw
44193,169,28244,651,340756,51,23467,373,23415,783,21171,238,15206,281,9162,892,8808,1265,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5854,1722,6,powerlaw
42213,134,27415,703,370022,48,22832,290,22837,704,20473,205,13971,226,9158,772,9098,1203,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1773,6082,1772,6,powerlaw
37360,120,24426,668,317396,40,21648,255,21647,599,18353,171,13082,194,8654,686,8433,1122,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1763,6210,1762,6,powerlaw
23307,86,16730,579,245250,40,15285,213,15253,492,11075,140,8450,163,6148,558,5767,1007,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1754,5984,1753,6,powerlaw
56788,114,34613,559,455466,37,27430,340,27724,771,28815,173,19610,211,11875,804,11635,1186,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1689,5610,1688,6,powerlaw
28865,99,19846,630,291026,31,17017,217,16993,526,14831,134,11202,157,7382,577,6934,1024,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,5770,1737,6,powerlaw
22755,89,16315,497,189906,28,17173,184,17150,422,10860,111,8507,126,6265,491,5840,817,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1738,6112,1737,6,powerlaw
50682,115,31012,708,451838,32,25087,326,25574,759,25086,155,17222,183,10738,808,10190,1241,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1740,5668,1739,6,powerlaw
35799,113,23935,550,242688,50,22049,281,22009,595,16519,191,11343,216,7902,669,7506,1032,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,6066,1714,6,powerlaw
28059,117,19323,514,245022,40,19962,260,19935,584,13367,171,9996,190,7614,647,7177,984,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,5928,1699,6,powerlaw
44781,121,29003,685,370792,28,20259,269,20158,697,21721,172,14987,203,8798,730,8572,1072,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1744,5960,1743,6,powerlaw
46894,156,28929,683,444702,54,19546,420,20008,833,23057,227,16295,266,9516,929,8995,1268,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1723,5658,1722,6,powerlaw
38172,146,25352,637,351468,49,22088,341,22158,752,18974,219,13633,267,8802,828,8363,1199,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1717,5782,1716,6,powerlaw
34440,100,22944,528,277186,40,23855,249,23857,565,16545,165,12038,179,8677,639,8424,1006,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1700,5928,1699,6,powerlaw
41414,146,26689,621,346968,49,20779,346,20792,730,20770,224,13960,245,9060,817,8638,1239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1715,6008,1714,6,powerlaw
44883,130,27524,542,422944,34,20599,269,20975,677,22808,159,16206,204,9469,737,9320,1046,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1665,5374,1664,6,powerlaw
25402,142,18698,597,242726,53,14781,320,14744,652,11264,214,8634,246,5895,721,5433,1171,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1782,6210,1781,6,powerlaw
37610,125,25418,690,328712,38,23792,304,23716,699,18215,197,12865,220,8844,775,8851,1239,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1774,6250,1773,6,powerlaw
53894,183,32925,666,453554,49,22350,414,22729,854,26466,230,18503,261,10611,944,9993,1273,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1701,5448,1700,6,powerlaw
55177,218,33966,710,472648,69,21602,508,21947,1079,27245,319,18831,376,10343,1165,10001,1530,f99f75ff89c2cecc57c9c597d383fb68cd63f502,1722,5552,1721,6,powerlaw
166956,558,97141,962,1890188,143,68386,1636,69423,3571,77128,819,54103,951,28878,3823,27236,4149,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3441,11776,3440,6,powerlaw
173350,502,98290,862,2077860,126,56250,1550,58984,3643,79496,728,54456,858,29032,3788,28396,4031,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3424,11574,3423,6,powerlaw
174513,482,101479,968,1834728,111,64992,1349,66371,3147,79765,679,56246,802,27934,3271,26635,3742,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3461,11622,3460,6,powerlaw
61109,275,40259,734,751830,90,50687,751,50684,1578,29485,461,22540,507,18244,1787,17834,2195,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3490,12718,3489,6,powerlaw
256751,775,130056,899,2637222,154,68855,1933,75743,4611,123053,969,78589,1179,42535,4768,41902,4985,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3389,10914,3388,6,powerlaw
139436,410,80978,842,1484502,90,71846,991,71761,2411,64405,564,45501,681,26301,2601,24847,3050,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,11812,3459,6,powerlaw
214407,528,116961,918,2407290,110,67118,1509,72124,3721,102680,698,69853,872,34985,3826,33937,4156,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3402,11082,3401,6,powerlaw
148536,407,88628,762,1643958,97,59019,970,59889,2511,63829,555,45081,649,24625,2663,23849,3000,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3416,11838,3415,6,powerlaw
88252,293,58329,797,1000374,92,56252,770,56173,1798,39662,469,28201,531,19884,1994,19231,2409,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3475,12652,3474,6,powerlaw
188796,454,109153,1054,2242356,129,62702,1442,66370,3593,86316,637,58613,786,31506,3710,31158,4092,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3464,11652,3463,6,powerlaw
143178,540,84261,874,1769152,131,58076,1406,59309,3229,67979,798,48107,917,24229,3487,22929,3756,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3445,11372,3444,6,powerlaw
169699,496,99941,842,1808296,113,66865,1409,68284,3150,76475,673,53637,799,27336,3392,26434,3687,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3426,11688,3425,6,powerlaw
146949,521,90056,1027,1756042,120,60578,1331,61715,3179,66070,686,48484,790,25271,3358,24244,3788,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3491,11846,3490,6,powerlaw
73733,264,49993,871,778930,86,54087,702,54099,1552,32849,422,24197,467,17921,1727,17572,2314,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3536,12922,3535,6,powerlaw
176033,606,101413,981,1990416,157,61349,1639,63254,3724,80215,880,56064,1016,28637,3958,27712,4275,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3446,11522,3445,6,powerlaw
210264,571,114756,932,2228676,125,68193,1610,70889,3875,97266,759,65139,987,33949,4025,33496,4337,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3422,11306,3421,6,powerlaw
139748,368,85355,769,1379250,84,71868,959,72004,2374,61428,546,45663,649,24657,2546,24634,2901,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3460,12118,3459,6,powerlaw
160602,401,94621,927,1915708,105,55876,1273,57738,3089,71740,581,49189,716,27353,3289,26435,3682,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3468,12056,3467,6,powerlaw
162916,515,94644,864,1815938,123,62971,1513,64157,3261,75038,706,53012,827,26403,3579,25532,3833,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3434,11418,3433,6,powerlaw
181590,599,102463,963,1838976,158,71665,1591,74036,3466,83868,857,58575,1000,29255,3701,28341,4011,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3454,11390,3453,6,powerlaw
170974,509,100482,838,1884890,129,68971,1494,70630,3498,78197,737,55325,912,29609,3672,28604,3976,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3425,11748,3424,6,powerlaw
101887,446,65055,951,1126808,126,54005,1124,53962,2381,45125,759,34483,829,19752,2629,18319,3077,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3518,12524,3517,6,powerlaw
227794,611,123356,956,2498246,127,65391,1712,70443,4100,107621,803,71187,978,35191,4289,35001,4531,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3418,10950,3417,6,powerlaw
245305,583,130016,878,2522126,111,68185,1593,74468,3945,118000,780,76876,960,39066,4052,38061,4279,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3397,10990,3396,6,powerlaw
210722,528,119230,1061,2267122,99,76728,1447,79618,3580,100447,728,69018,887,34529,3775,33270,4105,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3462,11438,3461,6,powerlaw
95631,330,62994,794,1051298,106,60981,815,60985,1934,42591,490,31095,553,21494,2093,19972,2489,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3470,12198,3469,6,powerlaw
87867,291,58229,861,858054,103,64498,740,64401,1680,37687,457,28283,533,21432,1876,20376,2468,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3523,12864,3522,6,powerlaw
202295,614,111074,757,2299492,128,60572,1694,66404,4075,95495,814,63695,1003,32436,4205,31988,4359,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3366,10828,3365,6,powerlaw
62415,266,42667,700,834040,80,37286,723,37361,1603,26924,414,21432,453,13964,1788,13250,2167,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3473,12548,3472,6,powerlaw
153963,570,92851,1028,1807338,136,64811,1598,65671,3539,69774,808,49156,934,26060,3707,25155,4162,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3507,11996,3506,6,powerlaw
125068,342,77380,847,1437606,97,60835,914,61099,2286,56571,502,41030,595,23229,2410,22317,2854,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3469,12374,3468,6,powerlaw
96705,474,62372,895,1156076,135,58268,1112,58699,2445,43962,719,34519,791,21185,2748,19572,3143,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3517,12490,3516,6,powerlaw
168828,458,95357,787,2008062,110,54847,1339,57387,3173,77587,639,53468,731,27841,3311,26947,3671,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3411,11606,3410,6,powerlaw
222135,742,119538,861,2528602,168,61223,1921,67190,4592,105999,1007,69426,1197,36301,4777,35459,4952,f99f75ff89c2cecc57c9c597d383fb68cd63f502,3389,10796,3388,6,powerlaw


==> data/real_world.csv <==
size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,build_hash,n,m,rho,k,file
119446,166,108002,1700,512122,69,97348,288,97434,500,47732,229,45099,276,42350,663,41972,2063,a0bd390290e7d8a0198e6cf816302a3d34821290,2215,107360,2214,3,bio/bio-CE-GN/bio-CE-GN.simp-undir-edges
53637,96,40701,707,267822,60,20944,197,21265,308,28220,181,27833,213,11808,406,11678,936,a0bd390290e7d8a0198e6cf816302a3d34821290,878,6362,877,3,bio/bio-CE-GT/bio-CE-GT.simp-undir-edges
754429,164,391044,2128,1587208,38,235259,413,250509,1147,490258,289,463436,657,154353,1301,147209,2816,a0bd390290e7d8a0198e6cf816302a3d34821290,2194,5376,2193,3,bio/bio-CE-HT/bio-CE-HT.simp-undir-edges
115980,95,62439,906,322956,44,30718,218,32272,401,77798,214,76653,259,21053,459,20226,1161,a0bd390290e7d8a0198e6cf816302a3d34821290,993,2600,992,3,bio/bio-CE-LC/bio-CE-LC.simp-undir-edges
82971,133,71217,833,409774,47,55042,160,55062,275,27087,137,26028,162,21138,363,20921,1009,a0bd390290e7d8a0198e6cf816302a3d34821290,1692,94618,1691,3,bio/bio-CE-PG/bio-CE-PG.simp-undir-edges
1028881,421,746356,1440,3916754,234,681238,1166,681584,2575,385207,839,349115,1490,275377,3358,266594,3875,a0bd390290e7d8a0198e6cf816302a3d34821290,4032,153426,4031,3,bio/bio-DM-CX/bio-DM-CX.simp-undir-edges
1266177,277,614601,1411,2638688,58,288542,520,317001,1723,725600,456,700462,1155,208035,1939,202322,2664,a0bd390290e7d8a0198e6cf816302a3d34821290,2831,9124,2830,3,bio/bio-DM-HT/bio-DM-HT.simp-undir-edges
30119,36,16709,218,76444,17,7787,152,8568,186,21458,128,20532,153,6549,254,5884,518,a0bd390290e7d8a0198e6cf816302a3d34821290,483,1994,482,3,bio/bio-DM-LC/bio-DM-LC.simp-undir-edges
400573,382,343068,2350,1209258,177,340420,772,340424,1503,138756,736,127505,939,119706,2027,116897,3726,a0bd390290e7d8a0198e6cf816302a3d34821290,3287,169878,3286,3,bio/bio-DR-CX/bio-DR-CX.simp-undir-edges
965457,406,750277,2933,3746994,339,704568,1167,704751,2600,340520,894,309778,1479,265586,3402,259662,5241,a0bd390290e7d8a0198e6cf816302a3d34821290,4409,217632,4408,3,bio/bio-HS-CX/bio-HS-CX.simp-undir-edges
605785,292,376517,2752,2412520,106,185488,581,188310,1462,270477,438,251129,738,104238,1682,101383,3697,a0bd390290e7d8a0198e6cf816302a3d34821290,2499,27300,2498,3,bio/bio-HS-HT/bio-HS-HT.simp-undir-edges
931621,525,666262,1987,6680004,314,362060,1541,365016,3265,289324,1090,274354,1441,146934,3880,144375,4667,a0bd390290e7d8a0198e6cf816302a3d34821290,4215,78954,4214,3,bio/bio-HS-LC/bio-HS-LC.simp-undir-edges
55917,161,54311,1502,215124,54,49037,219,49037,286,16567,225,15704,233,14155,416,14042,1758,a0bd390290e7d8a0198e6cf816302a3d34821290,2223,69758,2222,3,bio/bio-SC-CC/bio-SC-CC.simp-undir-edges
102322,138,90038,850,358302,46,82024,207,82024,372,36910,174,34130,217,30390,479,29627,1121,a0bd390290e7d8a0198e6cf816302a3d34821290,1708,67964,1707,3,bio/bio-SC-GT/bio-SC-GT.simp-undir-edges
193291,167,164980,1559,602104,52,160643,252,160748,534,73388,209,65866,306,60621,715,59577,2011,a0bd390290e7d8a0198e6cf816302a3d34821290,2077,126046,2076,3,bio/bio-SC-HT/bio-SC-HT.simp-undir-edges
257737,199,179895,1464,1181378,98,124433,457,124979,929,86016,311,78381,431,54880,1149,53349,2264,a0bd390290e7d8a0198e6cf816302a3d34821290,1999,40896,1998,3,bio/bio-SC-LC/bio-SC-LC.simp-undir-edges
0,15,0,49,0,5,0,18,0,18,0,15,0,17,0,33,0,78,a0bd390290e7d8a0198e6cf816302a3d34821290,67,4422,66,3,bio/bio-SC-TS/bio-SC-TS.simp-undir-edges
110894,242,75727,1616,1680084,119,41808,337,42953,515,59517,368,60514,400,18800,717,18261,2025,a0bd390290e7d8a0198e6cf816302a3d34821290,2274,156656,2273,3,bio/bio-WormNet-v3-benchmark/bio-WormNet-v3-benchmark.simp-undir-edges
4552,39,4047,252,17938,16,3117,53,3117,53,1535,88,1437,50,1038,97,1011,332,a0bd390290e7d8a0198e6cf816302a3d34821290,453,4050,452,3,bio/bio-celegans-dir/bio-celegans-dir.simp-undir-edges
3993,46,3549,239,17938,16,2753,64,2753,50,1374,85,1323,77,926,112,915,277,a0bd390290e7d8a0198e6cf816302a3d34821290,453,4050,452,3,bio/bio-celegans/bio-celegans.simp-undir-edges
26338,20,15577,350,85050,7,6384,37,7101,49,19506,26,18867,34,5131,62,4918,392,a0bd390290e7d8a0198e6cf816302a3d34821290,516,2376,515,3,bio/bio-diseasome/bio-diseasome.simp-undir-edges
5188403,1231,2850552,11994,23869264,579,1127444,4531,1170552,13576,2121006,3368,1938927,6699,676064,15373,672459,20365,a0bd390290e7d8a0198e6cf816302a3d34821290,7393,51138,7392,3,bio/bio-dmela/bio-dmela.simp-undir-edges
261744,182,195496,1397,1452576,56,133254,334,135183,778,107691,270,102124,339,59604,922,57505,1960,a0bd390290e7d8a0198e6cf816302a3d34821290,1972,25202,1971,3,bio/bio-grid-fission-yeast/bio-grid-fission-yeast.simp-undir-edges
4838863,1263,2805147,9816,22405612,653,1235041,4618,1273134,13354,2033679,3500,1858805,6579,690298,15307,680826,18965,a0bd390290e7d8a0198e6cf816302a3d34821290,7163,49670,7162,3,bio/bio-grid-fruitfly/bio-grid-fruitfly.simp-undir-edges
7482880,1537,4194287,9704,35058634,1028,1495740,5429,1577085,18018,2990533,4739,2789222,9492,829687,20253,815863,21644,a0bd390290e7d8a0198e6cf816302a3d34821290,9186,62076,9185,3,bio/bio-grid-human/bio-grid-human.simp-undir-edges
76101,42,39720,578,212822,13,14709,91,16534,168,50290,93,47023,129,10630,214,10010,789,a0bd390290e7d8a0198e6cf816302a3d34821290,791,2196,790,3,bio/bio-grid-mouse/bio-grid-mouse.simp-undir-edges
183158,208,99399,1246,530458,79,32964,346,37080,670,127781,323,123313,405,26782,798,25743,1761,a0bd390290e7d8a0198e6cf816302a3d34821290,1272,5452,1271,3,bio/bio-grid-plant/bio-grid-plant.simp-undir-edges
844188,307,551834,2547,4676170,88,194855,403,208506,1328,365944,356,353700,707,97691,1512,96719,3171,a0bd390290e7d8a0198e6cf816302a3d34821290,3343,12874,3342,3,bio/bio-grid-worm/bio-grid-worm.simp-undir-edges
332106,934,327376,4443,1249088,388,295335,1623,295335,2256,76530,1826,73225,1951,71586,3309,71573,6464,a0bd390290e7d8a0198e6cf816302a3d34821290,6008,313890,6007,3,bio/bio-grid-yeast/bio-grid-yeast.simp-undir-edges
291368,150,152149,561,707278,35,56362,244,64835,634,189255,210,180293,327,43811,733,42285,1006,a0bd390290e7d8a0198e6cf816302a3d34821290,1458,3896,1457,3,bio/bio-yeast-protein-inter/bio-yeast-protein-inter.simp-undir-edges
291368,158,155130,611,707278,37,56362,248,64081,647,189255,202,179916,319,43698,723,42011,1034,a0bd390290e7d8a0198e6cf816302a3d34821290,1458,3896,1457,3,bio/bio-yeast/bio-yeast.simp-undir-edges
0,9,0,52,0,5,0,21,0,20,0,16,0,14,0,30,0,71,a0bd390290e7d8a0198e6cf816302a3d34821290,65,1460,64,3,bn/bn-cat-mixed-species_brain_1/bn-cat-mixed-species_brain_1.simp-undir-edges
66118,198,55039,758,597790,76,63642,350,63642,657,17903,268,16907,329,16771,828,16712,1353,a0bd390290e7d8a0198e6cf816302a3d34821290,1770,17810,1769,3,bn/bn-fly-drosophila_medulla_1/bn-fly-drosophila_medulla_1.simp-undir-edges
435,38,434,128,946,16,385,66,385,62,234,55,209,78,199,103,199,191,a0bd390290e7d8a0198e6cf816302a3d34821290,242,6108,241,3,bn/bn-macaque-rhesus_brain_1/bn-macaque-rhesus_brain_1.simp-undir-edges
0,13,0,60,0,6,0,29,0,26,0,22,0,22,0,37,0,86,a0bd390290e7d8a0198e6cf816302a3d34821290,91,1164,90,3,bn/bn-macaque-rhesus_brain_2/bn-macaque-rhesus_brain_2.simp-undir-edges
0,13,0,54,0,5,0,21,0,24,0,18,0,23,0,34,0,83,a0bd390290e7d8a0198e6cf816302a3d34821290,91,2802,90,3,bn/bn-macaque-rhesus_cerebral-cortex_1/bn-macaque-rhesus_cerebral-cortex_1.simp-undir-edges
0,12,0,44,0,4,0,26,0,21,0,21,0,17,0,29,0,72,a0bd390290e7d8a0198e6cf816302a3d34821290,93,4524,92,3,bn/bn-macaque-rhesus_interareal-cortical-network_2/bn-macaque-rhesus_interareal-cortical-network_2.simp-undir-edges
102812,108,52346,828,387004,49,16762,189,17780,352,43056,178,40278,230,12329,444,12635,1108,a0bd390290e7d8a0198e6cf816302a3d34821290,987,3072,986,3,bn/bn-mouse-kasthuri_graph_v4/bn-mouse-kasthuri_graph_v4.simp-undir-edges
0,33,0,121,0,25,0,62,0,63,0,69,0,75,0,100,0,175,a0bd390290e7d8a0198e6cf816302a3d34821290,213,32178,212,3,bn/bn-mouse_brain_1/bn-mouse_brain_1.simp-undir-edges
30,95,30,1034,44,42,30,111,30,104,21,113,21,119,21,147,21,1129,a0bd390290e7d8a0198e6cf816302a3d34821290,1076,181622,1075,3,bn/bn-mouse_retina_1/bn-mouse_retina_1.simp-undir-edges
98,5,87,50,214,3,74,15,74,16,58,8,54,9,52,21,47,55,a0bd390290e7d8a0198e6cf816302a3d34821290,29,88,28,3,bn/bn-mouse_visual-cortex_1/bn-mouse_visual-cortex_1.simp-undir-edges
1213,10,912,66,15960,6,160,30,205,35,549,29,583,31,134,47,143,116,a0bd390290e7d8a0198e6cf816302a3d34821290,193,428,192,3,bn/bn-mouse_visual-cortex_2/bn-mouse_visual-cortex_2.simp-undir-edges
112727,55,56513,853,346916,17,16162,75,18148,200,77607,56,74381,92,14981,202,14689,994,a0bd390290e7d8a0198e6cf816302a3d34821290,1025,2086,1024,3,ca/ca-CSphd/ca-CSphd.simp-undir-edges
1106820,816,605178,4445,7506206,426,139698,1372,164977,2963,400065,1326,423458,1715,121522,3617,122509,6532,a0bd390290e7d8a0198e6cf816302a3d34821290,4991,14856,4990,3,ca/ca-Erdos992/ca-Erdos992.simp-undir-edges
1789226,458,1019636,2271,5536126,170,298168,1324,341702,3753,1064043,1033,1046626,1888,250761,4146,243950,4991,a0bd390290e7d8a0198e6cf816302a3d34821290,4158,26844,4157,3,ca/ca-GrQc/ca-GrQc.simp-undir-edges
10851,59,7665,151,47414,23,3286,86,3541,138,8365,127,8117,115,2821,206,2681,343,a0bd390290e7d8a0198e6cf816302a3d34821290,379,1828,378,3,ca/ca-netscience/ca-netscience.simp-undir-edges
881,14,598,63,2132,7,376,29,376,35,645,25,609,25,299,44,299,90,a0bd390290e7d8a0198e6cf816302a3d34821290,86,248,85,3,ca/ca-sandi_auths/ca-sandi_auths.simp-undir-edges
0,295,0,2124,0,220,0,480,0,479,0,506,0,500,0,743,0,2586,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,900158,999,3,dimacs/C1000-9/C1000-9.simp-undir-edges
0,14,0,61,0,9,0,45,0,45,0,50,0,50,0,78,0,99,a0bd390290e7d8a0198e6cf816302a3d34821290,125,13926,124,3,dimacs/C125-9/C125-9.simp-undir-edges
0,836,0,5708,0,749,0,1600,0,1591,0,1644,0,1643,0,2432,0,7306,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,1999672,1999,3,dimacs/C2000-5/C2000-5.simp-undir-edges
0,1024,0,6616,0,938,0,1949,0,1932,0,1958,0,1984,0,2951,0,8646,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,3599064,1999,3,dimacs/C2000-9/C2000-9.simp-undir-edges
0,43,0,121,0,20,0,88,0,75,0,94,0,58,0,118,0,228,a0bd390290e7d8a0198e6cf816302a3d34821290,250,55968,249,3,dimacs/C250-9/C250-9.simp-undir-edges
0,2854,0,6813,0,2630,0,5523,0,5608,0,5601,0,5638,0,8473,0,12526,a0bd390290e7d8a0198e6cf816302a3d34821290,4000,8000536,3999,3,dimacs/C4000-5/C4000-5.simp-undir-edges
0,84,0,506,0,82,0,157,0,168,0,216,0,196,0,297,0,775,a0bd390290e7d8a0198e6cf816302a3d34821290,500,224664,499,3,dimacs/C500-9/C500-9.simp-undir-edges
0,297,0,2218,0,218,0,477,0,476,0,498,0,500,0,738,0,2641,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,499652,999,3,dimacs/DSJC1000-5/DSJC1000-5.simp-undir-edges
0,84,0,502,0,61,0,175,0,188,0,201,0,203,0,297,0,785,a0bd390290e7d8a0198e6cf816302a3d34821290,500,125248,499,3,dimacs/DSJC500-5/DSJC500-5.simp-undir-edges
0,65,0,292,0,49,0,105,0,113,0,106,0,105,0,180,0,345,a0bd390290e7d8a0198e6cf816302a3d34821290,378,141102,377,3,dimacs/MANN-a27/MANN-a27.simp-undir-edges
0,100,0,1647,0,43,0,99,0,104,0,105,0,107,0,175,0,1736,a0bd390290e7d8a0198e6cf816302a3d34821290,1035,1066230,1034,3,dimacs/MANN-a45/MANN-a45.simp-undir-edges
0,3151,0,13568,0,2856,0,6079,0,6125,0,6193,0,6204,0,9200,0,19537,a0bd390290e7d8a0198e6cf816302a3d34821290,3321,11012760,3320,3,dimacs/MANN-a81/MANN-a81.simp-undir-edges
0,6,0,50,0,4,0,16,0,16,0,9,0,10,0,20,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,45,1836,44,3,dimacs/MANN-a9/MANN-a9.simp-undir-edges
0,32,0,114,0,20,0,55,0,52,0,58,0,59,0,69,0,124,a0bd390290e7d8a0198e6cf816302a3d34821290,200,29668,199,3,dimacs/brock200-1/brock200-1.simp-undir-edges
0,29,0,118,0,18,0,40,0,50,0,45,0,45,0,69,0,131,a0bd390290e7d8a0198e6cf816302a3d34821290,200,19752,199,3,dimacs/brock200-2/brock200-2.simp-undir-edges
0,33,0,119,0,21,0,53,0,54,0,46,0,48,0,89,0,161,a0bd390290e7d8a0198e6cf816302a3d34821290,200,24096,199,3,dimacs/brock200-3/brock200-3.simp-undir-edges
0,34,0,117,0,19,0,51,0,43,0,49,0,50,0,89,0,157,a0bd390290e7d8a0198e6cf816302a3d34821290,200,26178,199,3,dimacs/brock200-4/brock200-4.simp-undir-edges
0,37,0,450,0,22,0,36,0,33,0,42,0,30,0,51,0,449,a0bd390290e7d8a0198e6cf816302a3d34821290,400,119446,399,3,dimacs/brock400-1/brock400-1.simp-undir-edges
0,36,0,421,0,22,0,37,0,33,0,28,0,28,0,46,0,383,a0bd390290e7d8a0198e6cf816302a3d34821290,400,119572,399,3,dimacs/brock400-2/brock400-2.simp-undir-edges
0,25,0,413,0,22,0,38,0,34,0,30,0,30,0,51,0,302,a0bd390290e7d8a0198e6cf816302a3d34821290,400,119362,399,3,dimacs/brock400-3/brock400-3.simp-undir-edges
0,21,0,372,0,22,0,36,0,46,0,41,0,30,0,62,0,319,a0bd390290e7d8a0198e6cf816302a3d34821290,400,119530,399,3,dimacs/brock400-4/brock400-4.simp-undir-edges
0,130,0,1559,0,62,0,152,0,153,0,149,0,150,0,225,0,1555,a0bd390290e7d8a0198e6cf816302a3d34821290,800,415010,799,3,dimacs/brock800-1/brock800-1.simp-undir-edges
0,126,0,1541,0,74,0,164,0,157,0,162,0,165,0,240,0,1615,a0bd390290e7d8a0198e6cf816302a3d34821290,800,416332,799,3,dimacs/brock800-2/brock800-2.simp-undir-edges
0,125,0,1537,0,72,0,164,0,163,0,157,0,162,0,252,0,1570,a0bd390290e7d8a0198e6cf816302a3d34821290,800,414666,799,3,dimacs/brock800-3/brock800-3.simp-undir-edges
0,128,0,1632,0,63,0,165,0,149,0,160,0,160,0,237,0,1582,a0bd390290e7d8a0198e6cf816302a3d34821290,800,415286,799,3,dimacs/brock800-4/brock800-4.simp-undir-edges
3200,19,1434,99,10802,9,1288,48,1283,51,1896,46,2695,41,1217,66,1200,120,a0bd390290e7d8a0198e6cf816302a3d34821290,200,3068,199,3,dimacs/c-fat200-1/c-fat200-1.simp-undir-edges
1200,13,775,84,8888,15,198,30,243,31,844,23,1125,24,198,62,221,118,a0bd390290e7d8a0198e6cf816302a3d34821290,200,6470,199,3,dimacs/c-fat200-2/c-fat200-2.simp-undir-edges
0,22,0,94,0,11,0,42,0,40,0,25,0,33,0,43,0,120,a0bd390290e7d8a0198e6cf816302a3d34821290,200,16946,199,3,dimacs/c-fat200-5/c-fat200-5.simp-undir-edges
18500,43,5967,320,78102,25,6368,131,6136,152,16810,98,17259,137,6020,220,5932,529,a0bd390290e7d8a0198e6cf816302a3d34821290,500,8918,499,3,dimacs/c-fat500-1/c-fat500-1.simp-undir-edges
500,75,500,316,31248,48,8,113,8,110,8,121,8,132,8,146,8,459,a0bd390290e7d8a0198e6cf816302a3d34821290,500,93254,499,3,dimacs/c-fat500-10/c-fat500-10.simp-undir-edges
8500,77,3496,333,74982,31,1320,108,1579,124,6281,114,7750,95,1435,142,1624,439,a0bd390290e7d8a0198e6cf816302a3d34821290,500,18278,499,3,dimacs/c-fat500-2/c-fat500-2.simp-undir-edges
2500,72,1791,317,62496,40,144,103,437,104,1655,127,2069,82,144,157,172,406,a0bd390290e7d8a0198e6cf816302a3d34821290,500,46382,499,3,dimacs/c-fat500-5/c-fat500-5.simp-undir-edges
0,30,0,99,0,18,0,52,0,51,0,56,0,57,0,79,0,163,a0bd390290e7d8a0198e6cf816302a3d34821290,200,35820,199,3,dimacs/gen200-p0-9-44/gen200-p0-9-44.simp-undir-edges
0,30,0,111,0,17,0,36,0,49,0,30,0,31,0,66,0,127,a0bd390290e7d8a0198e6cf816302a3d34821290,200,35820,199,3,dimacs/gen200-p0-9-55/gen200-p0-9-55.simp-undir-edges
0,32,0,329,0,17,0,32,0,27,0,26,0,26,0,45,0,293,a0bd390290e7d8a0198e6cf816302a3d34821290,400,143640,399,3,dimacs/gen400-p0-9-55/gen400-p0-9-55.simp-undir-edges
0,21,0,328,0,11,0,33,0,29,0,26,0,26,0,51,0,379,a0bd390290e7d8a0198e6cf816302a3d34821290,400,143640,399,3,dimacs/gen400-p0-9-65/gen400-p0-9-65.simp-undir-edges
0,27,0,397,0,19,0,32,0,30,0,25,0,34,0,44,0,320,a0bd390290e7d8a0198e6cf816302a3d34821290,400,143640,399,3,dimacs/gen400-p0-9-75/gen400-p0-9-75.simp-undir-edges
0,77,0,1583,0,34,0,63,0,64,0,66,0,74,0,127,0,1605,a0bd390290e7d8a0198e6cf816302a3d34821290,1024,1037312,1023,3,dimacs/hamming10-2/hamming10-2.simp-undir-edges
0,76,0,1834,0,38,0,69,0,67,0,69,0,70,0,111,0,1870,a0bd390290e7d8a0198e6cf816302a3d34821290,1024,868352,1023,3,dimacs/hamming10-4/hamming10-4.simp-undir-edges
0,6,0,47,0,4,0,19,0,17,0,15,0,13,0,27,0,67,a0bd390290e7d8a0198e6cf816302a3d34821290,64,3648,63,3,dimacs/hamming6-2/hamming6-2.simp-undir-edges
0,9,0,50,0,5,0,21,0,21,0,18,0,15,0,29,0,75,a0bd390290e7d8a0198e6cf816302a3d34821290,64,1408,63,3,dimacs/hamming6-4/hamming6-4.simp-undir-edges
0,10,0,112,0,4,0,19,0,15,0,9,0,9,0,19,0,108,a0bd390290e7d8a0198e6cf816302a3d34821290,256,63232,255,3,dimacs/hamming8-2/hamming8-2.simp-undir-edges
0,8,0,128,0,4,0,18,0,15,0,9,0,9,0,19,0,108,a0bd390290e7d8a0198e6cf816302a3d34821290,256,41728,255,3,dimacs/hamming8-4/hamming8-4.simp-undir-edges
0,11,0,56,0,7,0,30,0,41,0,33,0,31,0,67,0,94,a0bd390290e7d8a0198e6cf816302a3d34821290,120,10920,119,3,dimacs/johnson16-2-4/johnson16-2-4.simp-undir-edges
0,87,0,429,0,61,0,142,0,138,0,141,0,131,0,204,0,592,a0bd390290e7d8a0198e6cf816302a3d34821290,496,215760,495,3,dimacs/johnson32-2-4/johnson32-2-4.simp-undir-edges
0,6,0,47,0,4,0,18,0,17,0,9,0,10,0,21,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,28,420,27,3,dimacs/johnson8-2-4/johnson8-2-4.simp-undir-edges
0,7,0,50,0,6,0,22,0,23,0,21,0,14,0,36,0,77,a0bd390290e7d8a0198e6cf816302a3d34821290,70,3710,69,3,dimacs/johnson8-4-4/johnson8-4-4.simp-undir-edges
0,14,0,74,0,9,0,30,0,24,0,18,0,27,0,39,0,86,a0bd390290e7d8a0198e6cf816302a3d34821290,171,18870,170,3,dimacs/keller4/keller4.simp-undir-edges
0,63,0,1018,0,31,0,73,0,65,0,56,0,48,0,78,0,1059,a0bd390290e7d8a0198e6cf816302a3d34821290,776,451980,775,3,dimacs/keller5/keller5.simp-undir-edges
0,1793,0,14191,0,1658,0,3465,0,3449,0,3497,0,3496,0,5227,0,17660,a0bd390290e7d8a0198e6cf816302a3d34821290,3361,9239796,3360,3,dimacs/keller6/keller6.simp-undir-edges
0,118,0,1064,0,81,0,219,0,213,0,218,0,213,0,305,0,1244,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,244506,999,3,dimacs/p-hat1000-1/p-hat1000-1.simp-undir-edges
0,265,0,2010,0,201,0,440,0,451,0,461,0,463,0,673,0,2372,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,489598,999,3,dimacs/p-hat1000-2/p-hat1000-2.simp-undir-edges
0,338,0,2642,0,262,0,569,0,571,0,594,0,596,0,873,0,3141,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,743492,999,3,dimacs/p-hat1000-3/p-hat1000-3.simp-undir-edges
0,225,0,681,0,146,0,378,0,378,0,405,0,419,0,587,0,908,a0bd390290e7d8a0198e6cf816302a3d34821290,1500,569846,1499,3,dimacs/p-hat1500-1/p-hat1500-1.simp-undir-edges
0,490,0,1113,0,415,0,896,0,890,0,930,0,930,0,1373,0,2037,a0bd390290e7d8a0198e6cf816302a3d34821290,1500,1137920,1499,3,dimacs/p-hat1500-2/p-hat1500-2.simp-undir-edges
0,641,0,1438,0,556,0,1179,0,1181,0,1227,0,1225,0,1810,0,2646,a0bd390290e7d8a0198e6cf816302a3d34821290,1500,1694488,1499,3,dimacs/p-hat1500-3/p-hat1500-3.simp-undir-edges
0,23,0,195,0,22,0,42,0,41,0,38,0,55,0,99,0,249,a0bd390290e7d8a0198e6cf816302a3d34821290,300,66780,299,3,dimacs/p-hat300-3/p-hat300-3.simp-undir-edges
0,76,0,330,0,25,0,103,0,114,0,126,0,133,0,146,0,487,a0bd390290e7d8a0198e6cf816302a3d34821290,500,63138,499,3,dimacs/p-hat500-1/p-hat500-1.simp-undir-edges
0,101,0,495,0,83,0,163,0,171,0,209,0,178,0,282,0,611,a0bd390290e7d8a0198e6cf816302a3d34821290,500,125892,499,3,dimacs/p-hat500-2/p-hat500-2.simp-undir-edges
0,127,0,557,0,75,0,216,0,213,0,237,0,233,0,334,0,759,a0bd390290e7d8a0198e6cf816302a3d34821290,500,187600,499,3,dimacs/p-hat500-3/p-hat500-3.simp-undir-edges
0,75,0,625,0,46,0,96,0,100,0,125,0,112,0,154,0,664,a0bd390290e7d8a0198e6cf816302a3d34821290,700,121998,699,3,dimacs/p-hat700-1/p-hat700-1.simp-undir-edges
0,90,0,946,0,72,0,174,0,149,0,168,0,168,0,244,0,1101,a0bd390290e7d8a0198e6cf816302a3d34821290,700,243456,699,3,dimacs/p-hat700-2/p-hat700-2.simp-undir-edges
0,151,0,1152,0,82,0,214,0,206,0,211,0,210,0,304,0,1346,a0bd390290e7d8a0198e6cf816302a3d34821290,700,366020,699,3,dimacs/p-hat700-3/p-hat700-3.simp-undir-edges
0,205,0,1766,0,160,0,380,0,383,0,399,0,389,0,564,0,2038,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,501000,999,3,dimacs/san1000/san1000.simp-undir-edges
0,33,0,114,0,18,0,51,0,38,0,62,0,58,0,61,0,158,a0bd390290e7d8a0198e6cf816302a3d34821290,200,27860,199,3,dimacs/san200-0-7-1/san200-0-7-1.simp-undir-edges
0,32,0,116,0,18,0,39,0,49,0,33,0,61,0,88,0,146,a0bd390290e7d8a0198e6cf816302a3d34821290,200,27860,199,3,dimacs/san200-0-7-2/san200-0-7-2.simp-undir-edges
0,29,0,97,0,11,0,37,0,36,0,30,0,31,0,79,0,165,a0bd390290e7d8a0198e6cf816302a3d34821290,200,35820,199,3,dimacs/san200-0-9-1/san200-0-9-1.simp-undir-edges
0,30,0,108,0,18,0,50,0,48,0,40,0,43,0,71,0,153,a0bd390290e7d8a0198e6cf816302a3d34821290,200,35820,199,3,dimacs/san200-0-9-2/san200-0-9-2.simp-undir-edges
0,29,0,105,0,17,0,37,0,36,0,31,0,53,0,80,0,133,a0bd390290e7d8a0198e6cf816302a3d34821290,200,35820,199,3,dimacs/san200-0-9-3/san200-0-9-3.simp-undir-edges
0,29,0,329,0,10,0,31,0,27,0,22,0,24,0,40,0,309,a0bd390290e7d8a0198e6cf816302a3d34821290,400,79800,399,3,dimacs/san400-0-5-1/san400-0-5-1.simp-undir-edges
0,31,0,379,0,22,0,36,0,32,0,29,0,29,0,47,0,320,a0bd390290e7d8a0198e6cf816302a3d34821290,400,111720,399,3,dimacs/san400-0-7-1/san400-0-7-1.simp-undir-edges
0,33,0,402,0,13,0,36,0,31,0,29,0,39,0,49,0,377,a0bd390290e7d8a0198e6cf816302a3d34821290,400,111720,399,3,dimacs/san400-0-7-2/san400-0-7-2.simp-undir-edges
0,35,0,460,0,20,0,37,0,35,0,43,0,42,0,50,0,357,a0bd390290e7d8a0198e6cf816302a3d34821290,400,111720,399,3,dimacs/san400-0-7-3/san400-0-7-3.simp-undir-edges
0,21,0,393,0,18,0,34,0,30,0,27,0,27,0,45,0,274,a0bd390290e7d8a0198e6cf816302a3d34821290,400,143640,399,3,dimacs/san400-0-9-1/san400-0-9-1.simp-undir-edges
0,20,0,118,0,21,0,42,0,56,0,46,0,64,0,74,0,173,a0bd390290e7d8a0198e6cf816302a3d34821290,200,27736,199,3,dimacs/sanr200-0-7/sanr200-0-7.simp-undir-edges
0,28,0,107,0,18,0,53,0,39,0,44,0,57,0,65,0,168,a0bd390290e7d8a0198e6cf816302a3d34821290,200,35726,199,3,dimacs/sanr200-0-9/sanr200-0-9.simp-undir-edges
0,33,0,376,0,18,0,33,0,28,0,25,0,25,0,41,0,271,a0bd390290e7d8a0198e6cf816302a3d34821290,400,79968,399,3,dimacs/sanr400-0-5/sanr400-0-5.simp-undir-edges
0,23,0,389,0,22,0,47,0,34,0,29,0,29,0,47,0,401,a0bd390290e7d8a0198e6cf816302a3d34821290,400,111738,399,3,dimacs/sanr400-0-7/sanr400-0-7.simp-undir-edges
1522,21,1475,118,4620,7,1108,32,1108,38,592,24,539,34,518,45,521,190,a0bd390290e7d8a0198e6cf816302a3d34821290,297,4296,296,3,dimacs10/bio-celegansneural/bio-celegansneural.simp-undir-edges
0,6,0,48,0,3,0,17,0,16,0,10,0,9,0,23,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,39,340,38,3,dimacs10/chesapeake/chesapeake.simp-undir-edges
207949,53,92695,1180,344984,14,89141,112,91070,313,139210,81,145972,187,57096,353,50783,1331,a0bd390290e7d8a0198e6cf816302a3d34821290,1024,6112,1023,3,dimacs10/delaunay_n10/delaunay_n10.simp-undir-edges
855125,165,325682,2051,1387226,31,286605,325,291384,1106,537774,280,564378,749,179014,1322,163352,2692,a0bd390290e7d8a0198e6cf816302a3d34821290,2048,12254,2047,3,dimacs10/delaunay_n11/delaunay_n11.simp-undir-edges
3548025,417,1163162,2743,5571108,101,992779,1434,1012784,4461,2076312,1269,2323031,3489,601929,5146,550291,6295,a0bd390290e7d8a0198e6cf816302a3d34821290,4096,24528,4095,3,dimacs10/delaunay_n12/delaunay_n12.simp-undir-edges
14210451,1245,4413398,15807,22321912,405,3361192,6414,3389426,21614,7490120,6068,9136549,13518,2073775,25222,1979049,30956,a0bd390290e7d8a0198e6cf816302a3d34821290,8192,49094,8191,3,dimacs10/delaunay_n13/delaunay_n13.simp-undir-edges
43663,86,39659,1188,193366,43,34040,164,34041,211,15844,154,14768,184,12080,313,11873,1410,a0bd390290e7d8a0198e6cf816302a3d34821290,1222,33428,1221,3,dimacs10/polblogs/polblogs.simp-undir-edges
4,22,4,231,4,7,4,25,4,21,4,23,4,23,4,39,4,200,a0bd390290e7d8a0198e6cf816302a3d34821290,403,19130,402,3,dynamic/SFHH-conf-sensor/SFHH-conf-sensor.simp-undir-edges
0,7,0,58,0,4,0,18,0,19,0,11,0,10,0,22,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,52,908,51,3,dynamic/aves-sparrow-social/aves-sparrow-social.simp-undir-edges
1615,11,1202,54,3818,9,895,38,903,50,1147,45,1094,46,582,66,582,126,a0bd390290e7d8a0198e6cf816302a3d34821290,117,608,116,3,dynamic/aves-weaver-social/aves-weaver-social.simp-undir-edges
220,25,220,104,1474,12,188,42,188,33,184,38,180,53,122,59,111,143,a0bd390290e7d8a0198e6cf816302a3d34821290,202,9148,201,3,dynamic/aves-wildbird-network/aves-wildbird-network.simp-undir-edges
112,44,112,168,188,10,112,59,112,41,48,56,43,54,45,61,46,244,a0bd390290e7d8a0198e6cf816302a3d34821290,327,11636,326,3,dynamic/contacts-prox-high-school-2013-attr/contacts-prox-high-school-2013-attr.simp-undir-edges
112,42,112,165,188,16,112,60,112,58,48,69,44,70,42,62,43,233,a0bd390290e7d8a0198e6cf816302a3d34821290,327,11636,326,3,dynamic/contacts-prox-high-school-2013/contacts-prox-high-school-2013.simp-undir-edges
0,14,0,63,0,8,0,32,0,26,0,25,0,19,0,48,0,86,a0bd390290e7d8a0198e6cf816302a3d34821290,95,7830,94,3,dynamic/copresence-InVS13/copresence-InVS13.simp-undir-edges
0,22,0,118,0,25,0,48,0,64,0,78,0,59,0,104,0,167,a0bd390290e7d8a0198e6cf816302a3d34821290,219,33450,218,3,dynamic/copresence-InVS15/copresence-InVS15.simp-undir-edges
0,11,0,62,0,6,0,22,0,21,0,17,0,18,0,35,0,78,a0bd390290e7d8a0198e6cf816302a3d34821290,73,2762,72,3,dynamic/copresence-LH10/copresence-LH10.simp-undir-edges
0,45,0,125,0,27,0,52,0,50,0,69,0,68,0,118,0,200,a0bd390290e7d8a0198e6cf816302a3d34821290,242,53188,241,3,dynamic/copresence-LyonSchool/copresence-LyonSchool.simp-undir-edges
0,31,0,285,0,11,0,34,0,30,0,26,0,34,0,45,0,228,a0bd390290e7d8a0198e6cf816302a3d34821290,403,147114,402,3,dynamic/copresence-SFHH/copresence-SFHH.simp-undir-edges
0,59,0,248,0,22,0,91,0,89,0,111,0,86,0,122,0,345,a0bd390290e7d8a0198e6cf816302a3d34821290,328,86992,327,3,dynamic/copresence-Thiers13/copresence-Thiers13.simp-undir-edges
32911,43,30737,754,115684,12,29846,59,29856,95,14581,47,13459,63,12792,128,12674,775,a0bd390290e7d8a0198e6cf816302a3d34821290,899,14072,898,3,dynamic/fb-forum/fb-forum.simp-undir-edges
130583,208,116869,1112,810538,76,107713,340,107712,604,53183,304,50492,357,42688,810,42277,1578,a0bd390290e7d8a0198e6cf816302a3d34821290,1893,27670,1892,3,dynamic/fb-messages/fb-messages.simp-undir-edges
5320535,1055,3009675,10338,20790754,547,1728659,4239,1740855,13433,2344458,3339,2057889,7256,889868,15614,859757,19918,a0bd390290e7d8a0198e6cf816302a3d34821290,7115,111558,7114,3,dynamic/ia-chess/ia-chess.simp-undir-edges
0,20,0,59,0,7,0,39,0,29,0,32,0,32,0,57,0,90,a0bd390290e7d8a0198e6cf816302a3d34821290,113,4392,112,3,dynamic/ia-contacts_hypertext2009/ia-contacts_hypertext2009.simp-undir-edges
84,7,82,62,220,5,69,24,69,19,52,13,47,13,46,31,44,81,a0bd390290e7d8a0198e6cf816302a3d34821290,150,3052,149,3,dynamic/ia-enron-employees/ia-enron-employees.simp-undir-edges
0,10,0,43,0,11,0,18,0,19,0,16,0,13,0,30,0,64,a0bd390290e7d8a0198e6cf816302a3d34821290,75,2278,74,3,dynamic/ia-hospital-ward-proximity-attr/ia-hospital-ward-proximity-attr.simp-undir-edges
0,11,0,52,0,6,0,23,0,25,0,15,0,23,0,31,0,79,a0bd390290e7d8a0198e6cf816302a3d34821290,75,2278,74,3,dynamic/ia-hospital-ward-proximity/ia-hospital-ward-proximity.simp-undir-edges
0,22,0,124,0,21,0,67,0,46,0,63,0,77,0,76,0,180,a0bd390290e7d8a0198e6cf816302a3d34821290,242,16634,241,3,dynamic/ia-primary-school-proximity-attr/ia-primary-school-proximity-attr.simp-undir-edges
0,42,0,112,0,20,0,65,0,59,0,62,0,54,0,109,0,182,a0bd390290e7d8a0198e6cf816302a3d34821290,242,16634,241,3,dynamic/ia-primary-school-proximity/ia-primary-school-proximity.simp-undir-edges
208,14,206,85,450,8,208,32,208,28,92,18,79,18,82,45,85,102,a0bd390290e7d8a0198e6cf816302a3d34821290,167,6500,166,3,dynamic/ia-radoslaw-email/ia-radoslaw-email.simp-undir-edges
0,15,0,56,0,6,0,31,0,25,0,19,0,19,0,36,0,87,a0bd390290e7d8a0198e6cf816302a3d34821290,92,1510,91,3,dynamic/ia-workplace-contacts/ia-workplace-contacts.simp-undir-edges
0,11,0,62,0,6,0,37,0,28,0,22,0,23,0,45,0,96,a0bd390290e7d8a0198e6cf816302a3d34821290,113,12226,112,3,dynamic/insecta-ant-colony1/insecta-ant-colony1.simp-undir-edges
0,6,0,50,0,4,0,17,0,14,0,8,0,8,0,20,0,63,a0bd390290e7d8a0198e6cf816302a3d34821290,131,16874,130,3,dynamic/insecta-ant-colony2/insecta-ant-colony2.simp-undir-edges
0,8,0,66,0,6,0,28,0,27,0,16,0,19,0,31,0,89,a0bd390290e7d8a0198e6cf816302a3d34821290,160,25312,159,3,dynamic/insecta-ant-colony3/insecta-ant-colony3.simp-undir-edges
0,14,0,50,0,7,0,25,0,28,0,23,0,29,0,40,0,79,a0bd390290e7d8a0198e6cf816302a3d34821290,102,10182,101,3,dynamic/insecta-ant-colony4/insecta-ant-colony4.simp-undir-edges
0,8,0,67,0,5,0,21,0,20,0,16,0,19,0,34,0,87,a0bd390290e7d8a0198e6cf816302a3d34821290,152,22726,151,3,dynamic/insecta-ant-colony5/insecta-ant-colony5.simp-undir-edges
0,14,0,71,0,6,0,22,0,20,0,17,0,23,0,37,0,87,a0bd390290e7d8a0198e6cf816302a3d34821290,164,26386,163,3,dynamic/insecta-ant-colony6/insecta-ant-colony6.simp-undir-edges
0,6,0,46,0,4,0,17,0,16,0,9,0,9,0,21,0,61,a0bd390290e7d8a0198e6cf816302a3d34821290,41,512,40,3,dynamic/insecta-ant-trophallaxis-colony1/insecta-ant-trophallaxis-colony1.simp-undir-edges
4,5,4,48,4,4,4,18,4,17,4,10,4,12,4,23,4,58,a0bd390290e7d8a0198e6cf816302a3d34821290,39,490,38,3,dynamic/insecta-ant-trophallaxis-colony2/insecta-ant-trophallaxis-colony2.simp-undir-edges
0,4,0,42,0,4,0,16,0,15,0,8,0,8,0,21,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,25,560,24,3,dynamic/mammalia-primate-association/mammalia-primate-association.simp-undir-edges
0,4,0,40,0,4,0,17,0,15,0,8,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,24,452,23,3,dynamic/mammalia-raccoon-proximity/mammalia-raccoon-proximity.simp-undir-edges
333412,190,180603,901,848174,51,72857,379,76856,929,198798,288,192074,430,55048,1080,54189,1575,a0bd390290e7d8a0198e6cf816302a3d34821290,1613,9124,1612,3,dynamic/mammalia-voles-bhp-trapping/mammalia-voles-bhp-trapping.simp-undir-edges
188388,105,99607,1318,471930,52,45197,174,47064,456,115504,134,110252,211,35042,507,33596,1514,a0bd390290e7d8a0198e6cf816302a3d34821290,1189,7152,1188,3,dynamic/mammalia-voles-kcs-trapping/mammalia-voles-kcs-trapping.simp-undir-edges
73320,117,43168,685,196340,50,27391,227,28124,432,48294,218,46738,268,19376,531,18191,1052,a0bd390290e7d8a0198e6cf816302a3d34821290,765,4900,764,3,dynamic/mammalia-voles-plj-trapping/mammalia-voles-plj-trapping.simp-undir-edges
275083,146,144826,439,668378,34,68101,211,71909,567,166241,136,165437,265,49696,636,49171,885,a0bd390290e7d8a0198e6cf816302a3d34821290,1430,7796,1429,3,dynamic/mammalia-voles-rob-trapping/mammalia-voles-rob-trapping.simp-undir-edges
2507,6,1733,72,5318,5,1634,24,1670,21,1799,12,1621,12,1082,24,1066,70,a0bd390290e7d8a0198e6cf816302a3d34821290,134,746,133,3,dynamic/reptilia-tortoise-network-bsv/reptilia-tortoise-network-bsv.simp-undir-edges
61,5,56,44,112,4,61,16,61,16,38,9,31,9,30,21,30,56,a0bd390290e7d8a0198e6cf816302a3d34821290,31,186,30,3,dynamic/reptilia-tortoise-network-cs/reptilia-tortoise-network-cs.simp-undir-edges
43336,47,25241,359,80056,35,20173,187,20741,269,33203,158,30481,166,13797,349,12537,638,a0bd390290e7d8a0198e6cf816302a3d34821290,496,1968,495,3,dynamic/reptilia-tortoise-network-fi/reptilia-tortoise-network-fi.simp-undir-edges
0,6,0,47,0,4,0,16,0,15,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,12,5,3,dynamic/reptilia-tortoise-network-hw/reptilia-tortoise-network-hw.simp-undir-edges
135,5,125,41,254,4,127,19,127,19,81,13,76,11,70,25,72,58,a0bd390290e7d8a0198e6cf816302a3d34821290,41,200,40,3,dynamic/reptilia-tortoise-network-lm/reptilia-tortoise-network-lm.simp-undir-edges
0,5,0,43,0,4,0,16,0,15,0,8,0,7,0,19,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,11,48,10,3,dynamic/reptilia-tortoise-network-mc/reptilia-tortoise-network-mc.simp-undir-edges
29,4,26,40,60,4,29,15,29,16,26,8,23,8,23,19,24,56,a0bd390290e7d8a0198e6cf816302a3d34821290,22,98,21,3,dynamic/reptilia-tortoise-network-pv/reptilia-tortoise-network-pv.simp-undir-edges
25,5,22,45,30,4,22,17,22,14,21,8,18,8,16,20,16,55,a0bd390290e7d8a0198e6cf816302a3d34821290,13,32,12,3,dynamic/reptilia-tortoise-network-sg/reptilia-tortoise-network-sg.simp-undir-edges
3,4,3,47,4,4,3,15,3,14,3,8,2,8,2,18,2,52,a0bd390290e7d8a0198e6cf816302a3d34821290,7,16,6,3,dynamic/reptilia-tortoise-network-sl/reptilia-tortoise-network-sl.simp-undir-edges
849359,408,633933,3914,5827002,162,377926,690,379797,1973,324369,623,312456,980,155646,2364,153120,5083,a0bd390290e7d8a0198e6cf816302a3d34821290,3775,28240,3774,3,dynamic/soc-sign-bitcoinalpha/soc-sign-bitcoinalpha.simp-undir-edges
1570038,913,1152036,4799,14523024,458,673944,1887,681015,4654,551250,1701,556133,2335,256695,5649,253302,8086,a0bd390290e7d8a0198e6cf816302a3d34821290,5875,42978,5874,3,dynamic/soc-sign-bitcoinotc/soc-sign-bitcoinotc.simp-undir-edges
1660880,695,1443016,5695,17215694,434,1274885,1897,1275005,5848,691878,1594,670061,2471,579900,7131,576374,10761,a0bd390290e7d8a0198e6cf816302a3d34821290,7066,201454,7065,3,dynamic/soc-wiki-elec/soc-wiki-elec.simp-undir-edges
9,8,9,52,50,4,9,21,9,22,9,21,9,25,9,34,9,80,a0bd390290e7d8a0198e6cf816302a3d34821290,86,544,85,3,dynamic/tech-ip-traffic-flow-attrs/tech-ip-traffic-flow-attrs.simp-undir-edges
9,8,9,54,50,5,9,25,9,26,9,21,9,25,9,36,9,87,a0bd390290e7d8a0198e6cf816302a3d34821290,86,544,85,3,dynamic/tech-ip-traffic-flow/tech-ip-traffic-flow.simp-undir-edges
0,10,0,60,0,5,0,23,0,19,0,16,0,16,0,28,0,72,a0bd390290e7d8a0198e6cf816302a3d34821290,69,1760,68,3,eco/eco-everglades/eco-everglades.simp-undir-edges
0,4,0,52,0,4,0,16,0,13,0,8,0,7,0,19,0,62,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4150,127,3,eco/eco-florida/eco-florida.simp-undir-edges
0,5,0,63,0,4,0,18,0,18,0,8,0,8,0,18,0,63,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4212,127,3,eco/eco-foodweb-baydry/eco-foodweb-baydry.simp-undir-edges
0,4,0,49,0,3,0,16,0,16,0,8,0,8,0,17,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4150,127,3,eco/eco-foodweb-baywet/eco-foodweb-baywet.simp-undir-edges
0,15,0,54,0,6,0,25,0,25,0,24,0,25,0,45,0,92,a0bd390290e7d8a0198e6cf816302a3d34821290,97,2892,96,3,eco/eco-mangwet/eco-mangwet.simp-undir-edges
0,7,0,45,0,4,0,20,0,16,0,12,0,13,0,23,0,65,a0bd390290e7d8a0198e6cf816302a3d34821290,54,700,53,3,eco/eco-stmarks/eco-stmarks.simp-undir-edges
0,4,0,39,0,3,0,16,0,13,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,econ/econ-beacxc/econ-beacxc.simp-undir-edges
5391,40,5225,313,15000,28,4996,79,4996,104,2338,108,2187,118,2090,179,2081,417,a0bd390290e7d8a0198e6cf816302a3d34821290,503,6078,502,3,econ/econ-beause/econ-beause.simp-undir-edges
393758,204,185258,1572,523724,49,154249,425,155829,921,224310,388,187596,666,81412,1129,66160,2218,a0bd390290e7d8a0198e6cf816302a3d34821290,1257,3580,1256,3,econ/econ-mahindas/econ-mahindas.simp-undir-edges
0,5,0,44,0,4,0,14,0,16,0,8,0,8,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,13,24,12,3,econ/econ-mbeaflw/econ-mbeaflw.simp-undir-edges
5989,35,5612,202,18470,21,5487,68,5486,73,2586,92,2444,120,2396,159,2368,396,a0bd390290e7d8a0198e6cf816302a3d34821290,487,5302,486,3,econ/econ-mbeause/econ-mbeause.simp-undir-edges
333030,166,235645,1713,1643182,48,310007,369,310007,1107,125441,211,111685,471,101965,1436,100098,2833,a0bd390290e7d8a0198e6cf816302a3d34821290,2334,7276,2333,3,econ/econ-orani678/econ-orani678.simp-undir-edges
0,5,0,44,0,4,0,16,0,16,0,8,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,23,44,22,3,econ/econ-poli/econ-poli.simp-undir-edges
0,376,0,1736,0,197,0,559,0,567,0,650,0,655,0,891,0,2285,a0bd390290e7d8a0198e6cf816302a3d34821290,3140,821562,3139,3,econ/econ-psmigr1/econ-psmigr1.simp-undir-edges
3719,15,2241,67,7862,5,1454,36,1459,32,2395,22,2048,26,771,61,735,122,a0bd390290e7d8a0198e6cf816302a3d34821290,179,598,178,3,econ/econ-wm1/econ-wm1.simp-undir-edges
7328,15,4300,101,13254,8,2875,54,2941,63,3574,44,3216,55,1201,95,1092,174,a0bd390290e7d8a0198e6cf816302a3d34821290,206,564,205,3,econ/econ-wm2/econ-wm2.simp-undir-edges
7099,25,4244,116,13306,11,2644,56,2726,64,3670,55,3232,49,1127,80,1038,146,a0bd390290e7d8a0198e6cf816302a3d34821290,204,562,203,3,econ/econ-wm3/econ-wm3.simp-undir-edges
13093,65,12144,617,97650,35,9259,126,9257,138,6352,158,6248,166,4086,210,4053,667,a0bd390290e7d8a0198e6cf816302a3d34821290,849,20768,848,3,email/email-dnc-corecipient/email-dnc-corecipient.simp-undir-edges
1230,8,1013,77,4082,6,964,22,963,23,829,16,733,14,583,31,552,91,a0bd390290e7d8a0198e6cf816302a3d34821290,143,1246,142,3,email/email-enron-only/email-enron-only.simp-undir-edges
125469,108,85386,1159,519946,73,61354,355,61525,628,61690,245,55141,338,35627,820,34884,1698,a0bd390290e7d8a0198e6cf816302a3d34821290,1133,10902,1132,3,email/email-univ/email-univ.simp-undir-edges
109473,92,65941,829,205902,34,33476,205,36600,354,56924,161,50989,217,23581,415,23076,1012,a0bd390290e7d8a0198e6cf816302a3d34821290,829,2946,828,3,ia/ia-crime-moreno/ia-crime-moreno.simp-undir-edges
13093,88,11926,653,97650,38,9259,96,9429,139,6352,147,6246,155,3990,214,3790,716,a0bd390290e7d8a0198e6cf816302a3d34821290,849,20768,848,3,ia/ia-dnc-corecipient/ia-dnc-corecipient.simp-undir-edges
125469,145,86706,1143,519946,79,61354,347,61727,650,61690,232,55002,326,35589,801,34987,1715,a0bd390290e7d8a0198e6cf816302a3d34821290,1133,10902,1132,3,ia/ia-email-univ/ia-email-univ.simp-undir-edges
1230,9,1001,79,4082,6,964,22,962,24,829,15,751,16,562,29,563,82,a0bd390290e7d8a0198e6cf816302a3d34821290,143,1246,142,3,ia/ia-enron-only/ia-enron-only.simp-undir-edges
112691,192,90365,1233,511184,83,85470,329,85471,589,52227,241,46850,334,39179,742,38443,1781,a0bd390290e7d8a0198e6cf816302a3d34821290,1266,12902,1265,3,ia/ia-fb-messages/ia-fb-messages.simp-undir-edges
0,11,0,55,0,6,0,26,0,24,0,19,0,19,0,35,0,82,a0bd390290e7d8a0198e6cf816302a3d34821290,75,2278,74,3,ia/ia-hospital-ward-proximity-attr/ia-hospital-ward-proximity-attr.simp-undir-edges
0,8,0,54,0,5,0,20,0,25,0,22,0,22,0,35,0,79,a0bd390290e7d8a0198e6cf816302a3d34821290,75,2278,74,3,ia/ia-hospital-ward-proximity/ia-hospital-ward-proximity.simp-undir-edges
11865,26,8258,197,49702,11,5603,42,5656,54,6938,48,6567,47,3379,91,3310,336,a0bd390290e7d8a0198e6cf816302a3d34821290,410,5530,409,3,ia/ia-infect-dublin/ia-infect-dublin.simp-undir-edges
0,12,0,72,0,10,0,38,0,29,0,24,0,24,0,45,0,102,a0bd390290e7d8a0198e6cf816302a3d34821290,113,4392,112,3,ia/ia-infect-hyper/ia-infect-hyper.simp-undir-edges
0,41,0,102,0,17,0,58,0,46,0,62,0,62,0,106,0,177,a0bd390290e7d8a0198e6cf816302a3d34821290,242,16634,241,3,ia/ia-primary-school-proximity-attr/ia-primary-school-proximity-attr.simp-undir-edges
0,42,0,86,0,18,0,45,0,44,0,40,0,41,0,96,0,142,a0bd390290e7d8a0198e6cf816302a3d34821290,242,16634,241,3,ia/ia-primary-school-proximity/ia-primary-school-proximity.simp-undir-edges
208,13,205,81,450,8,208,25,208,30,92,18,81,18,80,36,85,101,a0bd390290e7d8a0198e6cf816302a3d34821290,167,6500,166,3,ia/ia-radoslaw-email/ia-radoslaw-email.simp-undir-edges
212316,668,150047,1812,32216180,656,11581,684,19431,1039,61170,910,62329,953,9647,1499,9665,2715,a0bd390290e7d8a0198e6cf816302a3d34821290,6809,15360,6808,3,ia/ia-reality/ia-reality.simp-undir-edges
0,4,0,36,0,3,0,17,0,14,0,7,0,8,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,18,128,17,3,ia/ia-southernwomen/ia-southernwomen.simp-undir-edges
0,14,0,48,0,6,0,24,0,24,0,18,0,30,0,53,0,84,a0bd390290e7d8a0198e6cf816302a3d34821290,92,1510,91,3,ia/ia-workplace-contacts/ia-workplace-contacts.simp-undir-edges
279305,94,112089,1154,357500,22,87729,146,91358,370,200765,146,193139,276,60441,430,49784,1362,a0bd390290e7d8a0198e6cf816302a3d34821290,1039,2610,1038,3,inf/inf-euroroad/inf-euroroad.simp-undir-edges
498541,346,330977,1289,3269308,124,199752,700,202897,1587,263978,563,255702,721,107428,1883,104558,2607,a0bd390290e7d8a0198e6cf816302a3d34821290,2905,31290,2904,3,inf/inf-openflights/inf-openflights.simp-undir-edges
5072339,944,2024312,8696,8123914,260,930096,2648,963209,7509,3570734,2820,3441159,5932,675019,8576,625085,12700,a0bd390290e7d8a0198e6cf816302a3d34821290,4941,13188,4940,3,inf/inf-power/inf-power.simp-undir-edges
0,5,0,44,0,3,0,17,0,15,0,8,0,9,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,33,1056,32,3,labeled/BZR-MD/BZR-MD.simp-undir-edges
0,5,0,39,0,4,0,16,0,14,0,10,0,10,0,20,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,36,1260,35,3,labeled/COX2-MD/COX2-MD.simp-undir-edges
158112,75,62197,792,232580,51,102290,244,103288,410,119831,215,120882,320,61806,542,48071,1253,a0bd390290e7d8a0198e6cf816302a3d34821290,841,3804,840,3,labeled/DD199/DD199.simp-undir-edges
7075790,1292,2213046,7784,10943926,371,3141825,5188,3174888,12887,4305732,4150,4866976,7033,1666201,16769,1415515,20789,a0bd390290e7d8a0198e6cf816302a3d34821290,5736,28480,5735,3,labeled/DD21/DD21.simp-undir-edges
83445,35,36862,631,134672,9,53259,59,53691,97,65110,42,64125,71,30571,131,26634,611,a0bd390290e7d8a0198e6cf816302a3d34821290,642,3270,641,3,labeled/DD242/DD242.simp-undir-edges
15947,14,8546,179,26452,10,11385,55,11411,72,12593,49,12165,52,7326,93,6445,259,a0bd390290e7d8a0198e6cf816302a3d34821290,291,1644,290,3,labeled/DD244/DD244.simp-undir-edges
178737,59,70025,908,264942,13,111582,93,112370,206,130643,70,132960,140,64234,277,52407,1154,a0bd390290e7d8a0198e6cf816302a3d34821290,897,4174,896,3,labeled/DD349/DD349.simp-undir-edges
166777,57,68768,898,267964,16,100379,94,100921,245,124297,76,127913,150,56849,304,49049,1146,a0bd390290e7d8a0198e6cf816302a3d34821290,903,4906,902,3,labeled/DD497/DD497.simp-undir-edges
3681737,663,1220409,3031,5724278,175,1435830,2125,1460395,5563,2424403,1817,2652404,3397,798670,7014,693010,8187,a0bd390290e7d8a0198e6cf816302a3d34821290,4152,20640,4151,3,labeled/DD6/DD6.simp-undir-edges
120705,41,51025,648,196598,13,59635,95,60742,209,80913,60,80600,110,40252,215,32781,870,a0bd390290e7d8a0198e6cf816302a3d34821290,775,4186,774,3,labeled/DD68/DD68.simp-undir-edges
84036,94,42885,619,170866,23,36660,238,37779,385,54541,178,53495,251,26146,478,24762,987,a0bd390290e7d8a0198e6cf816302a3d34821290,725,5200,724,3,labeled/DD687/DD687.simp-undir-edges
0,7,0,51,0,4,0,16,0,16,0,8,0,9,0,21,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,39,1482,38,3,labeled/DHFR-MD/DHFR-MD.simp-undir-edges
2242,15,1272,50,2798,5,1882,41,1901,47,1916,41,1756,26,1286,69,988,111,a0bd390290e7d8a0198e6cf816302a3d34821290,95,242,94,3,labeled/ENZYMES118/ENZYMES118.simp-undir-edges
1879,16,1045,48,2378,7,1146,30,1155,52,1421,38,1355,42,821,58,715,114,a0bd390290e7d8a0198e6cf816302a3d34821290,90,254,89,3,labeled/ENZYMES123/ENZYMES123.simp-undir-edges
4490,23,1735,77,4766,11,2424,44,2473,53,3859,36,3735,66,2058,100,1439,148,a0bd390290e7d8a0198e6cf816302a3d34821290,123,278,122,3,labeled/ENZYMES295/ENZYMES295.simp-undir-edges
4708,26,1959,77,4952,8,2687,58,2695,69,3705,64,3685,53,2125,109,1485,161,a0bd390290e7d8a0198e6cf816302a3d34821290,125,282,124,3,labeled/ENZYMES296/ENZYMES296.simp-undir-edges
4179,14,1873,74,4624,11,2410,45,2422,66,3325,47,3328,66,1881,102,1404,151,a0bd390290e7d8a0198e6cf816302a3d34821290,121,298,120,3,labeled/ENZYMES297/ENZYMES297.simp-undir-edges
2040,16,1066,65,2308,7,1422,38,1443,37,1489,37,1400,33,935,63,791,101,a0bd390290e7d8a0198e6cf816302a3d34821290,88,266,87,3,labeled/ENZYMES8/ENZYMES8.simp-undir-edges
0,7,0,55,0,4,0,18,0,17,0,9,0,11,0,21,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,43,1806,42,3,labeled/ER-MD/ER-MD.simp-undir-edges
1371,9,914,52,2380,7,796,27,810,38,1119,31,1048,20,558,41,526,89,a0bd390290e7d8a0198e6cf816302a3d34821290,90,372,89,3,labeled/KKI/KKI.simp-undir-edges
496,6,367,43,810,4,350,22,352,24,375,12,327,12,237,31,239,68,a0bd390290e7d8a0198e6cf816302a3d34821290,57,288,56,3,labeled/MSRC-21C/MSRC-21C.simp-undir-edges
365,7,269,52,736,5,274,23,274,20,264,13,237,18,184,34,181,75,a0bd390290e7d8a0198e6cf816302a3d34821290,55,284,54,3,labeled/MSRC-9/MSRC-9.simp-undir-edges
4065,10,2790,99,7774,9,2404,34,2484,37,2629,29,2344,39,1540,58,1438,126,a0bd390290e7d8a0198e6cf816302a3d34821290,171,1646,170,3,labeled/OHSU/OHSU.simp-undir-edges
1012,6,498,44,1254,4,993,26,993,25,924,21,862,20,692,36,503,74,a0bd390290e7d8a0198e6cf816302a3d34821290,64,142,63,3,labeled/PTC-FM/PTC-FM.simp-undir-edges
915,9,501,47,1214,5,930,23,930,27,827,18,792,19,639,45,508,85,a0bd390290e7d8a0198e6cf816302a3d34821290,64,138,63,3,labeled/PTC-FR/PTC-FR.simp-undir-edges
1012,9,450,60,1254,5,993,26,996,29,924,16,836,16,680,40,519,94,a0bd390290e7d8a0198e6cf816302a3d34821290,64,142,63,3,labeled/PTC-MM/PTC-MM.simp-undir-edges
915,10,492,57,1214,5,930,28,927,30,827,23,799,24,708,46,490,95,a0bd390290e7d8a0198e6cf816302a3d34821290,64,138,63,3,labeled/PTC-MR/PTC-MR.simp-undir-edges
2723,7,1815,70,5196,5,1774,18,1769,21,2163,10,1966,12,1225,25,1174,69,a0bd390290e7d8a0198e6cf816302a3d34821290,134,696,133,3,labeled/Peking-1/Peking-1.simp-undir-edges
21471,32,15625,403,161982,14,8689,105,10195,156,15713,83,15599,102,6815,240,6638,697,a0bd390290e7d8a0198e6cf816302a3d34821290,687,13768,686,3,labeled/TerroristRel/TerroristRel.simp-undir-edges
714266,243,328361,1986,1470946,78,134930,564,146960,1455,503912,425,464874,804,98814,1589,89494,2930,a0bd390290e7d8a0198e6cf816302a3d34821290,2110,7336,2109,3,labeled/citeseer/citeseer.simp-undir-edges
856953,322,456645,3181,2009482,75,150568,593,164910,1698,468415,469,445515,980,98477,1924,92295,4012,a0bd390290e7d8a0198e6cf816302a3d34821290,2485,10138,2484,3,labeled/cora/cora.simp-undir-edges
956965,1044,829591,2784,3821552,486,800835,2003,801383,3259,282174,2256,266426,2674,233801,4745,229039,5604,a0bd390290e7d8a0198e6cf816302a3d34821290,6621,499918,6620,3,labeled/fb-CMU-Carnegie49/fb-CMU-Carnegie49.simp-undir-edges
103659,78,59508,716,216698,31,28890,147,30599,306,74744,130,70095,195,21786,361,21128,964,a0bd390290e7d8a0198e6cf816302a3d34821290,814,2872,813,3,labeled/gene/gene.simp-undir-edges
3065,31,2689,112,10298,13,2308,57,2308,60,1472,48,1312,37,1095,81,1070,148,a0bd390290e7d8a0198e6cf816302a3d34821290,219,1260,218,3,labeled/internet-industry-partnerships/internet-industry-partnerships.simp-undir-edges
405439,1850,394174,2416,2392834,883,358489,3004,358489,3580,80259,3692,79944,3874,76584,5586,75963,5802,a0bd390290e7d8a0198e6cf816302a3d34821290,9072,929918,9071,3,labeled/web-spam-detection/web-spam-detection.simp-undir-edges
4390,21,3460,88,14968,10,3094,55,3094,61,1981,63,1830,80,1129,124,1260,185,a0bd390290e7d8a0198e6cf816302a3d34821290,251,900,250,3,labeled/webkb-wisc/webkb-wisc.simp-undir-edges
0,6,0,46,0,4,0,17,0,15,0,13,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,38,146,37,3,misc/08blocks/08blocks.simp-undir-edges
0,4,0,40,0,4,0,16,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/1138_bus/1138_bus.simp-undir-edges
2,62,2,328,2,12,2,69,2,54,2,54,2,54,2,94,2,351,a0bd390290e7d8a0198e6cf816302a3d34821290,584,12118,583,3,misc/130bit/130bit.simp-undir-edges
2,113,2,706,2,47,2,129,2,116,2,151,2,164,2,199,2,855,a0bd390290e7d8a0198e6cf816302a3d34821290,1002,22504,1001,3,misc/145bit/145bit.simp-undir-edges
8114,246,8056,2280,9718,51,8072,239,8072,249,4090,309,3623,311,3602,411,3629,2504,a0bd390290e7d8a0198e6cf816302a3d34821290,3606,74140,3605,3,misc/162bit/162bit.simp-undir-edges
16514,656,16246,4684,23128,169,16434,893,16434,908,7281,1200,6340,1204,6352,1524,6332,5614,a0bd390290e7d8a0198e6cf816302a3d34821290,7441,164410,7440,3,misc/176bit/176bit.simp-undir-edges
6437424,921,1388429,6631,7403440,471,3531610,3627,3574069,8712,3585244,3415,4403993,6840,1657134,13884,1276341,18782,a0bd390290e7d8a0198e6cf816302a3d34821290,4720,27444,4719,3,misc/3elt/3elt.simp-undir-edges
25329999,2385,4467077,11509,26975952,565,20568721,13969,20611669,33380,12956903,9483,18567614,18290,10847315,61262,5431046,61986,a0bd390290e7d8a0198e6cf816302a3d34821290,9000,26556,8999,3,misc/3elt_dual/3elt_dual.simp-undir-edges
0,6,0,46,0,3,0,16,0,14,0,7,0,7,0,18,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/494_bus/494_bus.simp-undir-edges
0,5,0,44,0,3,0,14,0,14,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/662_bus/662_bus.simp-undir-edges
4,4,4,44,4,8,4,15,4,15,4,8,4,8,4,18,4,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/685_bus/685_bus.simp-undir-edges
8465787,1219,2458836,13525,12940518,418,3337927,5568,3374097,14411,5428144,5907,5601960,12499,1724750,18882,1541804,27783,a0bd390290e7d8a0198e6cf816302a3d34821290,6240,36336,6239,3,misc/Alemdar/Alemdar.simp-undir-edges
22539,290,10093,1122,191132,131,3737,402,3769,427,3833,457,3789,465,1730,665,1697,1567,a0bd390290e7d8a0198e6cf816302a3d34821290,1916,329868,1915,3,misc/CAG_mat1916/CAG_mat1916.simp-undir-edges
1390,51,892,212,7688,15,549,72,560,89,386,99,360,103,195,132,189,297,a0bd390290e7d8a0198e6cf816302a3d34821290,364,20948,363,3,misc/CAG_mat364/CAG_mat364.simp-undir-edges
121,11,98,59,258,5,62,26,62,22,37,14,33,15,26,31,22,82,a0bd390290e7d8a0198e6cf816302a3d34821290,72,1356,71,3,misc/CAG_mat72/CAG_mat72.simp-undir-edges
112727,54,60512,923,346916,13,16162,70,18756,199,77607,64,75176,116,14928,202,14910,977,a0bd390290e7d8a0198e6cf816302a3d34821290,1025,2086,1024,3,misc/CSphd/CSphd.simp-undir-edges
2581435,675,1400835,5681,12628382,261,452261,1737,492381,5011,1064920,1452,1050984,2554,288196,5544,288282,8518,a0bd390290e7d8a0198e6cf816302a3d34821290,5925,31540,5924,3,misc/California/California.simp-undir-edges
0,5,0,44,0,3,0,14,0,14,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,7,18,6,3,misc/Chebyshev1/Chebyshev1.simp-undir-edges
0,4,0,38,0,3,0,15,0,13,0,7,0,7,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,7,18,6,3,misc/Chebyshev2/Chebyshev2.simp-undir-edges
0,4,0,39,0,3,0,14,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,7,14,6,3,misc/Chebyshev3/Chebyshev3.simp-undir-edges
0,8,0,52,0,4,0,21,0,27,0,17,0,17,0,38,0,80,a0bd390290e7d8a0198e6cf816302a3d34821290,101,200,100,3,misc/Chem97ZtZ/Chem97ZtZ.simp-undir-edges
0,5,0,48,0,5,0,17,0,19,0,12,0,14,0,26,0,63,a0bd390290e7d8a0198e6cf816302a3d34821290,55,2090,54,3,misc/Cities/Cities.simp-undir-edges
13181,44,12220,561,26476,16,11951,77,11951,93,6679,113,6210,97,6072,175,6005,740,a0bd390290e7d8a0198e6cf816302a3d34821290,816,15054,815,3,misc/D_10/D_10.simp-undir-edges
6986,53,6652,303,17890,13,5600,84,5599,85,3691,68,3408,95,3166,120,3161,375,a0bd390290e7d8a0198e6cf816302a3d34821290,458,5856,457,3,misc/D_11/D_11.simp-undir-edges
8516,36,7963,235,31674,13,5266,61,5266,64,3655,63,3345,59,2950,93,2944,340,a0bd390290e7d8a0198e6cf816302a3d34821290,431,3624,430,3,misc/D_5/D_5.simp-undir-edges
45460,99,39040,863,150176,27,32539,157,32544,248,21364,143,20079,179,18320,320,18123,1088,a0bd390290e7d8a0198e6cf816302a3d34821290,968,12924,967,3,misc/D_6/D_6.simp-undir-edges
44040,176,35546,1272,94266,73,34522,243,34531,332,18626,247,17411,286,16254,474,15917,1602,a0bd390290e7d8a0198e6cf816302a3d34821290,1270,25270,1269,3,misc/D_7/D_7.simp-undir-edges
16798,154,14948,1098,32942,69,13867,234,13868,227,7335,231,6940,251,6563,358,6469,1336,a0bd390290e7d8a0198e6cf816302a3d34821290,1268,29722,1267,3,misc/D_8/D_8.simp-undir-edges
17822,127,16305,1008,32696,46,16400,192,16401,204,8419,184,7907,214,7732,316,7618,1191,a0bd390290e7d8a0198e6cf816302a3d34821290,1133,24616,1132,3,misc/D_9/D_9.simp-undir-edges
917202,372,497450,1829,7934266,176,139378,603,161204,1789,290740,555,293779,849,90721,2060,90694,3027,a0bd390290e7d8a0198e6cf816302a3d34821290,4253,17794,4252,3,misc/EPA/EPA.simp-undir-edges
714453,547,416573,2159,6606986,216,57930,971,71642,2128,405719,921,405280,1166,46802,2558,46411,3724,a0bd390290e7d8a0198e6cf816302a3d34821290,4475,9304,4474,3,misc/EVA/EVA.simp-undir-edges
28167,30,16860,352,99936,19,17357,98,17408,164,15173,104,14071,126,11684,207,10340,566,a0bd390290e7d8a0198e6cf816302a3d34821290,560,8736,559,3,misc/EX1/EX1.simp-undir-edges
30102,51,17156,408,100032,22,18022,81,17995,173,14516,84,13208,127,11720,195,10375,606,a0bd390290e7d8a0198e6cf816302a3d34821290,560,8736,559,3,misc/EX2/EX2.simp-undir-edges
501081,240,245956,572,2762064,95,282956,520,282646,1456,215912,381,200497,659,164540,1706,141075,1904,a0bd390290e7d8a0198e6cf816302a3d34821290,2600,71760,2599,3,misc/EX4/EX4.simp-undir-edges
1874964,666,944644,2506,16377476,410,1004176,1987,1001737,6310,841542,1607,820008,2568,603853,7394,517421,8420,a0bd390290e7d8a0198e6cf816302a3d34821290,6545,295680,6544,3,misc/EX5/EX5.simp-undir-edges
1838065,666,940848,2472,16377684,417,1007193,1904,1004753,6329,838456,1615,817575,2514,604704,7410,514190,8327,a0bd390290e7d8a0198e6cf816302a3d34821290,6545,295680,6544,3,misc/EX6/EX6.simp-undir-edges
5026,554,5026,1650,24645184,425,5026,753,5026,1981,5026,701,5026,712,5026,2343,5026,3404,a0bd390290e7d8a0198e6cf816302a3d34821290,5534,16944,5533,3,misc/Erdos02/Erdos02.simp-undir-edges
22003,19,15737,225,61640,17,12040,75,12179,109,12874,73,11670,92,7080,175,6830,407,a0bd390290e7d8a0198e6cf816302a3d34821290,429,2624,428,3,misc/Erdos971/Erdos971.simp-undir-edges
1020711,539,545253,3131,6601702,189,126874,913,148782,2285,370924,819,388022,1194,110783,2679,112501,4617,a0bd390290e7d8a0198e6cf816302a3d34821290,4680,14060,4679,3,misc/Erdos972/Erdos972.simp-undir-edges
22335,22,16189,227,64500,19,12783,73,12896,122,13027,89,11932,95,7459,176,7145,422,a0bd390290e7d8a0198e6cf816302a3d34821290,439,2756,438,3,misc/Erdos981/Erdos981.simp-undir-edges
1074688,467,599527,4021,7094946,116,132460,692,155877,1939,393486,648,416191,1007,116637,2210,118026,5120,a0bd390290e7d8a0198e6cf816302a3d34821290,4875,14608,4874,3,misc/Erdos982/Erdos982.simp-undir-edges
22476,24,15852,272,66628,12,12821,73,12936,139,13190,98,12023,103,7562,188,7289,419,a0bd390290e7d8a0198e6cf816302a3d34821290,446,2826,445,3,misc/Erdos991/Erdos991.simp-undir-edges
1106820,800,614560,4452,7506206,421,139698,1393,163522,3012,400065,1324,423391,1732,120409,3659,122710,6578,a0bd390290e7d8a0198e6cf816302a3d34821290,4991,14856,4990,3,misc/Erdos992/Erdos992.simp-undir-edges
704293,229,342471,2345,1188030,56,132027,602,147279,1656,321106,454,279349,961,124507,1794,123702,3304,a0bd390290e7d8a0198e6cf816302a3d34821290,2240,10224,2239,3,misc/Franz1/Franz1.simp-undir-edges
2014447,280,571420,2888,11735916,176,370153,1208,344236,4338,690583,731,602730,2162,336997,4501,337044,6423,a0bd390290e7d8a0198e6cf816302a3d34821290,4480,42976,4479,3,misc/Franz2/Franz2.simp-undir-edges
768441,379,349505,1152,3680414,220,179404,934,192001,2411,316827,705,274446,1309,148459,2774,147822,3193,a0bd390290e7d8a0198e6cf816302a3d34821290,2800,23036,2799,3,misc/Franz3/Franz3.simp-undir-edges
3465061,605,1047139,3929,27965814,394,712927,2609,699277,9470,1289497,1789,1136587,4427,653945,10102,651955,12185,a0bd390290e7d8a0198e6cf816302a3d34821290,6784,92914,6783,3,misc/Franz4/Franz4.simp-undir-edges
2178027,960,988160,7018,35985540,951,505091,2651,516959,8101,856592,2246,813894,3464,439619,9271,433130,13630,a0bd390290e7d8a0198e6cf816302a3d34821290,7382,87832,7381,3,misc/Franz5/Franz5.simp-undir-edges
2783216,789,1121326,8782,36437350,729,589317,2710,600258,9223,1053838,1984,970287,3691,548895,10245,545939,16255,a0bd390290e7d8a0198e6cf816302a3d34821290,7576,90484,7575,3,misc/Franz6/Franz6.simp-undir-edges
0,46,0,564,0,11,0,47,0,56,0,67,0,80,0,85,0,627,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G1/G1.simp-undir-edges
0,51,0,592,0,20,0,47,0,43,0,47,0,47,0,64,0,552,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G10/G10.simp-undir-edges
203312,85,39540,769,210400,22,200606,186,201223,288,104212,133,131604,267,133870,448,41655,1129,a0bd390290e7d8a0198e6cf816302a3d34821290,800,3200,799,3,misc/G11/G11.simp-undir-edges
201760,89,41596,727,210400,21,90323,147,91343,272,87057,139,136241,262,65369,379,38292,1023,a0bd390290e7d8a0198e6cf816302a3d34821290,800,3200,799,3,misc/G12/G12.simp-undir-edges
205760,56,43720,750,210400,21,69951,158,75657,289,79506,114,129831,225,45676,384,34836,1069,a0bd390290e7d8a0198e6cf816302a3d34821290,800,3200,799,3,misc/G13/G13.simp-undir-edges
27623,59,21639,639,69662,16,19978,93,20004,103,12169,90,11215,117,9768,196,8942,668,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9388,799,3,misc/G14/G14.simp-undir-edges
24613,58,19722,647,59944,20,18805,81,18808,108,10803,87,10014,78,9013,135,8140,720,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9322,799,3,misc/G15/G15.simp-undir-edges
28692,67,22412,672,73366,20,19617,113,19636,125,12462,99,11496,124,9949,185,9229,769,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9344,799,3,misc/G16/G16.simp-undir-edges
26750,62,21396,651,66250,22,20473,92,20474,128,11611,91,10760,121,9536,187,8707,732,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9334,799,3,misc/G17/G17.simp-undir-edges
27623,64,21593,648,69662,21,19978,86,19978,126,12169,103,11329,117,9841,207,9006,762,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9388,799,3,misc/G18/G18.simp-undir-edges
24613,59,19714,590,59944,21,18805,84,18807,110,10803,97,10089,98,8928,164,8179,717,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9322,799,3,misc/G19/G19.simp-undir-edges
0,57,0,552,0,19,0,49,0,61,0,67,0,64,0,105,0,562,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G2/G2.simp-undir-edges
28692,61,22419,675,73366,21,19617,92,19675,126,12462,101,11517,120,9976,194,9023,759,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9344,799,3,misc/G20/G20.simp-undir-edges
26750,67,21196,664,66250,21,20473,106,20473,106,11611,75,10790,105,9554,179,8690,774,a0bd390290e7d8a0198e6cf816302a3d34821290,800,9334,799,3,misc/G21/G21.simp-undir-edges
81174,195,63407,1177,121716,48,66548,243,66548,298,26330,279,23995,362,22991,518,22787,1422,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G22/G22.simp-undir-edges
80616,190,63425,1164,120038,55,65531,247,65531,295,25794,271,23390,323,22748,494,22523,1471,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G23/G23.simp-undir-edges
81023,197,63574,1191,121524,46,65728,236,65736,303,26446,271,24015,318,23160,485,22943,1489,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G24/G24.simp-undir-edges
80662,191,63061,1176,118700,47,66156,251,66169,294,25705,267,23338,326,22509,476,22314,1450,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G25/G25.simp-undir-edges
80185,156,63260,1189,119296,50,66635,243,66636,293,26025,268,23677,323,22962,474,22774,1455,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G26/G26.simp-undir-edges
81174,210,63747,1234,121716,56,66548,231,66548,322,26330,276,23962,318,23077,492,22888,1429,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G27/G27.simp-undir-edges
79059,186,62321,1210,115738,47,63435,242,63438,286,25304,279,23017,352,22059,494,21894,1403,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G28/G28.simp-undir-edges
81023,189,63318,1192,121524,49,65728,240,65727,322,26446,269,24088,348,23152,484,22858,1460,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G29/G29.simp-undir-edges
0,57,0,542,0,12,0,48,0,42,0,57,0,62,0,87,0,598,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G3/G3.simp-undir-edges
80662,199,62978,1165,118700,49,66156,257,66169,297,25705,279,23372,342,22485,522,22402,1420,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G30/G30.simp-undir-edges
80185,185,64038,1203,119296,45,66635,230,66649,297,26025,270,23626,335,22995,486,22810,1409,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39980,1999,3,misc/G31/G31.simp-undir-edges
1304840,324,197623,1695,1326000,73,243140,673,283643,1688,408342,582,799489,1138,465241,2092,162896,3427,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,8000,1999,3,misc/G32/G32.simp-undir-edges
1315400,296,198044,1739,1326000,64,210475,680,265664,1730,337750,550,751253,1129,427008,2025,154784,3383,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,8000,1999,3,misc/G33/G33.simp-undir-edges
1293840,288,200297,1683,1326000,62,176399,675,227868,1720,298823,540,831762,1113,329054,2043,141121,3430,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,8000,1999,3,misc/G34/G34.simp-undir-edges
195734,211,138518,1284,1013194,73,103574,380,103801,884,82850,296,80266,425,56825,1072,51196,2125,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23556,1999,3,misc/G35/G35.simp-undir-edges
194265,213,137654,1352,1061502,89,105052,371,105262,879,84721,309,81995,375,58306,1061,52508,2058,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23532,1999,3,misc/G36/G36.simp-undir-edges
190430,220,134583,1314,964618,96,103691,364,103830,854,80433,283,77793,364,55430,1051,49528,2052,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23570,1999,3,misc/G37/G37.simp-undir-edges
190714,203,136064,1374,954764,99,100552,370,100765,858,78374,285,75707,398,53499,1034,47785,2030,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23558,1999,3,misc/G38/G38.simp-undir-edges
195734,176,138296,1341,1013194,83,103574,367,103804,881,82850,284,80235,408,56731,1075,51296,2069,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23556,1999,3,misc/G39/G39.simp-undir-edges
0,37,0,599,0,19,0,47,0,43,0,45,0,47,0,105,0,503,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G4/G4.simp-undir-edges
194265,217,136996,1330,1061502,85,105052,367,105274,882,84721,301,82081,407,58176,1054,52519,2115,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23532,1999,3,misc/G40/G40.simp-undir-edges
190430,210,135406,1383,964618,103,103691,373,103817,848,80433,287,77885,371,55579,1034,49627,2075,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23570,1999,3,misc/G41/G41.simp-undir-edges
190714,225,135449,1226,954764,103,100552,365,100666,837,78374,283,75674,365,53458,1032,47915,2024,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,23558,1999,3,misc/G42/G42.simp-undir-edges
2156,107,2142,734,2352,48,2146,149,2146,129,1476,159,1422,162,1434,214,1436,903,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,19980,999,3,misc/G43/G43.simp-undir-edges
2224,110,2205,722,2480,37,2224,136,2224,141,1491,160,1453,175,1454,196,1451,846,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,19980,999,3,misc/G44/G44.simp-undir-edges
2258,107,2237,754,2500,48,2247,123,2247,143,1526,160,1478,173,1477,206,1458,887,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,19980,999,3,misc/G45/G45.simp-undir-edges
1883,83,1866,787,2044,40,1883,123,1883,129,1323,158,1291,159,1292,207,1299,849,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,19980,999,3,misc/G46/G46.simp-undir-edges
2014,107,1993,715,2198,26,2014,141,2014,130,1383,147,1342,182,1342,202,1340,878,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,19980,999,3,misc/G47/G47.simp-undir-edges
2950380,522,410149,1988,2988000,95,323680,1098,368086,3006,408414,831,1618059,1986,565849,3522,273411,4746,a0bd390290e7d8a0198e6cf816302a3d34821290,3000,12000,2999,3,misc/G48/G48.simp-undir-edges
2934900,507,403451,2021,2988000,95,379874,1116,473563,3086,684491,912,1820008,2085,394825,3781,315773,5014,a0bd390290e7d8a0198e6cf816302a3d34821290,3000,12000,2999,3,misc/G49/G49.simp-undir-edges
0,32,0,533,0,18,0,48,0,42,0,61,0,47,0,80,0,548,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G5/G5.simp-undir-edges
2940600,521,403067,1997,2988000,104,422387,1139,562652,3124,534260,957,1655401,2076,452891,3636,365006,4874,a0bd390290e7d8a0198e6cf816302a3d34821290,3000,12000,2999,3,misc/G50/G50.simp-undir-edges
40656,108,31826,735,112540,52,29307,165,29343,252,16667,177,15573,199,13579,371,12338,1052,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,11818,999,3,misc/G51/G51.simp-undir-edges
44441,92,34250,877,128570,46,30167,214,30213,281,18848,177,17680,211,15017,361,13478,1105,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,11832,999,3,misc/G52/G52.simp-undir-edges
43700,116,33612,861,126568,46,29839,182,29864,267,18024,178,16795,208,14532,376,13091,1083,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,11828,999,3,misc/G53/G53.simp-undir-edges
43943,110,33407,868,127526,46,28910,194,28912,268,18541,177,17411,210,14511,374,13107,1063,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,11832,999,3,misc/G54/G54.simp-undir-edges
4006543,915,1777683,8628,5409500,250,698707,3018,737691,8492,1566190,2435,1406582,5777,582174,9381,577734,13369,a0bd390290e7d8a0198e6cf816302a3d34821290,4969,24996,4968,3,misc/G55/G55.simp-undir-edges
4006543,867,1765464,8546,5409500,252,698707,3043,739371,8573,1566190,2482,1404649,5741,581308,9361,577097,13360,a0bd390290e7d8a0198e6cf816302a3d34821290,4969,24996,4968,3,misc/G56/G56.simp-undir-edges
8240600,888,1035648,8006,8315000,163,714562,1792,1166280,6615,1513928,1661,5006014,4568,2018423,7904,615026,13991,a0bd390290e7d8a0198e6cf816302a3d34821290,5000,20000,4999,3,misc/G57/G57.simp-undir-edges
1089365,381,694730,5475,10616346,178,356899,1104,359357,4129,471205,749,452857,1166,217770,4494,204097,8350,a0bd390290e7d8a0198e6cf816302a3d34821290,5000,59140,4999,3,misc/G58/G58.simp-undir-edges
1089365,397,690693,5475,10616346,183,356899,1146,358505,4096,471205,751,452869,1184,217886,4483,203900,8317,a0bd390290e7d8a0198e6cf816302a3d34821290,5000,59140,4999,3,misc/G59/G59.simp-undir-edges
0,31,0,484,0,18,0,48,0,62,0,47,0,47,0,106,0,606,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G6/G6.simp-undir-edges
8080298,1008,3391599,10438,12593760,323,1280515,4457,1366267,14687,3030624,4079,2587105,11660,1085812,16096,1077711,19581,a0bd390290e7d8a0198e6cf816302a3d34821290,6955,34294,6954,3,misc/G60/G60.simp-undir-edges
8080298,982,3369344,10335,12593760,320,1280515,4452,1364014,14737,3030624,4072,2587125,11623,1085081,16169,1078205,19589,a0bd390290e7d8a0198e6cf816302a3d34821290,6955,34294,6954,3,misc/G61/G61.simp-undir-edges
16124780,1900,1904266,9091,16303000,472,1139292,5226,2173322,17330,2119848,4258,10090597,10411,3425304,20720,1024109,25083,a0bd390290e7d8a0198e6cf816302a3d34821290,7000,28000,6999,3,misc/G62/G62.simp-undir-edges
2143790,960,1249725,5377,23992760,657,487457,3336,490402,10998,883956,2173,843184,3140,320615,12261,307954,14742,a0bd390290e7d8a0198e6cf816302a3d34821290,7000,82918,6999,3,misc/G63/G63.simp-undir-edges
2143790,959,1252123,5374,23992760,644,487457,3337,490661,11003,883956,2161,843110,3130,320376,12181,307676,14762,a0bd390290e7d8a0198e6cf816302a3d34821290,7000,82918,6999,3,misc/G64/G64.simp-undir-edges
21150560,2055,2468391,9228,21304000,509,1381422,7739,1530924,24192,3194446,5147,12000680,12653,4165274,28633,1292878,30797,a0bd390290e7d8a0198e6cf816302a3d34821290,8000,32000,7999,3,misc/G65/G65.simp-undir-edges
26714900,2281,3064717,7844,26964000,557,1645652,7801,3595113,28885,3910911,6218,16334523,16596,4092281,33571,1629077,31863,a0bd390290e7d8a0198e6cf816302a3d34821290,9000,36000,8999,3,misc/G66/G66.simp-undir-edges
0,33,0,504,0,19,0,68,0,43,0,47,0,67,0,104,0,583,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G7/G7.simp-undir-edges
0,58,0,505,0,19,0,50,0,44,0,47,0,86,0,86,0,570,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G8/G8.simp-undir-edges
0,59,0,563,0,19,0,67,0,43,0,47,0,58,0,64,0,494,a0bd390290e7d8a0198e6cf816302a3d34821290,800,38352,799,3,misc/G9/G9.simp-undir-edges
576,13,365,59,1712,5,157,28,237,26,548,22,492,21,143,36,144,82,a0bd390290e7d8a0198e6cf816302a3d34821290,83,250,82,3,misc/GD00_a/GD00_a.simp-undir-edges
44466,67,28314,519,137578,46,15710,197,16010,316,28056,182,26672,195,10243,403,9820,861,a0bd390290e7d8a0198e6cf816302a3d34821290,638,2040,637,3,misc/GD00_c/GD00_c.simp-undir-edges
29,6,27,47,46,4,26,17,26,15,30,8,26,8,26,21,24,53,a0bd390290e7d8a0198e6cf816302a3d34821290,18,52,17,3,misc/GD01_b/GD01_b.simp-undir-edges
52,5,48,46,86,4,52,18,52,17,26,17,23,10,22,21,24,56,a0bd390290e7d8a0198e6cf816302a3d34821290,33,270,32,3,misc/GD01_c/GD01_c.simp-undir-edges
0,4,0,40,0,4,0,17,0,15,0,8,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,23,118,22,3,misc/GD02_a/GD02_a.simp-undir-edges
1077,8,685,45,1794,4,963,31,964,30,930,31,903,32,631,44,564,107,a0bd390290e7d8a0198e6cf816302a3d34821290,80,464,79,3,misc/GD02_b/GD02_b.simp-undir-edges
40581,102,37503,470,270044,21,32132,85,32132,138,12544,64,12049,72,10060,171,9723,474,a0bd390290e7d8a0198e6cf816302a3d34821290,1538,15634,1537,3,misc/GD06_Java/GD06_Java.simp-undir-edges
90,15,90,62,5040,8,78,26,78,26,90,31,90,19,69,38,69,94,a0bd390290e7d8a0198e6cf816302a3d34821290,101,380,100,3,misc/GD06_theory/GD06_theory.simp-undir-edges
219,6,177,51,326,4,175,17,180,15,164,10,167,10,140,24,123,57,a0bd390290e7d8a0198e6cf816302a3d34821290,36,112,35,3,misc/GD95_a/GD95_a.simp-undir-edges
540,10,430,55,1062,6,291,28,293,29,366,15,345,16,154,36,151,79,a0bd390290e7d8a0198e6cf816302a3d34821290,70,190,69,3,misc/GD95_b/GD95_b.simp-undir-edges
413,7,274,50,1020,4,267,20,268,20,263,18,237,14,200,32,189,73,a0bd390290e7d8a0198e6cf816302a3d34821290,62,288,61,3,misc/GD95_c/GD95_c.simp-undir-edges
251943,93,122929,1153,401550,48,49887,244,51154,572,140156,230,115994,388,25821,686,24059,1516,a0bd390290e7d8a0198e6cf816302a3d34821290,1096,3354,1095,3,misc/GD96_a/GD96_a.simp-undir-edges
1128,17,609,61,2706,6,405,38,444,34,808,33,768,42,278,53,234,111,a0bd390290e7d8a0198e6cf816302a3d34821290,111,386,110,3,misc/GD96_b/GD96_b.simp-undir-edges
857,11,580,57,1220,6,723,23,721,27,624,23,593,21,438,38,413,86,a0bd390290e7d8a0198e6cf816302a3d34821290,65,250,64,3,misc/GD96_c/GD96_c.simp-undir-edges
1833,16,1545,82,11868,9,618,40,676,43,1505,28,1455,23,592,61,599,126,a0bd390290e7d8a0198e6cf816302a3d34821290,180,456,179,3,misc/GD96_d/GD96_d.simp-undir-edges
1458,15,930,67,1864,6,1366,30,1363,40,1095,28,1092,35,862,54,778,104,a0bd390290e7d8a0198e6cf816302a3d34821290,84,332,83,3,misc/GD97_a/GD97_a.simp-undir-edges
0,4,0,38,0,4,0,15,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/GD97_b/GD97_b.simp-undir-edges
5743,22,3463,133,46402,16,771,71,1053,73,3281,46,3256,81,751,117,697,263,a0bd390290e7d8a0198e6cf816302a3d34821290,345,710,344,3,misc/GD97_c/GD97_c.simp-undir-edges
74,6,68,48,186,4,52,17,52,16,25,9,24,9,24,20,23,54,a0bd390290e7d8a0198e6cf816302a3d34821290,32,86,31,3,misc/GD98_a/GD98_a.simp-undir-edges
1821,11,1326,56,4584,8,697,38,715,58,1507,48,1607,47,577,84,560,138,a0bd390290e7d8a0198e6cf816302a3d34821290,121,264,120,3,misc/GD98_b/GD98_b.simp-undir-edges
2375,21,1361,72,2816,10,2375,40,2375,55,2187,38,2187,49,2194,84,1377,123,a0bd390290e7d8a0198e6cf816302a3d34821290,112,336,111,3,misc/GD98_c/GD98_c.simp-undir-edges
746,10,512,56,1350,4,617,27,614,27,474,22,476,23,381,35,358,89,a0bd390290e7d8a0198e6cf816302a3d34821290,64,250,63,3,misc/GD99_b/GD99_b.simp-undir-edges
2417,11,1391,64,3508,6,1987,36,1996,44,2047,46,1894,29,1293,79,1172,115,a0bd390290e7d8a0198e6cf816302a3d34821290,105,240,104,3,misc/GD99_c/GD99_c.simp-undir-edges
3120,39,2963,165,6226,10,2940,67,2940,70,1729,65,1568,94,1538,128,1546,207,a0bd390290e7d8a0198e6cf816302a3d34821290,341,4068,340,3,misc/GL6_D_10/GL6_D_10.simp-undir-edges
11167,52,10141,336,32444,25,8659,93,8659,101,5944,91,5461,125,5045,166,5038,426,a0bd390290e7d8a0198e6cf816302a3d34821290,466,4986,465,3,misc/GL6_D_6/GL6_D_6.simp-undir-edges
11153,90,9953,514,21482,42,10181,141,10181,149,5448,162,5086,174,4921,224,4822,697,a0bd390290e7d8a0198e6cf816302a3d34821290,636,10648,635,3,misc/GL6_D_7/GL6_D_7.simp-undir-edges
4924,66,4588,447,8970,38,4427,128,4427,131,2503,173,2337,175,2254,216,2233,595,a0bd390290e7d8a0198e6cf816302a3d34821290,634,12130,633,3,misc/GL6_D_8/GL6_D_8.simp-undir-edges
6225,37,5854,350,11246,14,5668,45,5668,43,3376,35,3120,41,3031,70,2996,407,a0bd390290e7d8a0198e6cf816302a3d34821290,544,8568,543,3,misc/GL6_D_9/GL6_D_9.simp-undir-edges
0,5,0,44,0,4,0,16,0,15,0,8,0,8,0,17,0,61,a0bd390290e7d8a0198e6cf816302a3d34821290,9,16,8,3,misc/GL7d10/GL7d10.simp-undir-edges
30675,67,20012,632,403518,32,6132,139,6258,153,10097,120,10149,152,4256,208,4438,717,a0bd390290e7d8a0198e6cf816302a3d34821290,828,3026,827,3,misc/GL7d11/GL7d11.simp-undir-edges
3421221,1037,1986319,12396,50283396,911,660338,2587,692836,7539,860311,2480,801488,4272,443561,8805,447933,15326,a0bd390290e7d8a0198e6cf816302a3d34821290,8868,75040,8867,3,misc/GL7d12/GL7d12.simp-undir-edges
329999,314,238409,838,4716704,141,68581,379,71384,763,69816,371,66132,545,35035,985,36887,1393,a0bd390290e7d8a0198e6cf816302a3d34821290,2756,14810,2755,3,misc/GL7d26/GL7d26.simp-undir-edges
342,8,302,51,872,5,256,19,256,19,215,13,202,19,168,33,169,71,a0bd390290e7d8a0198e6cf816302a3d34821290,60,228,59,3,misc/GlossGT/GlossGT.simp-undir-edges
16878,911,12988,1714,76388,660,15067,1576,15067,1583,3898,1760,3784,1760,3823,2472,3835,3294,a0bd390290e7d8a0198e6cf816302a3d34821290,4049,1836830,4048,3,misc/HFE18_96_in/HFE18_96_in.simp-undir-edges
167,5,134,39,250,3,156,17,156,16,127,9,119,10,110,21,103,56,a0bd390290e7d8a0198e6cf816302a3d34821290,32,98,31,3,misc/Hamrle1/Hamrle1.simp-undir-edges
7649630,1047,2906733,11240,11593078,311,1512641,4163,1591640,12474,2859467,4079,2036921,12348,1014243,14077,1005321,18692,a0bd390290e7d8a0198e6cf816302a3d34821290,5952,20888,5951,3,misc/Hamrle2/Hamrle2.simp-undir-edges
8104,39,6896,203,70174,30,3583,80,3617,104,2406,125,2280,124,1700,178,1722,414,a0bd390290e7d8a0198e6cf816302a3d34821290,500,4086,499,3,misc/Harvard500/Harvard500.simp-undir-edges
32826,99,26917,801,119326,45,26373,156,26372,181,13600,146,13044,154,12016,283,11461,968,a0bd390290e7d8a0198e6cf816302a3d34821290,975,20546,974,3,misc/IG5-10/IG5-10.simp-undir-edges
90591,102,73054,797,351666,25,73606,134,73609,246,34930,132,33478,165,31292,346,30062,883,a0bd390290e7d8a0198e6cf816302a3d34821290,1692,44222,1691,3,misc/IG5-11/IG5-11.simp-undir-edges
191460,280,161014,1000,765334,73,164795,363,164795,684,77335,415,75082,484,71636,938,69588,1644,a0bd390290e7d8a0198e6cf816302a3d34821290,2874,92520,2873,3,misc/IG5-12/IG5-12.simp-undir-edges
461290,616,394813,3474,2134466,240,406130,1065,406330,1775,179930,1259,174921,1457,168854,2586,164064,5035,a0bd390290e7d8a0198e6cf816302a3d34821290,4731,182420,4730,3,misc/IG5-13/IG5-13.simp-undir-edges
1065269,1029,910827,8373,5555150,385,917859,1835,918016,3856,386653,2227,377034,2721,361697,5360,354033,11635,a0bd390290e7d8a0198e6cf816302a3d34821290,7621,346674,7620,3,misc/IG5-14/IG5-14.simp-undir-edges
184,10,168,41,610,4,171,21,171,22,122,13,116,18,114,30,120,64,a0bd390290e7d8a0198e6cf816302a3d34821290,70,504,69,3,misc/IG5-6/IG5-6.simp-undir-edges
1350,5,1128,64,4202,4,1092,19,1092,17,769,9,742,11,634,21,613,69,a0bd390290e7d8a0198e6cf816302a3d34821290,136,1098,135,3,misc/IG5-7/IG5-7.simp-undir-edges
3935,10,3315,123,15360,9,3109,31,3109,29,2324,20,2195,34,1889,51,1796,161,a0bd390290e7d8a0198e6cf816302a3d34821290,288,3424,287,3,misc/IG5-8/IG5-8.simp-undir-edges
10671,21,9111,357,34936,11,9185,47,9184,41,5238,44,5018,48,4647,78,4321,277,a0bd390290e7d8a0198e6cf816302a3d34821290,538,9140,537,3,misc/IG5-9/IG5-9.simp-undir-edges
0,24,0,73,0,13,0,45,0,43,0,37,0,48,0,60,0,97,a0bd390290e7d8a0198e6cf816302a3d34821290,124,11944,123,3,misc/Journals/Journals.simp-undir-edges
0,4,0,39,0,3,0,16,0,15,0,8,0,8,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/Kaufhold/Kaufhold.simp-undir-edges
1012742,522,683141,3804,5089640,205,301533,1476,305545,3146,357816,920,338785,1468,115017,3629,114026,6075,a0bd390290e7d8a0198e6cf816302a3d34821290,3704,25346,3703,3,misc/Kohonen/Kohonen.simp-undir-edges
256751,109,82470,1032,301284,43,204197,248,206023,496,149295,241,173146,368,108721,700,77130,1671,a0bd390290e7d8a0198e6cf816302a3d34821290,956,3640,955,3,misc/L/L.simp-undir-edges
3196317,884,1867692,6863,28689646,473,496332,2487,540920,8123,1037727,2031,1046942,3202,256027,8969,251343,11729,a0bd390290e7d8a0198e6cf816302a3d34821290,8212,82860,8211,3,misc/Lederberg/Lederberg.simp-undir-edges
59935,65,13840,304,63822,15,12184,131,12291,155,53434,132,54880,127,11237,197,5805,437,a0bd390290e7d8a0198e6cf816302a3d34821290,441,888,440,3,misc/M10PI_n/M10PI_n.simp-undir-edges
38653,62,9127,238,39800,20,7928,112,7966,161,33656,138,34668,147,7360,206,4209,382,a0bd390290e7d8a0198e6cf816302a3d34821290,348,702,347,3,misc/M10PI_n1/M10PI_n1.simp-undir-edges
312216,274,50482,872,322532,54,47056,331,46764,625,280270,345,285017,433,44061,718,20308,1391,a0bd390290e7d8a0198e6cf816302a3d34821290,986,1980,985,3,misc/M20PI_n/M20PI_n.simp-undir-edges
153783,149,25173,566,156606,24,28470,153,28400,280,137802,169,142781,215,26927,369,12068,816,a0bd390290e7d8a0198e6cf816302a3d34821290,688,1382,687,3,misc/M20PI_n1/M20PI_n1.simp-undir-edges
1087216,653,150964,1140,1107566,43,126997,454,128281,1125,1032991,558,1035632,854,121450,1237,46312,1924,a0bd390290e7d8a0198e6cf816302a3d34821290,1826,3660,1825,3,misc/M40PI_n/M40PI_n.simp-undir-edges
617043,444,77800,330,621620,68,84632,557,84688,1061,579742,558,587558,732,82874,1182,28531,1323,a0bd390290e7d8a0198e6cf816302a3d34821290,1368,2742,1367,3,misc/M40PI_n1/M40PI_n1.simp-undir-edges
4055256,2476,470140,3659,4091932,136,422033,1709,420638,4186,3856620,2863,3863823,3691,410456,4451,108901,6483,a0bd390290e7d8a0198e6cf816302a3d34821290,3506,7020,3505,3,misc/M80PI_n/M80PI_n.simp-undir-edges
2464823,1496,289668,1028,2475966,73,321439,1140,322167,2616,2359097,1489,2353670,2034,319458,2891,74345,3284,a0bd390290e7d8a0198e6cf816302a3d34821290,2728,5462,2727,3,misc/M80PI_n1/M80PI_n1.simp-undir-edges
0,3,0,38,0,3,0,16,0,15,0,7,0,7,0,23,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/Maragal_1/Maragal_1.simp-undir-edges
345,5,211,46,470,4,297,20,298,20,276,14,220,15,188,26,161,73,a0bd390290e7d8a0198e6cf816302a3d34821290,41,92,40,3,misc/Maragal_2/Maragal_2.simp-undir-edges
366399,147,160418,330,574966,44,87536,236,91658,627,242821,190,213960,387,60376,715,57564,816,a0bd390290e7d8a0198e6cf816302a3d34821290,1317,3382,1316,3,misc/Maragal_3/Maragal_3.simp-undir-edges
743939,267,341715,1702,1238090,87,160606,695,168082,1704,389873,579,329283,1180,110465,1984,109029,2941,a0bd390290e7d8a0198e6cf816302a3d34821290,1909,5968,1908,3,misc/Maragal_4/Maragal_4.simp-undir-edges
4424688,572,1822251,5596,6588632,163,796082,2070,843844,6246,2166027,2091,1764056,6424,562180,6904,551653,9254,a0bd390290e7d8a0198e6cf816302a3d34821290,4526,14056,4525,3,misc/Maragal_5/Maragal_5.simp-undir-edges
291368,160,154926,582,707278,54,56362,258,64847,642,189255,196,180698,362,43701,723,42027,941,a0bd390290e7d8a0198e6cf816302a3d34821290,1458,3896,1457,3,misc/NotreDame_yeast/NotreDame_yeast.simp-undir-edges
353410,296,283373,1217,2180244,114,239803,538,239937,1258,122755,482,118775,618,81912,1606,80105,2259,a0bd390290e7d8a0198e6cf816302a3d34821290,2898,32752,2897,3,misc/ODLIS/ODLIS.simp-undir-edges
2441,10,1385,48,3380,5,2229,43,2226,50,1993,34,1969,44,1540,79,1157,138,a0bd390290e7d8a0198e6cf816302a3d34821290,105,218,104,3,misc/Pd/Pd.simp-undir-edges
110903,110,59770,731,178762,47,34622,267,36208,444,58979,228,50397,310,23477,517,23183,1083,a0bd390290e7d8a0198e6cf816302a3d34821290,749,3036,748,3,misc/QRpivot/QRpivot.simp-undir-edges
9,6,9,45,12,3,9,17,9,16,8,8,8,8,8,20,8,52,a0bd390290e7d8a0198e6cf816302a3d34821290,24,116,23,3,misc/Ragusa16/Ragusa16.simp-undir-edges
7,5,7,45,12,3,7,16,7,15,3,9,2,8,2,20,2,54,a0bd390290e7d8a0198e6cf816302a3d34821290,23,102,22,3,misc/Ragusa18/Ragusa18.simp-undir-edges
136903,122,81201,982,404968,52,48867,269,50249,509,69777,199,61054,299,32536,587,31940,1377,a0bd390290e7d8a0198e6cf816302a3d34821290,994,7280,993,3,misc/Roget/Roget.simp-undir-edges
59935,45,15279,256,63822,20,12184,127,12233,169,53434,137,54580,155,11540,216,5976,440,a0bd390290e7d8a0198e6cf816302a3d34821290,441,888,440,3,misc/S10PI_n/S10PI_n.simp-undir-edges
38653,64,7702,234,39800,18,7928,151,7882,163,33656,139,34656,133,7397,227,4183,369,a0bd390290e7d8a0198e6cf816302a3d34821290,348,702,347,3,misc/S10PI_n1/S10PI_n1.simp-undir-edges
312216,281,48283,879,322532,37,47056,336,46967,604,280270,344,287873,432,44373,714,20147,1411,a0bd390290e7d8a0198e6cf816302a3d34821290,986,1980,985,3,misc/S20PI_n/S20PI_n.simp-undir-edges
153783,146,27540,598,156606,27,28470,184,28394,308,137802,203,142803,241,27233,358,11556,846,a0bd390290e7d8a0198e6cf816302a3d34821290,688,1382,687,3,misc/S20PI_n1/S20PI_n1.simp-undir-edges
1087216,668,148880,1237,1107566,51,126997,431,126918,1110,1032991,577,1034083,843,121725,1221,46750,1928,a0bd390290e7d8a0198e6cf816302a3d34821290,1826,3660,1825,3,misc/S40PI_n/S40PI_n.simp-undir-edges
617043,451,73901,328,621620,65,84632,567,85299,1061,579742,560,587529,740,82316,1180,27732,1370,a0bd390290e7d8a0198e6cf816302a3d34821290,1368,2742,1367,3,misc/S40PI_n1/S40PI_n1.simp-undir-edges
4055256,2550,472278,3669,4091932,125,422033,1707,424166,4170,3856620,2793,3860887,3650,412949,4497,113291,6538,a0bd390290e7d8a0198e6cf816302a3d34821290,3506,7020,3505,3,misc/S80PI_n/S80PI_n.simp-undir-edges
2464823,1493,281076,1014,2475966,83,321439,1125,325866,2674,2359097,1461,2356754,2038,318134,2888,72833,3313,a0bd390290e7d8a0198e6cf816302a3d34821290,2728,5462,2727,3,misc/S80PI_n1/S80PI_n1.simp-undir-edges
881,14,627,43,2132,4,376,26,427,27,645,22,613,29,336,38,301,81,a0bd390290e7d8a0198e6cf816302a3d34821290,86,248,85,3,misc/Sandi_authors/Sandi_authors.simp-undir-edges
23622,55,14936,187,41042,13,8302,99,8685,173,13518,115,11703,135,5536,236,5192,385,a0bd390290e7d8a0198e6cf816302a3d34821290,358,1210,357,3,misc/Sandi_sandi/Sandi_sandi.simp-undir-edges
758981,397,449235,844,2976530,156,206169,952,211896,2307,323753,695,292230,1114,123804,2675,122083,2928,a0bd390290e7d8a0198e6cf816302a3d34821290,2678,20736,2677,3,misc/SciMet/SciMet.simp-undir-edges
40400,44,35119,806,203724,11,22528,51,22531,93,13341,42,12551,52,9106,122,8959,872,a0bd390290e7d8a0198e6cf816302a3d34821290,1024,9832,1023,3,misc/SmaGri/SmaGri.simp-undir-edges
361,18,343,84,2614,8,116,52,116,54,147,48,142,49,72,82,71,143,a0bd390290e7d8a0198e6cf816302a3d34821290,233,1988,232,3,misc/SmallW/SmallW.simp-undir-edges
0,5,0,46,0,4,0,16,0,16,0,8,0,8,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,10,90,9,3,misc/Stranke94/Stranke94.simp-undir-edges
823,10,650,51,1356,8,574,31,584,41,397,41,370,39,312,45,290,105,a0bd390290e7d8a0198e6cf816302a3d34821290,107,1118,106,3,misc/TF10/TF10.simp-undir-edges
3933,39,2488,123,7634,16,2184,68,2210,73,1555,81,1392,83,1118,112,1063,214,a0bd390290e7d8a0198e6cf816302a3d34821290,236,3064,235,3,misc/TF11/TF11.simp-undir-edges
23114,49,12284,425,51086,16,8826,80,9001,101,8104,83,7156,94,4994,138,4606,498,a0bd390290e7d8a0198e6cf816302a3d34821290,552,8254,551,3,misc/TF12/TF12.simp-undir-edges
145263,131,63419,161,366842,28,38950,150,39356,311,43514,99,38885,206,23779,338,22630,453,a0bd390290e7d8a0198e6cf816302a3d34821290,1302,22090,1301,3,misc/TF13/TF13.simp-undir-edges
885362,355,310939,2091,2897258,148,155309,841,157352,2181,238385,744,214375,1311,115423,2531,111827,3827,a0bd390290e7d8a0198e6cf816302a3d34821290,3160,59336,3159,3,misc/TF14/TF14.simp-undir-edges
4641753,1054,1412732,2867,24049796,642,635308,3942,644437,12976,1291571,2957,1197168,5957,585341,14436,580571,14529,a0bd390290e7d8a0198e6cf816302a3d34821290,7742,159698,7741,3,misc/TF15/TF15.simp-undir-edges
0,4,0,37,0,3,0,14,0,13,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,12,5,3,misc/TS/TS.simp-undir-edges
0,5,0,44,0,4,0,16,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/TSC_OPF_1047/TSC_OPF_1047.simp-undir-edges
0,4,0,44,0,3,0,15,0,15,0,8,0,8,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/TSC_OPF_300/TSC_OPF_300.simp-undir-edges
52934,59,7856,236,52934,12,52934,79,52934,124,52446,81,52424,97,52416,178,8564,384,a0bd390290e7d8a0198e6cf816302a3d34821290,401,800,400,3,misc/TSOPF_FS_b9_c1/TSOPF_FS_b9_c1.simp-undir-edges
3234,20,933,58,3234,7,3234,41,3234,51,3134,26,3140,46,3115,80,953,107,a0bd390290e7d8a0198e6cf816302a3d34821290,101,200,100,3,misc/TSOPF_RS_b162_c1/TSOPF_RS_b162_c1.simp-undir-edges
475602,356,61423,1211,478794,48,81168,316,80822,649,473838,410,473740,480,79285,715,19969,1645,a0bd390290e7d8a0198e6cf816302a3d34821290,1201,2400,1200,3,misc/TSOPF_RS_b9_c6/TSOPF_RS_b9_c6.simp-undir-edges
0,5,0,45,0,3,0,16,0,15,0,8,0,8,0,20,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,11,50,10,3,misc/Tina_AskCal/Tina_AskCal.simp-undir-edges
0,4,0,39,0,4,0,15,0,15,0,8,0,8,0,19,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,11,54,10,3,misc/Tina_AskCog/Tina_AskCog.simp-undir-edges
0,5,0,45,0,4,0,13,0,15,0,8,0,8,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,11,64,10,3,misc/Tina_DisCal/Tina_DisCal.simp-undir-edges
0,5,0,44,0,4,0,16,0,14,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,11,72,10,3,misc/Tina_DisCog/Tina_DisCog.simp-undir-edges
741,35,740,261,1562,22,672,63,672,62,416,86,373,103,342,135,350,414,a0bd390290e7d8a0198e6cf816302a3d34821290,478,17124,477,3,misc/Trec10/Trec10.simp-undir-edges
1854,129,1850,984,3968,67,1691,181,1691,186,932,212,865,213,852,289,858,1161,a0bd390290e7d8a0198e6cf816302a3d34821290,1138,71232,1137,3,misc/Trec11/Trec11.simp-undir-edges
18533,247,18117,569,56268,86,16502,303,16502,328,7564,347,7125,356,7018,515,6972,904,a0bd390290e7d8a0198e6cf816302a3d34821290,2726,302018,2725,3,misc/Trec12/Trec12.simp-undir-edges
48942,1032,48425,1890,127556,544,47608,1621,47608,1683,19743,2017,18532,2057,18373,2751,18368,3591,a0bd390290e7d8a0198e6cf816302a3d34821290,6561,1307606,6560,3,misc/Trec13/Trec13.simp-undir-edges
0,3,0,36,0,3,0,15,0,14,0,7,0,7,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/Trec3/Trec3.simp-undir-edges
0,4,0,38,0,3,0,17,0,14,0,7,0,7,0,18,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/Trec4/Trec4.simp-undir-edges
0,5,0,43,0,3,0,16,0,15,0,8,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,7,20,6,3,misc/Trec5/Trec5.simp-undir-edges
0,4,0,43,0,3,0,15,0,15,0,8,0,8,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,15,72,14,3,misc/Trec6/Trec6.simp-undir-edges
0,4,0,40,0,11,0,15,0,15,0,8,0,9,0,21,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,36,282,35,3,misc/Trec7/Trec7.simp-undir-edges
23,13,23,56,34,5,23,28,23,24,16,22,15,18,14,34,15,82,a0bd390290e7d8a0198e6cf816302a3d34821290,84,1066,83,3,misc/Trec8/Trec8.simp-undir-edges
151,23,150,88,270,10,114,33,114,33,66,36,59,26,58,68,58,119,a0bd390290e7d8a0198e6cf816302a3d34821290,201,4250,200,3,misc/Trec9/Trec9.simp-undir-edges
1458,9,1065,83,3024,6,1191,24,1198,23,747,17,710,16,641,37,538,97,a0bd390290e7d8a0198e6cf816302a3d34821290,150,1890,149,3,misc/Trefethen_150/Trefethen_150.simp-undir-edges
0,4,0,40,0,4,0,18,0,15,0,8,0,11,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,20,138,19,3,misc/Trefethen_20/Trefethen_20.simp-undir-edges
3052,21,2109,85,7270,7,2020,44,2018,46,1774,48,1623,51,1177,64,1076,120,a0bd390290e7d8a0198e6cf816302a3d34821290,200,2690,199,3,misc/Trefethen_200/Trefethen_200.simp-undir-edges
593304,231,188442,1536,1545216,81,236786,684,237536,1629,289832,460,267616,810,134130,1891,117096,3045,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,39906,1999,3,misc/Trefethen_2000/Trefethen_2000.simp-undir-edges
3008,23,2090,86,7158,9,1986,46,1985,38,1745,28,1610,51,1183,72,1055,127,a0bd390290e7d8a0198e6cf816302a3d34821290,199,2674,198,3,misc/Trefethen_200b/Trefethen_200b.simp-undir-edges
0,5,0,46,0,4,0,18,0,15,0,8,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,19,128,18,3,misc/Trefethen_20b/Trefethen_20b.simp-undir-edges
8516,16,4939,135,22784,8,5847,53,5856,52,4256,43,4021,60,2994,82,2674,241,a0bd390290e7d8a0198e6cf816302a3d34821290,300,4378,299,3,misc/Trefethen_300/Trefethen_300.simp-undir-edges
30426,46,15548,391,80512,20,20593,123,20603,211,15795,132,14612,158,10143,303,8883,568,a0bd390290e7d8a0198e6cf816302a3d34821290,500,7978,499,3,misc/Trefethen_500/Trefethen_500.simp-undir-edges
56516,52,26060,574,178016,30,32863,140,32871,244,29193,143,27558,180,18591,313,16106,775,a0bd390290e7d8a0198e6cf816302a3d34821290,700,11954,699,3,misc/Trefethen_700/Trefethen_700.simp-undir-edges
5072280,948,2009874,8620,8123914,269,930066,2622,969299,7506,3568765,2734,3452327,5882,668520,8507,620992,12768,a0bd390290e7d8a0198e6cf816302a3d34821290,4941,13188,4940,3,misc/USpowerGrid/USpowerGrid.simp-undir-edges
1724335,1104,1330797,10099,42012364,938,252884,2070,255277,4453,377366,2436,368451,3043,146443,5715,151184,11552,a0bd390290e7d8a0198e6cf816302a3d34821290,8904,145830,8903,3,misc/aa01/aa01.simp-undir-edges
1584914,1020,1287556,7959,37993566,860,226282,1771,228562,3873,306753,2102,298370,2595,122531,4957,125046,9435,a0bd390290e7d8a0198e6cf816302a3d34821290,8627,141524,8626,3,misc/aa03/aa03.simp-undir-edges
1584914,976,1280443,7875,37993566,862,226282,1770,228485,3896,306753,2104,298171,2620,122531,4984,124958,9267,a0bd390290e7d8a0198e6cf816302a3d34821290,8627,141524,8626,3,misc/aa3/aa3.simp-undir-edges
901627,740,846401,4902,19263012,393,98085,1000,98395,1988,78067,1290,72011,1535,42904,2612,42977,5627,a0bd390290e7d8a0198e6cf816302a3d34821290,7195,104182,7194,3,misc/aa4/aa4.simp-undir-edges
1584185,1219,1275894,5756,34079586,958,222809,2180,225168,4278,292776,2525,282988,3053,121964,5606,124166,8089,a0bd390290e7d8a0198e6cf816302a3d34821290,8308,131836,8307,3,misc/aa5/aa5.simp-undir-edges
1231532,1090,1032097,5922,26772234,726,161500,1880,163068,3523,212138,2161,201955,2590,92651,4631,94203,7802,a0bd390290e7d8a0198e6cf816302a3d34821290,7292,103402,7291,3,misc/aa6/aa6.simp-undir-edges
5689,19,3955,125,33590,9,3563,54,3562,49,2965,60,2872,64,2222,84,2109,227,a0bd390290e7d8a0198e6cf816302a3d34821290,313,3106,312,3,misc/abb313/abb313.simp-undir-edges
53442,98,37107,512,141416,47,35176,205,35257,331,32605,178,29073,211,18365,455,17562,827,a0bd390290e7d8a0198e6cf816302a3d34821290,635,4166,634,3,misc/add20/add20.simp-undir-edges
365284,112,153694,204,550246,17,45563,138,48101,434,245827,126,212934,316,36157,493,34603,558,a0bd390290e7d8a0198e6cf816302a3d34821290,1289,3996,1288,3,misc/add32/add32.simp-undir-edges
0,4,0,39,0,3,0,14,0,13,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_01/adder_dcop_01.simp-undir-edges
0,4,0,39,0,3,0,15,0,14,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_02/adder_dcop_02.simp-undir-edges
0,4,0,38,0,3,0,15,0,15,0,8,0,8,0,17,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_03/adder_dcop_03.simp-undir-edges
0,4,0,39,0,3,0,16,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_04/adder_dcop_04.simp-undir-edges
0,5,0,45,0,4,0,16,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_05/adder_dcop_05.simp-undir-edges
0,5,0,48,0,3,0,16,0,14,0,8,0,7,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_06/adder_dcop_06.simp-undir-edges
0,4,0,40,0,4,0,17,0,15,0,8,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_07/adder_dcop_07.simp-undir-edges
0,4,0,44,0,4,0,14,0,20,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_08/adder_dcop_08.simp-undir-edges
0,3,0,40,0,3,0,16,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_09/adder_dcop_09.simp-undir-edges
0,4,0,39,0,4,0,16,0,14,0,7,0,8,0,19,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_10/adder_dcop_10.simp-undir-edges
0,4,0,39,0,4,0,14,0,15,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_11/adder_dcop_11.simp-undir-edges
0,5,0,45,0,4,0,16,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_12/adder_dcop_12.simp-undir-edges
0,4,0,47,0,4,0,16,0,15,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_13/adder_dcop_13.simp-undir-edges
0,4,0,39,0,4,0,17,0,14,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_14/adder_dcop_14.simp-undir-edges
0,4,0,39,0,3,0,17,0,13,0,7,0,7,0,22,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_15/adder_dcop_15.simp-undir-edges
0,4,0,44,0,4,0,16,0,14,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_16/adder_dcop_16.simp-undir-edges
0,5,0,45,0,3,0,15,0,14,0,7,0,7,0,19,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_17/adder_dcop_17.simp-undir-edges
0,4,0,38,0,3,0,14,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_18/adder_dcop_18.simp-undir-edges
0,4,0,40,0,3,0,15,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_19/adder_dcop_19.simp-undir-edges
0,4,0,40,0,4,0,15,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_20/adder_dcop_20.simp-undir-edges
0,5,0,45,0,3,0,17,0,13,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_21/adder_dcop_21.simp-undir-edges
0,5,0,46,0,4,0,16,0,15,0,8,0,7,0,20,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_22/adder_dcop_22.simp-undir-edges
0,4,0,44,0,4,0,15,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_23/adder_dcop_23.simp-undir-edges
0,3,0,39,0,4,0,15,0,14,0,7,0,7,0,17,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_24/adder_dcop_24.simp-undir-edges
0,3,0,39,0,3,0,15,0,15,0,7,0,7,0,17,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_25/adder_dcop_25.simp-undir-edges
0,4,0,40,0,4,0,15,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_26/adder_dcop_26.simp-undir-edges
0,4,0,43,0,4,0,15,0,14,0,8,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_27/adder_dcop_27.simp-undir-edges
0,5,0,44,0,3,0,17,0,13,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_28/adder_dcop_28.simp-undir-edges
0,4,0,45,0,4,0,15,0,14,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_29/adder_dcop_29.simp-undir-edges
0,4,0,39,0,4,0,15,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_30/adder_dcop_30.simp-undir-edges
0,4,0,39,0,4,0,16,0,14,0,7,0,7,0,17,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_31/adder_dcop_31.simp-undir-edges
0,5,0,44,0,4,0,16,0,15,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_32/adder_dcop_32.simp-undir-edges
0,5,0,45,0,3,0,16,0,14,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_33/adder_dcop_33.simp-undir-edges
0,4,0,43,0,3,0,15,0,14,0,7,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_34/adder_dcop_34.simp-undir-edges
0,4,0,42,0,3,0,16,0,14,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_35/adder_dcop_35.simp-undir-edges
0,5,0,45,0,4,0,16,0,13,0,8,0,12,0,16,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_36/adder_dcop_36.simp-undir-edges
0,5,0,44,0,3,0,16,0,14,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_37/adder_dcop_37.simp-undir-edges
0,4,0,39,0,4,0,15,0,15,0,7,0,7,0,18,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_38/adder_dcop_38.simp-undir-edges
0,4,0,41,0,3,0,15,0,15,0,7,0,8,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_39/adder_dcop_39.simp-undir-edges
0,4,0,42,0,3,0,17,0,15,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_40/adder_dcop_40.simp-undir-edges
0,4,0,44,0,4,0,16,0,15,0,7,0,8,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_41/adder_dcop_41.simp-undir-edges
0,4,0,44,0,3,0,16,0,14,0,8,0,8,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_42/adder_dcop_42.simp-undir-edges
0,5,0,43,0,4,0,15,0,15,0,8,0,12,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_43/adder_dcop_43.simp-undir-edges
0,4,0,41,0,4,0,16,0,14,0,7,0,7,0,19,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_44/adder_dcop_44.simp-undir-edges
0,4,0,39,0,4,0,15,0,14,0,7,0,7,0,17,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_45/adder_dcop_45.simp-undir-edges
0,5,0,44,0,4,0,15,0,14,0,7,0,7,0,17,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_46/adder_dcop_46.simp-undir-edges
0,4,0,43,0,3,0,16,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_47/adder_dcop_47.simp-undir-edges
0,5,0,48,0,3,0,15,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_48/adder_dcop_48.simp-undir-edges
0,4,0,45,0,4,0,17,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_49/adder_dcop_49.simp-undir-edges
0,3,0,39,0,3,0,15,0,14,0,7,0,12,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_50/adder_dcop_50.simp-undir-edges
0,4,0,40,0,3,0,15,0,14,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_51/adder_dcop_51.simp-undir-edges
0,4,0,44,0,3,0,16,0,15,0,7,0,7,0,20,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_52/adder_dcop_52.simp-undir-edges
0,5,0,46,0,4,0,18,0,15,0,7,0,8,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_53/adder_dcop_53.simp-undir-edges
0,4,0,38,0,3,0,16,0,15,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_54/adder_dcop_54.simp-undir-edges
0,3,0,47,0,4,0,15,0,14,0,7,0,8,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_55/adder_dcop_55.simp-undir-edges
0,4,0,39,0,3,0,13,0,14,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_56/adder_dcop_56.simp-undir-edges
0,5,0,44,0,4,0,17,0,15,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_57/adder_dcop_57.simp-undir-edges
0,4,0,40,0,4,0,15,0,13,0,7,0,7,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_58/adder_dcop_58.simp-undir-edges
0,5,0,45,0,3,0,17,0,14,0,7,0,7,0,18,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_59/adder_dcop_59.simp-undir-edges
0,3,0,40,0,4,0,15,0,15,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_60/adder_dcop_60.simp-undir-edges
0,4,0,43,0,3,0,15,0,15,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_61/adder_dcop_61.simp-undir-edges
0,5,0,49,0,3,0,15,0,14,0,7,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_62/adder_dcop_62.simp-undir-edges
0,4,0,44,0,4,0,15,0,15,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_63/adder_dcop_63.simp-undir-edges
0,4,0,40,0,3,0,16,0,15,0,14,0,8,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_64/adder_dcop_64.simp-undir-edges
0,3,0,38,0,3,0,16,0,15,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_65/adder_dcop_65.simp-undir-edges
0,4,0,39,0,4,0,16,0,14,0,7,0,7,0,17,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_66/adder_dcop_66.simp-undir-edges
0,4,0,44,0,3,0,16,0,16,0,8,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_67/adder_dcop_67.simp-undir-edges
0,4,0,39,0,4,0,14,0,14,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_68/adder_dcop_68.simp-undir-edges
0,4,0,46,0,4,0,16,0,13,0,8,0,8,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_dcop_69/adder_dcop_69.simp-undir-edges
0,3,0,39,0,3,0,17,0,15,0,7,0,7,0,19,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_trans_01/adder_trans_01.simp-undir-edges
0,5,0,44,0,3,0,15,0,15,0,12,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/adder_trans_02/adder_trans_02.simp-undir-edges
575,11,529,57,1088,5,529,30,529,40,336,33,285,33,268,46,278,115,a0bd390290e7d8a0198e6cf816302a3d34821290,112,850,111,3,misc/adjnoun/adjnoun.simp-undir-edges
575,20,524,67,1088,7,529,32,529,39,336,43,288,34,275,45,275,101,a0bd390290e7d8a0198e6cf816302a3d34821290,112,850,111,3,misc/adjnoun_adjacency/adjnoun_adjacency.simp-undir-edges
1385248,536,1097569,6122,7964490,271,921483,1317,921872,3580,502884,1095,475377,1755,350654,4540,343132,8698,a0bd390290e7d8a0198e6cf816302a3d34821290,5042,78454,5041,3,misc/advogato/advogato.simp-undir-edges
57045,847,57041,1759,219484,225,44024,1156,44024,1191,6540,1573,6297,1596,2391,2008,2396,2896,a0bd390290e7d8a0198e6cf816302a3d34821290,6774,123058,6773,3,misc/air02/air02.simp-undir-edges
1724335,1129,1342189,10058,42012364,902,252884,2027,255418,4447,377366,2451,367317,3035,146533,5732,150927,11518,a0bd390290e7d8a0198e6cf816302a3d34821290,8904,145830,8903,3,misc/air04/air04.simp-undir-edges
901627,769,845531,4917,19263012,396,98085,1013,98394,1985,78067,1255,72133,1574,42900,2624,42892,5640,a0bd390290e7d8a0198e6cf816302a3d34821290,7195,104182,7194,3,misc/air05/air05.simp-undir-edges
1584914,973,1278930,7853,37993566,872,226282,1777,228409,3874,306753,2067,299032,2584,122558,5019,125069,9309,a0bd390290e7d8a0198e6cf816302a3d34821290,8627,141524,8626,3,misc/air06/air06.simp-undir-edges
1461616,1004,1455973,6895,25295632,578,45088,4024,45088,14975,1450370,1960,1450362,2277,33889,15965,33888,19544,a0bd390290e7d8a0198e6cf816302a3d34821290,7517,40516,7516,3,misc/aircraft/aircraft.simp-undir-edges
5244204,585,1116506,3425,6007892,135,2752871,2161,2798753,5698,2958177,1979,3584548,4556,1330643,9142,1012533,11353,a0bd390290e7d8a0198e6cf816302a3d34821290,4253,24578,4252,3,misc/airfoil1/airfoil1.simp-undir-edges
20183473,2429,3637609,12201,21493162,649,16521887,13691,16568835,29882,10680700,8447,14857273,15708,8959232,53061,4386756,58915,a0bd390290e7d8a0198e6cf816302a3d34821290,8034,23626,8033,3,misc/airfoil1_dual/airfoil1_dual.simp-undir-edges
155,9,150,45,776,4,41,32,41,34,31,35,28,21,26,43,25,92,a0bd390290e7d8a0198e6cf816302a3d34821290,110,498,109,3,misc/arc130/arc130.simp-undir-edges
799,13,734,89,1750,10,593,35,593,33,327,36,301,28,246,67,244,129,a0bd390290e7d8a0198e6cf816302a3d34821290,198,5484,197,3,misc/arenas-jazz/arenas-jazz.simp-undir-edges
4552,44,4128,273,17938,16,3117,52,3117,50,1535,45,1410,87,1040,118,1014,302,a0bd390290e7d8a0198e6cf816302a3d34821290,453,4050,452,3,misc/arenas-meta/arenas-meta.simp-undir-edges
1351265,858,937653,1525,15940900,438,458588,1526,469987,3875,556218,1485,560021,1929,181544,4627,183365,4805,a0bd390290e7d8a0198e6cf816302a3d34821290,6474,25144,6473,3,misc/as-735/as-735.simp-undir-edges
1425209,821,1058667,1643,15940900,383,455954,1652,464417,4178,565481,1489,569391,1931,173921,4912,172819,5129,a0bd390290e7d8a0198e6cf816302a3d34821290,6474,25144,6473,3,misc/as20000102/as20000102.simp-undir-edges
6864,17,4662,74,17772,8,2975,49,3049,76,4119,53,3589,77,2302,113,2373,195,a0bd390290e7d8a0198e6cf816302a3d34821290,219,862,218,3,misc/ash219/ash219.simp-undir-edges
17036,24,7982,160,26600,10,9846,57,9988,71,14064,56,13377,69,6647,93,5816,220,a0bd390290e7d8a0198e6cf816302a3d34821290,292,1916,291,3,misc/ash292/ash292.simp-undir-edges
13522,24,8551,180,41428,15,5228,82,5334,102,6993,89,6182,99,4090,124,4188,314,a0bd390290e7d8a0198e6cf816302a3d34821290,331,1320,330,3,misc/ash331/ash331.simp-undir-edges
50502,62,26858,508,109888,32,13825,182,14621,260,23651,140,21600,168,11410,309,11631,714,a0bd390290e7d8a0198e6cf816302a3d34821290,608,2424,607,3,misc/ash608/ash608.simp-undir-edges
1502,15,833,60,1986,7,1191,37,1190,36,1245,36,1107,38,804,60,666,99,a0bd390290e7d8a0198e6cf816302a3d34821290,85,438,84,3,misc/ash85/ash85.simp-undir-edges
119707,87,63336,888,246454,43,29176,189,31374,332,57774,148,53316,202,24774,395,25198,1080,a0bd390290e7d8a0198e6cf816302a3d34821290,958,3824,957,3,misc/ash958/ash958.simp-undir-edges
0,5,0,44,0,3,0,15,0,14,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/b1_ss/b1_ss.simp-undir-edges
240873,111,110808,1198,352974,45,63977,260,67550,574,113810,224,99421,353,44925,659,43954,1592,a0bd390290e7d8a0198e6cf816302a3d34821290,1089,4774,1088,3,misc/b2_ss/b2_ss.simp-undir-edges
12,5,10,44,14,4,12,16,12,14,12,8,10,8,10,20,9,52,a0bd390290e7d8a0198e6cf816302a3d34821290,10,18,9,3,misc/b_dyn/b_dyn.simp-undir-edges
9888934,1165,2901366,8087,14883290,453,3454169,4823,3490047,14078,6902814,4768,7708395,9478,1859564,18211,1722355,21057,a0bd390290e7d8a0198e6cf816302a3d34821290,6691,39496,6690,3,misc/barth/barth.simp-undir-edges
10763149,971,2233611,11308,12043712,215,4858852,4132,4907753,11492,5275247,3679,6937725,8506,2390988,17791,1697310,25533,a0bd390290e7d8a0198e6cf816302a3d34821290,6019,34946,6018,3,misc/barth4/barth4.simp-undir-edges
4292739,2483,2311781,16632,39736626,1606,1510778,6551,1531615,16870,1538301,6272,1477773,8083,661191,20374,604372,29303,a0bd390290e7d8a0198e6cf816302a3d34821290,9825,1175552,9824,3,misc/bas1lp/bas1lp.simp-undir-edges
435869,310,228867,1380,2982458,114,58684,603,61699,1512,293025,493,286925,658,56921,1747,58099,2549,a0bd390290e7d8a0198e6cf816302a3d34821290,3016,51534,3015,3,misc/bayer03/bayer03.simp-undir-edges
1593927,411,645551,2398,3291306,124,222015,1096,240727,2964,786126,855,712313,2015,141675,3257,136721,4441,a0bd390290e7d8a0198e6cf816302a3d34821290,3152,21404,3151,3,misc/bayer05/bayer05.simp-undir-edges
4576,9,2228,114,18094,5,1216,23,1304,20,2088,16,1843,18,682,27,684,97,a0bd390290e7d8a0198e6cf816302a3d34821290,265,2600,264,3,misc/bayer06/bayer06.simp-undir-edges
1637048,368,657398,2321,3270108,109,204610,1000,225194,2800,926583,823,844742,2011,144662,3101,140490,4318,a0bd390290e7d8a0198e6cf816302a3d34821290,3134,20878,3133,3,misc/bayer07/bayer07.simp-undir-edges
4576,8,1804,93,18094,5,1216,24,1334,20,2088,11,1820,13,679,24,717,99,a0bd390290e7d8a0198e6cf816302a3d34821290,265,2600,264,3,misc/bayer08/bayer08.simp-undir-edges
21557,53,12438,460,164946,36,4025,138,4268,204,14940,163,15008,174,3651,217,3649,650,a0bd390290e7d8a0198e6cf816302a3d34821290,733,13320,732,3,misc/bayer09/bayer09.simp-undir-edges
325,7,239,57,416,4,270,19,270,18,239,11,217,12,165,32,160,68,a0bd390290e7d8a0198e6cf816302a3d34821290,39,92,38,3,misc/bcspwr01/bcspwr01.simp-undir-edges
412,7,303,44,674,4,302,19,301,21,343,13,326,11,228,29,219,62,a0bd390290e7d8a0198e6cf816302a3d34821290,49,118,48,3,misc/bcspwr02/bcspwr02.simp-undir-edges
2503,13,1652,66,4256,10,1853,48,1880,60,1985,53,1764,59,1164,89,1065,121,a0bd390290e7d8a0198e6cf816302a3d34821290,118,358,117,3,misc/bcspwr03/bcspwr03.simp-undir-edges
12640,17,7268,143,23906,7,6291,35,6478,46,9928,28,9114,42,4666,61,4239,168,a0bd390290e7d8a0198e6cf816302a3d34821290,274,1338,273,3,misc/bcspwr04/bcspwr04.simp-undir-edges
41327,53,20540,299,64288,21,18569,121,18833,151,31012,98,28583,121,11799,227,10746,473,a0bd390290e7d8a0198e6cf816302a3d34821290,443,1180,442,3,misc/bcspwr05/bcspwr05.simp-undir-edges
449186,178,177265,556,701196,51,137511,297,145450,771,321677,285,314216,472,91995,901,81222,1222,a0bd390290e7d8a0198e6cf816302a3d34821290,1454,3846,1453,3,misc/bcspwr06/bcspwr06.simp-undir-edges
552038,217,225874,857,862682,69,155006,411,164815,1040,397542,370,381967,690,106759,1227,92897,1689,a0bd390290e7d8a0198e6cf816302a3d34821290,1612,4212,1611,3,misc/bcspwr07/bcspwr07.simp-undir-edges
535460,227,231178,909,875770,77,159857,481,167025,1105,381900,436,367769,672,108588,1325,96758,1772,a0bd390290e7d8a0198e6cf816302a3d34821290,1624,4426,1623,3,misc/bcspwr08/bcspwr08.simp-undir-edges
589204,191,254452,1149,984998,69,178531,393,189752,1101,419124,352,402207,684,119764,1290,109096,1997,a0bd390290e7d8a0198e6cf816302a3d34821290,1723,4788,1722,3,misc/bcspwr09/bcspwr09.simp-undir-edges
5886633,926,2178702,4330,9346398,246,1797461,2817,1863936,8314,3991263,3080,4053623,6876,1052746,10221,942474,11041,a0bd390290e7d8a0198e6cf816302a3d34821290,5300,16542,5299,3,misc/bcspwr10/bcspwr10.simp-undir-edges
0,5,0,43,0,3,0,15,0,15,0,8,0,8,0,18,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/bcsstk05/bcsstk05.simp-undir-edges
0,4,0,39,0,4,0,15,0,15,0,7,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/bcsstk06/bcsstk06.simp-undir-edges
0,5,0,44,0,3,0,16,0,14,0,8,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/bcsstk07/bcsstk07.simp-undir-edges
3,4,3,46,6,3,3,16,3,15,3,8,3,8,3,19,3,53,a0bd390290e7d8a0198e6cf816302a3d34821290,7,12,6,3,misc/bcsstk08/bcsstk08.simp-undir-edges
1338,15,873,48,2498,5,933,36,920,32,1110,20,1036,20,698,56,641,91,a0bd390290e7d8a0198e6cf816302a3d34821290,92,384,91,3,misc/bcsstk13/bcsstk13.simp-undir-edges
0,5,0,44,0,3,0,16,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/bcsstk17/bcsstk17.simp-undir-edges
6,5,6,42,6,3,6,16,6,14,6,7,6,8,6,18,6,53,a0bd390290e7d8a0198e6cf816302a3d34821290,7,12,6,3,misc/bcsstk18/bcsstk18.simp-undir-edges
286,5,144,42,332,4,291,17,291,18,277,11,230,10,238,23,155,63,a0bd390290e7d8a0198e6cf816302a3d34821290,35,84,34,3,misc/bcsstk19/bcsstk19.simp-undir-edges
216,6,112,45,216,4,216,15,216,16,202,9,194,10,191,23,137,56,a0bd390290e7d8a0198e6cf816302a3d34821290,28,54,27,3,misc/bcsstk20/bcsstk20.simp-undir-edges
835786,147,163867,1227,1071648,24,246647,249,251628,899,599957,253,658272,491,151191,1068,111611,2115,a0bd390290e7d8a0198e6cf816302a3d34821290,1800,9200,1799,3,misc/bcsstk21/bcsstk21.simp-undir-edges
0,4,0,43,0,4,0,15,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/bcsstk22/bcsstk22.simp-undir-edges
18252,15,8216,153,27854,11,11811,55,11854,93,14276,56,13758,70,7117,111,6227,255,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1030,293,3,misc/bcsstk23/bcsstk23.simp-undir-edges
32,6,28,48,44,4,32,24,32,15,17,8,14,8,14,19,14,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,48,16,3,misc/bcsstk24/bcsstk24.simp-undir-edges
0,3,0,40,0,3,0,16,0,16,0,8,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/bcsstk26/bcsstk26.simp-undir-edges
6941690,1138,1578883,14249,24808662,582,1043956,4982,1059320,16443,3207855,3460,3221334,5067,1044129,18029,1132394,28098,a0bd390290e7d8a0198e6cf816302a3d34821290,8738,583166,8737,3,misc/bcsstk33/bcsstk33.simp-undir-edges
385,5,294,39,668,4,323,20,324,17,268,10,249,11,203,24,189,63,a0bd390290e7d8a0198e6cf816302a3d34821290,50,142,49,3,misc/bcsstk38/bcsstk38.simp-undir-edges
0,4,0,38,0,3,0,18,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/bcsstm13/bcsstm13.simp-undir-edges
0,4,0,45,0,3,0,17,0,14,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/beacxc/beacxc.simp-undir-edges
4087,15,3236,123,47088,7,1330,33,1385,30,1922,20,1875,22,712,38,703,125,a0bd390290e7d8a0198e6cf816302a3d34821290,285,808,284,3,misc/beaflw/beaflw.simp-undir-edges
5391,42,5216,317,15000,28,4996,98,4996,93,2338,124,2190,105,2080,147,2067,397,a0bd390290e7d8a0198e6cf816302a3d34821290,503,6078,502,3,misc/beause/beause.simp-undir-edges
0,48,0,254,0,16,0,72,0,68,0,86,0,59,0,88,0,309,a0bd390290e7d8a0198e6cf816302a3d34821290,462,9120,461,3,misc/bibd_11_5/bibd_11_5.simp-undir-edges
1092,40,1082,281,2694,13,717,92,717,90,516,83,454,92,430,154,425,348,a0bd390290e7d8a0198e6cf816302a3d34821290,495,5902,494,3,misc/bibd_12_4/bibd_12_4.simp-undir-edges
0,35,0,557,0,13,0,38,0,34,0,34,0,35,0,63,0,468,a0bd390290e7d8a0198e6cf816302a3d34821290,792,15720,791,3,misc/bibd_12_5/bibd_12_5.simp-undir-edges
0,138,0,520,0,23,0,112,0,105,0,131,0,130,0,179,0,624,a0bd390290e7d8a0198e6cf816302a3d34821290,1716,51226,1715,3,misc/bibd_13_6/bibd_13_6.simp-undir-edges
0,337,0,1580,0,78,0,395,0,389,0,516,0,510,0,660,0,2045,a0bd390290e7d8a0198e6cf816302a3d34821290,3432,143672,3431,3,misc/bibd_14_7/bibd_14_7.simp-undir-edges
14293,24,11565,209,97660,21,6357,85,6363,112,7061,91,6907,110,4894,162,4894,421,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2724,454,3,misc/bibd_15_3/bibd_15_3.simp-undir-edges
0,582,0,519,0,135,0,715,0,718,0,983,0,981,0,1205,0,1242,a0bd390290e7d8a0198e6cf816302a3d34821290,6435,269800,6434,3,misc/bibd_15_7/bibd_15_7.simp-undir-edges
30323,31,22895,438,253240,27,11394,96,11424,154,13090,97,12512,105,9235,210,9439,615,a0bd390290e7d8a0198e6cf816302a3d34821290,680,4074,679,3,misc/bibd_17_3/bibd_17_3.simp-undir-edges
66654,228,66466,1634,584186,75,15919,233,15919,286,11476,277,9043,296,6696,433,6714,1754,a0bd390290e7d8a0198e6cf816302a3d34821290,2380,28530,2379,3,misc/bibd_17_4/bibd_17_4.simp-undir-edges
66654,208,66484,1668,584186,65,15919,236,15919,311,11476,279,9069,313,6720,429,6716,1801,a0bd390290e7d8a0198e6cf816302a3d34821290,2380,28530,2379,3,misc/bibd_17_4b/bibd_17_4b.simp-undir-edges
294,12,281,57,524,6,272,25,272,25,201,18,185,23,189,44,189,86,a0bd390290e7d8a0198e6cf816302a3d34821290,84,498,83,3,misc/bibd_9_3/bibd_9_3.simp-undir-edges
0,12,0,72,0,6,0,38,0,29,0,41,0,41,0,44,0,90,a0bd390290e7d8a0198e6cf816302a3d34821290,126,2404,125,3,misc/bibd_9_5/bibd_9_5.simp-undir-edges
113,6,83,47,126,4,100,18,101,15,84,8,75,9,80,21,65,55,a0bd390290e7d8a0198e6cf816302a3d34821290,23,54,22,3,misc/bio-MUTAG-g1/bio-MUTAG-g1.simp-undir-edges
113,4,75,40,126,4,100,16,104,16,84,9,73,9,74,21,66,57,a0bd390290e7d8a0198e6cf816302a3d34821290,23,54,22,3,misc/bio-MUTAG_g1/bio-MUTAG_g1.simp-undir-edges
371,7,286,51,502,4,258,19,258,18,335,11,298,14,197,27,186,69,a0bd390290e7d8a0198e6cf816302a3d34821290,42,88,41,3,misc/bips98_1142/bips98_1142.simp-undir-edges
117,5,98,45,172,3,111,18,111,15,93,8,91,9,76,22,78,62,a0bd390290e7d8a0198e6cf816302a3d34821290,25,50,24,3,misc/bips98_606/bips98_606.simp-undir-edges
1363769,282,285522,2217,1490114,88,752504,663,753748,1695,694960,664,782224,1513,507563,2306,190091,3947,a0bd390290e7d8a0198e6cf816302a3d34821290,2121,12740,2120,3,misc/blckhole/blckhole.simp-undir-edges
2,4,2,37,2,3,2,16,2,14,2,7,2,7,2,18,2,54,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/bodyy6/bodyy6.simp-undir-edges
127754,55,69429,754,203814,32,41705,186,43251,321,68358,134,58849,196,25920,400,25052,977,a0bd390290e7d8a0198e6cf816302a3d34821290,819,3248,818,3,misc/bp_0/bp_0.simp-undir-edges
116076,87,68099,740,198598,31,38277,191,40050,343,60841,147,54164,181,25549,379,24847,999,a0bd390290e7d8a0198e6cf816302a3d34821290,818,3492,817,3,misc/bp_1000/bp_1000.simp-undir-edges
115709,80,66273,774,197368,27,39647,171,41305,297,61025,131,55004,218,25202,367,24762,977,a0bd390290e7d8a0198e6cf816302a3d34821290,813,3452,812,3,misc/bp_1200/bp_1200.simp-undir-edges
116252,81,66718,811,192924,27,38449,176,40219,310,62535,116,55757,226,25733,365,25071,960,a0bd390290e7d8a0198e6cf816302a3d34821290,813,3390,812,3,misc/bp_1400/bp_1400.simp-undir-edges
117647,74,66548,734,196514,31,38855,181,40596,325,63686,126,56409,203,25509,359,24845,990,a0bd390290e7d8a0198e6cf816302a3d34821290,816,3390,815,3,misc/bp_1600/bp_1600.simp-undir-edges
119180,87,66924,786,197462,28,39967,173,41369,306,61963,131,54679,220,25664,397,24625,987,a0bd390290e7d8a0198e6cf816302a3d34821290,818,3440,817,3,misc/bp_200/bp_200.simp-undir-edges
120293,91,67270,801,198080,19,39053,144,40849,337,61251,125,54312,223,25448,346,24673,972,a0bd390290e7d8a0198e6cf816302a3d34821290,818,3474,817,3,misc/bp_400/bp_400.simp-undir-edges
117203,86,66519,787,198240,30,38331,174,39894,318,61227,140,54132,198,25273,359,24492,1031,a0bd390290e7d8a0198e6cf816302a3d34821290,818,3536,817,3,misc/bp_600/bp_600.simp-undir-edges
117756,88,65812,779,195948,19,38363,172,39904,315,61027,134,53783,208,25274,362,24549,994,a0bd390290e7d8a0198e6cf816302a3d34821290,816,3450,815,3,misc/bp_800/bp_800.simp-undir-edges
0,5,0,44,0,3,0,15,0,15,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/bwm200/bwm200.simp-undir-edges
0,5,0,44,0,3,0,16,0,16,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/bwm2000/bwm2000.simp-undir-edges
0,10,0,70,0,5,0,22,0,22,0,14,0,14,0,32,0,86,a0bd390290e7d8a0198e6cf816302a3d34821290,165,328,164,3,misc/c-18/c-18.simp-undir-edges
248,58,248,244,61256,14,248,94,248,122,248,114,248,111,248,116,248,362,a0bd390290e7d8a0198e6cf816302a3d34821290,497,992,496,3,misc/c-19/c-19.simp-undir-edges
15582,62,15582,491,191072,18,2614,135,2927,228,15582,95,15582,104,2987,262,2650,731,a0bd390290e7d8a0198e6cf816302a3d34821290,808,3820,807,3,misc/c-20/c-20.simp-undir-edges
450,37,450,609,202050,12,450,55,450,211,450,31,450,33,450,208,450,772,a0bd390290e7d8a0198e6cf816302a3d34821290,901,1800,900,3,misc/c-21/c-21.simp-undir-edges
113670,150,100102,232,572250,44,27960,258,30344,692,102808,148,99415,217,28665,759,28669,879,a0bd390290e7d8a0198e6cf816302a3d34821290,1334,3184,1333,3,misc/c-22/c-22.simp-undir-edges
654,102,654,99,427062,13,654,108,654,394,654,63,654,65,654,435,654,503,a0bd390290e7d8a0198e6cf816302a3d34821290,1309,2616,1308,3,misc/c-23/c-23.simp-undir-edges
178,23,178,146,31506,11,178,68,178,78,178,82,178,65,178,119,178,264,a0bd390290e7d8a0198e6cf816302a3d34821290,357,712,356,3,misc/c-24/c-24.simp-undir-edges
14288,60,14271,540,175898,30,3928,182,4345,316,14264,149,14252,157,3622,375,3518,806,a0bd390290e7d8a0198e6cf816302a3d34821290,734,1592,733,3,misc/c-25/c-25.simp-undir-edges
414,77,414,590,170982,11,414,91,414,226,414,114,414,111,414,234,414,752,a0bd390290e7d8a0198e6cf816302a3d34821290,829,1656,828,3,misc/c-26/c-26.simp-undir-edges
6758,123,6758,875,232008,17,1451,181,1547,322,6758,92,6758,93,1836,357,1807,1161,a0bd390290e7d8a0198e6cf816302a3d34821290,1208,2852,1207,3,misc/c-27/c-27.simp-undir-edges
0,27,0,140,0,10,0,68,0,62,0,67,0,53,0,91,0,181,a0bd390290e7d8a0198e6cf816302a3d34821290,376,750,375,3,misc/c-28/c-28.simp-undir-edges
480,73,480,623,229920,23,480,106,480,275,480,96,480,88,480,306,480,802,a0bd390290e7d8a0198e6cf816302a3d34821290,961,1920,960,3,misc/c-29/c-29.simp-undir-edges
1040,173,1040,1001,1080560,34,1040,211,1040,919,1040,124,1040,128,1040,983,1040,1716,a0bd390290e7d8a0198e6cf816302a3d34821290,2081,4160,2080,3,misc/c-30/c-30.simp-undir-edges
11552,75,11552,290,79156,25,2922,171,3274,249,11552,116,11552,121,3166,296,3166,534,a0bd390290e7d8a0198e6cf816302a3d34821290,494,1030,493,3,misc/c-31/c-31.simp-undir-edges
768,85,768,437,589056,19,768,111,768,525,768,56,768,56,768,538,768,903,a0bd390290e7d8a0198e6cf816302a3d34821290,1537,3072,1536,3,misc/c-32/c-32.simp-undir-edges
1656,22,1656,107,12338,10,665,40,723,58,1656,44,1656,38,661,70,659,147,a0bd390290e7d8a0198e6cf816302a3d34821290,197,404,196,3,misc/c-33/c-33.simp-undir-edges
0,71,0,483,0,17,0,98,0,68,0,134,0,132,0,138,0,634,a0bd390290e7d8a0198e6cf816302a3d34821290,862,1722,861,3,misc/c-34/c-34.simp-undir-edges
0,72,0,586,0,16,0,92,0,90,0,99,0,90,0,93,0,493,a0bd390290e7d8a0198e6cf816302a3d34821290,964,1926,963,3,misc/c-35/c-35.simp-undir-edges
428096,269,428252,2300,1886924,129,118328,689,123284,1971,430519,392,430227,526,114827,2164,112376,3836,a0bd390290e7d8a0198e6cf816302a3d34821290,2382,5476,2381,3,misc/c-36/c-36.simp-undir-edges
361156,221,293081,2135,1949994,50,63884,431,71642,1498,313908,236,307803,382,65842,1555,64924,3172,a0bd390290e7d8a0198e6cf816302a3d34821290,2332,5676,2331,3,misc/c-37/c-37.simp-undir-edges
888,185,888,674,787656,31,888,209,888,745,888,222,888,240,888,852,888,1345,a0bd390290e7d8a0198e6cf816302a3d34821290,1777,3552,1776,3,misc/c-38/c-38.simp-undir-edges
361029,482,360712,1085,4991976,183,149088,1389,155496,4183,361667,857,361598,900,152044,4565,156556,4988,a0bd390290e7d8a0198e6cf816302a3d34821290,4095,28976,4094,3,misc/c-39/c-39.simp-undir-edges
1344,235,1344,441,1804992,55,1344,278,1344,1468,1344,120,1344,122,1344,1515,1344,1686,a0bd390290e7d8a0198e6cf816302a3d34821290,2689,5376,2688,3,misc/c-40/c-40.simp-undir-edges
938,177,938,790,878906,39,938,201,938,794,938,194,938,193,938,882,938,1433,a0bd390290e7d8a0198e6cf816302a3d34821290,1877,3752,1876,3,misc/c-41/c-41.simp-undir-edges
2862,1506,2861,9350,6772,1203,2862,2654,2862,2635,559,2851,531,2833,532,4060,526,11948,a0bd390290e7d8a0198e6cf816302a3d34821290,5761,4692582,5760,3,misc/c8_mat11/c8_mat11.simp-undir-edges
213,1641,213,9773,298,1259,213,2759,213,2792,156,2987,132,3014,132,4236,132,12498,a0bd390290e7d8a0198e6cf816302a3d34821290,5761,4923500,5760,3,misc/c8_mat11_I/c8_mat11_I.simp-undir-edges
1789226,413,1001790,2246,5536126,171,298168,1314,342705,3770,1064043,1018,1042543,1885,249122,4176,243066,5054,a0bd390290e7d8a0198e6cf816302a3d34821290,4158,26844,4157,3,misc/ca-GrQc/ca-GrQc.simp-undir-edges
8240846,1364,4433685,17901,23528016,569,1263742,5307,1483334,17988,4573004,4590,4434505,9815,1050930,19878,1018957,26315,a0bd390290e7d8a0198e6cf816302a3d34821290,8638,49612,8637,3,misc/ca-HepTh/ca-HepTh.simp-undir-edges
0,30,0,154,0,14,0,52,0,71,0,97,0,87,0,100,0,182,a0bd390290e7d8a0198e6cf816302a3d34821290,366,5124,365,3,misc/cage/cage.simp-undir-edges
123936,93,57193,1040,355220,21,29401,136,30301,314,88270,98,87902,168,25003,354,24940,1244,a0bd390290e7d8a0198e6cf816302a3d34821290,1054,11142,1053,3,misc/can_1054/can_1054.simp-undir-edges
120162,97,58050,1032,369826,41,29667,170,30913,351,82042,126,81778,195,24818,437,24903,1293,a0bd390290e7d8a0198e6cf816302a3d34821290,1072,11372,1071,3,misc/can_1072/can_1072.simp-undir-edges
2880,8,1514,79,5400,5,816,25,843,23,2049,12,2301,14,744,27,857,77,a0bd390290e7d8a0198e6cf816302a3d34821290,144,1152,143,3,misc/can_144/can_144.simp-undir-edges
5785,8,2560,70,7792,5,3824,31,3825,36,3631,20,3451,30,2134,48,1838,108,a0bd390290e7d8a0198e6cf816302a3d34821290,161,1216,160,3,misc/can_161/can_161.simp-undir-edges
9004,21,3196,94,10026,8,8580,41,8580,56,6385,38,6049,35,5186,83,3086,159,a0bd390290e7d8a0198e6cf816302a3d34821290,187,1304,186,3,misc/can_187/can_187.simp-undir-edges
11603,37,5325,120,16338,16,7021,80,7071,95,7100,79,6521,100,4286,147,3607,238,a0bd390290e7d8a0198e6cf816302a3d34821290,229,1548,228,3,misc/can_229/can_229.simp-undir-edges
28,6,28,47,64,4,22,18,22,15,22,9,20,9,18,19,18,62,a0bd390290e7d8a0198e6cf816302a3d34821290,24,136,23,3,misc/can_24/can_24.simp-undir-edges
3014,6,2270,106,17348,5,1235,24,1235,19,1376,11,1265,12,723,22,711,98,a0bd390290e7d8a0198e6cf816302a3d34821290,256,2660,255,3,misc/can_256/can_256.simp-undir-edges
4544,7,3002,103,22434,4,1873,25,1921,23,2830,15,2723,17,1332,34,1284,119,a0bd390290e7d8a0198e6cf816302a3d34821290,268,2814,267,3,misc/can_268/can_268.simp-undir-edges
11187,14,6427,137,26222,9,3097,45,3150,52,6721,36,6102,46,2434,76,2290,214,a0bd390290e7d8a0198e6cf816302a3d34821290,292,2248,291,3,misc/can_292/can_292.simp-undir-edges
38728,32,18592,342,63058,13,19797,109,20269,163,22468,101,20817,126,12687,219,11035,483,a0bd390290e7d8a0198e6cf816302a3d34821290,445,3364,444,3,misc/can_445/can_445.simp-undir-edges
139,9,112,55,666,5,44,19,44,23,99,18,99,14,29,28,29,74,a0bd390290e7d8a0198e6cf816302a3d34821290,61,496,60,3,misc/can_61/can_61.simp-undir-edges
862,7,554,52,1142,5,710,21,710,26,716,19,629,21,474,43,433,91,a0bd390290e7d8a0198e6cf816302a3d34821290,62,156,61,3,misc/can_62/can_62.simp-undir-edges
55029,76,27838,536,130048,41,20880,172,21392,295,33145,185,33887,248,15340,415,14798,796,a0bd390290e7d8a0198e6cf816302a3d34821290,634,6594,633,3,misc/can_634/can_634.simp-undir-edges
93010,89,34790,632,152978,32,16006,171,16411,286,43916,168,40107,232,11187,381,10092,803,a0bd390290e7d8a0198e6cf816302a3d34821290,715,5950,714,3,misc/can_715/can_715.simp-undir-edges
656,12,462,59,1472,6,364,25,362,26,466,17,411,20,316,37,315,84,a0bd390290e7d8a0198e6cf816302a3d34821290,73,304,72,3,misc/can_73/can_73.simp-undir-edges
87992,94,36053,756,211870,39,21755,206,22245,336,54526,148,54694,188,18218,405,18318,1008,a0bd390290e7d8a0198e6cf816302a3d34821290,838,9172,837,3,misc/can_838/can_838.simp-undir-edges
1885,17,967,66,2688,6,1749,40,1748,37,1348,39,1305,39,944,57,764,112,a0bd390290e7d8a0198e6cf816302a3d34821290,96,672,95,3,misc/can_96/can_96.simp-undir-edges
0,5,0,45,0,3,0,16,0,14,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/cari/cari.simp-undir-edges
614,8,525,46,1018,6,480,30,480,27,360,24,335,24,302,38,295,83,a0bd390290e7d8a0198e6cf816302a3d34821290,85,484,84,3,misc/cat_ears_2_1/cat_ears_2_1.simp-undir-edges
928446,265,393654,841,2396848,52,149912,393,168736,1495,396750,313,335585,964,146925,1557,146465,1995,a0bd390290e7d8a0198e6cf816302a3d34821290,2689,15898,2688,3,misc/cat_ears_2_4/cat_ears_2_4.simp-undir-edges
6229,14,4164,95,16322,13,3410,44,3469,67,3534,45,3319,63,2416,95,2323,179,a0bd390290e7d8a0198e6cf816302a3d34821290,204,1064,203,3,misc/cat_ears_3_1/cat_ears_3_1.simp-undir-edges
24925,65,14839,228,56728,17,10620,141,10915,203,13448,133,12166,131,7279,258,7080,392,a0bd390290e7d8a0198e6cf816302a3d34821290,377,1858,376,3,misc/cat_ears_4_1/cat_ears_4_1.simp-undir-edges
0,5,0,50,0,4,0,16,0,14,0,7,0,8,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/cavity01/cavity01.simp-undir-edges
2990,36,1638,118,16042,10,775,67,790,72,2216,76,2278,56,585,109,549,189,a0bd390290e7d8a0198e6cf816302a3d34821290,240,2790,239,3,misc/cavity02/cavity02.simp-undir-edges
0,5,0,45,0,4,0,16,0,13,0,8,0,11,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/cavity03/cavity03.simp-undir-edges
2990,18,1617,104,16042,15,775,65,804,71,2216,77,2285,72,557,108,585,190,a0bd390290e7d8a0198e6cf816302a3d34821290,240,2790,239,3,misc/cavity04/cavity04.simp-undir-edges
0,5,0,45,0,4,0,16,0,15,0,7,0,7,0,16,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/cavity05/cavity05.simp-undir-edges
18262,23,9388,380,92406,13,5098,64,5293,105,13922,71,15074,78,3850,118,3822,477,a0bd390290e7d8a0198e6cf816302a3d34821290,544,6090,543,3,misc/cavity06/cavity06.simp-undir-edges
0,5,0,46,0,3,0,15,0,15,0,8,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/cavity07/cavity07.simp-undir-edges
18262,31,8095,342,92406,13,5098,60,5453,72,13922,69,14804,81,3851,118,3845,434,a0bd390290e7d8a0198e6cf816302a3d34821290,544,6090,543,3,misc/cavity08/cavity08.simp-undir-edges
0,5,0,45,0,4,0,16,0,14,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/cavity09/cavity09.simp-undir-edges
0,5,0,44,0,4,0,17,0,15,0,7,0,14,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/cavity10/cavity10.simp-undir-edges
45333,86,19125,677,231922,25,10855,156,11463,240,39894,148,41610,168,9409,305,9422,825,a0bd390290e7d8a0198e6cf816302a3d34821290,846,9378,845,3,misc/cavity11/cavity11.simp-undir-edges
0,5,0,46,0,4,0,17,0,13,0,7,0,7,0,19,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/cavity12/cavity12.simp-undir-edges
45333,86,16846,663,231922,25,10855,150,11408,226,39894,168,41263,157,9422,287,9441,829,a0bd390290e7d8a0198e6cf816302a3d34821290,846,9378,845,3,misc/cavity13/cavity13.simp-undir-edges
0,5,0,44,0,4,0,15,0,14,0,7,0,8,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/cavity14/cavity14.simp-undir-edges
454,11,292,68,3354,8,107,37,125,31,362,32,363,31,83,58,84,96,a0bd390290e7d8a0198e6cf816302a3d34821290,116,1066,115,3,misc/cavity15/cavity15.simp-undir-edges
0,5,0,45,0,3,0,16,0,15,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/cavity16/cavity16.simp-undir-edges
82895,104,28910,1073,422692,66,20746,252,21274,395,72736,250,78311,277,17315,500,17125,1376,a0bd390290e7d8a0198e6cf816302a3d34821290,1142,12658,1141,3,misc/cavity17/cavity17.simp-undir-edges
0,5,0,44,0,4,0,16,0,13,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/cavity18/cavity18.simp-undir-edges
82895,123,31125,1056,422692,64,20746,266,21357,388,72736,237,78403,281,17243,512,17162,1304,a0bd390290e7d8a0198e6cf816302a3d34821290,1142,12658,1141,3,misc/cavity19/cavity19.simp-undir-edges
0,5,0,42,0,4,0,16,0,14,0,7,0,7,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/cavity20/cavity20.simp-undir-edges
82895,126,30188,956,422692,58,20746,254,21371,384,72736,221,78653,274,17219,486,17254,1383,a0bd390290e7d8a0198e6cf816302a3d34821290,1142,12658,1141,3,misc/cavity21/cavity21.simp-undir-edges
0,5,0,50,0,4,0,15,0,14,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/cavity22/cavity22.simp-undir-edges
82895,118,29093,1039,422692,57,20746,242,21312,402,72736,225,77952,271,17161,467,17270,1360,a0bd390290e7d8a0198e6cf816302a3d34821290,1142,12658,1141,3,misc/cavity23/cavity23.simp-undir-edges
0,5,0,45,0,4,0,15,0,14,0,8,0,14,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/cavity24/cavity24.simp-undir-edges
82895,141,27266,1063,422692,39,20746,262,21274,397,72736,235,78205,274,17214,518,17275,1349,a0bd390290e7d8a0198e6cf816302a3d34821290,1142,12658,1141,3,misc/cavity25/cavity25.simp-undir-edges
0,5,0,44,0,4,0,16,0,15,0,8,0,7,0,16,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/cavity26/cavity26.simp-undir-edges
116238,166,38125,469,2192832,56,10512,177,10143,292,65823,201,66247,227,9221,385,9226,700,a0bd390290e7d8a0198e6cf816302a3d34821290,2694,274668,2693,3,misc/cegb2802/cegb2802.simp-undir-edges
133371,255,59115,905,2384820,101,17957,331,18543,506,97304,361,97345,392,13760,681,13743,1295,a0bd390290e7d8a0198e6cf816302a3d34821290,2859,318684,2858,3,misc/cegb2919/cegb2919.simp-undir-edges
558990,256,240287,1516,2906880,102,97420,551,101068,1349,461797,497,462692,624,93328,1538,95436,2496,a0bd390290e7d8a0198e6cf816302a3d34821290,2996,76852,2995,3,misc/cegb3024/cegb3024.simp-undir-edges
372906,224,143752,1539,3411792,69,29040,323,35939,864,250001,333,251290,405,32509,976,32166,2225,a0bd390290e7d8a0198e6cf816302a3d34821290,3222,71694,3221,3,misc/cegb3306/cegb3306.simp-undir-edges
3993,42,3637,187,17938,9,2753,47,2753,46,1374,83,1304,74,928,73,906,344,a0bd390290e7d8a0198e6cf816302a3d34821290,453,4050,452,3,misc/celegans_metabolic/celegans_metabolic.simp-undir-edges
1522,21,1474,127,4620,9,1108,32,1108,40,592,25,544,43,513,55,518,180,a0bd390290e7d8a0198e6cf816302a3d34821290,297,4296,296,3,misc/celegansneural/celegansneural.simp-undir-edges
16299812,1662,1954654,10222,16563400,331,1303885,4408,1901837,15185,9605294,5886,12016761,10186,2543827,17776,1111786,23581,a0bd390290e7d8a0198e6cf816302a3d34821290,7055,27882,7054,3,misc/cell1/cell1.simp-undir-edges
16299812,1695,1954350,10265,16563400,347,1303885,4408,1872081,15315,9605294,5969,12055642,10310,2514297,17719,1115205,23628,a0bd390290e7d8a0198e6cf816302a3d34821290,7055,27882,7054,3,misc/cell2/cell2.simp-undir-edges
1514,56,1217,462,420982,31,1514,184,1514,291,869,154,868,127,868,400,868,889,a0bd390290e7d8a0198e6cf816302a3d34821290,870,1738,869,3,misc/cep1/cep1.simp-undir-edges
12734165,1249,5377787,17360,22140090,446,2455516,6855,2765401,22303,6009268,7006,5202816,19811,1690249,24882,1630097,29738,a0bd390290e7d8a0198e6cf816302a3d34821290,8219,27532,8218,3,misc/ch/ch.simp-undir-edges
4,4,4,38,4,4,4,15,4,15,4,8,4,8,4,20,4,55,a0bd390290e7d8a0198e6cf816302a3d34821290,18,70,17,3,misc/ch3-3-b1/ch3-3-b1.simp-undir-edges
20,4,19,40,40,3,18,16,18,13,10,7,10,7,10,19,10,54,a0bd390290e7d8a0198e6cf816302a3d34821290,15,30,14,3,misc/ch3-3-b2/ch3-3-b2.simp-undir-edges
443,6,443,52,1398,4,276,25,276,23,141,13,128,17,127,31,128,61,a0bd390290e7d8a0198e6cf816302a3d34821290,72,278,71,3,misc/ch4-4-b1/ch4-4-b1.simp-undir-edges
863,9,663,46,1598,5,693,34,695,35,514,34,485,34,448,37,423,79,a0bd390290e7d8a0198e6cf816302a3d34821290,96,566,95,3,misc/ch4-4-b2/ch4-4-b2.simp-undir-edges
889,14,671,60,2814,7,355,35,369,33,613,26,609,26,320,50,331,101,a0bd390290e7d8a0198e6cf816302a3d34821290,96,192,95,3,misc/ch4-4-b3/ch4-4-b3.simp-undir-edges
2873,22,2870,100,19306,12,913,43,927,44,466,26,444,36,466,67,464,135,a0bd390290e7d8a0198e6cf816302a3d34821290,200,782,199,3,misc/ch5-5-b1/ch5-5-b1.simp-undir-edges
36128,76,22046,474,188074,33,13077,144,13127,216,17411,126,15763,179,11527,300,11599,652,a0bd390290e7d8a0198e6cf816302a3d34821290,600,3588,599,3,misc/ch5-5-b2/ch5-5-b2.simp-undir-edges
39535,59,17051,483,182152,37,12529,165,12410,244,21336,158,20072,160,11845,313,11837,667,a0bd390290e7d8a0198e6cf816302a3d34821290,600,4744,599,3,misc/ch5-5-b3/ch5-5-b3.simp-undir-edges
18159,59,9064,318,72748,20,2797,99,3332,168,10629,113,10552,123,2847,198,3027,384,a0bd390290e7d8a0198e6cf816302a3d34821290,470,938,469,3,misc/ch5-5-b4/ch5-5-b4.simp-undir-edges
11043,27,11024,247,126376,24,2118,67,2175,70,1147,55,1080,66,1207,75,1205,284,a0bd390290e7d8a0198e6cf816302a3d34821290,450,1772,449,3,misc/ch6-6-b1/ch6-6-b1.simp-undir-edges
416194,344,220533,2435,3157070,126,94131,508,100496,1234,156827,475,142009,716,83084,1467,87234,3322,a0bd390290e7d8a0198e6cf816302a3d34821290,2400,14376,2399,3,misc/ch6-6-b2/ch6-6-b2.simp-undir-edges
3151616,582,1045472,2858,11303468,226,412904,1899,447683,6530,1132658,1497,1015934,3859,407451,6936,406630,8021,a0bd390290e7d8a0198e6cf816302a3d34821290,5400,43182,5399,3,misc/ch6-6-b3/ch6-6-b3.simp-undir-edges
3615784,596,1207515,3193,9115226,197,589347,2119,612080,7531,1739046,1732,1649407,4437,571994,7972,569959,9161,a0bd390290e7d8a0198e6cf816302a3d34821290,5400,43094,5399,3,misc/ch6-6-b4/ch6-6-b4.simp-undir-edges
785533,483,338595,2972,4605436,179,93834,978,100503,2463,473552,793,477701,1084,94161,2770,93144,4830,a0bd390290e7d8a0198e6cf816302a3d34821290,3696,7392,3695,3,misc/ch6-6-b5/ch6-6-b5.simp-undir-edges
18779,83,18755,470,266754,31,3062,120,3281,129,1726,151,1584,158,1775,207,1765,533,a0bd390290e7d8a0198e6cf816302a3d34821290,630,2488,629,3,misc/ch7-6-b1/ch7-6-b1.simp-undir-edges
1079724,522,555416,1894,9131728,303,203019,1155,222365,2840,377731,997,342530,1645,174330,3302,186472,4095,a0bd390290e7d8a0198e6cf816302a3d34821290,4200,25176,4199,3,misc/ch7-6-b2/ch7-6-b2.simp-undir-edges
32358,68,32325,665,557504,61,4087,123,4435,153,2404,135,2237,170,2553,262,2545,758,a0bd390290e7d8a0198e6cf816302a3d34821290,882,3490,881,3,misc/ch7-7-b1/ch7-7-b1.simp-undir-edges
2560019,913,1317556,7409,25259362,518,414917,2117,473574,5969,894211,1989,829625,3525,341744,6892,371023,11121,a0bd390290e7d8a0198e6cf816302a3d34821290,7350,44068,7349,3,misc/ch7-7-b2/ch7-7-b2.simp-undir-edges
50534,62,50502,959,1038614,45,5772,71,6311,114,3370,56,3088,91,3585,130,3583,927,a0bd390290e7d8a0198e6cf816302a3d34821290,1176,4660,1175,3,misc/ch7-8-b1/ch7-8-b1.simp-undir-edges
74418,178,74362,476,1778814,81,7806,187,8844,258,4492,204,4068,235,4762,350,4768,624,a0bd390290e7d8a0198e6cf816302a3d34821290,1512,5998,1511,3,misc/ch7-9-b1/ch7-9-b1.simp-undir-edges
79879,133,79819,572,1924052,77,7850,108,8724,162,4577,93,4192,112,4923,195,4909,536,a0bd390290e7d8a0198e6cf816302a3d34821290,1568,6220,1567,3,misc/ch8-8-b1/ch8-8-b1.simp-undir-edges
0,5,0,44,0,4,0,19,0,17,0,11,0,10,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,39,340,38,3,misc/chesapeake/chesapeake.simp-undir-edges
176,4,116,47,320,4,46,16,46,16,175,9,170,11,46,22,46,55,a0bd390290e7d8a0198e6cf816302a3d34821290,34,66,33,3,misc/circuit204/circuit204.simp-undir-edges
0,33,0,483,0,17,0,38,0,35,0,35,0,46,0,64,0,445,a0bd390290e7d8a0198e6cf816302a3d34821290,659,151256,658,3,misc/circuit5M/circuit5M.simp-undir-edges
4,4,4,40,12,3,4,15,4,15,4,8,4,8,4,19,4,53,a0bd390290e7d8a0198e6cf816302a3d34821290,10,18,9,3,misc/circuit_1/circuit_1.simp-undir-edges
2386,81,2086,821,691226,34,12,66,11,74,8,92,8,96,11,106,12,850,a0bd390290e7d8a0198e6cf816302a3d34821290,1196,2390,1195,3,misc/circuit_2/circuit_2.simp-undir-edges
2720,21,2720,101,22650,12,582,43,581,46,300,49,296,49,298,69,297,128,a0bd390290e7d8a0198e6cf816302a3d34821290,210,818,209,3,misc/cis-n4c6-b1/cis-n4c6-b1.simp-undir-edges
3010543,739,1356086,8106,7857932,215,390522,1764,447265,5354,819342,1460,800370,3091,335151,5927,366798,10745,a0bd390290e7d8a0198e6cf816302a3d34821290,6300,27594,6299,3,misc/cis-n4c6-b14/cis-n4c6-b14.simp-undir-edges
20721,52,12584,617,287676,19,4057,73,5877,90,9357,71,10207,81,3620,127,3861,672,a0bd390290e7d8a0198e6cf816302a3d34821290,920,1920,919,3,misc/cis-n4c6-b15/cis-n4c6-b15.simp-undir-edges
105428,135,66450,225,1157120,58,34246,187,34488,323,43004,139,40702,196,25693,397,29063,504,a0bd390290e7d8a0198e6cf816302a3d34821290,1330,7780,1329,3,misc/cis-n4c6-b2/cis-n4c6-b2.simp-undir-edges
3161274,826,986536,5528,16989784,446,390712,2199,415199,6465,1064040,2070,945336,4465,354439,7235,410859,10535,a0bd390290e7d8a0198e6cf816302a3d34821290,5970,46594,5969,3,misc/cis-n4c6-b3/cis-n4c6-b3.simp-undir-edges
60,5,47,44,60,3,60,14,60,15,56,8,48,8,51,18,43,54,a0bd390290e7d8a0198e6cf816302a3d34821290,16,30,15,3,misc/coater2/coater2.simp-undir-edges
18706435,2483,3841266,11025,20886862,674,17322264,13670,17340131,30534,7836712,9192,11933168,17202,8570261,54762,4125557,57643,a0bd390290e7d8a0198e6cf816302a3d34821290,7920,23760,7919,3,misc/commanche_dual/commanche_dual.simp-undir-edges
14041,72,14041,262,156866,20,14041,83,14041,189,9938,65,9831,61,9825,218,9824,405,a0bd390290e7d8a0198e6cf816302a3d34821290,1408,92652,1407,3,misc/complex/complex.simp-undir-edges
408,7,310,48,602,4,320,21,322,23,315,17,284,18,242,33,217,74,a0bd390290e7d8a0198e6cf816302a3d34821290,49,214,48,3,misc/contiguous-usa/contiguous-usa.simp-undir-edges
0,5,0,45,0,4,0,15,0,14,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/cr42/cr42.simp-undir-edges
212982,814,212977,837,8359552,281,20111,889,20110,1141,5899,1212,5722,1254,5138,1740,5138,1775,a0bd390290e7d8a0198e6cf816302a3d34821290,6469,93844,6468,3,misc/crew1/crew1.simp-undir-edges
0,3,0,35,0,3,0,13,0,13,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/cryg10000/cryg10000.simp-undir-edges
0,4,0,42,0,3,0,16,0,13,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/cryg2500/cryg2500.simp-undir-edges
328,5,257,41,754,4,221,21,221,19,266,13,246,14,139,33,141,72,a0bd390290e7d8a0198e6cf816302a3d34821290,54,248,53,3,misc/curtis54/curtis54.simp-undir-edges
0,4,0,38,0,3,0,15,0,14,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/d_dyn/d_dyn.simp-undir-edges
1492,14,1062,50,2336,5,984,28,991,30,940,18,901,32,720,47,670,90,a0bd390290e7d8a0198e6cf816302a3d34821290,87,294,86,3,misc/d_dyn1/d_dyn1.simp-undir-edges
458,9,341,54,778,5,356,22,356,23,306,15,277,18,220,32,220,76,a0bd390290e7d8a0198e6cf816302a3d34821290,53,202,52,3,misc/d_ss/d_ss.simp-undir-edges
2323945,317,417235,1617,2678750,77,460379,928,485913,2501,1594022,952,1595686,1767,352184,3032,233494,3787,a0bd390290e7d8a0198e6cf816302a3d34821290,2851,30186,2850,3,misc/data/data.simp-undir-edges
433190,143,191205,569,692412,51,124145,313,130143,753,244269,232,222550,528,80590,878,73464,1225,a0bd390290e7d8a0198e6cf816302a3d34821290,1452,4230,1451,3,misc/de063155/de063155.simp-undir-edges
465245,244,210495,757,755348,61,136047,513,141506,1119,260374,414,236233,715,87942,1348,81284,1738,a0bd390290e7d8a0198e6cf816302a3d34821290,1517,4484,1516,3,misc/de063157/de063157.simp-undir-edges
422903,164,196060,612,688678,33,129400,282,136186,704,255239,229,236648,475,84096,858,76905,1205,a0bd390290e7d8a0198e6cf816302a3d34821290,1446,4048,1445,3,misc/de080285/de080285.simp-undir-edges
207949,64,95560,1143,344984,14,89141,112,90920,293,139210,81,145055,183,57408,370,51191,1322,a0bd390290e7d8a0198e6cf816302a3d34821290,1024,6112,1023,3,misc/delaunay_n10/delaunay_n10.simp-undir-edges
855125,150,342421,2071,1387226,33,286605,331,292475,1097,537774,270,563669,747,178648,1322,162726,2761,a0bd390290e7d8a0198e6cf816302a3d34821290,2048,12254,2047,3,misc/delaunay_n11/delaunay_n11.simp-undir-edges
3548025,406,1166374,2717,5571108,102,992779,1422,1013698,4503,2076312,1330,2333808,3446,604089,5098,550611,6393,a0bd390290e7d8a0198e6cf816302a3d34821290,4096,24528,4095,3,misc/delaunay_n12/delaunay_n12.simp-undir-edges
14210451,1291,4399689,15828,22321912,420,3361192,6424,3389472,21544,7490120,6031,9175411,13469,2079193,25009,1975270,31234,a0bd390290e7d8a0198e6cf816302a3d34821290,8192,49094,8191,3,misc/delaunay_n13/delaunay_n13.simp-undir-edges
4934764,517,1951759,7328,7549872,195,1409838,1951,1487122,6150,2714325,2124,2407630,6417,822629,7550,753289,11204,a0bd390290e7d8a0198e6cf816302a3d34821290,4761,13224,4760,3,misc/delf/delf.simp-undir-edges
3694366,940,1996909,4355,9888952,279,297224,2453,315604,7547,2690234,2298,2606617,4529,295747,8145,291189,9010,a0bd390290e7d8a0198e6cf816302a3d34821290,5454,11406,5453,3,misc/deter0/deter0.simp-undir-edges
10942049,1420,4732373,10622,27715460,533,799394,6491,833769,22628,7518361,5929,7116751,14768,797859,23462,790108,24731,a0bd390290e7d8a0198e6cf816302a3d34821290,9125,19092,9124,3,misc/deter4/deter4.simp-undir-edges
1687560,488,533870,3509,2267038,139,1655228,1345,1655324,2865,1018207,1119,1014068,2175,986134,4549,560998,7466,a0bd390290e7d8a0198e6cf816302a3d34821290,2559,8184,2558,3,misc/diag/diag.simp-undir-edges
0,5,0,40,0,4,0,19,0,18,0,10,0,13,0,22,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,50,424,49,3,misc/divorce/divorce.simp-undir-edges
409,10,345,54,778,5,288,21,288,25,327,17,312,14,215,38,212,78,a0bd390290e7d8a0198e6cf816302a3d34821290,62,318,61,3,misc/dolphins/dolphins.simp-undir-edges
2,4,2,44,2,4,2,15,2,15,2,8,2,8,2,18,2,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/dwg961a/dwg961a.simp-undir-edges
241972,155,72762,1077,329886,66,106350,345,107359,633,155505,300,160068,441,63582,807,52032,1647,a0bd390290e7d8a0198e6cf816302a3d34821290,1005,7616,1004,3,misc/dwt_1005/dwt_1005.simp-undir-edges
304279,171,66626,1022,330810,36,83030,367,88722,706,249144,300,245470,450,67665,864,42093,1755,a0bd390290e7d8a0198e6cf816302a3d34821290,1007,7568,1006,3,misc/dwt_1007/dwt_1007.simp-undir-edges
372771,180,112425,1637,502388,69,148848,375,152566,789,219389,362,236695,500,91677,982,75471,2368,a0bd390290e7d8a0198e6cf816302a3d34821290,1242,9184,1241,3,misc/dwt_1242/dwt_1242.simp-undir-edges
6176,15,2617,87,7726,6,4903,33,4963,39,4809,21,4632,35,3489,49,2451,108,a0bd390290e7d8a0198e6cf816302a3d34821290,162,1020,161,3,misc/dwt_162/dwt_162.simp-undir-edges
2922,22,2191,87,8910,11,2139,46,2148,48,1985,44,1922,56,1372,79,1404,145,a0bd390290e7d8a0198e6cf816302a3d34821290,193,3300,192,3,misc/dwt_193/dwt_193.simp-undir-edges
1017,12,606,58,1336,6,829,27,826,27,716,22,675,18,549,39,421,87,a0bd390290e7d8a0198e6cf816302a3d34821290,72,472,71,3,misc/dwt_198/dwt_198.simp-undir-edges
7432,27,4349,99,13500,9,3979,63,4100,74,4829,67,4541,61,2579,110,2434,200,a0bd390290e7d8a0198e6cf816302a3d34821290,209,1534,208,3,misc/dwt_209/dwt_209.simp-undir-edges
10717,37,4855,130,14968,13,6811,76,6804,92,8348,60,8072,92,4253,141,3651,214,a0bd390290e7d8a0198e6cf816302a3d34821290,221,1408,220,3,misc/dwt_221/dwt_221.simp-undir-edges
2553,23,1337,72,4542,10,1343,42,1359,45,1600,39,1529,46,820,76,823,119,a0bd390290e7d8a0198e6cf816302a3d34821290,117,324,116,3,misc/dwt_234/dwt_234.simp-undir-edges
10757,24,6515,144,18746,19,5115,93,5228,114,8720,101,8252,107,3769,167,3415,255,a0bd390290e7d8a0198e6cf816302a3d34821290,245,1216,244,3,misc/dwt_245/dwt_245.simp-undir-edges
1779555,513,402032,921,2360400,138,467771,1239,476566,2987,964560,1390,1100501,2138,266087,3624,230257,3781,a0bd390290e7d8a0198e6cf816302a3d34821290,2680,22346,2679,3,misc/dwt_2680/dwt_2680.simp-undir-edges
22941,20,8897,138,28484,12,14460,59,14684,103,13303,77,13748,99,7970,149,6798,328,a0bd390290e7d8a0198e6cf816302a3d34821290,307,2216,306,3,misc/dwt_307/dwt_307.simp-undir-edges
26936,38,7648,200,29990,13,19628,78,20000,111,19902,84,18758,97,10776,161,6886,318,a0bd390290e7d8a0198e6cf816302a3d34821290,310,2138,309,3,misc/dwt_310/dwt_310.simp-undir-edges
22650,53,10539,234,35868,20,12757,101,12789,145,14775,91,13429,121,7741,197,6946,350,a0bd390290e7d8a0198e6cf816302a3d34821290,340,2874,339,3,misc/dwt_346/dwt_346.simp-undir-edges
37208,37,10744,256,40824,23,18290,129,19028,199,29907,135,28301,111,12835,259,8178,445,a0bd390290e7d8a0198e6cf816302a3d34821290,361,2592,360,3,misc/dwt_361/dwt_361.simp-undir-edges
31203,39,14810,310,54970,10,22220,96,22315,115,25990,79,26118,100,13705,168,12075,428,a0bd390290e7d8a0198e6cf816302a3d34821290,419,3144,418,3,misc/dwt_419/dwt_419.simp-undir-edges
12344,45,6351,147,19460,18,8019,98,8011,122,10168,97,9686,114,5818,192,4946,275,a0bd390290e7d8a0198e6cf816302a3d34821290,249,1364,248,3,misc/dwt_492/dwt_492.simp-undir-edges
47465,55,19116,374,80158,37,21002,164,21308,265,33177,137,33013,207,14614,376,12639,706,a0bd390290e7d8a0198e6cf816302a3d34821290,503,5524,502,3,misc/dwt_503/dwt_503.simp-undir-edges
5176,18,2964,100,8566,8,2842,42,2871,46,3289,24,3173,32,1998,68,1860,129,a0bd390290e7d8a0198e6cf816302a3d34821290,172,1392,171,3,misc/dwt_512/dwt_512.simp-undir-edges
697,10,504,55,968,4,649,20,649,26,634,17,573,21,490,34,421,83,a0bd390290e7d8a0198e6cf816302a3d34821290,59,208,58,3,misc/dwt_59/dwt_59.simp-undir-edges
91740,50,23824,502,112714,32,36973,162,38090,274,59989,188,57938,209,22629,372,16418,755,a0bd390290e7d8a0198e6cf816302a3d34821290,592,4512,591,3,misc/dwt_592/dwt_592.simp-undir-edges
40683,52,16907,295,60838,21,21910,122,22156,156,26344,105,25670,121,12986,231,11689,497,a0bd390290e7d8a0198e6cf816302a3d34821290,442,3480,441,3,misc/dwt_607/dwt_607.simp-undir-edges
1164,11,493,57,1260,5,1164,29,1164,27,1068,20,1027,22,1035,44,524,89,a0bd390290e7d8a0198e6cf816302a3d34821290,66,254,65,3,misc/dwt_66/dwt_66.simp-undir-edges
1309,12,742,64,1600,6,1243,30,1243,30,1180,18,1163,23,1048,41,780,87,a0bd390290e7d8a0198e6cf816302a3d34821290,72,150,71,3,misc/dwt_72/dwt_72.simp-undir-edges
166840,137,38255,677,186966,49,122897,300,124089,447,119867,265,120313,362,74697,691,38406,1318,a0bd390290e7d8a0198e6cf816302a3d34821290,758,5236,757,3,misc/dwt_758/dwt_758.simp-undir-edges
204140,123,53080,871,245582,36,64087,242,66812,466,153469,269,150358,320,44248,563,34436,1293,a0bd390290e7d8a0198e6cf816302a3d34821290,869,6416,868,3,misc/dwt_869/dwt_869.simp-undir-edges
1221,16,816,61,2038,6,774,32,781,34,970,22,872,34,539,45,500,101,a0bd390290e7d8a0198e6cf816302a3d34821290,87,454,86,3,misc/dwt_87/dwt_87.simp-undir-edges
228315,128,51864,891,251534,57,81212,283,84508,510,185329,293,181765,379,54518,626,34584,1385,a0bd390290e7d8a0198e6cf816302a3d34821290,878,6570,877,3,misc/dwt_878/dwt_878.simp-undir-edges
205598,74,60168,920,274502,17,110160,161,112239,291,134190,105,141697,187,58115,387,46780,1281,a0bd390290e7d8a0198e6cf816302a3d34821290,918,6466,917,3,misc/dwt_918/dwt_918.simp-undir-edges
195066,120,55278,1058,312720,51,52448,292,56550,587,136011,236,138455,277,44524,714,38490,1539,a0bd390290e7d8a0198e6cf816302a3d34821290,992,15752,991,3,misc/dwt_992/dwt_992.simp-undir-edges
0,10,0,61,0,5,0,22,0,20,0,16,0,13,0,29,0,71,a0bd390290e7d8a0198e6cf816302a3d34821290,69,1760,68,3,misc/eco-everglades/eco-everglades.simp-undir-edges
0,5,0,61,0,4,0,20,0,17,0,9,0,8,0,18,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4150,127,3,misc/eco-florida/eco-florida.simp-undir-edges
0,4,0,49,0,3,0,17,0,14,0,8,0,8,0,17,0,62,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4212,127,3,misc/eco-foodweb-baydry/eco-foodweb-baydry.simp-undir-edges
0,5,0,59,0,4,0,19,0,17,0,9,0,8,0,19,0,63,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4150,127,3,misc/eco-foodweb-baywet/eco-foodweb-baywet.simp-undir-edges
0,15,0,55,0,6,0,31,0,26,0,25,0,30,0,35,0,94,a0bd390290e7d8a0198e6cf816302a3d34821290,97,2892,96,3,misc/eco-mangwet/eco-mangwet.simp-undir-edges
0,7,0,40,0,4,0,19,0,18,0,10,0,10,0,21,0,60,a0bd390290e7d8a0198e6cf816302a3d34821290,54,700,53,3,misc/eco-stmarks/eco-stmarks.simp-undir-edges
1846622,1035,1617890,6638,13215036,494,1331885,2496,1331982,6378,398648,2113,391888,2867,301953,7820,299404,11116,a0bd390290e7d8a0198e6cf816302a3d34821290,8379,102666,8378,3,misc/edit-enwikibooks/edit-enwikibooks.simp-undir-edges
13845,280,10544,765,4213294,122,158,235,154,239,5891,303,5889,309,153,378,151,974,a0bd390290e7d8a0198e6cf816302a3d34821290,2888,5962,2887,3,misc/ego-facebook/ego-facebook.simp-undir-edges
1685779,724,1469396,5791,17223836,450,1289457,1942,1289605,5941,698832,1602,676195,2505,585910,7262,581217,10756,a0bd390290e7d8a0198e6cf816302a3d34821290,7066,201334,7065,3,misc/elec/elec.simp-undir-edges
125469,130,86394,1183,519946,74,61354,345,61592,658,61690,237,54935,337,35621,768,34772,1617,a0bd390290e7d8a0198e6cf816302a3d34821290,1133,10902,1132,3,misc/email/email.simp-undir-edges
179146,105,83214,1167,454952,23,37010,162,38731,358,131985,118,127178,174,27640,403,26061,1352,a0bd390290e7d8a0198e6cf816302a3d34821290,1174,17374,1173,3,misc/eris1176/eris1176.simp-undir-edges
18180,22,8595,159,25454,8,14890,46,15138,79,14700,44,14794,54,8731,95,7049,234,a0bd390290e7d8a0198e6cf816302a3d34821290,282,950,281,3,misc/eurqsa/eurqsa.simp-undir-edges
0,5,0,45,0,3,0,15,0,15,0,7,0,7,0,18,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/ex14/ex14.simp-undir-edges
0,5,0,46,0,3,0,17,0,13,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/ex18/ex18.simp-undir-edges
5484,32,3663,247,58896,9,507,54,659,55,5403,60,5365,61,571,58,509,261,a0bd390290e7d8a0198e6cf816302a3d34821290,432,3102,431,3,misc/ex20/ex20.simp-undir-edges
0,4,0,47,0,4,0,17,0,13,0,7,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/ex22/ex22.simp-undir-edges
1020,12,785,62,8440,6,239,30,252,22,669,16,777,20,163,39,146,81,a0bd390290e7d8a0198e6cf816302a3d34821290,169,1068,168,3,misc/ex23/ex23.simp-undir-edges
128,7,111,50,512,4,48,19,58,20,100,16,100,22,44,28,41,67,a0bd390290e7d8a0198e6cf816302a3d34821290,52,376,51,3,misc/ex24/ex24.simp-undir-edges
0,5,0,45,0,4,0,16,0,15,0,7,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/ex25/ex25.simp-undir-edges
14639,140,13384,654,1039390,57,5575,188,7411,292,12676,174,12726,181,6630,364,6931,927,a0bd390290e7d8a0198e6cf816302a3d34821290,1731,38224,1730,3,misc/ex26/ex26.simp-undir-edges
4000,34,3211,424,188526,7,200,25,420,24,3329,22,3325,23,348,33,200,386,a0bd390290e7d8a0198e6cf816302a3d34821290,775,5876,774,3,misc/ex27/ex27.simp-undir-edges
347997,336,113816,2382,1921644,160,76487,650,74087,1241,242495,563,245078,665,60051,1522,61537,3390,a0bd390290e7d8a0198e6cf816302a3d34821290,2430,47008,2429,3,misc/ex31/ex31.simp-undir-edges
402,7,245,51,1582,4,122,22,141,25,320,20,318,20,103,37,107,92,a0bd390290e7d8a0198e6cf816302a3d34821290,77,480,76,3,misc/ex36/ex36.simp-undir-edges
104091,107,43316,1007,384964,49,31714,239,32118,368,71235,184,72372,218,23088,465,24221,1356,a0bd390290e7d8a0198e6cf816302a3d34821290,1104,15834,1103,3,misc/ex7/ex7.simp-undir-edges
371507,193,127349,1582,1443624,64,112082,402,110147,977,270261,316,274134,381,87811,1093,90627,2324,a0bd390290e7d8a0198e6cf816302a3d34821290,2106,31006,2105,3,misc/ex8/ex8.simp-undir-edges
8994000,1038,5960181,17529,13491000,389,8994000,5973,8994000,14552,7500,1727,6000,3315,6000,14573,6000,16746,a0bd390290e7d8a0198e6cf816302a3d34821290,6001,15000,6000,3,misc/exdata_1/exdata_1.simp-undir-edges
1902081,326,770694,1667,2646700,70,459533,823,481911,2326,956639,752,783266,2405,275091,2673,263753,3430,a0bd390290e7d8a0198e6cf816302a3d34821290,2836,8912,2835,3,misc/extr1/extr1.simp-undir-edges
1885606,300,786029,1685,2645668,61,479690,764,498977,2364,944670,705,778736,2356,280286,2702,268581,3410,a0bd390290e7d8a0198e6cf816302a3d34821290,2834,8904,2833,3,misc/extr1b/extr1b.simp-undir-edges
1340,260,1340,2321,3420,101,1320,340,1320,335,876,411,859,416,855,553,861,2645,a0bd390290e7d8a0198e6cf816302a3d34821290,2511,337234,2510,3,misc/f855_mat9/f855_mat9.simp-undir-edges
938,280,938,2427,3190,104,925,357,925,343,593,426,589,421,579,570,580,2689,a0bd390290e7d8a0198e6cf816302a3d34821290,2511,341384,2510,3,misc/f855_mat9_I/f855_mat9_I.simp-undir-edges
6,4,6,43,8,4,6,17,6,15,4,7,3,8,3,18,3,52,a0bd390290e7d8a0198e6cf816302a3d34821290,17,78,16,3,misc/farm/farm.simp-undir-edges
1609,12,650,49,1656,6,883,29,903,29,1555,26,1541,21,815,49,541,83,a0bd390290e7d8a0198e6cf816302a3d34821290,73,144,72,3,misc/fd12/fd12.simp-undir-edges
1854,6,1328,65,4018,4,1239,20,1240,16,995,9,922,10,835,21,801,67,a0bd390290e7d8a0198e6cf816302a3d34821290,129,744,128,3,misc/flower_4_1/flower_4_1.simp-undir-edges
3665646,622,1454636,4443,7509434,187,504886,2028,558285,6853,1384884,1705,1173740,4650,498578,7385,497642,8968,a0bd390290e7d8a0198e6cf816302a3d34821290,5529,32858,5528,3,misc/flower_4_4/flower_4_4.simp-undir-edges
5923,16,3783,95,17742,9,3295,58,3306,67,3352,63,3138,70,2448,105,2375,191,a0bd390290e7d8a0198e6cf816302a3d34821290,211,1182,210,3,misc/flower_5_1/flower_5_1.simp-undir-edges
36886,64,21257,364,86940,24,14346,136,15053,205,19498,118,17808,104,10059,261,9963,543,a0bd390290e7d8a0198e6cf816302a3d34821290,463,2338,462,3,misc/flower_7_1/flower_7_1.simp-undir-edges
69924,70,39282,524,142190,41,25737,238,26876,343,36878,190,33196,275,17386,464,17145,873,a0bd390290e7d8a0198e6cf816302a3d34821290,625,3054,624,3,misc/flower_8_1/flower_8_1.simp-undir-edges
0,5,0,45,0,4,0,17,0,14,0,8,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/flowmeter0/flowmeter0.simp-undir-edges
0,4,0,43,0,3,0,15,0,15,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/flowmeter5/flowmeter5.simp-undir-edges
0,5,0,61,0,4,0,16,0,16,0,8,0,8,0,19,0,71,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4212,127,3,misc/foodweb-baydry/foodweb-baydry.simp-undir-edges
0,5,0,61,0,4,0,18,0,17,0,9,0,8,0,18,0,67,a0bd390290e7d8a0198e6cf816302a3d34821290,128,4150,127,3,misc/foodweb-baywet/foodweb-baywet.simp-undir-edges
29,5,28,44,40,4,29,22,29,15,19,9,15,9,14,22,17,54,a0bd390290e7d8a0198e6cf816302a3d34821290,35,236,34,3,misc/football/football.simp-undir-edges
1044399,530,572788,3986,8069384,214,208278,1061,220017,2528,523022,905,541659,1239,171403,2955,174408,5677,a0bd390290e7d8a0198e6cf816302a3d34821290,4785,31062,4784,3,misc/fp/fp.simp-undir-edges
0,5,0,41,0,3,0,14,0,15,0,7,0,7,0,18,0,59,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_01/fpga_dcop_01.simp-undir-edges
0,3,0,38,0,4,0,15,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_02/fpga_dcop_02.simp-undir-edges
0,5,0,44,0,3,0,15,0,14,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_03/fpga_dcop_03.simp-undir-edges
0,4,0,46,0,3,0,16,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_04/fpga_dcop_04.simp-undir-edges
0,3,0,39,0,3,0,16,0,14,0,7,0,7,0,18,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_05/fpga_dcop_05.simp-undir-edges
0,5,0,44,0,3,0,21,0,13,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_06/fpga_dcop_06.simp-undir-edges
0,3,0,39,0,4,0,17,0,13,0,7,0,7,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_07/fpga_dcop_07.simp-undir-edges
0,4,0,38,0,3,0,16,0,14,0,8,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_08/fpga_dcop_08.simp-undir-edges
0,3,0,38,0,3,0,16,0,15,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_09/fpga_dcop_09.simp-undir-edges
0,4,0,45,0,3,0,17,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_10/fpga_dcop_10.simp-undir-edges
0,4,0,40,0,3,0,16,0,14,0,8,0,7,0,17,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_11/fpga_dcop_11.simp-undir-edges
0,4,0,40,0,3,0,16,0,15,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_12/fpga_dcop_12.simp-undir-edges
0,4,0,40,0,3,0,22,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_13/fpga_dcop_13.simp-undir-edges
0,5,0,44,0,3,0,15,0,14,0,8,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_14/fpga_dcop_14.simp-undir-edges
0,4,0,40,0,4,0,16,0,14,0,8,0,8,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_15/fpga_dcop_15.simp-undir-edges
0,4,0,38,0,3,0,16,0,14,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_16/fpga_dcop_16.simp-undir-edges
0,4,0,40,0,7,0,16,0,15,0,7,0,8,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_17/fpga_dcop_17.simp-undir-edges
0,5,0,44,0,4,0,15,0,15,0,7,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_18/fpga_dcop_18.simp-undir-edges
0,4,0,44,0,3,0,15,0,14,0,7,0,8,0,24,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_19/fpga_dcop_19.simp-undir-edges
0,5,0,44,0,4,0,17,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_20/fpga_dcop_20.simp-undir-edges
0,4,0,39,0,3,0,15,0,15,0,7,0,7,0,19,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_21/fpga_dcop_21.simp-undir-edges
0,4,0,42,0,3,0,16,0,14,0,7,0,8,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_22/fpga_dcop_22.simp-undir-edges
0,5,0,45,0,4,0,17,0,15,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_23/fpga_dcop_23.simp-undir-edges
0,4,0,40,0,3,0,15,0,13,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_24/fpga_dcop_24.simp-undir-edges
0,5,0,42,0,3,0,15,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_25/fpga_dcop_25.simp-undir-edges
0,4,0,38,0,4,0,17,0,13,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_26/fpga_dcop_26.simp-undir-edges
0,4,0,40,0,3,0,15,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_27/fpga_dcop_27.simp-undir-edges
0,4,0,43,0,3,0,15,0,15,0,7,0,7,0,18,0,60,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_28/fpga_dcop_28.simp-undir-edges
0,3,0,38,0,4,0,17,0,14,0,8,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_29/fpga_dcop_29.simp-undir-edges
0,4,0,38,0,3,0,16,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_30/fpga_dcop_30.simp-undir-edges
0,4,0,39,0,3,0,17,0,15,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_31/fpga_dcop_31.simp-undir-edges
0,5,0,45,0,3,0,15,0,15,0,7,0,7,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_32/fpga_dcop_32.simp-undir-edges
0,5,0,46,0,4,0,16,0,14,0,8,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_33/fpga_dcop_33.simp-undir-edges
0,3,0,39,0,4,0,17,0,14,0,8,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_34/fpga_dcop_34.simp-undir-edges
0,4,0,39,0,3,0,15,0,14,0,7,0,7,0,17,0,60,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_35/fpga_dcop_35.simp-undir-edges
0,5,0,43,0,3,0,16,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_36/fpga_dcop_36.simp-undir-edges
0,3,0,38,0,3,0,16,0,14,0,7,0,7,0,17,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_37/fpga_dcop_37.simp-undir-edges
0,5,0,46,0,4,0,17,0,15,0,7,0,7,0,19,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_38/fpga_dcop_38.simp-undir-edges
0,4,0,38,0,3,0,16,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_39/fpga_dcop_39.simp-undir-edges
0,4,0,42,0,3,0,17,0,12,0,8,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_40/fpga_dcop_40.simp-undir-edges
0,5,0,50,0,4,0,16,0,14,0,8,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_41/fpga_dcop_41.simp-undir-edges
0,4,0,45,0,4,0,15,0,16,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_42/fpga_dcop_42.simp-undir-edges
0,5,0,43,0,4,0,15,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_43/fpga_dcop_43.simp-undir-edges
0,4,0,39,0,3,0,16,0,16,0,7,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_44/fpga_dcop_44.simp-undir-edges
0,5,0,45,0,3,0,16,0,13,0,7,0,7,0,20,0,61,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_45/fpga_dcop_45.simp-undir-edges
0,5,0,44,0,4,0,15,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_47/fpga_dcop_47.simp-undir-edges
0,5,0,44,0,3,0,15,0,16,0,7,0,7,0,18,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_48/fpga_dcop_48.simp-undir-edges
0,4,0,46,0,3,0,16,0,13,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_49/fpga_dcop_49.simp-undir-edges
0,3,0,39,0,3,0,16,0,15,0,7,0,7,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_50/fpga_dcop_50.simp-undir-edges
0,3,0,38,0,3,0,16,0,15,0,8,0,8,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_dcop_51/fpga_dcop_51.simp-undir-edges
0,5,0,44,0,3,0,15,0,13,0,8,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_trans_01/fpga_trans_01.simp-undir-edges
0,4,0,43,0,3,0,16,0,13,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/fpga_trans_02/fpga_trans_02.simp-undir-edges
575,10,515,51,1088,8,529,30,529,32,336,43,279,25,278,62,265,100,a0bd390290e7d8a0198e6cf816302a3d34821290,112,850,111,3,misc/fs-adjnoun_adj_copperfield/fs-adjnoun_adj_copperfield.simp-undir-edges
346,5,271,42,750,5,268,21,268,21,229,12,199,13,155,30,150,65,a0bd390290e7d8a0198e6cf816302a3d34821290,52,152,51,3,misc/fs_183_1/fs_183_1.simp-undir-edges
16,5,15,49,18,3,16,16,16,15,10,8,8,8,8,20,8,54,a0bd390290e7d8a0198e6cf816302a3d34821290,10,18,9,3,misc/fs_183_3/fs_183_3.simp-undir-edges
30,5,26,43,36,3,30,16,30,14,22,8,18,8,15,19,16,56,a0bd390290e7d8a0198e6cf816302a3d34821290,15,36,14,3,misc/fs_183_4/fs_183_4.simp-undir-edges
270,8,216,49,704,4,179,25,179,19,206,13,180,14,137,33,131,74,a0bd390290e7d8a0198e6cf816302a3d34821290,51,158,50,3,misc/fs_183_6/fs_183_6.simp-undir-edges
0,4,0,39,0,3,0,16,0,15,0,7,0,7,0,19,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/fs_541_1/fs_541_1.simp-undir-edges
0,4,0,39,0,4,0,15,0,14,0,7,0,7,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/fs_541_2/fs_541_2.simp-undir-edges
0,4,0,39,0,3,0,16,0,15,0,8,0,8,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/fs_541_3/fs_541_3.simp-undir-edges
3,4,3,39,6,4,3,17,3,14,3,8,3,7,3,18,3,53,a0bd390290e7d8a0198e6cf816302a3d34821290,10,18,9,3,misc/fs_541_4/fs_541_4.simp-undir-edges
56,4,44,40,74,4,56,16,56,17,54,8,48,8,32,20,29,53,a0bd390290e7d8a0198e6cf816302a3d34821290,18,34,17,3,misc/fs_680_1/fs_680_1.simp-undir-edges
56,4,51,39,74,3,56,16,56,16,54,8,48,8,31,20,31,57,a0bd390290e7d8a0198e6cf816302a3d34821290,18,34,17,3,misc/fs_680_2/fs_680_2.simp-undir-edges
48,5,42,44,80,3,42,20,42,15,40,8,29,8,25,19,26,55,a0bd390290e7d8a0198e6cf816302a3d34821290,19,42,18,3,misc/fs_680_3/fs_680_3.simp-undir-edges
8,4,8,39,10,4,8,15,8,14,5,7,4,7,4,20,4,54,a0bd390290e7d8a0198e6cf816302a3d34821290,10,24,9,3,misc/fs_760_1/fs_760_1.simp-undir-edges
8,4,8,43,10,3,8,15,8,16,5,8,4,8,4,20,4,52,a0bd390290e7d8a0198e6cf816302a3d34821290,10,24,9,3,misc/fs_760_2/fs_760_2.simp-undir-edges
8,5,8,44,10,3,8,16,8,14,5,7,4,7,4,20,4,55,a0bd390290e7d8a0198e6cf816302a3d34821290,10,24,9,3,misc/fs_760_3/fs_760_3.simp-undir-edges
8928957,1033,3506197,14777,17337102,374,1198802,4027,1312049,14193,3900195,4546,3324644,13138,951419,15422,941145,20905,a0bd390290e7d8a0198e6cf816302a3d34821290,7323,28488,7322,3,misc/fxm2-16/fxm2-16.simp-undir-edges
1352522,310,599768,1451,2798500,68,254932,598,275126,1902,629580,519,540233,1582,184844,2154,181385,2865,a0bd390290e7d8a0198e6cf816302a3d34821290,2841,10950,2840,3,misc/fxm2-6/fxm2-6.simp-undir-edges
1223524,475,1044570,5693,8688534,187,244493,1124,324469,3257,1082054,999,1113523,1223,214127,3705,211925,7389,a0bd390290e7d8a0198e6cf816302a3d34821290,5026,89000,5025,3,misc/fxm3_6/fxm3_6.simp-undir-edges
1809055,729,578259,1998,9397706,316,475228,1944,466122,4436,1624173,1750,1629351,2202,447083,5304,443315,6014,a0bd390290e7d8a0198e6cf816302a3d34821290,5357,202338,5356,3,misc/g3rmt3m3/g3rmt3m3.simp-undir-edges
10481,19,5870,88,16506,12,9909,77,9901,96,7843,67,7318,92,5939,153,5259,222,a0bd390290e7d8a0198e6cf816302a3d34821290,225,528,224,3,misc/g7jac010/g7jac010.simp-undir-edges
10831,32,4345,118,14400,12,10142,69,10156,83,7772,74,7196,86,5458,131,4495,218,a0bd390290e7d8a0198e6cf816302a3d34821290,211,472,210,3,misc/g7jac010sc/g7jac010sc.simp-undir-edges
43941,37,21076,332,68260,20,41115,127,41133,193,30853,104,29294,154,26444,258,20346,556,a0bd390290e7d8a0198e6cf816302a3d34821290,455,1068,454,3,misc/g7jac020/g7jac020.simp-undir-edges
44716,28,14631,287,59026,14,40699,78,40696,139,31571,86,29526,106,21196,210,16588,449,a0bd390290e7d8a0198e6cf816302a3d34821290,424,940,423,3,misc/g7jac020sc/g7jac020sc.simp-undir-edges
191,6,110,46,252,4,188,19,188,17,154,11,146,10,141,21,107,57,a0bd390290e7d8a0198e6cf816302a3d34821290,31,78,30,3,misc/gams10a/gams10a.simp-undir-edges
191,6,104,46,252,4,188,19,188,17,154,9,147,9,150,24,102,60,a0bd390290e7d8a0198e6cf816302a3d34821290,31,78,30,3,misc/gams10am/gams10am.simp-undir-edges
2351,16,745,60,2552,6,2348,33,2348,37,2098,34,2059,43,2035,68,852,107,a0bd390290e7d8a0198e6cf816302a3d34821290,91,238,90,3,misc/gams30a/gams30a.simp-undir-edges
2351,15,765,61,2552,7,2348,45,2348,39,2098,35,2022,36,2020,74,882,107,a0bd390290e7d8a0198e6cf816302a3d34821290,91,238,90,3,misc/gams30am/gams30am.simp-undir-edges
10091,20,2139,96,10502,9,10088,54,10088,61,9452,55,8972,62,8888,116,2658,181,a0bd390290e7d8a0198e6cf816302a3d34821290,181,478,180,3,misc/gams60am/gams60am.simp-undir-edges
289992,106,92011,1155,370396,33,200303,232,201661,461,233365,182,216267,281,107240,578,74484,1658,a0bd390290e7d8a0198e6cf816302a3d34821290,1060,3696,1059,3,misc/garon1/garon1.simp-undir-edges
66873,39,36120,601,140494,12,18750,84,19723,117,50052,72,49616,85,14974,150,14338,668,a0bd390290e7d8a0198e6cf816302a3d34821290,653,2060,652,3,misc/gas11/gas11.simp-undir-edges
0,5,0,46,0,4,0,15,0,15,0,8,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/gemat11/gemat11.simp-undir-edges
0,4,0,40,0,4,0,15,0,14,0,7,0,8,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/gemat12/gemat12.simp-undir-edges
149822,214,117315,1648,795878,34,135640,270,135640,771,52930,252,48806,404,45003,985,44243,2315,a0bd390290e7d8a0198e6cf816302a3d34821290,2374,6906,2373,3,misc/gen/gen.simp-undir-edges
149822,212,118184,1647,795878,57,135640,269,135640,797,52930,252,48830,361,44164,979,44164,2279,a0bd390290e7d8a0198e6cf816302a3d34821290,2374,6906,2373,3,misc/gen1/gen1.simp-undir-edges
1023,340,1023,1403,1045506,48,1023,366,1023,1094,1023,335,1023,339,1023,1257,1023,2294,a0bd390290e7d8a0198e6cf816302a3d34821290,3264,8958,3263,3,misc/gen2/gen2.simp-undir-edges
1224,422,1224,1236,1496952,60,1224,512,1224,1609,1224,513,1224,506,1224,1832,1224,2586,a0bd390290e7d8a0198e6cf816302a3d34821290,4298,12288,4297,3,misc/gen4/gen4.simp-undir-edges
344,15,246,64,2232,8,147,30,147,38,176,37,172,36,149,56,151,99,a0bd390290e7d8a0198e6cf816302a3d34821290,104,1098,103,3,misc/gent113/gent113.simp-undir-edges
1156592,349,690070,3602,4514436,124,229028,848,246457,2458,691414,626,674183,1109,151724,2703,148349,5095,a0bd390290e7d8a0198e6cf816302a3d34821290,3621,18922,3620,3,misc/geom/geom.simp-undir-edges
36886,42,17232,345,69152,25,31409,135,31393,204,32618,115,34488,155,23280,285,15880,599,a0bd390290e7d8a0198e6cf816302a3d34821290,463,2284,462,3,misc/goodwin/goodwin.simp-undir-edges
241355,64,55536,850,264096,13,81768,92,84626,240,203852,82,201124,136,65606,305,37478,1166,a0bd390290e7d8a0198e6cf816302a3d34821290,900,6844,899,3,misc/gr_30_30/gr_30_30.simp-undir-edges
0,8,0,48,0,4,0,18,0,16,0,10,0,11,0,24,0,61,a0bd390290e7d8a0198e6cf816302a3d34821290,65,128,64,3,misc/graham1/graham1.simp-undir-edges
15173,25,6425,134,20222,19,13787,102,13856,139,13339,88,14888,99,9301,197,6014,288,a0bd390290e7d8a0198e6cf816302a3d34821290,252,952,251,3,misc/grid1/grid1.simp-undir-edges
12106,20,4978,117,15892,15,10868,78,10886,97,9948,87,11285,78,7070,157,4683,240,a0bd390290e7d8a0198e6cf816302a3d34821290,224,840,223,3,misc/grid1_dual/grid1_dual.simp-undir-edges
2750541,695,563741,3378,3608112,169,2208683,1985,2261776,4359,2308099,1696,2742417,2516,1573334,7076,611449,9847,a0bd390290e7d8a0198e6cf816302a3d34821290,3296,12864,3295,3,misc/grid2/grid2.simp-undir-edges
2840683,587,529702,2776,3264852,128,2514742,1659,2530237,3704,1924527,1563,2196249,2809,1343596,6859,671150,9033,a0bd390290e7d8a0198e6cf816302a3d34821290,3136,12224,3135,3,misc/grid2_dual/grid2_dual.simp-undir-edges
1332,8,788,62,5186,5,569,23,572,20,622,15,630,15,413,30,393,93,a0bd390290e7d8a0198e6cf816302a3d34821290,142,2314,141,3,misc/heart1/heart1.simp-undir-edges
1332,8,793,77,5186,6,569,24,592,21,622,14,638,15,418,28,402,85,a0bd390290e7d8a0198e6cf816302a3d34821290,142,2314,141,3,misc/heart2/heart2.simp-undir-edges
1332,6,803,64,5186,5,569,22,573,19,622,12,610,16,416,29,395,95,a0bd390290e7d8a0198e6cf816302a3d34821290,142,2314,141,3,misc/heart3/heart3.simp-undir-edges
457507,145,217097,840,811114,42,93681,257,100994,774,348197,211,326954,420,74620,869,70898,1311,a0bd390290e7d8a0198e6cf816302a3d34821290,1563,3598,1562,3,misc/hep-th/hep-th.simp-undir-edges
15792,15,6826,143,24366,5,6901,34,6983,42,12620,31,11840,46,4585,69,4168,205,a0bd390290e7d8a0198e6cf816302a3d34821290,276,768,275,3,misc/hor_131/hor_131.simp-undir-edges
5883001,849,2296368,4483,9268586,242,903156,2493,948116,8200,2843548,3113,2356204,8999,623726,9096,605472,9677,a0bd390290e7d8a0198e6cf816302a3d34821290,5296,17494,5295,3,misc/hydr1/hydr1.simp-undir-edges
6049024,810,2334777,4579,9293556,222,885772,2429,932890,8051,2992022,3154,2479743,9475,624009,8813,603153,9533,a0bd390290e7d8a0198e6cf816302a3d34821290,5288,16936,5287,3,misc/hydr1c/hydr1c.simp-undir-edges
19,5,17,38,24,3,19,17,19,15,17,8,14,10,15,19,15,54,a0bd390290e7d8a0198e6cf816302a3d34821290,32,180,31,3,misc/ibm32/ibm32.simp-undir-edges
771698,367,276758,2665,4898144,123,303418,675,305030,1810,414636,551,436604,846,152688,2114,128818,4319,a0bd390290e7d8a0198e6cf816302a3d34821290,3639,12458,3638,3,misc/iiasa/iiasa.simp-undir-edges
0,3,0,38,0,3,0,15,0,15,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/illc1033/illc1033.simp-undir-edges
2,4,2,41,2,3,2,16,2,14,2,7,2,7,2,18,2,55,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/illc1850/illc1850.simp-undir-edges
9210,28,5382,102,13236,8,5955,62,6040,76,6507,53,6208,57,3744,111,3386,201,a0bd390290e7d8a0198e6cf816302a3d34821290,203,666,202,3,misc/impcol_a/impcol_a.simp-undir-edges
556,7,401,54,838,5,376,22,375,24,320,17,254,20,230,34,214,85,a0bd390290e7d8a0198e6cf816302a3d34821290,59,272,58,3,misc/impcol_b/impcol_b.simp-undir-edges
3090,7,2168,72,6352,5,1993,22,2004,23,1905,12,1720,21,1337,25,1291,70,a0bd390290e7d8a0198e6cf816302a3d34821290,137,592,136,3,misc/impcol_c/impcol_c.simp-undir-edges
32589,36,16945,232,56782,15,16998,106,17420,143,22661,85,21515,106,11023,143,9941,449,a0bd390290e7d8a0198e6cf816302a3d34821290,425,2194,424,3,misc/impcol_d/impcol_d.simp-undir-edges
10455,34,5801,126,16292,10,4787,75,4841,91,6658,84,5752,80,3081,135,2917,232,a0bd390290e7d8a0198e6cf816302a3d34821290,225,812,224,3,misc/impcol_e/impcol_e.simp-undir-edges
408,8,296,52,602,4,320,22,326,21,315,15,287,15,242,31,209,72,a0bd390290e7d8a0198e6cf816302a3d34821290,49,214,48,3,misc/inf-contiguous-usa/inf-contiguous-usa.simp-undir-edges
0,5,0,45,0,4,0,15,0,16,0,8,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/init_adder1/init_adder1.simp-undir-edges
0,32,0,506,0,7,0,68,0,63,0,61,0,87,0,82,0,634,a0bd390290e7d8a0198e6cf816302a3d34821290,935,1868,934,3,misc/iprob/iprob.simp-undir-edges
261964,85,63085,967,286824,23,189813,184,191204,391,172680,191,198033,295,103694,579,65159,1532,a0bd390290e7d8a0198e6cf816302a3d34821290,936,5328,935,3,misc/jagmesh1/jagmesh1.simp-undir-edges
294009,170,77445,1125,333848,61,246028,381,248393,708,236748,375,246694,500,156921,1016,79219,2087,a0bd390290e7d8a0198e6cf816302a3d34821290,1009,5856,1008,3,misc/jagmesh2/jagmesh2.simp-undir-edges
356671,150,85137,1186,389662,48,229237,259,231770,579,312105,268,308993,409,123788,824,76979,2020,a0bd390290e7d8a0198e6cf816302a3d34821290,1089,6272,1088,3,misc/jagmesh3/jagmesh3.simp-undir-edges
617825,173,128040,520,683136,29,378572,309,381802,764,371698,254,454628,472,226834,1118,137154,1574,a0bd390290e7d8a0198e6cf816302a3d34821290,1440,8064,1439,3,misc/jagmesh4/jagmesh4.simp-undir-edges
410889,141,88425,1352,457344,38,272528,231,280992,559,350534,217,361198,339,178741,767,96924,2206,a0bd390290e7d8a0198e6cf816302a3d34821290,1180,6570,1179,3,misc/jagmesh5/jagmesh5.simp-undir-edges
558903,263,120075,469,625138,53,359692,568,362856,1138,472986,540,483078,738,223027,1642,125537,1817,a0bd390290e7d8a0198e6cf816302a3d34821290,1377,7616,1376,3,misc/jagmesh6/jagmesh6.simp-undir-edges
377202,195,86570,1252,425078,64,318633,433,319437,790,242006,423,288658,546,185411,1207,106223,2481,a0bd390290e7d8a0198e6cf816302a3d34821290,1138,6312,1137,3,misc/jagmesh7/jagmesh7.simp-undir-edges
370411,189,95311,1313,426984,66,321590,471,321827,811,251246,458,285407,580,192613,1193,108202,2476,a0bd390290e7d8a0198e6cf816302a3d34821290,1141,6324,1140,3,misc/jagmesh8/jagmesh8.simp-undir-edges
556769,203,119860,333,599512,53,297613,430,304031,898,318355,344,404230,558,151727,1229,100345,1372,a0bd390290e7d8a0198e6cf816302a3d34821290,1349,7752,1348,3,misc/jagmesh9/jagmesh9.simp-undir-edges
4227729,701,1169440,2805,5799402,189,518165,1887,543663,5332,3700851,2182,3623964,3708,464658,5848,340456,6766,a0bd390290e7d8a0198e6cf816302a3d34821290,4171,12216,4170,3,misc/jan99jac020sc/jan99jac020sc.simp-undir-edges
719,12,668,73,1750,10,497,31,497,29,263,24,233,24,191,51,186,104,a0bd390290e7d8a0198e6cf816302a3d34821290,198,5484,197,3,misc/jazz/jazz.simp-undir-edges
0,4,0,39,0,3,0,15,0,15,0,7,0,7,0,18,0,60,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/jendrec1/jendrec1.simp-undir-edges
0,4,0,38,0,4,0,16,0,15,0,8,0,7,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,9,64,8,3,misc/jgl009/jgl009.simp-undir-edges
0,4,0,39,0,3,0,16,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,11,98,10,3,misc/jgl011/jgl011.simp-undir-edges
204355,113,91716,1108,320594,55,83774,311,85620,615,110704,246,101903,370,51723,763,49168,1561,a0bd390290e7d8a0198e6cf816302a3d34821290,983,5356,982,3,misc/jpwh_991/jpwh_991.simp-undir-edges
43,7,42,47,146,4,18,18,18,15,17,8,16,9,6,22,6,54,a0bd390290e7d8a0198e6cf816302a3d34821290,34,156,33,3,misc/karate/karate.simp-undir-edges
0,5,0,43,0,3,0,16,0,14,0,8,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,16,72,15,3,misc/kleemin/kleemin.simp-undir-edges
47,6,47,50,72,4,40,18,40,15,36,9,27,10,26,22,25,54,a0bd390290e7d8a0198e6cf816302a3d34821290,30,112,29,3,misc/klein-b1/klein-b1.simp-undir-edges
85,5,82,46,130,4,85,19,85,16,73,9,64,9,63,21,61,57,a0bd390290e7d8a0198e6cf816302a3d34821290,30,112,29,3,misc/klein-b2/klein-b2.simp-undir-edges
63011,39,28554,569,235706,30,16139,111,16424,210,28892,104,26297,171,14826,256,14651,723,a0bd390290e7d8a0198e6cf816302a3d34821290,676,4034,675,3,misc/kneser_6_2_1/kneser_6_2_1.simp-undir-edges
1103,12,595,60,1576,7,1090,27,1090,31,955,26,901,23,852,46,556,97,a0bd390290e7d8a0198e6cf816302a3d34821290,72,164,71,3,misc/l9/l9.simp-undir-edges
44,6,42,47,96,4,40,17,40,15,33,9,30,9,25,21,27,55,a0bd390290e7d8a0198e6cf816302a3d34821290,25,144,24,3,misc/lap_25/lap_25.simp-undir-edges
9259927,946,3668911,7378,14238510,267,2523636,3863,2658648,12481,4803342,4487,4246529,13302,1464259,15113,1349924,16419,a0bd390290e7d8a0198e6cf816302a3d34821290,6545,18440,6544,3,misc/large/large.simp-undir-edges
0,4,0,38,0,4,0,15,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/laser/laser.simp-undir-edges
177,8,165,52,798,4,169,23,169,22,80,18,75,20,79,32,76,88,a0bd390290e7d8a0198e6cf816302a3d34821290,77,508,76,3,misc/lesmis/lesmis.simp-undir-edges
110430,98,53409,650,170504,36,53922,230,54944,352,84548,180,78210,275,38297,446,29197,974,a0bd390290e7d8a0198e6cf816302a3d34821290,718,1676,717,3,misc/lhr01/lhr01.simp-undir-edges
1440924,453,629534,1038,2390730,128,311302,1107,333231,2811,718966,976,638690,2017,203155,3272,191464,3425,a0bd390290e7d8a0198e6cf816302a3d34821290,2670,9540,2669,3,misc/lhr02/lhr02.simp-undir-edges
1038917,295,482185,3285,2005114,62,200044,520,213092,1506,681082,468,650561,1045,158029,1723,139236,3973,a0bd390290e7d8a0198e6cf816302a3d34821290,2464,8014,2463,3,misc/lhr04/lhr04.simp-undir-edges
138726,77,66317,823,220916,33,36388,143,38897,301,100589,135,93249,192,27672,371,23189,1008,a0bd390290e7d8a0198e6cf816302a3d34821290,817,1910,816,3,misc/lhr04c/lhr04c.simp-undir-edges
6308343,1148,2435846,10887,12506906,383,815897,4209,899847,11848,3290657,3840,3141959,8344,629528,13238,590914,17545,a0bd390290e7d8a0198e6cf816302a3d34821290,6123,20188,6122,3,misc/lhr07/lhr07.simp-undir-edges
3838998,611,1300454,4574,6886914,179,502106,1843,535076,5348,2455658,1895,2326351,4672,404666,5788,331819,7868,a0bd390290e7d8a0198e6cf816302a3d34821290,4539,11218,4538,3,misc/lhr07c/lhr07c.simp-undir-edges
3,4,3,38,4,3,3,17,3,14,3,7,2,7,2,18,2,51,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/lns_131/lns_131.simp-undir-edges
66,4,59,38,108,3,68,15,68,15,54,8,49,8,38,18,40,54,a0bd390290e7d8a0198e6cf816302a3d34821290,21,40,20,3,misc/lns_3937/lns_3937.simp-undir-edges
6,4,6,44,8,3,6,17,6,13,5,7,4,7,4,20,4,53,a0bd390290e7d8a0198e6cf816302a3d34821290,8,14,7,3,misc/lns_511/lns_511.simp-undir-edges
66,5,58,45,108,4,68,16,68,15,54,8,49,8,44,18,41,53,a0bd390290e7d8a0198e6cf816302a3d34821290,21,40,20,3,misc/lnsp3937/lnsp3937.simp-undir-edges
3,4,3,39,4,3,3,16,3,14,3,7,2,7,2,18,2,53,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,misc/lnsp_131/lnsp_131.simp-undir-edges
6,3,6,39,8,4,6,15,6,14,5,7,4,7,4,19,4,53,a0bd390290e7d8a0198e6cf816302a3d34821290,8,14,7,3,misc/lnsp_511/lnsp_511.simp-undir-edges
32070,47,16025,867,313200,22,5537,79,6373,89,21978,62,23266,57,5333,145,5367,907,a0bd390290e7d8a0198e6cf816302a3d34821290,1038,50550,1037,3,misc/lock1074/lock1074.simp-undir-edges
126696,168,70434,1410,1572912,46,22645,181,25578,356,88003,178,99127,211,18915,449,19265,1616,a0bd390290e7d8a0198e6cf816302a3d34821290,2208,78144,2207,3,misc/lock2232/lock2232.simp-undir-edges
540249,354,209159,2533,3784420,193,77527,837,82088,1683,341982,708,356725,836,68022,1996,76806,3761,a0bd390290e7d8a0198e6cf816302a3d34821290,3416,157028,3415,3,misc/lock3491/lock3491.simp-undir-edges
21512,59,11634,550,143934,24,6296,94,6656,125,13686,116,14574,129,4830,200,4716,668,a0bd390290e7d8a0198e6cf816302a3d34821290,691,21484,690,3,misc/lock_700/lock_700.simp-undir-edges
3143,8,1787,78,5762,5,1620,23,1621,23,2345,12,2172,16,1257,27,1166,69,a0bd390290e7d8a0198e6cf816302a3d34821290,137,332,136,3,misc/lp_adlittle/lp_adlittle.simp-undir-edges
451,6,353,52,780,4,321,20,321,22,298,17,261,15,227,36,214,80,a0bd390290e7d8a0198e6cf816302a3d34821290,51,144,50,3,misc/lp_afiro/lp_afiro.simp-undir-edges
3434,11,1614,86,7128,7,963,27,966,28,1696,17,1544,19,735,42,715,99,a0bd390290e7d8a0198e6cf816302a3d34821290,153,670,152,3,misc/lp_agg/lp_agg.simp-undir-edges
4095,29,2287,95,15302,12,1238,62,1413,85,2620,65,2614,52,1160,83,1200,194,a0bd390290e7d8a0198e6cf816302a3d34821290,218,698,217,3,misc/lp_agg2/lp_agg2.simp-undir-edges
4547,25,2249,105,13086,8,1332,58,1413,56,2737,42,2841,59,1136,93,1116,153,a0bd390290e7d8a0198e6cf816302a3d34821290,202,666,201,3,misc/lp_agg3/lp_agg3.simp-undir-edges
40116,36,23861,291,68472,16,14826,125,15402,193,24293,125,21701,166,9848,255,9526,471,a0bd390290e7d8a0198e6cf816302a3d34821290,465,1682,464,3,misc/lp_bandm/lp_bandm.simp-undir-edges
9139,21,5146,130,16670,15,2424,66,2570,85,5930,81,5210,81,1397,119,1298,206,a0bd390290e7d8a0198e6cf816302a3d34821290,234,666,233,3,misc/lp_beaconfd/lp_beaconfd.simp-undir-edges
1887,22,1431,70,3968,11,1211,37,1220,52,1282,48,1139,39,807,77,772,129,a0bd390290e7d8a0198e6cf816302a3d34821290,113,458,112,3,misc/lp_blend/lp_blend.simp-undir-edges
300667,172,139137,1446,538786,70,76800,386,80357,780,149213,344,135998,529,52062,952,48580,1958,a0bd390290e7d8a0198e6cf816302a3d34821290,1264,3944,1263,3,misc/lp_bnl1/lp_bnl1.simp-undir-edges
3049030,383,1259700,2646,5670452,105,575623,1086,608089,3751,1233376,1028,1040416,3664,409043,4161,397915,5087,a0bd390290e7d8a0198e6cf816302a3d34821290,4105,14464,4104,3,misc/lp_bnl2/lp_bnl2.simp-undir-edges
22258,44,13126,197,36034,18,9588,100,9714,132,13978,86,12502,121,6341,184,6051,353,a0bd390290e7d8a0198e6cf816302a3d34821290,334,1068,333,3,misc/lp_bore3d/lp_bore3d.simp-undir-edges
13140,27,8434,162,30202,12,6075,73,6152,81,8290,60,7344,68,4000,109,3718,261,a0bd390290e7d8a0198e6cf816302a3d34821290,300,1232,299,3,misc/lp_brandy/lp_brandy.simp-undir-edges
28363,48,16482,337,61580,20,11588,97,11916,148,15670,100,14961,115,8520,178,8521,469,a0bd390290e7d8a0198e6cf816302a3d34821290,445,1688,444,3,misc/lp_capri/lp_capri.simp-undir-edges
10038154,1304,4708866,16770,18088960,477,778398,4832,857072,17050,4558230,5281,4092636,14106,487413,18340,478223,21974,a0bd390290e7d8a0198e6cf816302a3d34821290,7248,27524,7247,3,misc/lp_cre_a/lp_cre_a.simp-undir-edges
7820707,818,3879682,6321,13994320,240,878695,3061,927888,11852,3803410,3170,3358662,9401,477116,12806,456196,12995,a0bd390290e7d8a0198e6cf816302a3d34821290,6411,24266,6410,3,misc/lp_cre_c/lp_cre_c.simp-undir-edges
1562948,347,795749,3135,3770936,124,263895,859,290450,2662,780752,670,700512,1836,176565,2961,170805,4790,a0bd390290e7d8a0198e6cf816302a3d34821290,3363,11306,3362,3,misc/lp_cycle/lp_cycle.simp-undir-edges
1072052,472,706351,3522,6057894,200,35884,819,83693,2343,194284,748,182336,1248,27960,2634,27044,4408,a0bd390290e7d8a0198e6cf816302a3d34821290,3562,14406,3561,3,misc/lp_czprob/lp_czprob.simp-undir-edges
4518377,722,1902633,4839,10179974,199,590894,1998,679439,6610,2049253,2030,1865475,5522,481098,7224,472498,8900,a0bd390290e7d8a0198e6cf816302a3d34821290,5528,18118,5527,3,misc/lp_d2q06c/lp_d2q06c.simp-undir-edges
0,513,0,3734,0,80,0,603,0,610,0,869,0,859,0,1079,0,4345,a0bd390290e7d8a0198e6cf816302a3d34821290,6184,75364,6183,3,misc/lp_d6cube/lp_d6cube.simp-undir-edges
30848,64,24075,582,166630,43,19880,167,19883,273,15089,195,14229,215,11127,371,10776,808,a0bd390290e7d8a0198e6cf816302a3d34821290,757,8378,756,3,misc/lp_degen2/lp_degen2.simp-undir-edges
295337,236,208385,473,2612906,91,134649,409,135410,1068,110142,334,106406,464,68100,1281,66110,1459,a0bd390290e7d8a0198e6cf816302a3d34821290,2604,50494,2603,3,misc/lp_degen3/lp_degen3.simp-undir-edges
32108,31,17661,261,64816,14,11787,133,12186,152,17339,95,15803,129,7591,228,7326,497,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2270,454,3,misc/lp_e226/lp_e226.simp-undir-edges
96781,67,53350,751,203836,19,29934,136,31324,226,49927,118,44989,176,20648,276,20294,804,a0bd390290e7d8a0198e6cf816302a3d34821290,801,3724,800,3,misc/lp_etamacro/lp_etamacro.simp-undir-edges
68117,53,44492,843,419994,15,33210,67,33509,156,25594,43,24723,75,13928,174,13657,934,a0bd390290e7d8a0198e6cf816302a3d34821290,1028,5898,1027,3,misc/lp_fffff800/lp_fffff800.simp-undir-edges
221237,145,107971,1084,335214,56,61628,353,66787,693,135865,282,126964,446,44953,839,40202,1636,a0bd390290e7d8a0198e6cf816302a3d34821290,1005,2658,1004,3,misc/lp_finnis/lp_finnis.simp-undir-edges
0,40,0,695,0,15,0,43,0,40,0,42,0,44,0,64,0,583,a0bd390290e7d8a0198e6cf816302a3d34821290,1049,24996,1048,3,misc/lp_fit1d/lp_fit1d.simp-undir-edges
7774,103,7774,575,1099806,44,7774,178,7774,484,7492,70,7492,73,7492,514,7492,912,a0bd390290e7d8a0198e6cf816302a3d34821290,1677,18328,1676,3,misc/lp_fit1p/lp_fit1p.simp-undir-edges
560559,164,248738,1104,962608,44,202855,348,206507,1012,264543,263,229916,646,102925,1198,96637,1823,a0bd390290e7d8a0198e6cf816302a3d34821290,1706,6454,1705,3,misc/lp_ganges/lp_ganges.simp-undir-edges
158180,47,74300,859,279016,18,58117,117,59648,263,85306,66,78702,165,37976,317,37265,1056,a0bd390290e7d8a0198e6cf816302a3d34821290,910,3514,909,3,misc/lp_gfrd_pnc/lp_gfrd_pnc.simp-undir-edges
2595374,594,1302096,3579,9919282,163,290414,1450,337289,5149,1174264,1204,1122815,2873,219606,5505,222762,7004,a0bd390290e7d8a0198e6cf816302a3d34821290,5509,20008,5508,3,misc/lp_greenbea/lp_greenbea.simp-undir-edges
2595374,611,1279043,3535,9919282,163,290414,1459,345414,5161,1174264,1198,1127217,2839,220799,5554,219537,6924,a0bd390290e7d8a0198e6cf816302a3d34821290,5509,20008,5508,3,misc/lp_greenbeb/lp_greenbeb.simp-undir-edges
60090,44,25550,318,77298,30,41814,197,42137,266,40730,149,36675,222,22107,413,19597,717,a0bd390290e7d8a0198e6cf816302a3d34821290,485,1250,484,3,misc/lp_grow15/lp_grow15.simp-undir-edges
135039,103,55779,688,167954,32,88633,219,89476,385,91712,208,79993,324,43909,530,40106,1040,a0bd390290e7d8a0198e6cf816302a3d34821290,716,1852,715,3,misc/lp_grow22/lp_grow22.simp-undir-edges
13905,40,6217,128,17298,15,11636,84,11664,112,10991,88,9309,112,6446,175,5484,252,a0bd390290e7d8a0198e6cf816302a3d34821290,232,562,231,3,misc/lp_grow7/lp_grow7.simp-undir-edges
4037,28,2540,171,26646,11,2283,50,2280,44,1996,50,1895,43,1252,72,1167,208,a0bd390290e7d8a0198e6cf816302a3d34821290,303,1826,302,3,misc/lp_israel/lp_israel.simp-undir-edges
640,11,523,60,1296,6,554,24,553,23,443,15,389,19,337,37,321,81,a0bd390290e7d8a0198e6cf816302a3d34821290,68,282,67,3,misc/lp_kb2/lp_kb2.simp-undir-edges
1717776,326,802656,3988,3221792,76,225912,824,258896,2867,644049,643,551899,1995,163292,3095,160382,5491,a0bd390290e7d8a0198e6cf816302a3d34821290,3602,16792,3601,3,misc/lp_ken_07/lp_ken_07.simp-undir-edges
6517,48,5229,137,33140,20,5829,73,5829,121,2617,84,2330,115,2266,164,2227,307,a0bd390290e7d8a0198e6cf816302a3d34821290,366,2096,365,3,misc/lp_lotfi/lp_lotfi.simp-undir-edges
519054,190,267565,1539,1130130,38,111390,304,120883,956,235554,240,205670,561,73671,1075,72828,2120,a0bd390290e7d8a0198e6cf816302a3d34821290,1951,9294,1950,3,misc/lp_maros/lp_maros.simp-undir-edges
0,5,0,43,0,3,0,15,0,13,0,7,0,7,0,19,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/lp_maros_r7/lp_maros_r7.simp-undir-edges
458850,178,238428,863,842266,44,78802,388,89947,971,224798,326,203811,570,69026,1112,68012,1570,a0bd390290e7d8a0198e6cf816302a3d34821290,1605,4948,1604,3,misc/lp_modszk1/lp_modszk1.simp-undir-edges
2508,29,2045,102,4112,13,1901,57,1909,60,1170,64,1080,67,1025,96,1015,154,a0bd390290e7d8a0198e6cf816302a3d34821290,225,2076,224,3,misc/lp_nug05/lp_nug05.simp-undir-edges
20344,64,12290,350,69168,32,9544,132,9554,172,9096,124,8582,121,7485,228,7283,494,a0bd390290e7d8a0198e6cf816302a3d34821290,486,4440,485,3,misc/lp_nug06/lp_nug06.simp-undir-edges
78356,60,41699,810,392104,34,26548,149,26583,266,35143,92,32425,157,24009,317,23813,1021,a0bd390290e7d8a0198e6cf816302a3d34821290,931,8406,930,3,misc/lp_nug07/lp_nug07.simp-undir-edges
234938,210,112655,782,1393138,94,63394,397,63541,915,96662,328,88518,430,59637,1041,59550,1560,a0bd390290e7d8a0198e6cf816302a3d34821290,1632,14564,1631,3,misc/lp_nug08/lp_nug08.simp-undir-edges
5187825,1032,2095562,13637,32522240,724,727963,4004,847179,15078,2110224,3238,1984876,7153,713615,16611,717102,23709,a0bd390290e7d8a0198e6cf816302a3d34821290,8856,76574,8855,3,misc/lp_nug12/lp_nug12.simp-undir-edges
5910562,995,2766267,4763,14983636,420,694793,3566,835918,12270,2081791,3190,1897969,7937,561536,13530,561076,13890,a0bd390290e7d8a0198e6cf816302a3d34821290,7716,33130,7715,3,misc/lp_pds_02/lp_pds_02.simp-undir-edges
314208,191,154474,489,655486,54,84802,406,90878,887,163419,380,147936,521,62147,1066,61254,1256,a0bd390290e7d8a0198e6cf816302a3d34821290,1390,4610,1389,3,misc/lp_perold/lp_perold.simp-undir-edges
2780183,692,1146827,2995,5890512,241,535544,1944,577215,5103,1291068,1702,1220098,3706,411556,5782,410600,6695,a0bd390290e7d8a0198e6cf816302a3d34821290,4216,12662,4215,3,misc/lp_pilot/lp_pilot.simp-undir-edges
155676,116,75301,916,331814,58,34369,291,36924,523,87506,221,81350,308,26101,609,25751,1305,a0bd390290e7d8a0198e6cf816302a3d34821290,1003,2702,1002,3,misc/lp_pilot4/lp_pilot4.simp-undir-edges
4808367,989,1867289,3080,9048090,309,632940,2717,736820,7810,2573759,2767,2621384,6068,475190,8723,443425,8927,a0bd390290e7d8a0198e6cf816302a3d34821290,5221,14312,5220,3,misc/lp_pilot87/lp_pilot87.simp-undir-edges
675115,148,317394,1790,1423778,30,141017,243,152237,902,314444,204,289080,618,107696,994,106027,2265,a0bd390290e7d8a0198e6cf816302a3d34821290,2054,7048,2053,3,misc/lp_pilot_ja/lp_pilot_ja.simp-undir-edges
512574,265,206148,1516,1345352,82,144390,522,153381,1254,253962,473,241377,739,86862,1479,79719,2520,a0bd390290e7d8a0198e6cf816302a3d34821290,2021,5332,2020,3,misc/lp_pilot_we/lp_pilot_we.simp-undir-edges
698235,192,327726,1836,1446958,36,143419,312,156605,1038,340347,254,306794,712,112568,1141,110956,2434,a0bd390290e7d8a0198e6cf816302a3d34821290,2068,6744,2067,3,misc/lp_pilotnov/lp_pilotnov.simp-undir-edges
6202973,1039,2245938,14485,30568210,694,760468,4121,904458,15502,2430975,3674,2163123,9047,767657,16971,768146,24541,a0bd390290e7d8a0198e6cf816302a3d34821290,8856,76568,8855,3,misc/lp_qap12/lp_qap12.simp-undir-edges
265983,192,119897,819,1373072,93,65885,416,66281,969,109499,343,99843,448,61825,1091,61478,1459,a0bd390290e7d8a0198e6cf816302a3d34821290,1632,14564,1631,3,misc/lp_qap8/lp_qap8.simp-undir-edges
3888,25,3168,105,11998,11,1961,53,2064,64,3486,53,3384,56,1591,91,1565,168,a0bd390290e7d8a0198e6cf816302a3d34821290,204,1064,203,3,misc/lp_recipe/lp_recipe.simp-undir-edges
5111,13,3147,94,9016,7,2857,29,2907,35,3070,26,2792,31,1963,50,1876,121,a0bd390290e7d8a0198e6cf816302a3d34821290,162,604,161,3,misc/lp_sc105/lp_sc105.simp-undir-edges
20731,23,11529,193,29466,15,10499,77,10722,116,11720,84,10692,107,6698,146,6547,302,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1200,315,3,misc/lp_sc205/lp_sc205.simp-undir-edges
1102,13,769,62,2008,7,729,28,736,28,722,19,653,24,518,49,489,92,a0bd390290e7d8a0198e6cf816302a3d34821290,77,270,76,3,misc/lp_sc50a/lp_sc50a.simp-undir-edges
1046,13,752,57,2002,7,692,27,688,27,655,28,632,23,473,40,458,98,a0bd390290e7d8a0198e6cf816302a3d34821290,76,254,75,3,misc/lp_sc50b/lp_sc50b.simp-undir-edges
100403,42,49739,614,148808,19,40953,124,42212,236,54627,124,47957,198,25287,269,24150,818,a0bd390290e7d8a0198e6cf816302a3d34821290,671,2270,670,3,misc/lp_scagr25/lp_scagr25.simp-undir-edges
6846,22,4463,110,10336,10,4235,48,4236,59,4427,37,4103,55,2686,88,2591,135,a0bd390290e7d8a0198e6cf816302a3d34821290,185,616,184,3,misc/lp_scagr7/lp_scagr7.simp-undir-edges
58376,68,31956,506,104052,30,17861,179,18738,240,31146,170,27751,212,12368,315,12164,698,a0bd390290e7d8a0198e6cf816302a3d34821290,599,2178,598,3,misc/lp_scfxm1/lp_scfxm1.simp-undir-edges
250783,150,117136,1297,478502,51,61958,221,64854,541,123439,196,108298,312,43349,618,42672,1646,a0bd390290e7d8a0198e6cf816302a3d34821290,1199,4356,1198,3,misc/lp_scfxm2/lp_scfxm2.simp-undir-edges
548741,143,259281,1325,1113582,30,120691,204,129030,792,266240,179,233431,527,85043,848,83451,1650,a0bd390290e7d8a0198e6cf816302a3d34821290,1798,6556,1797,3,misc/lp_scfxm3/lp_scfxm3.simp-undir-edges
40593,53,23524,368,67848,25,16729,121,17278,180,25428,119,23288,156,11703,225,11118,528,a0bd390290e7d8a0198e6cf816302a3d34821290,457,1386,456,3,misc/lp_scorpion/lp_scorpion.simp-undir-edges
191165,185,93857,1161,505824,71,38940,267,42112,552,86359,236,83720,359,28445,659,27087,1617,a0bd390290e7d8a0198e6cf816302a3d34821290,1245,3474,1244,3,misc/lp_scrs8/lp_scrs8.simp-undir-edges
15383,43,6663,170,34190,14,4216,72,4601,98,6770,77,5790,87,2857,138,2784,284,a0bd390290e7d8a0198e6cf816302a3d34821290,327,1076,326,3,misc/lp_scsd1/lp_scsd1.simp-undir-edges
53034,61,17644,504,117544,20,11721,150,12550,230,22499,155,19994,199,8876,299,8622,697,a0bd390290e7d8a0198e6cf816302a3d34821290,600,2004,599,3,misc/lp_scsd6/lp_scsd6.simp-undir-edges
327026,118,91913,427,650396,21,53824,121,58358,408,137129,108,118480,289,41543,481,41425,725,a0bd390290e7d8a0198e6cf816302a3d34821290,1413,4732,1412,3,misc/lp_scsd8/lp_scsd8.simp-undir-edges
71211,46,39524,545,169494,15,23125,84,23424,162,36172,86,29363,141,13988,189,13657,634,a0bd390290e7d8a0198e6cf816302a3d34821290,660,3710,659,3,misc/lp_sctap1/lp_sctap1.simp-undir-edges
1018323,329,454808,3352,1982730,106,200003,661,213685,1820,445912,616,360161,1373,130891,2094,128564,4237,a0bd390290e7d8a0198e6cf816302a3d34821290,2500,14546,2499,3,misc/lp_sctap2/lp_sctap2.simp-undir-edges
1830201,300,799199,3119,3211146,63,322447,752,355062,2497,775899,647,624694,2161,216097,2734,214630,4507,a0bd390290e7d8a0198e6cf816302a3d34821290,3340,19298,3339,3,misc/lp_sctap3/lp_sctap3.simp-undir-edges
4496,21,3419,92,24898,11,2178,76,2193,85,2354,87,2264,90,1447,129,1382,213,a0bd390290e7d8a0198e6cf816302a3d34821290,253,1590,252,3,misc/lp_share1b/lp_share1b.simp-undir-edges
3884,14,2631,92,8514,8,2252,36,2278,35,2477,21,2376,27,1447,53,1392,108,a0bd390290e7d8a0198e6cf816302a3d34821290,162,704,161,3,misc/lp_share2b/lp_share2b.simp-undir-edges
363897,231,210583,1065,1175244,94,63418,432,68852,938,120155,356,102023,590,33546,1110,34729,1722,a0bd390290e7d8a0198e6cf816302a3d34821290,1777,7102,1776,3,misc/lp_shell/lp_shell.simp-undir-edges
333736,265,192404,1608,2610266,115,36645,419,48776,929,60822,371,56434,482,24277,1106,24239,2186,a0bd390290e7d8a0198e6cf816302a3d34821290,2160,12636,2159,3,misc/lp_ship04l/lp_ship04l.simp-undir-edges
165263,189,90999,556,1232144,69,28391,273,31651,531,38853,234,35336,318,17682,672,17202,997,a0bd390290e7d8a0198e6cf816302a3d34821290,1500,8674,1499,3,misc/lp_ship04s/lp_ship04s.simp-undir-edges
1220736,336,579778,2406,8817408,151,114350,628,139048,2166,239909,465,226444,891,89245,2345,88200,3682,a0bd390290e7d8a0198e6cf816302a3d34821290,4359,25560,4358,3,misc/lp_ship08l/lp_ship08l.simp-undir-edges
482208,262,220472,2559,2512592,70,75761,338,80867,1054,126745,274,118231,461,52650,1166,52140,3028,a0bd390290e7d8a0198e6cf816302a3d34821290,2463,14184,2462,3,misc/lp_ship08s/lp_ship08s.simp-undir-edges
2156098,586,954315,3140,10706380,187,201604,1481,223051,4422,442428,1043,420040,1925,155644,4857,155845,6205,a0bd390290e7d8a0198e6cf816302a3d34821290,5531,32332,5530,3,misc/lp_ship12l/lp_ship12l.simp-undir-edges
691506,287,320928,1262,2639950,72,117062,584,123591,1663,204409,415,194154,718,83227,1872,83905,2447,a0bd390290e7d8a0198e6cf816302a3d34821290,2867,16350,2866,3,misc/lp_ship12s/lp_ship12s.simp-undir-edges
813098,285,420212,1032,2573740,82,204522,571,219448,1583,339247,432,339017,842,142473,1807,141044,2260,a0bd390290e7d8a0198e6cf816302a3d34821290,2735,15408,2734,3,misc/lp_sierra/lp_sierra.simp-undir-edges
68201,50,36852,528,118102,32,24582,199,25397,307,36888,162,32697,244,16402,380,15945,835,a0bd390290e7d8a0198e6cf816302a3d34821290,599,1900,598,3,misc/lp_stair/lp_stair.simp-undir-edges
148695,205,81479,1206,481772,84,36411,301,41159,537,53291,270,51205,367,24740,663,24181,1596,a0bd390290e7d8a0198e6cf816302a3d34821290,1274,5030,1273,3,misc/lp_standata/lp_standata.simp-undir-edges
149891,207,78351,1258,482744,85,36432,315,41030,556,54019,269,53140,365,24752,705,24408,1629,a0bd390290e7d8a0198e6cf816302a3d34821290,1278,5036,1277,3,misc/lp_standgub/lp_standgub.simp-undir-edges
188540,201,101741,1327,667330,75,42145,345,48750,650,68890,285,60760,415,28252,782,27587,1783,a0bd390290e7d8a0198e6cf816302a3d34821290,1274,6324,1273,3,misc/lp_standmps/lp_standmps.simp-undir-edges
5429,15,3575,86,8176,7,2316,39,2375,36,3436,32,3130,30,1612,58,1546,114,a0bd390290e7d8a0198e6cf816302a3d34821290,165,506,164,3,misc/lp_stocfor1/lp_stocfor1.simp-undir-edges
1756489,478,792997,2289,3263996,146,393851,1385,419175,3518,780712,1109,633273,2744,291289,4022,287838,5122,a0bd390290e7d8a0198e6cf816302a3d34821290,3045,12136,3044,3,misc/lp_stocfor2/lp_stocfor2.simp-undir-edges
2582979,407,764569,2276,5948526,133,297173,1094,318024,3577,1138895,1044,998517,3094,279236,3789,304397,5035,a0bd390290e7d8a0198e6cf816302a3d34821290,4256,14650,4255,3,misc/lp_truss/lp_truss.simp-undir-edges
13876,81,11767,381,140046,43,10188,168,10188,260,7169,125,6880,139,5745,338,5632,729,a0bd390290e7d8a0198e6cf816302a3d34821290,625,3774,624,3,misc/lp_tuff/lp_tuff.simp-undir-edges
15318,53,9525,215,51834,22,6665,78,6831,127,7482,81,6866,93,4618,173,4540,319,a0bd390290e7d8a0198e6cf816302a3d34821290,346,1952,345,3,misc/lp_vtp_base/lp_vtp_base.simp-undir-edges
2,226,2,272,2,20,2,149,2,145,2,204,2,212,2,271,2,465,a0bd390290e7d8a0198e6cf816302a3d34821290,2595,11814,2594,3,misc/lp_wood1p/lp_wood1p.simp-undir-edges
931352,1125,627311,4462,38906372,900,222209,2295,235432,5399,366213,2133,402607,2412,135610,6471,139257,9314,a0bd390290e7d8a0198e6cf816302a3d34821290,8418,57356,8417,3,misc/lp_woodw/lp_woodw.simp-undir-edges
75237,95,39690,450,131432,48,27508,242,28811,361,41077,194,38391,275,18670,440,18476,934,a0bd390290e7d8a0198e6cf816302a3d34821290,629,2602,628,3,misc/lpi_bgdbg1/lpi_bgdbg1.simp-undir-edges
96781,75,52727,676,203836,23,29934,140,31263,235,49927,113,45155,166,20545,298,20346,908,a0bd390290e7d8a0198e6cf816302a3d34821290,801,3724,800,3,misc/lpi_bgetam/lpi_bgetam.simp-undir-edges
219,8,173,49,398,4,176,18,177,17,158,10,152,10,126,25,121,63,a0bd390290e7d8a0198e6cf816302a3d34821290,40,134,39,3,misc/lpi_bgprtr/lpi_bgprtr.simp-undir-edges
5238,7,4333,120,26990,6,2828,26,2872,23,2452,14,2257,17,1590,30,1552,102,a0bd390290e7d8a0198e6cf816302a3d34821290,261,1288,260,3,misc/lpi_box1/lpi_box1.simp-undir-edges
3005058,335,1779717,4050,9407234,161,18537,874,20117,3269,960800,1176,700129,3761,17598,3454,17598,4592,a0bd390290e7d8a0198e6cf816302a3d34821290,4400,35204,4399,3,misc/lpi_ceria3d/lpi_ceria3d.simp-undir-edges
90122,66,47141,603,170278,41,23144,248,25762,441,46378,210,42861,274,19018,533,18692,984,a0bd390290e7d8a0198e6cf816302a3d34821290,744,2428,743,3,misc/lpi_chemcom/lpi_chemcom.simp-undir-edges
2387372,764,1530681,2228,13563746,274,38182,2150,41026,6815,1262427,1625,1261406,3281,32707,7284,31637,7320,a0bd390290e7d8a0198e6cf816302a3d34821290,5224,18892,5223,3,misc/lpi_cplex1/lpi_cplex1.simp-undir-edges
7014,32,5445,155,34562,20,7014,100,7014,105,2682,113,2462,95,2446,185,2407,319,a0bd390290e7d8a0198e6cf816302a3d34821290,378,1986,377,3,misc/lpi_cplex2/lpi_cplex2.simp-undir-edges
7670,32,4751,111,18098,14,4280,52,4362,77,4406,68,4272,77,2763,112,2676,202,a0bd390290e7d8a0198e6cf816302a3d34821290,215,926,214,3,misc/lpi_ex72a/lpi_ex72a.simp-undir-edges
7444,29,4581,130,17194,13,3962,52,4013,75,4287,66,4169,67,2667,112,2532,193,a0bd390290e7d8a0198e6cf816302a3d34821290,211,906,210,3,misc/lpi_ex73a/lpi_ex73a.simp-undir-edges
3332,6,2071,76,5244,5,1976,22,2016,19,2177,9,1960,11,1392,21,1326,67,a0bd390290e7d8a0198e6cf816302a3d34821290,130,370,129,3,misc/lpi_forest6/lpi_forest6.simp-undir-edges
13,5,13,44,18,3,13,17,13,15,12,8,11,12,11,18,11,51,a0bd390290e7d8a0198e6cf816302a3d34821290,14,38,13,3,misc/lpi_galenet/lpi_galenet.simp-undir-edges
617893,182,250325,1533,1456978,45,89851,323,96442,958,477704,293,455612,527,74731,1056,68381,2057,a0bd390290e7d8a0198e6cf816302a3d34821290,1957,12418,1956,3,misc/lpi_gran/lpi_gran.simp-undir-edges
2642396,619,1301796,3488,9787088,173,308372,1515,354688,5333,1197922,1268,1158828,2931,225077,5709,227612,7123,a0bd390290e7d8a0198e6cf816302a3d34821290,5516,20026,5515,3,misc/lpi_greenbea/lpi_greenbea.simp-undir-edges
8,4,8,38,26,3,8,15,8,15,8,8,8,7,8,19,8,53,a0bd390290e7d8a0198e6cf816302a3d34821290,13,34,12,3,misc/lpi_itest2/lpi_itest2.simp-undir-edges
33,4,25,39,36,4,33,16,33,14,20,8,13,8,16,17,13,55,a0bd390290e7d8a0198e6cf816302a3d34821290,13,24,12,3,misc/lpi_itest6/lpi_itest6.simp-undir-edges
286,11,231,67,1036,6,240,28,240,41,177,39,170,30,163,49,163,93,a0bd390290e7d8a0198e6cf816302a3d34821290,108,1394,107,3,misc/lpi_klein1/lpi_klein1.simp-undir-edges
1871,25,1866,289,87550,7,1293,30,1293,27,1630,29,1628,23,1210,42,1210,231,a0bd390290e7d8a0198e6cf816302a3d34821290,531,9170,530,3,misc/lpi_klein2/lpi_klein2.simp-undir-edges
6940,86,6914,858,425410,30,3891,120,3891,111,5480,107,5489,112,3366,169,3360,883,a0bd390290e7d8a0198e6cf816302a3d34821290,1082,24216,1081,3,misc/lpi_klein3/lpi_klein3.simp-undir-edges
58769,75,32467,500,109652,34,16065,170,18049,279,30654,174,28759,208,13320,354,13135,745,a0bd390290e7d8a0198e6cf816302a3d34821290,604,2410,603,3,misc/lpi_mondou2/lpi_mondou2.simp-undir-edges
92410,98,47920,645,176826,41,27899,204,29762,364,44497,208,40137,260,18375,440,17555,999,a0bd390290e7d8a0198e6cf816302a3d34821290,740,2590,739,3,misc/lpi_pang/lpi_pang.simp-undir-edges
155676,140,79751,996,331814,56,34369,279,37450,513,87506,227,81748,325,26492,596,25813,1315,a0bd390290e7d8a0198e6cf816302a3d34821290,1003,2702,1002,3,misc/lpi_pilot4i/lpi_pilot4i.simp-undir-edges
41065,57,26065,377,67364,15,16539,119,17584,204,27857,118,24888,161,11829,269,11391,514,a0bd390290e7d8a0198e6cf816302a3d34821290,460,1390,459,3,misc/lpi_qual/lpi_qual.simp-undir-edges
68958,69,40637,683,267986,25,22136,126,22966,224,28562,119,26899,135,14603,260,14252,837,a0bd390290e7d8a0198e6cf816302a3d34821290,808,5070,807,3,misc/lpi_reactor/lpi_reactor.simp-undir-edges
40723,62,26298,323,68068,25,17153,120,18039,212,28286,121,25416,132,12139,268,11796,588,a0bd390290e7d8a0198e6cf816302a3d34821290,460,1392,459,3,misc/lpi_refinery/lpi_refinery.simp-undir-edges
41065,60,26442,375,67364,15,16539,131,17937,211,27857,121,24804,157,11923,276,11472,545,a0bd390290e7d8a0198e6cf816302a3d34821290,460,1390,459,3,misc/lpi_vol1/lpi_vol1.simp-undir-edges
1376,16,953,65,2218,8,828,38,833,35,902,34,825,25,577,57,581,106,a0bd390290e7d8a0198e6cf816302a3d34821290,89,278,88,3,misc/lpi_woodinfe/lpi_woodinfe.simp-undir-edges
294009,170,77209,1112,333848,66,246028,409,248822,707,236748,345,247404,483,155654,1003,78955,2058,a0bd390290e7d8a0198e6cf816302a3d34821290,1009,5856,1008,3,misc/lshp1009/lshp1009.simp-undir-edges
476037,255,113551,1589,530592,84,356711,520,362169,990,385438,468,396963,668,201716,1472,116521,2996,a0bd390290e7d8a0198e6cf816302a3d34821290,1270,7398,1269,3,misc/lshp1270/lshp1270.simp-undir-edges
726028,176,161317,785,803604,39,520436,331,530531,861,583208,305,604562,596,282316,1334,163271,1939,a0bd390290e7d8a0198e6cf816302a3d34821290,1561,9120,1560,3,misc/lshp1561/lshp1561.simp-undir-edges
1061272,324,224669,1539,1170244,71,732278,756,744892,1602,859603,706,897758,1091,390925,2446,220375,3706,a0bd390290e7d8a0198e6cf816302a3d34821290,1882,11022,1881,3,misc/lshp1882/lshp1882.simp-undir-edges
1529102,305,292214,2681,1649624,75,995071,779,1013507,1913,1227949,800,1272027,1421,528852,2953,292099,5380,a0bd390290e7d8a0198e6cf816302a3d34821290,2233,13104,2232,3,misc/lshp2233/lshp2233.simp-undir-edges
2087371,445,396715,667,2263108,100,1311132,992,1334486,2468,1689442,965,1766452,1781,685359,3860,376861,3899,a0bd390290e7d8a0198e6cf816302a3d34821290,2614,15366,2613,3,misc/lshp2614/lshp2614.simp-undir-edges
2817519,529,509622,2320,3033392,128,1105774,1467,1147190,3513,2283163,1553,2403813,2476,835602,4622,406144,6065,a0bd390290e7d8a0198e6cf816302a3d34821290,3025,17808,3024,3,misc/lshp3025/lshp3025.simp-undir-edges
3734120,474,637787,4017,3984940,85,1376424,1067,1452309,3284,3009952,1365,3167543,2572,1070127,4326,496689,7952,a0bd390290e7d8a0198e6cf816302a3d34821290,3466,20430,3465,3,misc/lshp3466/lshp3466.simp-undir-edges
17629,7,7678,104,22004,5,17155,35,17171,42,15360,22,15395,36,11830,68,7151,215,a0bd390290e7d8a0198e6cf816302a3d34821290,265,1488,264,3,misc/lshp_265/lshp_265.simp-undir-edges
42325,28,16066,287,52780,8,39394,84,39505,102,36360,72,37976,99,26834,167,15237,406,a0bd390290e7d8a0198e6cf816302a3d34821290,406,2310,405,3,misc/lshp_406/lshp_406.simp-undir-edges
93673,47,29029,487,107824,25,80630,184,80992,257,75931,181,75467,238,52364,385,29230,827,a0bd390290e7d8a0198e6cf816302a3d34821290,577,3312,576,3,misc/lshp_577/lshp_577.simp-undir-edges
170441,57,50053,778,197508,11,143974,111,145401,219,137714,104,142831,155,94118,315,49573,999,a0bd390290e7d8a0198e6cf816302a3d34821290,778,4494,777,3,misc/lshp_778/lshp_778.simp-undir-edges
3423,10,1951,82,5440,5,2257,31,2309,29,2340,21,2333,20,1611,38,1421,104,a0bd390290e7d8a0198e6cf816302a3d34821290,147,1210,146,3,misc/lund_a/lund_a.simp-undir-edges
1115348,349,386610,1710,4239374,133,175839,944,179356,2679,422525,626,376088,1355,168293,2894,167844,3750,a0bd390290e7d8a0198e6cf816302a3d34821290,3003,24006,3002,3,misc/lutz30-23-b6/lutz30-23-b6.simp-undir-edges
282980,177,164709,815,914770,80,70237,334,73849,784,149337,267,141733,387,45794,943,45340,1337,a0bd390290e7d8a0198e6cf816302a3d34821290,1615,6212,1614,3,misc/maayan-Stelzl/maayan-Stelzl.simp-undir-edges
250468,173,132849,1403,498064,63,56946,283,60668,625,139719,262,126905,382,41391,732,40781,1713,a0bd390290e7d8a0198e6cf816302a3d34821290,1226,4816,1225,3,misc/maayan-faa/maayan-faa.simp-undir-edges
315986,180,217970,1672,2607714,84,77650,241,81012,614,112905,224,107914,323,41759,741,40243,2016,a0bd390290e7d8a0198e6cf816302a3d34821290,2217,12836,2216,3,misc/maayan-figeys/maayan-figeys.simp-undir-edges
31,15,31,85,54,13,31,33,31,26,7,26,7,20,7,36,7,113,a0bd390290e7d8a0198e6cf816302a3d34821290,183,4868,182,3,misc/maayan-foodweb/maayan-foodweb.simp-undir-edges
3357,13,2054,79,8104,6,1386,27,1417,27,2193,16,2095,23,962,35,927,92,a0bd390290e7d8a0198e6cf816302a3d34821290,161,418,160,3,misc/maayan-pdzbase/maayan-pdzbase.simp-undir-edges
961661,413,554954,1280,2753924,140,179289,876,197015,2278,470213,665,432355,1211,122047,2560,119378,3073,a0bd390290e7d8a0198e6cf816302a3d34821290,2783,12014,2782,3,misc/maayan-vidal/maayan-vidal.simp-undir-edges
393758,190,185956,1620,523724,74,154249,441,158862,916,224310,382,187515,636,81433,1142,65522,2231,a0bd390290e7d8a0198e6cf816302a3d34821290,1257,3580,1256,3,misc/mahindas/mahindas.simp-undir-edges
1976675,855,666156,4644,10953524,381,459358,2237,444568,4926,1116893,2006,1350387,2534,406315,5877,427644,8830,a0bd390290e7d8a0198e6cf816302a3d34821290,5882,219164,5881,3,misc/man_5976/man_5976.simp-undir-edges
4615498,559,1763553,6486,7565306,190,541769,1677,564995,5376,3619322,1948,3380872,4564,474333,5777,444344,9030,a0bd390290e7d8a0198e6cf816302a3d34821290,4759,13394,4758,3,misc/mark3jac020/mark3jac020.simp-undir-edges
1969062,338,654326,2512,3475202,70,245828,695,255649,2269,1428339,750,1302948,1870,213607,2398,196865,3978,a0bd390290e7d8a0198e6cf816302a3d34821290,3214,9274,3213,3,misc/mark3jac020sc/mark3jac020sc.simp-undir-edges
598846,196,264527,1178,993480,63,82039,360,87533,961,466803,340,436522,616,71421,1100,65780,1699,a0bd390290e7d8a0198e6cf816302a3d34821290,1722,4804,1721,3,misc/mark3jac140/mark3jac140.simp-undir-edges
0,5,0,43,0,3,0,17,0,15,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,13,24,12,3,misc/mbeaflw/mbeaflw.simp-undir-edges
5989,63,5643,209,18470,25,5487,98,5489,97,2586,113,2415,113,2391,158,2366,376,a0bd390290e7d8a0198e6cf816302a3d34821290,487,5302,486,3,misc/mbeause/mbeause.simp-undir-edges
1333,7,1040,72,3358,12,910,19,909,19,1028,11,950,12,582,23,575,68,a0bd390290e7d8a0198e6cf816302a3d34821290,131,1684,130,3,misc/mcca/mcca.simp-undir-edges
34062,45,20988,525,101364,14,18810,59,18990,108,16155,71,15590,92,10432,158,9929,618,a0bd390290e7d8a0198e6cf816302a3d34821290,657,12568,656,3,misc/mcfe/mcfe.simp-undir-edges
1524267,373,782212,1729,2789382,99,305189,973,333252,2699,793477,739,678697,2058,203011,2987,193000,3708,a0bd390290e7d8a0198e6cf816302a3d34821290,2867,8648,2866,3,misc/meg1/meg1.simp-undir-edges
2024778,655,926497,3798,10986222,214,278811,1565,302508,4627,1011745,1249,1065416,2082,205880,5059,206110,7363,a0bd390290e7d8a0198e6cf816302a3d34821290,5794,22202,5793,3,misc/meg4/meg4.simp-undir-edges
23066,20,7707,143,26528,9,21095,43,21385,60,20910,53,19984,60,18367,99,7491,288,a0bd390290e7d8a0198e6cf816302a3d34821290,287,992,286,3,misc/mesh3em5/mesh3em5.simp-undir-edges
0,5,0,43,0,4,0,16,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/mhd3200a/mhd3200a.simp-undir-edges
0,4,0,43,0,4,0,16,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/mhd4800a/mhd4800a.simp-undir-edges
0,5,0,43,0,3,0,15,0,13,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/mhda416/mhda416.simp-undir-edges
1888170,559,562657,909,2319022,125,1420808,1199,1424107,2785,1142087,1095,1347511,1890,735007,4527,529004,4727,a0bd390290e7d8a0198e6cf816302a3d34821290,2640,6604,2639,3,misc/minnesota/minnesota.simp-undir-edges
348,21,278,58,616,7,289,30,289,32,217,25,192,43,186,44,175,96,a0bd390290e7d8a0198e6cf816302a3d34821290,115,1226,114,3,misc/misc-football/misc-football.simp-undir-edges
19458,741,18972,3298,122526,168,13322,941,13322,976,4505,1288,4352,1295,4151,1646,4072,4282,a0bd390290e7d8a0198e6cf816302a3d34821290,6120,100580,6119,3,misc/misc-jung-code-dep/misc-jung-code-dep.simp-undir-edges
177,7,165,47,798,4,169,20,169,27,80,24,76,25,77,33,77,77,a0bd390290e7d8a0198e6cf816302a3d34821290,77,508,76,3,misc/misc-lesmis/misc-lesmis.simp-undir-edges
18959,54,18959,417,268256,49,2630,125,2850,136,2273,145,2044,138,2285,203,2277,581,a0bd390290e7d8a0198e6cf816302a3d34821290,630,2490,629,3,misc/mk10-b1/mk10-b1.simp-undir-edges
747801,380,373556,1943,4734904,166,145320,721,160052,1903,288497,617,258438,1090,129727,2171,134693,3459,a0bd390290e7d8a0198e6cf816302a3d34821290,3150,18892,3149,3,misc/mk10-b2/mk10-b2.simp-undir-edges
2569711,632,894108,4417,8496444,311,369298,2563,397170,7403,1075904,1798,1029024,3500,364618,7918,363497,10393,a0bd390290e7d8a0198e6cf816302a3d34821290,4725,37772,4724,3,misc/mk10-b3/mk10-b3.simp-undir-edges
1663163,647,637499,2702,6599230,227,196477,1680,193810,4257,940893,1272,955111,1877,189291,4690,188667,6006,a0bd390290e7d8a0198e6cf816302a3d34821290,4475,8952,4474,3,misc/mk10-b4/mk10-b4.simp-undir-edges
39193,66,39173,735,717200,64,4795,136,5413,164,3699,137,3281,169,3790,242,3756,819,a0bd390290e7d8a0198e6cf816302a3d34821290,990,3922,989,3,misc/mk11-b1/mk11-b1.simp-undir-edges
2869323,741,1329654,5081,20026024,360,428586,1780,497845,5629,921785,1634,847834,3532,362503,6306,386596,8704,a0bd390290e7d8a0198e6cf816302a3d34821290,6930,41554,6929,3,misc/mk11-b2/mk11-b2.simp-undir-edges
74283,150,74202,462,1711812,69,7966,150,9740,217,5667,158,4990,192,5848,298,5834,543,a0bd390290e7d8a0198e6cf816302a3d34821290,1485,5892,1484,3,misc/mk12-b1/mk12-b1.simp-undir-edges
8345,54,8313,195,84492,28,1495,65,1569,85,1159,85,1065,118,1135,154,1127,308,a0bd390290e7d8a0198e6cf816302a3d34821290,378,1494,377,3,misc/mk9-b1/mk9-b1.simp-undir-edges
157567,188,82825,1425,819002,67,40848,302,42828,593,66378,266,60011,372,37372,718,38051,1871,a0bd390290e7d8a0198e6cf816302a3d34821290,1260,7550,1259,3,misc/mk9-b2/mk9-b2.simp-undir-edges
244554,209,103932,1517,606090,77,43269,374,47614,874,125418,319,119866,475,42683,995,42357,2139,a0bd390290e7d8a0198e6cf816302a3d34821290,1260,7536,1259,3,misc/mk9-b3/mk9-b3.simp-undir-edges
103089,65,56489,747,211982,21,26623,143,29201,263,66045,106,63454,178,22360,305,21738,856,a0bd390290e7d8a0198e6cf816302a3d34821290,798,1970,797,3,misc/model1/model1.simp-undir-edges
158982,144,107995,233,854628,36,33161,157,42697,352,59055,143,53830,207,19384,430,19004,517,a0bd390290e7d8a0198e6cf816302a3d34821290,1321,5260,1320,3,misc/model2/model2.simp-undir-edges
3023768,461,1282974,4236,6786166,133,372855,1390,471390,4429,1491831,1219,1350577,3582,294972,4781,287238,6863,a0bd390290e7d8a0198e6cf816302a3d34821290,4501,13260,4500,3,misc/model3/model3.simp-undir-edges
2155599,566,1026708,5185,8960490,177,334730,1060,409767,3176,927434,1078,866333,2243,228398,3637,218640,6942,a0bd390290e7d8a0198e6cf816302a3d34821290,4893,21716,4892,3,misc/model4/model4.simp-undir-edges
4270953,654,1738428,3026,9216270,186,566744,1837,653686,5950,1870308,1841,1724860,5146,408155,6561,402186,7245,a0bd390290e7d8a0198e6cf816302a3d34821290,5272,15328,5271,3,misc/model6/model6.simp-undir-edges
13216387,1616,5479533,16330,28698128,605,1388309,7177,1759640,24457,6182738,7679,5581854,19776,1094329,26422,1061169,29409,a0bd390290e7d8a0198e6cf816302a3d34821290,9402,27464,9401,3,misc/model7/model7.simp-undir-edges
6939545,946,3236411,14425,13243420,269,1042861,3704,1168700,12129,3711383,3533,3413248,8978,884291,13133,843018,19115,a0bd390290e7d8a0198e6cf816302a3d34821290,6313,17802,6312,3,misc/model8/model8.simp-undir-edges
0,406,0,1067,0,334,0,723,0,725,0,767,0,792,0,1120,0,1772,a0bd390290e7d8a0198e6cf816302a3d34821290,1490,2218610,1489,3,misc/moreno_blogs/moreno_blogs.simp-undir-edges
333,8,287,52,764,5,300,26,300,23,237,16,214,15,201,34,188,78,a0bd390290e7d8a0198e6cf816302a3d34821290,70,548,69,3,misc/moreno_highschool/moreno_highschool.simp-undir-edges
177,8,169,57,798,4,169,23,169,20,80,16,77,16,77,32,78,78,a0bd390290e7d8a0198e6cf816302a3d34821290,77,508,76,3,misc/moreno_lesmis/moreno_lesmis.simp-undir-edges
0,9,0,53,0,5,0,22,0,20,0,13,0,16,0,35,0,75,a0bd390290e7d8a0198e6cf816302a3d34821290,62,2334,61,3,misc/moreno_mac/moreno_mac.simp-undir-edges
150220,154,119535,836,948304,69,73450,231,73563,528,67809,162,66473,211,41349,628,40736,1215,a0bd390290e7d8a0198e6cf816302a3d34821290,1707,18118,1706,3,misc/moreno_names/moreno_names.simp-undir-edges
583,26,545,105,972,11,575,51,575,50,351,60,316,47,309,69,295,136,a0bd390290e7d8a0198e6cf816302a3d34821290,217,3678,216,3,misc/moreno_oz/moreno_oz.simp-undir-edges
300308,163,150242,599,707278,53,55174,254,62049,628,190327,197,179740,356,43670,721,42172,937,a0bd390290e7d8a0198e6cf816302a3d34821290,1458,3896,1457,3,misc/moreno_propro/moreno_propro.simp-undir-edges
0,5,0,45,0,4,0,16,0,15,0,8,0,8,0,20,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,18,252,17,3,misc/moreno_sampson/moreno_sampson.simp-undir-edges
1130926,931,1063311,7415,10480224,401,584675,1559,585682,2980,154302,1607,150636,1953,115157,3902,114688,8630,a0bd390290e7d8a0198e6cf816302a3d34821290,7601,110768,7600,3,misc/movielens-10m_ui/movielens-10m_ui.simp-undir-edges
0,950,0,7038,0,497,0,1457,0,1451,0,1755,0,1779,0,2367,0,8439,a0bd390290e7d8a0198e6cf816302a3d34821290,6040,1974182,6039,3,misc/movielens-1m/movielens-1m.simp-undir-edges
0,4,0,37,0,3,0,14,0,14,0,9,0,10,0,19,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,42,624,41,3,misc/msc01050/msc01050.simp-undir-edges
41,6,34,41,188,4,32,18,32,16,28,11,26,9,25,23,25,58,a0bd390290e7d8a0198e6cf816302a3d34821290,40,230,39,3,misc/msc01440/msc01440.simp-undir-edges
902068,149,215115,1270,1064558,26,227460,232,236117,808,454712,229,534650,621,151061,1055,115110,1890,a0bd390290e7d8a0198e6cf816302a3d34821290,1792,8564,1791,3,misc/msc04515/msc04515.simp-undir-edges
0,3,0,38,0,3,0,15,0,13,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/msc10848/msc10848.simp-undir-edges
770,9,770,51,4062,5,213,31,213,31,132,20,128,35,126,40,126,85,a0bd390290e7d8a0198e6cf816302a3d34821290,105,404,104,3,misc/n2c6-b1/n2c6-b1.simp-undir-edges
1511,25,1390,128,35722,8,656,45,861,36,1391,27,1391,27,741,61,662,186,a0bd390290e7d8a0198e6cf816302a3d34821290,306,660,305,3,misc/n2c6-b10/n2c6-b10.simp-undir-edges
14671,30,11354,285,113342,17,6967,93,6987,146,8131,83,7783,98,5397,175,5447,446,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2628,454,3,misc/n2c6-b2/n2c6-b2.simp-undir-edges
171507,180,77568,301,1052752,86,49223,279,49686,611,76672,237,67734,323,44059,723,44412,840,a0bd390290e7d8a0198e6cf816302a3d34821290,1365,10528,1364,3,misc/n2c6-b3/n2c6-b3.simp-undir-edges
929692,319,308144,1624,4784516,147,172941,712,174064,2225,351881,565,309467,1161,165291,2405,165882,3367,a0bd390290e7d8a0198e6cf816302a3d34821290,3003,28976,3002,3,misc/n2c6-b4/n2c6-b4.simp-undir-edges
2077048,612,673800,5250,14559724,394,444128,2147,427126,6226,753136,1519,671162,2868,419213,6835,419587,10514,a0bd390290e7d8a0198e6cf816302a3d34821290,4945,59278,4944,3,misc/n2c6-b5/n2c6-b5.simp-undir-edges
2359738,753,731297,3662,20327034,527,664498,2643,619483,8016,1120193,1953,1021639,3569,614635,8800,614270,10987,a0bd390290e7d8a0198e6cf816302a3d34821290,5715,79762,5714,3,misc/n2c6-b6/n2c6-b6.simp-undir-edges
3274074,755,997500,4422,18440786,493,569537,2735,549484,8775,1117828,2108,976990,4493,529790,9576,529418,11712,a0bd390290e7d8a0198e6cf816302a3d34821290,5715,63746,5714,3,misc/n2c6-b7/n2c6-b7.simp-undir-edges
1793185,331,733470,1410,5160720,120,292767,982,324362,3315,672854,721,606397,1978,277844,3578,279411,4032,a0bd390290e7d8a0198e6cf816302a3d34821290,3990,26444,3989,3,misc/n2c6-b8/n2c6-b8.simp-undir-edges
196996,125,106155,468,590608,25,48811,133,51842,397,79587,105,77499,179,40942,434,44731,692,a0bd390290e7d8a0198e6cf816302a3d34821290,1422,6100,1421,3,misc/n2c6-b9/n2c6-b9.simp-undir-edges
8,5,8,43,10,4,8,16,8,14,8,8,8,7,8,19,8,57,a0bd390290e7d8a0198e6cf816302a3d34821290,15,52,14,3,misc/n3c4-b1/n3c4-b1.simp-undir-edges
0,4,0,40,0,4,0,14,0,15,0,8,0,8,0,21,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,20,102,19,3,misc/n3c4-b2/n3c4-b2.simp-undir-edges
0,5,0,44,0,4,0,16,0,14,0,8,0,8,0,18,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,20,102,19,3,misc/n3c4-b3/n3c4-b3.simp-undir-edges
8,5,8,48,10,3,8,16,8,15,8,8,8,8,8,20,8,55,a0bd390290e7d8a0198e6cf816302a3d34821290,15,52,14,3,misc/n3c4-b4/n3c4-b4.simp-undir-edges
142,6,142,46,404,4,79,19,79,17,48,10,44,11,44,25,44,60,a0bd390290e7d8a0198e6cf816302a3d34821290,45,168,44,3,misc/n3c5-b1/n3c5-b1.simp-undir-edges
1252,12,1102,66,3814,7,1009,34,1009,42,781,47,733,49,683,53,655,116,a0bd390290e7d8a0198e6cf816302a3d34821290,120,674,119,3,misc/n3c5-b2/n3c5-b2.simp-undir-edges
3954,15,2747,116,11056,14,2566,57,2572,52,2353,60,2233,64,1862,96,1777,169,a0bd390290e7d8a0198e6cf816302a3d34821290,210,1574,209,3,misc/n3c5-b3/n3c5-b3.simp-undir-edges
5486,45,3124,134,10274,19,3621,79,3631,66,2330,89,2098,75,1809,120,1711,213,a0bd390290e7d8a0198e6cf816302a3d34821290,252,2332,251,3,misc/n3c5-b4/n3c5-b4.simp-undir-edges
5486,44,3178,141,10274,19,3621,59,3624,89,2330,95,2084,79,1813,128,1742,233,a0bd390290e7d8a0198e6cf816302a3d34821290,252,2332,251,3,misc/n3c5-b5/n3c5-b5.simp-undir-edges
3954,28,2753,118,11056,14,2566,57,2582,64,2353,48,2218,60,1839,98,1788,165,a0bd390290e7d8a0198e6cf816302a3d34821290,210,1574,209,3,misc/n3c5-b6/n3c5-b6.simp-undir-edges
1447,21,1345,66,5752,7,981,33,977,37,829,25,776,34,640,53,644,103,a0bd390290e7d8a0198e6cf816302a3d34821290,120,472,119,3,misc/n3c5-b7/n3c5-b7.simp-undir-edges
824,17,824,63,4152,8,302,35,302,39,151,28,138,35,135,41,135,92,a0bd390290e7d8a0198e6cf816302a3d34821290,105,402,104,3,misc/n3c6-b1/n3c6-b1.simp-undir-edges
647669,318,321980,2964,2497236,102,137919,647,148556,1634,263412,501,237251,932,120950,1880,126626,4138,a0bd390290e7d8a0198e6cf816302a3d34821290,2511,14842,2510,3,misc/n3c6-b10/n3c6-b10.simp-undir-edges
13619,70,10014,390,124208,35,4265,142,4700,175,7768,128,8168,167,3860,243,3899,643,a0bd390290e7d8a0198e6cf816302a3d34821290,634,1436,633,3,misc/n3c6-b11/n3c6-b11.simp-undir-edges
14671,52,11328,281,113342,27,6967,96,7004,124,8131,101,7708,89,5395,174,5443,426,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2628,454,3,misc/n3c6-b2/n3c6-b2.simp-undir-edges
171507,194,78682,315,1052752,86,49223,281,49560,607,76672,249,67527,351,44021,701,44555,867,a0bd390290e7d8a0198e6cf816302a3d34821290,1365,10528,1364,3,misc/n3c6-b3/n3c6-b3.simp-undir-edges
929692,308,305330,1593,4784516,155,172941,710,173281,2206,351881,602,309554,1156,165755,2433,166112,3351,a0bd390290e7d8a0198e6cf816302a3d34821290,3003,28976,3002,3,misc/n3c6-b4/n3c6-b4.simp-undir-edges
2552895,413,711568,5704,13528688,203,444360,1521,432341,5435,855112,1117,748131,2745,422285,5739,421377,10101,a0bd390290e7d8a0198e6cf816302a3d34821290,5005,58016,5004,3,misc/n3c6-b5/n3c6-b5.simp-undir-edges
4103185,698,1005271,1845,23903968,431,749003,2975,704846,10063,1384791,2091,1216176,5000,694682,10574,694753,10703,a0bd390290e7d8a0198e6cf816302a3d34821290,6435,87018,6434,3,misc/n3c6-b6/n3c6-b6.simp-undir-edges
6486480,758,1396141,2433,19549530,383,1419090,3514,1467250,11382,3684766,2679,3662265,5491,875292,12532,836562,12563,a0bd390290e7d8a0198e6cf816302a3d34821290,6435,51480,6434,3,misc/n3c6-b7/n3c6-b7.simp-undir-edges
3280469,678,958251,1735,25767432,447,775978,2916,724097,9645,1320104,1986,1181492,4344,717690,10424,716925,10528,a0bd390290e7d8a0198e6cf816302a3d34821290,6435,88694,6434,3,misc/n3c6-b8/n3c6-b8.simp-undir-edges
2297083,646,795772,5398,13336074,321,410374,2024,408891,6143,803589,1473,702583,2959,390125,6700,390409,10356,a0bd390290e7d8a0198e6cf816302a3d34821290,4935,50156,4934,3,misc/n3c6-b9/n3c6-b9.simp-undir-edges
770,9,770,46,4062,5,213,32,213,31,132,25,128,33,126,35,126,71,a0bd390290e7d8a0198e6cf816302a3d34821290,105,404,104,3,misc/n4c5-b1/n4c5-b1.simp-undir-edges
34854,73,21745,501,183134,25,11203,187,11461,261,15274,145,14267,179,8986,330,10200,746,a0bd390290e7d8a0198e6cf816302a3d34821290,630,2636,629,3,misc/n4c5-b10/n4c5-b10.simp-undir-edges
388,16,287,68,5234,8,127,31,126,32,216,32,216,33,116,59,116,98,a0bd390290e7d8a0198e6cf816302a3d34821290,120,240,119,3,misc/n4c5-b11/n4c5-b11.simp-undir-edges
14671,29,11419,215,113342,25,6967,96,6990,120,8131,76,7703,99,5379,168,5472,407,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2628,454,3,misc/n4c5-b2/n4c5-b2.simp-undir-edges
169196,166,79078,276,1026402,58,48321,243,48700,561,74825,214,65547,332,43406,642,43977,800,a0bd390290e7d8a0198e6cf816302a3d34821290,1350,10432,1349,3,misc/n4c5-b3/n4c5-b3.simp-undir-edges
732806,288,278765,1171,4656062,114,160050,540,159124,1756,273486,405,239499,867,153844,1907,153562,2613,a0bd390290e7d8a0198e6cf816302a3d34821290,2852,28484,2851,3,misc/n4c5-b4/n4c5-b4.simp-undir-edges
1591575,552,529620,2438,11175988,377,368096,2189,353071,5327,610636,1355,547016,2441,347403,5815,347620,7107,a0bd390290e7d8a0198e6cf816302a3d34821290,4340,51976,4339,3,misc/n4c5-b5/n4c5-b5.simp-undir-edges
1542463,613,512925,3731,13705672,447,476433,2362,447472,6376,817037,1611,758079,2707,444855,6973,444503,9483,a0bd390290e7d8a0198e6cf816302a3d34821290,4735,66042,4734,3,misc/n4c5-b6/n4c5-b6.simp-undir-edges
1882444,666,583187,3857,13821610,432,464287,2411,434515,6596,805372,1611,723693,2969,429308,7164,429232,9660,a0bd390290e7d8a0198e6cf816302a3d34821290,4735,58070,4734,3,misc/n4c5-b7/n4c5-b7.simp-undir-edges
1318058,318,473359,3631,7192090,171,249721,1064,247416,3257,483969,745,425312,1587,236567,3493,237031,5968,a0bd390290e7d8a0198e6cf816302a3d34821290,3635,34042,3634,3,misc/n4c5-b8/n4c5-b8.simp-undir-edges
360726,225,178833,1295,1708046,93,77508,488,82950,1212,154199,387,136434,606,73167,1404,74753,2314,a0bd390290e7d8a0198e6cf816302a3d34821290,1895,12572,1894,3,misc/n4c5-b9/n4c5-b9.simp-undir-edges
2720,24,2720,103,22650,12,582,34,588,47,300,39,296,49,298,61,297,135,a0bd390290e7d8a0198e6cf816302a3d34821290,210,818,209,3,misc/n4c6-b1/n4c6-b1.simp-undir-edges
3010543,732,1332890,8061,7857932,206,390522,1769,440518,5385,819342,1464,801267,3045,336579,5958,364733,10724,a0bd390290e7d8a0198e6cf816302a3d34821290,6300,27594,6299,3,misc/n4c6-b14/n4c6-b14.simp-undir-edges
20721,49,14201,579,287676,14,4057,59,5387,111,9357,70,9498,80,3500,121,3884,618,a0bd390290e7d8a0198e6cf816302a3d34821290,920,1920,919,3,misc/n4c6-b15/n4c6-b15.simp-undir-edges
105428,147,67338,219,1157120,60,34246,173,34496,328,43004,127,40654,214,25648,380,28834,516,a0bd390290e7d8a0198e6cf816302a3d34821290,1330,7780,1329,3,misc/n4c6-b2/n4c6-b2.simp-undir-edges
3161274,830,991939,5648,16989784,450,390712,2200,415197,6495,1064040,2068,945113,4471,355720,7261,410802,10572,a0bd390290e7d8a0198e6cf816302a3d34821290,5970,46594,5969,3,misc/n4c6-b3/n4c6-b3.simp-undir-edges
0,5,0,43,0,3,0,15,0,14,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/nasa2910/nasa2910.simp-undir-edges
3128762,562,880655,4889,7353566,370,503250,2338,511296,6360,1627646,1637,1759020,2611,462417,6996,523548,10299,a0bd390290e7d8a0198e6cf816302a3d34821290,4704,100052,4703,3,misc/nasa4704/nasa4704.simp-undir-edges
0,4,0,37,0,3,0,15,0,15,0,7,0,7,0,20,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/nd24k/nd24k.simp-undir-edges
230818,201,123367,1680,1837484,69,42226,257,45805,645,142134,223,152557,288,42477,740,41913,2143,a0bd390290e7d8a0198e6cf816302a3d34821290,2348,4790,2347,3,misc/nemsafm/nemsafm.simp-undir-edges
160850,88,80548,933,304870,44,78482,243,81455,434,90382,164,84561,262,37972,564,33876,1159,a0bd390290e7d8a0198e6cf816302a3d34821290,967,2746,966,3,misc/nemscem/nemscem.simp-undir-edges
5218192,1467,2430401,12050,22537632,613,469492,4535,548263,13069,1545214,3630,1456383,6632,296532,14745,295348,19257,a0bd390290e7d8a0198e6cf816302a3d34821290,8699,41196,8698,3,misc/nemspmm1/nemspmm1.simp-undir-edges
5601547,1427,2681133,10747,18714536,593,594962,4545,757729,12973,1666802,3726,1619063,7001,401305,14666,393563,18192,a0bd390290e7d8a0198e6cf816302a3d34821290,8440,37700,8439,3,misc/nemspmm2/nemspmm2.simp-undir-edges
3754862,718,1478114,2721,15092498,408,392218,1692,390806,5380,269673,1541,274769,2581,171351,6002,180639,6268,a0bd390290e7d8a0198e6cf816302a3d34821290,7684,322320,7683,3,misc/net25/net25.simp-undir-edges
4,4,4,38,10,3,4,15,4,16,4,8,4,8,4,18,4,52,a0bd390290e7d8a0198e6cf816302a3d34821290,11,20,10,3,misc/netscience/netscience.simp-undir-edges
1160972,262,220385,1644,1277784,52,286265,490,288017,1292,514587,480,598834,1057,159966,1560,155763,2807,a0bd390290e7d8a0198e6cf816302a3d34821290,1961,5156,1960,3,misc/netz4504/netz4504.simp-undir-edges
110875,71,33181,588,123852,44,99393,219,99476,339,81649,242,84700,312,64119,499,36056,1029,a0bd390290e7d8a0198e6cf816302a3d34821290,615,2342,614,3,misc/netz4504_dual/netz4504_dual.simp-undir-edges
199353,117,79825,1209,466372,41,61813,175,64412,434,122344,150,117921,237,43716,484,42257,1563,a0bd390290e7d8a0198e6cf816302a3d34821290,1189,3978,1188,3,misc/nnc1374/nnc1374.simp-undir-edges
7507,32,3948,111,15064,13,2947,62,2997,77,4816,68,4399,78,1782,108,1755,192,a0bd390290e7d8a0198e6cf816302a3d34821290,218,682,217,3,misc/nnc261/nnc261.simp-undir-edges
47181,38,21046,425,105684,22,15734,121,16092,184,30149,120,29099,129,11274,255,10740,640,a0bd390290e7d8a0198e6cf816302a3d34821290,569,1854,568,3,misc/nnc666/nnc666.simp-undir-edges
5776,15,1888,92,7800,7,5776,32,5776,38,5702,20,5740,31,5745,53,2237,120,a0bd390290e7d8a0198e6cf816302a3d34821290,158,624,157,3,misc/nos1/nos1.simp-undir-edges
33390,44,5279,174,33390,16,33390,120,33390,162,33012,118,32984,120,32983,228,5644,357,a0bd390290e7d8a0198e6cf816302a3d34821290,319,636,318,3,misc/nos2/nos2.simp-undir-edges
41139,39,18575,318,70608,16,18530,109,18836,198,23661,111,22611,140,11789,238,10572,539,a0bd390290e7d8a0198e6cf816302a3d34821290,468,3800,467,3,misc/nos5/nos5.simp-undir-edges
5000,8,1660,77,5802,5,4178,21,4186,19,3910,11,3786,13,2795,26,1942,73,a0bd390290e7d8a0198e6cf816302a3d34821290,136,356,135,3,misc/nos6/nos6.simp-undir-edges
61555,45,20216,347,75480,16,33501,183,34205,253,46456,162,43477,207,17526,348,15431,637,a0bd390290e7d8a0198e6cf816302a3d34821290,482,1896,481,3,misc/nos7/nos7.simp-undir-edges
154612,46,71980,907,274348,13,37809,71,38872,200,73335,56,55720,138,22681,216,21952,903,a0bd390290e7d8a0198e6cf816302a3d34821290,897,6900,896,3,misc/nsic/nsic.simp-undir-edges
52800,50,8208,240,52932,11,40187,60,40411,89,51934,69,51927,85,40647,154,7580,373,a0bd390290e7d8a0198e6cf816302a3d34821290,400,802,399,3,misc/odepa400/odepa400.simp-undir-edges
0,5,0,45,0,4,0,15,0,16,0,7,0,13,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/olafu/olafu.simp-undir-edges
498541,345,328293,1174,3269308,121,199752,707,202835,1623,263978,565,259069,728,106416,1918,104926,2633,a0bd390290e7d8a0198e6cf816302a3d34821290,2905,31290,2904,3,misc/opsahl-openflights/opsahl-openflights.simp-undir-edges
5103994,937,1999481,8829,8123914,248,946446,2638,988205,7454,3624086,2839,3486543,6016,686483,8559,629564,12798,a0bd390290e7d8a0198e6cf816302a3d34821290,4941,13188,4940,3,misc/opsahl-powergrid/opsahl-powergrid.simp-undir-edges
0,4,0,38,0,3,0,15,0,15,0,8,0,8,0,17,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,18,128,17,3,misc/opsahl-southernwomen/opsahl-southernwomen.simp-undir-edges
38500,39,35416,702,132290,13,34521,58,34543,85,18194,41,16479,66,15699,138,15595,812,a0bd390290e7d8a0198e6cf816302a3d34821290,899,14038,898,3,misc/opsahl-ucforum/opsahl-ucforum.simp-undir-edges
160180,237,139992,1202,810538,84,125893,382,125882,733,63642,314,59538,384,49403,930,48805,1780,a0bd390290e7d8a0198e6cf816302a3d34821290,1893,27670,1892,3,misc/opsahl-ucsocial/opsahl-ucsocial.simp-undir-edges
70604,126,58671,546,613528,32,44973,161,45077,276,29493,126,28847,147,17806,351,17369,718,a0bd390290e7d8a0198e6cf816302a3d34821290,1572,34428,1571,3,misc/opsahl-usairport/opsahl-usairport.simp-undir-edges
333030,181,233431,1753,1643182,57,310007,357,310009,1123,125441,211,110966,468,100003,1473,100995,2909,a0bd390290e7d8a0198e6cf816302a3d34821290,2334,7276,2333,3,misc/orani678/orani678.simp-undir-edges
2216,15,932,62,2686,8,737,39,728,43,1307,38,1155,42,628,54,547,104,a0bd390290e7d8a0198e6cf816302a3d34821290,95,326,94,3,misc/orsirr_1/orsirr_1.simp-undir-edges
2216,16,1110,62,2686,8,737,38,725,36,1307,23,1123,33,602,64,546,101,a0bd390290e7d8a0198e6cf816302a3d34821290,95,326,94,3,misc/orsirr_2/orsirr_2.simp-undir-edges
3142,12,1440,64,3488,8,2740,37,2777,53,2645,48,2445,39,2333,83,1488,135,a0bd390290e7d8a0198e6cf816302a3d34821290,105,208,104,3,misc/orsreg_1/orsreg_1.simp-undir-edges
54,6,42,47,66,4,54,16,54,16,52,8,44,8,34,19,32,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_01/oscil_dcop_01.simp-undir-edges
54,4,46,39,66,4,54,17,54,15,52,8,42,8,35,19,29,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_02/oscil_dcop_02.simp-undir-edges
54,5,50,47,66,3,54,16,54,14,52,8,45,8,38,20,37,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_04/oscil_dcop_04.simp-undir-edges
54,4,43,38,66,3,54,17,54,15,52,8,43,8,33,20,35,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_05/oscil_dcop_05.simp-undir-edges
54,5,37,45,66,4,54,16,54,22,52,8,42,9,37,19,29,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_06/oscil_dcop_06.simp-undir-edges
54,5,50,46,66,4,54,18,54,16,52,8,42,8,39,19,35,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_07/oscil_dcop_07.simp-undir-edges
54,4,44,40,66,4,54,16,54,15,52,8,44,8,40,20,32,61,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_08/oscil_dcop_08.simp-undir-edges
54,5,36,46,66,4,54,17,54,15,52,8,44,8,35,19,33,57,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_09/oscil_dcop_09.simp-undir-edges
54,4,49,40,66,4,54,18,54,15,52,8,43,8,33,19,33,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_10/oscil_dcop_10.simp-undir-edges
54,5,33,49,66,4,54,17,54,14,52,8,43,9,33,19,34,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_11/oscil_dcop_11.simp-undir-edges
54,4,40,41,66,3,54,16,54,15,52,8,43,8,38,20,36,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_12/oscil_dcop_12.simp-undir-edges
54,4,42,39,66,4,54,16,54,20,52,8,39,9,32,20,33,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_13/oscil_dcop_13.simp-undir-edges
54,4,39,38,66,3,54,16,54,15,52,8,41,8,39,19,32,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_14/oscil_dcop_14.simp-undir-edges
54,5,44,45,66,4,54,17,54,15,52,8,40,8,34,18,35,61,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_15/oscil_dcop_15.simp-undir-edges
54,4,41,40,66,4,54,16,54,17,52,9,43,8,35,20,32,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_16/oscil_dcop_16.simp-undir-edges
54,5,34,44,66,4,54,17,54,16,52,8,44,8,42,20,30,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_17/oscil_dcop_17.simp-undir-edges
54,5,41,49,66,4,54,17,54,15,52,8,44,8,36,18,29,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_18/oscil_dcop_18.simp-undir-edges
54,4,41,40,66,3,54,16,54,15,52,8,46,8,41,21,32,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_19/oscil_dcop_19.simp-undir-edges
54,5,44,45,66,4,54,16,54,15,52,8,41,8,36,21,35,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_20/oscil_dcop_20.simp-undir-edges
54,4,40,40,66,4,54,17,54,17,52,9,40,8,34,19,32,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_21/oscil_dcop_21.simp-undir-edges
54,5,36,44,66,4,54,17,54,17,52,8,40,9,35,19,32,60,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_22/oscil_dcop_22.simp-undir-edges
54,5,41,46,66,3,54,18,54,15,52,8,42,8,37,20,35,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_23/oscil_dcop_23.simp-undir-edges
54,5,43,45,66,4,54,16,54,15,52,8,45,8,36,19,32,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_24/oscil_dcop_24.simp-undir-edges
54,5,47,49,66,4,54,16,54,15,52,8,40,8,38,19,32,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_25/oscil_dcop_25.simp-undir-edges
54,4,45,41,66,4,54,17,54,15,52,8,44,8,40,20,34,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_26/oscil_dcop_26.simp-undir-edges
54,5,38,45,66,4,54,17,54,14,52,8,41,8,38,20,36,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_27/oscil_dcop_27.simp-undir-edges
54,5,45,45,66,4,54,17,54,17,52,9,42,9,37,20,31,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_28/oscil_dcop_28.simp-undir-edges
54,5,37,45,66,4,54,16,54,15,52,8,42,8,38,20,36,59,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_29/oscil_dcop_29.simp-undir-edges
54,4,36,40,66,4,54,16,54,14,52,8,42,8,38,20,33,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_30/oscil_dcop_30.simp-undir-edges
54,5,42,45,66,3,54,16,54,15,52,8,44,9,39,18,33,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_31/oscil_dcop_31.simp-undir-edges
54,4,41,45,66,3,54,17,54,16,52,8,43,8,43,20,30,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_32/oscil_dcop_32.simp-undir-edges
54,4,49,40,66,4,54,16,54,14,52,8,41,8,42,19,33,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_33/oscil_dcop_33.simp-undir-edges
54,4,45,40,66,4,54,21,54,16,52,8,43,8,32,19,34,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_34/oscil_dcop_34.simp-undir-edges
54,4,46,40,66,4,54,16,54,17,52,9,43,8,40,18,30,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_35/oscil_dcop_35.simp-undir-edges
54,4,44,40,66,3,54,18,54,14,52,9,42,9,38,20,32,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_36/oscil_dcop_36.simp-undir-edges
54,5,41,44,66,3,54,16,54,15,52,8,43,8,36,18,33,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_37/oscil_dcop_37.simp-undir-edges
54,4,38,40,66,4,54,16,54,15,52,8,44,8,38,20,36,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_38/oscil_dcop_38.simp-undir-edges
54,4,40,44,66,3,54,16,54,16,52,8,43,8,35,20,34,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_39/oscil_dcop_39.simp-undir-edges
54,4,38,41,66,4,54,15,54,15,52,8,41,8,37,18,32,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_40/oscil_dcop_40.simp-undir-edges
54,4,43,39,66,4,54,19,54,16,52,8,39,8,38,20,37,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_41/oscil_dcop_41.simp-undir-edges
54,4,39,39,66,4,54,21,54,14,52,8,41,8,36,18,33,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_42/oscil_dcop_42.simp-undir-edges
54,4,39,40,66,4,54,16,54,15,52,8,47,8,36,21,32,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_43/oscil_dcop_43.simp-undir-edges
54,5,35,44,66,3,54,16,54,16,52,8,42,8,37,21,34,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_44/oscil_dcop_44.simp-undir-edges
54,4,40,39,66,3,54,16,54,14,52,8,44,8,35,21,31,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_45/oscil_dcop_45.simp-undir-edges
54,10,52,44,66,4,54,16,54,16,52,8,41,8,38,19,34,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_46/oscil_dcop_46.simp-undir-edges
54,4,44,39,66,3,54,17,54,15,52,8,43,8,38,20,31,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_47/oscil_dcop_47.simp-undir-edges
54,4,43,40,66,3,54,18,54,15,52,8,42,9,40,19,32,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_48/oscil_dcop_48.simp-undir-edges
54,4,38,40,66,4,54,17,54,15,52,8,48,8,38,19,32,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_49/oscil_dcop_49.simp-undir-edges
54,5,45,44,66,4,54,15,54,14,52,8,45,8,34,25,29,53,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_50/oscil_dcop_50.simp-undir-edges
54,5,37,44,66,4,54,15,54,15,52,8,43,8,36,20,35,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_51/oscil_dcop_51.simp-undir-edges
54,5,41,43,66,4,54,17,54,14,52,8,40,8,40,19,32,56,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_52/oscil_dcop_52.simp-undir-edges
54,10,45,40,66,4,54,16,54,14,52,8,40,8,32,19,31,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_53/oscil_dcop_53.simp-undir-edges
54,4,47,39,66,4,54,16,54,15,52,8,43,8,41,19,38,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_54/oscil_dcop_54.simp-undir-edges
54,4,47,40,66,4,54,16,54,15,52,8,42,8,37,18,37,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_55/oscil_dcop_55.simp-undir-edges
54,4,41,40,66,4,54,17,54,15,52,8,43,8,38,20,40,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_56/oscil_dcop_56.simp-undir-edges
54,4,37,41,66,4,54,17,54,15,52,8,45,9,35,25,35,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_dcop_57/oscil_dcop_57.simp-undir-edges
54,4,39,42,66,4,54,15,54,16,52,8,44,8,35,19,32,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/oscil_trans_01/oscil_trans_01.simp-undir-edges
269,7,187,43,458,4,111,19,109,18,215,14,197,11,104,26,101,64,a0bd390290e7d8a0198e6cf816302a3d34821290,48,196,47,3,misc/p0033/p0033.simp-undir-edges
596,9,399,53,1446,5,571,24,571,23,193,16,128,18,78,37,78,78,a0bd390290e7d8a0198e6cf816302a3d34821290,63,222,62,3,misc/p0040/p0040.simp-undir-edges
9203,23,5050,156,37868,10,1366,53,1529,87,1725,81,1628,86,951,125,832,260,a0bd390290e7d8a0198e6cf816302a3d34821290,334,3846,333,3,misc/p0201/p0201.simp-undir-edges
7470,23,5567,317,84366,7,3503,39,3503,53,3014,21,2766,25,2153,66,2122,257,a0bd390290e7d8a0198e6cf816302a3d34821290,523,3934,522,3,misc/p0282/p0282.simp-undir-edges
3829,26,2813,152,20168,8,1576,52,1576,59,2148,50,1976,54,1020,73,1045,214,a0bd390290e7d8a0198e6cf816302a3d34821290,303,1522,302,3,misc/p0291/p0291.simp-undir-edges
344005,253,166350,1178,1193970,90,106348,619,122846,1522,170107,357,175945,434,95632,1720,97112,2569,a0bd390290e7d8a0198e6cf816302a3d34821290,1900,5382,1899,3,misc/p05/p05.simp-undir-edges
39116,90,25638,540,250070,47,6356,139,6889,209,26796,129,26352,151,3746,265,3611,710,a0bd390290e7d8a0198e6cf816302a3d34821290,724,3424,723,3,misc/p0548/p0548.simp-undir-edges
725805,345,458581,2748,5423318,143,89318,576,119809,1681,466295,536,460782,745,39318,1896,43819,3683,a0bd390290e7d8a0198e6cf816302a3d34821290,3511,17876,3510,3,misc/p2756/p2756.simp-undir-edges
8558038,1030,3951813,19142,28523036,481,1431243,5683,1766264,20692,3242075,4180,2788096,10923,1217469,22471,1200443,31033,a0bd390290e7d8a0198e6cf816302a3d34821290,8842,63674,8841,3,misc/p2p-Gnutella05/p2p-Gnutella05.simp-undir-edges
8162822,1027,3771398,17108,28226842,466,1358724,5770,1643371,20237,3117264,4028,2685648,10374,1165418,22185,1151814,29762,a0bd390290e7d8a0198e6cf816302a3d34821290,8717,63050,8716,3,misc/p2p-Gnutella06/p2p-Gnutella06.simp-undir-edges
4380261,722,2139700,10611,13611078,251,812955,2958,952945,9519,1715135,2093,1511139,5273,677362,10517,669143,16175,a0bd390290e7d8a0198e6cf816302a3d34821290,6299,41552,6298,3,misc/p2p-Gnutella08/p2p-Gnutella08.simp-undir-edges
7130564,1065,3444262,10111,20821826,445,1224197,4396,1516619,15707,2729274,3730,2421285,9297,1080186,17502,1058280,20465,a0bd390290e7d8a0198e6cf816302a3d34821290,8104,52016,8103,3,misc/p2p-Gnutella09/p2p-Gnutella09.simp-undir-edges
2107,720,2103,1515,4369608,188,2107,1461,2107,5085,2103,1039,2097,1048,2097,5559,2097,6523,a0bd390290e7d8a0198e6cf816302a3d34821290,7945,35462,7944,3,misc/p6000/p6000.simp-undir-edges
63336,170,54842,612,1137768,51,55894,208,55894,596,24372,167,24310,181,22404,669,21037,1267,a0bd390290e7d8a0198e6cf816302a3d34821290,2820,40792,2819,3,misc/pcb1000/pcb1000.simp-undir-edges
394958,785,337856,1057,2768802,203,252628,1244,252628,2581,65020,1539,62308,1722,44904,3345,44629,3406,a0bd390290e7d8a0198e6cf816302a3d34821290,7732,114854,7731,3,misc/pcb3000/pcb3000.simp-undir-edges
204508,188,142595,1041,1043062,109,95608,413,96185,840,85967,374,82126,455,45445,1073,44798,1722,a0bd390290e7d8a0198e6cf816302a3d34821290,1788,24952,1787,3,misc/petster-friendships-hamster/petster-friendships-hamster.simp-undir-edges
270251,212,187330,1385,1364242,97,125834,437,126268,876,125271,307,120564,432,60383,1092,59168,2083,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,32196,1999,3,misc/petster-hamster/petster-hamster.simp-undir-edges
0,5,0,44,0,3,0,17,0,15,0,7,0,7,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/photogrammetry/photogrammetry.simp-undir-edges
0,3,0,39,0,4,0,16,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/photogrammetry2/photogrammetry2.simp-undir-edges
0,5,0,43,0,3,0,16,0,15,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/pivtol/pivtol.simp-undir-edges
5387311,791,2135820,9631,8054050,222,1766255,2559,1836142,7515,2844449,2959,2397162,8162,979914,9400,927184,14443,a0bd390290e7d8a0198e6cf816302a3d34821290,4917,14542,4916,3,misc/plddb/plddb.simp-undir-edges
43663,116,39891,1226,193366,55,34040,182,34040,227,15844,152,15004,181,12058,309,11835,1377,a0bd390290e7d8a0198e6cf816302a3d34821290,1222,33428,1221,3,misc/polblogs/polblogs.simp-undir-edges
861,19,647,64,2358,6,561,31,561,42,515,40,473,24,336,53,326,111,a0bd390290e7d8a0198e6cf816302a3d34821290,105,882,104,3,misc/polbooks/polbooks.simp-undir-edges
0,6,0,44,0,4,0,17,0,14,0,8,0,8,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,23,44,22,3,misc/poli/poli.simp-undir-edges
0,3,0,37,0,3,0,17,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/pores_2/pores_2.simp-undir-edges
5072339,944,1933040,8610,8123914,266,930096,2685,972661,7569,3570734,2756,3435198,5962,673417,8640,624483,12799,a0bd390290e7d8a0198e6cf816302a3d34821290,4941,13188,4940,3,misc/power/power.simp-undir-edges
105,6,101,45,420,4,70,17,69,16,41,12,39,11,33,23,34,58,a0bd390290e7d8a0198e6cf816302a3d34821290,46,166,45,3,misc/problem/problem.simp-undir-edges
600338,143,305774,1202,930400,33,216689,257,227407,845,368347,216,330312,585,135836,977,128770,1677,a0bd390290e7d8a0198e6cf816302a3d34821290,1678,5250,1677,3,misc/progas/progas.simp-undir-edges
0,381,0,1696,0,199,0,575,0,568,0,654,0,650,0,892,0,2255,a0bd390290e7d8a0198e6cf816302a3d34821290,3140,821562,3139,3,misc/psmigr_1/psmigr_1.simp-undir-edges
3570,12,1944,49,4634,6,1158,39,1281,47,2903,30,2703,58,819,84,759,111,a0bd390290e7d8a0198e6cf816302a3d34821290,121,260,120,3,misc/qh1484/qh1484.simp-undir-edges
57258,34,22210,370,92128,10,27134,82,27207,120,37082,70,33994,94,16936,175,16704,541,a0bd390290e7d8a0198e6cf816302a3d34821290,528,1192,527,3,misc/qh768/qh768.simp-undir-edges
29052,21,13187,238,52780,7,10292,41,10437,68,19510,40,17870,70,6878,107,6765,347,a0bd390290e7d8a0198e6cf816302a3d34821290,402,964,401,3,misc/qh882/qh882.simp-undir-edges
229227,244,216013,1250,1480818,89,93323,450,96941,1128,150158,329,169301,475,31496,1340,31079,2043,a0bd390290e7d8a0198e6cf816302a3d34821290,1900,7928,1899,3,misc/qiulp/qiulp.simp-undir-edges
344005,262,157903,1204,1193970,90,106348,605,120659,1539,170107,335,176469,477,94922,1713,95081,2595,a0bd390290e7d8a0198e6cf816302a3d34821290,1900,5382,1899,3,misc/r05/r05.simp-undir-edges
0,5,0,43,0,3,0,17,0,16,0,8,0,7,0,18,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/radfr1/radfr1.simp-undir-edges
208,14,205,79,450,7,208,31,208,24,92,23,80,19,80,39,79,105,a0bd390290e7d8a0198e6cf816302a3d34821290,167,6500,166,3,misc/radoslaw_email/radoslaw_email.simp-undir-edges
0,5,0,44,0,4,0,17,0,14,0,7,0,7,0,18,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/raefsky1/raefsky1.simp-undir-edges
0,4,0,45,0,4,0,15,0,16,0,7,0,7,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,misc/raefsky2/raefsky2.simp-undir-edges
8830,46,8561,208,36318,11,4414,91,4692,115,8593,85,8962,70,3744,161,3686,317,a0bd390290e7d8a0198e6cf816302a3d34821290,344,2960,343,3,misc/raefsky5/raefsky5.simp-undir-edges
441413,158,180465,846,944788,63,64172,232,67102,681,286315,204,262959,403,41328,749,40441,1310,a0bd390290e7d8a0198e6cf816302a3d34821290,1693,14580,1692,3,misc/raefsky6/raefsky6.simp-undir-edges
1387604,976,662190,2541,13557968,332,186392,2397,215812,6466,554727,1808,553697,2449,122766,7344,111656,8345,a0bd390290e7d8a0198e6cf816302a3d34821290,6765,36838,6764,3,misc/rajat01/rajat01.simp-undir-edges
105252,142,76842,993,1290468,44,33357,171,33983,445,42088,118,40753,148,14300,509,14295,1235,a0bd390290e7d8a0198e6cf816302a3d34821290,1941,9220,1940,3,misc/rajat02/rajat02.simp-undir-edges
2001650,490,338394,2980,2081650,105,43900,737,57678,2042,2000450,1032,1999160,1417,45229,2172,25384,3868,a0bd390290e7d8a0198e6cf816302a3d34821290,2502,5002,2501,3,misc/rajat03/rajat03.simp-undir-edges
26380,29,14720,191,36466,16,16486,90,16732,108,14379,70,9928,132,5498,179,5479,322,a0bd390290e7d8a0198e6cf816302a3d34821290,335,740,334,3,misc/rajat04/rajat04.simp-undir-edges
0,5,0,43,0,4,0,16,0,15,0,8,0,8,0,18,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,5,14,4,3,misc/rajat05/rajat05.simp-undir-edges
901,14,798,59,2698,7,215,30,215,39,881,26,876,29,216,44,230,95,a0bd390290e7d8a0198e6cf816302a3d34821290,91,242,90,3,misc/rajat11/rajat11.simp-undir-edges
0,5,0,47,0,4,0,16,0,15,0,8,0,8,0,19,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rajat12/rajat12.simp-undir-edges
2,4,2,46,2,3,2,16,2,14,2,7,2,7,2,18,2,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/rajat13/rajat13.simp-undir-edges
0,4,0,39,0,3,0,16,0,14,0,8,0,8,0,20,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/rajat14/rajat14.simp-undir-edges
147088,127,76347,982,332124,51,17191,343,20112,675,87609,255,78290,366,12596,783,11482,1454,a0bd390290e7d8a0198e6cf816302a3d34821290,1021,3060,1020,3,misc/rajat19/rajat19.simp-undir-edges
0,5,0,44,0,4,0,16,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/rat/rat.simp-undir-edges
0,49,0,268,0,29,0,98,0,86,0,94,0,102,0,146,0,381,a0bd390290e7d8a0198e6cf816302a3d34821290,480,32816,479,3,misc/rbsa480/rbsa480.simp-undir-edges
0,71,0,255,0,29,0,92,0,94,0,113,0,82,0,94,0,412,a0bd390290e7d8a0198e6cf816302a3d34821290,480,32800,479,3,misc/rbsb480/rbsb480.simp-undir-edges
0,5,0,46,0,3,0,16,0,13,0,7,0,7,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb1250/rdb1250.simp-undir-edges
0,4,0,44,0,3,0,16,0,15,0,7,0,8,0,20,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb1250l/rdb1250l.simp-undir-edges
0,4,0,43,0,3,0,15,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb200/rdb200.simp-undir-edges
0,4,0,40,0,4,0,17,0,15,0,8,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb200l/rdb200l.simp-undir-edges
0,4,0,43,0,3,0,15,0,14,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb2048/rdb2048.simp-undir-edges
0,4,0,38,0,3,0,15,0,14,0,7,0,8,0,18,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb2048_noL/rdb2048_noL.simp-undir-edges
0,4,0,40,0,3,0,16,0,14,0,8,0,7,0,17,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb3200l/rdb3200l.simp-undir-edges
0,4,0,44,0,3,0,15,0,13,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb450/rdb450.simp-undir-edges
0,4,0,45,0,3,0,14,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb450l/rdb450l.simp-undir-edges
0,4,0,40,0,4,0,17,0,16,0,8,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb5000/rdb5000.simp-undir-edges
0,4,0,37,0,3,0,20,0,14,0,7,0,8,0,17,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb800l/rdb800l.simp-undir-edges
0,4,0,37,0,3,0,16,0,13,0,7,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rdb968/rdb968.simp-undir-edges
0,4,0,37,0,3,0,17,0,14,0,7,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,7,12,6,3,misc/rdist1/rdist1.simp-undir-edges
7,4,7,39,10,4,7,16,7,14,5,7,4,7,4,19,4,54,a0bd390290e7d8a0198e6cf816302a3d34821290,9,16,8,3,misc/rdist2/rdist2.simp-undir-edges
3,4,3,40,4,4,3,16,3,14,3,7,2,7,2,18,2,52,a0bd390290e7d8a0198e6cf816302a3d34821290,8,14,7,3,misc/rdist3a/rdist3a.simp-undir-edges
1594407,778,894046,5238,13091284,419,319225,1727,345477,3944,773680,1680,782910,2228,176843,4817,169641,7862,a0bd390290e7d8a0198e6cf816302a3d34821290,5973,291556,5972,3,misc/reactome/reactome.simp-undir-edges
159,6,121,40,756,4,110,19,110,18,87,13,79,11,64,26,60,59,a0bd390290e7d8a0198e6cf816302a3d34821290,61,224,60,3,misc/refine/refine.simp-undir-edges
0,5,0,43,0,3,0,23,0,14,0,7,0,8,0,17,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,7,26,6,3,misc/rel3/rel3.simp-undir-edges
4,5,4,44,6,3,4,16,4,14,3,8,2,8,2,19,2,55,a0bd390290e7d8a0198e6cf816302a3d34821290,29,192,28,3,misc/rel4/rel4.simp-undir-edges
461,8,461,64,3476,5,169,29,169,25,169,23,160,24,81,39,81,104,a0bd390290e7d8a0198e6cf816302a3d34821290,173,1294,172,3,misc/rel5/rel5.simp-undir-edges
51950,103,43422,147,906296,50,10199,96,10269,147,15462,78,15658,83,6209,181,6205,214,a0bd390290e7d8a0198e6cf816302a3d34821290,1301,10170,1300,3,misc/rel6/rel6.simp-undir-edges
0,5,0,43,0,3,0,13,0,12,0,7,0,7,0,16,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,9,38,8,3,misc/relat3/relat3.simp-undir-edges
16,5,16,39,30,3,16,18,16,19,3,11,2,9,2,21,2,58,a0bd390290e7d8a0198e6cf816302a3d34821290,47,334,46,3,misc/relat4/relat4.simp-undir-edges
852,8,839,119,6516,6,397,24,397,22,157,16,145,16,100,37,101,123,a0bd390290e7d8a0198e6cf816302a3d34821290,277,2094,276,3,misc/relat5/relat5.simp-undir-edges
78154,138,70505,1185,2409204,60,13143,106,13173,216,21919,108,22399,126,6931,256,6922,1072,a0bd390290e7d8a0198e6cf816302a3d34821290,2064,16182,2063,3,misc/relat6/relat6.simp-undir-edges
0,5,0,45,0,4,0,16,0,14,0,8,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,10,90,9,3,misc/rgg010/rgg010.simp-undir-edges
525,100,525,600,972,53,525,108,525,117,153,173,149,156,141,176,143,709,a0bd390290e7d8a0198e6cf816302a3d34821290,738,72510,737,3,misc/rkat7_mat5/rkat7_mat5.simp-undir-edges
81,6,48,45,92,4,74,16,74,14,68,8,61,8,60,19,47,56,a0bd390290e7d8a0198e6cf816302a3d34821290,20,48,19,3,misc/robot/robot.simp-undir-edges
0,22,0,196,0,10,0,31,0,25,0,27,0,21,0,49,0,174,a0bd390290e7d8a0198e6cf816302a3d34821290,404,28522,403,3,misc/robot24c1_mat5/robot24c1_mat5.simp-undir-edges
11,23,11,222,16,9,11,30,11,32,9,27,9,27,9,37,9,230,a0bd390290e7d8a0198e6cf816302a3d34821290,404,28522,403,3,misc/robot24c1_mat5_J/robot24c1_mat5_J.simp-undir-edges
1024,78,1024,422,253952,16,1024,66,1024,64,1024,57,1024,56,1024,86,1024,339,a0bd390290e7d8a0198e6cf816302a3d34821290,1544,46548,1543,3,misc/rosen1/rosen1.simp-undir-edges
6144,442,6144,3270,4177920,132,6144,578,6144,1039,6132,695,6131,697,6131,1401,6131,4299,a0bd390290e7d8a0198e6cf816302a3d34821290,6152,124272,6151,3,misc/rosen10/rosen10.simp-undir-edges
2072,169,2052,1075,1032216,46,2072,153,2072,180,2062,170,2055,172,2055,265,2055,1199,a0bd390290e7d8a0198e6cf816302a3d34821290,3080,93008,3079,3,misc/rosen2/rosen2.simp-undir-edges
512,25,512,467,63488,8,512,30,512,25,501,22,499,23,500,41,500,367,a0bd390290e7d8a0198e6cf816302a3d34821290,776,15540,775,3,misc/rosen7/rosen7.simp-undir-edges
1528,86,1528,351,258048,16,1528,67,1528,76,1104,56,1104,54,1104,96,1104,319,a0bd390290e7d8a0198e6cf816302a3d34821290,1544,31076,1543,3,misc/rosen8/rosen8.simp-undir-edges
316,5,238,40,586,4,216,19,216,20,198,14,164,12,128,27,129,60,a0bd390290e7d8a0198e6cf816302a3d34821290,48,138,47,3,misc/rotor1/rotor1.simp-undir-edges
4628,7,2304,75,6560,5,1566,25,1680,26,3361,18,3089,21,1338,39,1199,86,a0bd390290e7d8a0198e6cf816302a3d34821290,146,514,145,3,misc/rotor2/rotor2.simp-undir-edges
0,5,0,44,0,3,0,16,0,14,0,7,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rw136/rw136.simp-undir-edges
0,3,0,36,0,3,0,21,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rw496/rw496.simp-undir-edges
0,4,0,39,0,4,0,16,0,14,0,8,0,8,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/rw5151/rw5151.simp-undir-edges
2012172,530,472717,2570,3384218,171,480952,1605,492674,3917,1459920,1442,1498434,2235,311741,4551,288687,6115,a0bd390290e7d8a0198e6cf816302a3d34821290,3197,18686,3196,3,misc/s1rmq4m1/s1rmq4m1.simp-undir-edges
108,4,90,39,166,3,85,18,86,17,93,8,86,9,66,22,64,56,a0bd390290e7d8a0198e6cf816302a3d34821290,28,80,27,3,misc/s1rmt3m1/s1rmt3m1.simp-undir-edges
1672151,295,389212,1454,2668264,70,379278,808,392715,2262,1260405,647,1286498,1278,236970,2558,216759,3292,a0bd390290e7d8a0198e6cf816302a3d34821290,2839,17714,2838,3,misc/s2rmq4m1/s2rmq4m1.simp-undir-edges
105,4,90,40,176,4,85,18,88,16,93,9,87,9,56,22,56,55,a0bd390290e7d8a0198e6cf816302a3d34821290,29,78,28,3,misc/s2rmt3m1/s2rmt3m1.simp-undir-edges
1795254,421,409952,1916,3024894,137,385136,1194,395317,3028,1308635,1011,1342045,1725,258827,3471,244460,4611,a0bd390290e7d8a0198e6cf816302a3d34821290,3022,18168,3021,3,misc/s3rmq4m1/s3rmq4m1.simp-undir-edges
78,5,60,39,140,3,58,20,58,14,74,8,71,8,48,20,43,53,a0bd390290e7d8a0198e6cf816302a3d34821290,27,74,26,3,misc/s3rmt3m1/s3rmt3m1.simp-undir-edges
130,5,94,44,192,4,110,17,110,17,118,9,117,9,75,22,75,57,a0bd390290e7d8a0198e6cf816302a3d34821290,28,64,27,3,misc/s3rmt3m3/s3rmt3m3.simp-undir-edges
70,4,43,40,70,3,70,18,70,14,73,8,57,8,61,20,50,57,a0bd390290e7d8a0198e6cf816302a3d34821290,17,32,16,3,misc/saylr1/saylr1.simp-undir-edges
2327448,368,1187122,4447,3966332,97,188476,864,222874,3019,964961,829,828884,2658,132762,3287,118661,5328,a0bd390290e7d8a0198e6cf816302a3d34821290,3479,11834,3478,3,misc/scagr7-2c/scagr7-2c.simp-undir-edges
1765363,337,915301,3318,3411852,76,151331,830,183688,2809,847753,697,736460,2147,103581,3061,102830,4755,a0bd390290e7d8a0198e6cf816302a3d34821290,3355,10482,3354,3,misc/scrs8-2b/scrs8-2b.simp-undir-edges
1765363,344,905348,3198,3411852,83,151331,853,179473,2836,847753,699,735350,2150,106676,3055,103530,4824,a0bd390290e7d8a0198e6cf816302a3d34821290,3355,10482,3354,3,misc/scrs8-2c/scrs8-2c.simp-undir-edges
9467630,1004,3958221,16798,18431342,393,900345,3745,949026,14081,3602142,4391,2875468,13816,471638,15412,459398,20704,a0bd390290e7d8a0198e6cf816302a3d34821290,7458,43670,7457,3,misc/sctap1-2c/sctap1-2c.simp-undir-edges
3043021,930,1134282,6213,14836166,567,381405,2566,409781,6261,1110028,2334,1099088,3748,269639,7237,269643,10422,a0bd390290e7d8a0198e6cf816302a3d34821290,6012,66766,6011,3,misc/seymourl/seymourl.simp-undir-edges
32,3,31,37,54,3,27,16,27,16,32,8,32,8,27,19,27,52,a0bd390290e7d8a0198e6cf816302a3d34821290,16,34,15,3,misc/sherman2/sherman2.simp-undir-edges
0,4,0,38,0,3,0,15,0,14,0,8,0,8,0,18,0,58,a0bd390290e7d8a0198e6cf816302a3d34821290,8,14,7,3,misc/shermanACd/shermanACd.simp-undir-edges
6458,25,5294,396,57976,8,5726,40,6316,61,2714,45,2531,40,2361,79,2490,452,a0bd390290e7d8a0198e6cf816302a3d34821290,663,3364,662,3,misc/shl_0/shl_0.simp-undir-edges
5832,31,4923,444,49890,11,5211,59,5211,71,2398,45,2228,51,2085,81,2062,430,a0bd390290e7d8a0198e6cf816302a3d34821290,663,3440,662,3,misc/shl_200/shl_200.simp-undir-edges
5375,36,4545,456,54582,17,5324,50,5324,58,2397,33,2250,37,2205,71,2180,467,a0bd390290e7d8a0198e6cf816302a3d34821290,663,3418,662,3,misc/shl_400/shl_400.simp-undir-edges
56845,42,18493,300,66580,20,53513,160,53372,173,44599,118,45588,159,41441,290,20845,627,a0bd390290e7d8a0198e6cf816302a3d34821290,450,1016,449,3,misc/shyy41/shyy41.simp-undir-edges
3024060,354,1202055,5712,5277792,91,726821,1057,781471,3603,1081483,1005,782399,3984,498443,4079,491849,7557,a0bd390290e7d8a0198e6cf816302a3d34821290,3719,15272,3718,3,misc/sinc12/sinc12.simp-undir-edges
0,4,0,41,0,3,0,14,0,15,0,7,0,8,0,17,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/slptsk/slptsk.simp-undir-edges
218330,150,105542,1038,341704,68,87631,402,90901,699,134522,313,123773,446,52919,884,49114,1742,a0bd390290e7d8a0198e6cf816302a3d34821290,1019,2766,1018,3,misc/small/small.simp-undir-edges
0,20,0,66,0,10,0,30,0,29,0,32,0,32,0,50,0,101,a0bd390290e7d8a0198e6cf816302a3d34821290,113,4392,112,3,misc/sociopatterns-hypertext/sociopatterns-hypertext.simp-undir-edges
13611,20,8522,223,49702,11,5644,44,5735,53,7460,41,6918,51,3391,83,3324,322,a0bd390290e7d8a0198e6cf816302a3d34821290,410,5530,409,3,misc/sociopatterns-infectious/sociopatterns-infectious.simp-undir-edges
932,11,602,57,1056,11,734,27,735,29,566,16,573,24,450,42,382,84,a0bd390290e7d8a0198e6cf816302a3d34821290,66,384,65,3,misc/sphere2/sphere2.simp-undir-edges
19044,9,7677,127,20574,5,18612,30,18641,33,10559,17,11587,22,10200,43,6751,142,a0bd390290e7d8a0198e6cf816302a3d34821290,258,1536,257,3,misc/sphere3/sphere3.simp-undir-edges
1642836,345,449024,1129,2464866,87,411208,833,420786,2368,1109464,832,1146066,1393,287532,2733,256635,3148,a0bd390290e7d8a0198e6cf816302a3d34821290,2730,19404,2729,3,misc/sstmodel/sstmodel.simp-undir-edges
9554,21,3821,93,16206,10,4131,80,4178,96,4774,84,4857,98,2708,137,2495,233,a0bd390290e7d8a0198e6cf816302a3d34821290,240,2318,239,3,misc/steam1/steam1.simp-undir-edges
59008,83,16568,509,108448,19,13730,159,14103,249,29532,153,30146,203,11280,325,9983,716,a0bd390290e7d8a0198e6cf816302a3d34821290,600,10400,599,3,misc/steam2/steam2.simp-undir-edges
1096,13,307,60,1632,6,470,33,465,31,528,25,534,20,296,41,289,89,a0bd390290e7d8a0198e6cf816302a3d34821290,80,692,79,3,misc/steam3/steam3.simp-undir-edges
1461616,1019,1456266,7019,25295632,567,45088,4050,45088,15090,1450370,1962,1450363,2288,33889,16003,33892,19582,a0bd390290e7d8a0198e6cf816302a3d34821290,7517,40516,7516,3,misc/stoch_aircraft/stoch_aircraft.simp-undir-edges
32717,61,17494,236,43472,25,21175,134,21301,193,19034,111,17710,162,11724,294,10648,447,a0bd390290e7d8a0198e6cf816302a3d34821290,363,1066,362,3,misc/str_0/str_0.simp-undir-edges
31298,38,17063,280,42494,25,19336,134,19650,210,19873,109,18191,137,11253,285,10246,416,a0bd390290e7d8a0198e6cf816302a3d34821290,362,1076,361,3,misc/str_200/str_200.simp-undir-edges
31089,58,17527,279,41750,23,17622,132,17893,205,19091,129,16893,149,10074,265,9519,448,a0bd390290e7d8a0198e6cf816302a3d34821290,362,1128,361,3,misc/str_400/str_400.simp-undir-edges
29206,62,17384,214,41300,25,15338,135,15668,188,18001,124,16444,159,9760,286,9156,434,a0bd390290e7d8a0198e6cf816302a3d34821290,361,1148,360,3,misc/str_600/str_600.simp-undir-edges
1952333,586,544751,2757,5999088,298,403542,1952,408042,4828,813149,1497,834811,2268,288663,5599,274985,7120,a0bd390290e7d8a0198e6cf816302a3d34821290,4350,233448,4349,3,misc/struct4/struct4.simp-undir-edges
284651,58,90409,1070,353890,20,252507,183,252974,391,179075,112,200681,275,137490,565,87659,1700,a0bd390290e7d8a0198e6cf816302a3d34821290,1036,3736,1035,3,misc/stufe/stufe.simp-undir-edges
279305,79,100317,1093,357500,17,87729,148,90287,364,200765,134,194920,239,61712,454,49307,1348,a0bd390290e7d8a0198e6cf816302a3d34821290,1039,2610,1038,3,misc/subelj_euroroad/subelj_euroroad.simp-undir-edges
21462,561,20891,556,159942,113,14758,691,14693,757,5183,947,5008,965,4750,1234,4745,1309,a0bd390290e7d8a0198e6cf816302a3d34821290,6434,107316,6433,3,misc/subelj_jdk/subelj_jdk.simp-undir-edges
19458,722,18935,3299,122526,165,13322,928,13322,977,4505,1274,4348,1291,4129,1656,4077,4263,a0bd390290e7d8a0198e6cf816302a3d34821290,6120,100580,6119,3,misc/subelj_jung-j/subelj_jung-j.simp-undir-edges
2063747,618,557198,3151,10091192,265,314790,1685,320953,4223,1315253,1507,1335701,2002,312642,4860,375023,6734,a0bd390290e7d8a0198e6cf816302a3d34821290,5563,280778,5562,3,misc/t520/t520.simp-undir-edges
799,12,708,60,1750,6,593,30,593,39,327,24,296,46,247,57,246,125,a0bd390290e7d8a0198e6cf816302a3d34821290,198,5484,197,3,misc/tech-arenas-jazz/tech-arenas-jazz.simp-undir-edges
4552,38,4132,239,17938,17,3117,72,3117,71,1535,59,1437,87,1042,118,1037,273,a0bd390290e7d8a0198e6cf816302a3d34821290,453,4050,452,3,misc/tech-arenas-meta/tech-arenas-meta.simp-undir-edges
1351265,881,959354,1553,15940900,428,458588,1529,464083,3850,556218,1484,563199,1931,189575,4617,179530,4824,a0bd390290e7d8a0198e6cf816302a3d34821290,6474,25144,6473,3,misc/tech-as-735/tech-as-735.simp-undir-edges
0,4,0,37,0,3,0,14,0,13,0,7,0,7,0,17,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/ted_A/ted_A.simp-undir-edges
0,4,0,38,0,4,0,16,0,13,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,misc/ted_AB/ted_AB.simp-undir-edges
0,4,0,39,0,9,0,15,0,15,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,8,3,3,misc/ted_AB_unscaled/ted_AB_unscaled.simp-undir-edges
0,5,0,45,0,3,0,14,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,4,8,3,3,misc/ted_A_unscaled/ted_A_unscaled.simp-undir-edges
0,5,0,43,0,3,0,16,0,15,0,8,0,7,0,24,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/tols2000/tols2000.simp-undir-edges
0,4,0,38,0,3,0,16,0,13,0,7,0,8,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/tols340/tols340.simp-undir-edges
0,4,0,40,0,4,0,16,0,14,0,7,0,7,0,18,0,60,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/tols4000/tols4000.simp-undir-edges
0,4,0,38,0,3,0,16,0,14,0,8,0,7,0,19,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,misc/tols90/tols90.simp-undir-edges
0,4,0,40,0,4,0,16,0,16,0,8,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,16,116,15,3,misc/ucidata-gama/ucidata-gama.simp-undir-edges
43,5,42,40,146,4,18,17,18,15,17,9,15,9,7,22,7,55,a0bd390290e7d8a0198e6cf816302a3d34821290,34,156,33,3,misc/ucidata-zachary/ucidata-zachary.simp-undir-edges
6920254,1313,1547585,8037,7743500,270,5990080,4325,6000519,9337,4674412,3644,5406977,5780,3213086,17582,1768735,24565,a0bd390290e7d8a0198e6cf816302a3d34821290,4824,13674,4823,3,misc/uk/uk.simp-undir-edges
11099983,1371,1607869,8342,11911440,350,2690793,4894,2697496,13173,4967264,5417,5807749,10974,1288548,16358,1223033,21905,a0bd390290e7d8a0198e6cf816302a3d34821290,5981,15704,5980,3,misc/ukerbe1/ukerbe1.simp-undir-edges
1041414,276,277353,1655,1154066,62,915686,673,916649,1536,773160,583,812156,1056,521077,2600,301209,3842,a0bd390290e7d8a0198e6cf816302a3d34821290,1866,7076,1865,3,misc/ukerbe1_dual/ukerbe1_dual.simp-undir-edges
0,4,0,39,0,3,0,17,0,14,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,5,10,4,3,misc/venkat25/venkat25.simp-undir-edges
0,5,0,45,0,4,0,15,0,13,0,7,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,misc/venkat50/venkat50.simp-undir-edges
0,7,0,46,0,4,0,21,0,15,0,14,0,10,0,22,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,64,126,63,3,misc/watt_2/watt_2.simp-undir-edges
3074006,1365,1769524,9757,25766992,651,408481,3851,451102,11069,1713182,2914,1740632,4090,292805,12508,287400,17490,a0bd390290e7d8a0198e6cf816302a3d34821290,8929,52640,8928,3,misc/wb-cs-stanford/wb-cs-stanford.simp-undir-edges
0,4,0,39,0,4,0,15,0,13,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,power/power-1138-bus/power-1138-bus.simp-undir-edges
0,4,0,38,0,3,0,15,0,16,0,7,0,7,0,16,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,power/power-494-bus/power-494-bus.simp-undir-edges
0,4,0,43,0,3,0,15,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,power/power-662-bus/power-662-bus.simp-undir-edges
4,4,4,39,4,3,4,17,4,13,4,7,4,7,4,19,4,52,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,power/power-685-bus/power-685-bus.simp-undir-edges
5072280,949,1914179,8480,8123914,263,930066,2612,962512,7484,3568765,2773,3447202,5813,677499,8679,622484,12734,a0bd390290e7d8a0198e6cf816302a3d34821290,4941,13188,4940,3,power/power-US-Grid/power-US-Grid.simp-undir-edges
589204,192,237408,1044,984998,54,178531,411,187774,1072,419124,375,400141,641,117491,1290,107386,2029,a0bd390290e7d8a0198e6cf816302a3d34821290,1723,4788,1722,3,power/power-bcspwr09/power-bcspwr09.simp-undir-edges
5886633,909,2190420,4412,9346398,245,1797461,2732,1864577,8302,3991263,3051,4063122,6943,1057711,10109,948677,11126,a0bd390290e7d8a0198e6cf816302a3d34821290,5300,16542,5299,3,power/power-bcspwr10/power-bcspwr10.simp-undir-edges
179146,90,86142,1184,454952,36,37010,143,39914,356,131985,104,127386,218,28173,388,25722,1358,a0bd390290e7d8a0198e6cf816302a3d34821290,1174,17374,1173,3,power/power-eris1176/power-eris1176.simp-undir-edges
21057,44,11090,193,34284,11,14664,95,14741,124,16559,101,15544,117,9209,183,7995,376,a0bd390290e7d8a0198e6cf816302a3d34821290,327,1798,326,3,protein/DD_g1/DD_g1.simp-undir-edges
4290,10,2468,77,6442,6,3155,26,3167,29,3467,21,3326,21,2274,38,1963,83,a0bd390290e7d8a0198e6cf816302a3d34821290,146,656,145,3,protein/DD_g10/DD_g10.simp-undir-edges
22898,56,12406,218,38600,22,13774,94,13976,149,17505,125,16889,145,8970,225,8001,377,a0bd390290e7d8a0198e6cf816302a3d34821290,349,2010,348,3,protein/DD_g100/DD_g100.simp-undir-edges
6941,21,4204,103,10442,9,4835,41,4899,50,6019,39,5744,42,3529,64,2839,164,a0bd390290e7d8a0198e6cf816302a3d34821290,183,816,182,3,protein/DD_g1000/DD_g1000.simp-undir-edges
1492,10,772,60,2258,7,985,37,996,36,1308,35,1188,37,722,53,670,112,a0bd390290e7d8a0198e6cf816302a3d34821290,88,406,87,3,protein/DD_g1001/DD_g1001.simp-undir-edges
2061,21,1265,68,3152,9,1549,37,1550,50,1699,42,1530,46,1025,73,890,126,a0bd390290e7d8a0198e6cf816302a3d34821290,104,510,103,3,protein/DD_g1002/DD_g1002.simp-undir-edges
465,9,345,55,752,5,382,19,382,23,466,16,453,16,283,35,262,82,a0bd390290e7d8a0198e6cf816302a3d34821290,53,232,52,3,protein/DD_g1003/DD_g1003.simp-undir-edges
1750,16,1026,60,2580,8,1369,39,1379,39,1527,31,1420,32,915,51,816,108,a0bd390290e7d8a0198e6cf816302a3d34821290,94,460,93,3,protein/DD_g1004/DD_g1004.simp-undir-edges
28183,41,13538,273,43780,26,18977,132,19072,214,21143,141,21018,170,11764,304,10094,479,a0bd390290e7d8a0198e6cf816302a3d34821290,370,1806,369,3,protein/DD_g1005/DD_g1005.simp-undir-edges
12023,42,6488,132,19296,17,8714,97,8850,123,9594,79,9082,115,5572,179,4885,270,a0bd390290e7d8a0198e6cf816302a3d34821290,246,1136,245,3,protein/DD_g1006/DD_g1006.simp-undir-edges
19371,37,10075,213,30732,14,14358,78,14460,119,14521,62,13945,90,8846,174,7562,347,a0bd390290e7d8a0198e6cf816302a3d34821290,309,1464,308,3,protein/DD_g1007/DD_g1007.simp-undir-edges
2184,21,1217,72,3394,10,1550,49,1573,52,1750,49,1609,54,1144,73,968,123,a0bd390290e7d8a0198e6cf816302a3d34821290,109,608,108,3,protein/DD_g1008/DD_g1008.simp-undir-edges
3595,6,1987,75,5082,5,2883,21,2885,18,3254,9,3166,11,2227,21,1760,70,a0bd390290e7d8a0198e6cf816302a3d34821290,129,544,128,3,protein/DD_g1009/DD_g1009.simp-undir-edges
18352,19,9320,190,30212,14,13479,72,13666,114,14808,76,14326,92,8394,145,7269,320,a0bd390290e7d8a0198e6cf816302a3d34821290,306,1456,305,3,protein/DD_g101/DD_g101.simp-undir-edges
5295,14,2963,93,7572,7,4139,30,4139,33,4222,20,3954,24,2699,51,2329,118,a0bd390290e7d8a0198e6cf816302a3d34821290,157,726,156,3,protein/DD_g1010/DD_g1010.simp-undir-edges
299,8,187,52,524,4,186,19,185,20,206,12,211,12,136,28,143,68,a0bd390290e7d8a0198e6cf816302a3d34821290,47,272,46,3,protein/DD_g1011/DD_g1011.simp-undir-edges
4059,9,2155,88,6594,6,3054,28,3068,25,3419,13,3324,17,2171,33,1774,88,a0bd390290e7d8a0198e6cf816302a3d34821290,146,730,145,3,protein/DD_g1012/DD_g1012.simp-undir-edges
1603,9,945,52,2450,7,1180,29,1181,33,1317,29,1275,38,860,56,752,104,a0bd390290e7d8a0198e6cf816302a3d34821290,93,422,92,3,protein/DD_g1013/DD_g1013.simp-undir-edges
2974,24,1684,74,4290,8,2503,51,2522,62,2184,31,2110,54,1587,96,1377,143,a0bd390290e7d8a0198e6cf816302a3d34821290,119,546,118,3,protein/DD_g1014/DD_g1014.simp-undir-edges
1895,20,1143,67,2996,9,1434,35,1431,48,1627,33,1495,45,987,74,869,108,a0bd390290e7d8a0198e6cf816302a3d34821290,102,488,101,3,protein/DD_g1015/DD_g1015.simp-undir-edges
2338,21,1499,71,3818,7,1630,39,1651,55,1814,38,1798,40,1202,84,1077,137,a0bd390290e7d8a0198e6cf816302a3d34821290,113,582,112,3,protein/DD_g1016/DD_g1016.simp-undir-edges
5590,15,2429,97,8322,8,3843,38,3885,40,4322,27,4113,36,2505,54,2312,120,a0bd390290e7d8a0198e6cf816302a3d34821290,162,752,161,3,protein/DD_g1017/DD_g1017.simp-undir-edges
17937,25,9378,169,28052,12,13661,65,13722,81,14625,58,14059,72,8440,118,7063,290,a0bd390290e7d8a0198e6cf816302a3d34821290,296,1360,295,3,protein/DD_g1018/DD_g1018.simp-undir-edges
3289,7,1741,77,5196,5,2599,22,2618,18,3077,10,2861,11,1752,22,1415,69,a0bd390290e7d8a0198e6cf816302a3d34821290,131,706,130,3,protein/DD_g1019/DD_g1019.simp-undir-edges
64303,55,30123,462,102394,13,45035,137,45202,200,47018,125,47096,183,27186,317,22822,748,a0bd390290e7d8a0198e6cf816302a3d34821290,561,2844,560,3,protein/DD_g102/DD_g102.simp-undir-edges
10319,22,5251,106,16434,15,7507,80,7629,95,8282,88,8177,88,4869,129,4069,239,a0bd390290e7d8a0198e6cf816302a3d34821290,228,1082,227,3,protein/DD_g1020/DD_g1020.simp-undir-edges
21931,29,10818,200,34626,18,13640,93,13760,129,17198,87,16322,118,8539,188,7417,364,a0bd390290e7d8a0198e6cf816302a3d34821290,329,1574,328,3,protein/DD_g1021/DD_g1021.simp-undir-edges
17573,26,8981,163,27508,11,12970,61,13162,78,13749,58,13917,70,8073,106,6858,259,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1460,293,3,protein/DD_g1022/DD_g1022.simp-undir-edges
5542,18,3308,94,9132,7,4076,39,4118,40,4500,31,4329,37,2708,61,2499,146,a0bd390290e7d8a0198e6cf816302a3d34821290,172,850,171,3,protein/DD_g1023/DD_g1023.simp-undir-edges
545,7,397,60,886,5,370,21,370,27,457,14,422,20,292,33,252,80,a0bd390290e7d8a0198e6cf816302a3d34821290,59,320,58,3,protein/DD_g1024/DD_g1024.simp-undir-edges
1411,16,922,64,2258,6,1135,31,1140,41,1072,28,1011,37,809,60,740,100,a0bd390290e7d8a0198e6cf816302a3d34821290,88,410,87,3,protein/DD_g1025/DD_g1025.simp-undir-edges
12322,47,6285,137,19298,19,9339,99,9338,126,9786,101,9294,116,5720,173,5032,278,a0bd390290e7d8a0198e6cf816302a3d34821290,247,1156,246,3,protein/DD_g1026/DD_g1026.simp-undir-edges
2565,22,1401,68,3538,9,2146,40,2143,54,2223,50,2036,29,1431,73,1208,125,a0bd390290e7d8a0198e6cf816302a3d34821290,108,446,107,3,protein/DD_g1027/DD_g1027.simp-undir-edges
1079,12,691,58,1498,7,835,30,832,34,909,27,829,23,588,42,534,103,a0bd390290e7d8a0198e6cf816302a3d34821290,72,274,71,3,protein/DD_g1028/DD_g1028.simp-undir-edges
2011,19,1224,70,2876,9,1645,43,1645,40,1588,35,1515,43,1008,73,930,121,a0bd390290e7d8a0198e6cf816302a3d34821290,99,430,98,3,protein/DD_g1029/DD_g1029.simp-undir-edges
14157,12,7715,152,22438,6,11186,35,11226,40,11230,21,10835,32,6952,55,5865,157,a0bd390290e7d8a0198e6cf816302a3d34821290,265,1294,264,3,protein/DD_g103/DD_g103.simp-undir-edges
3667,7,1700,76,5578,4,2765,21,2765,19,3304,10,3085,12,2089,28,1696,73,a0bd390290e7d8a0198e6cf816302a3d34821290,136,702,135,3,protein/DD_g1030/DD_g1030.simp-undir-edges
711,6,423,43,1086,5,506,26,505,24,541,20,514,17,348,36,325,67,a0bd390290e7d8a0198e6cf816302a3d34821290,64,298,63,3,protein/DD_g1031/DD_g1031.simp-undir-edges
4613,13,2855,93,7744,6,3289,30,3396,37,3817,20,3513,27,2169,55,2032,111,a0bd390290e7d8a0198e6cf816302a3d34821290,159,774,158,3,protein/DD_g1032/DD_g1032.simp-undir-edges
71384,66,33002,566,107436,27,41946,158,42707,234,52875,128,52300,194,25903,275,21873,718,a0bd390290e7d8a0198e6cf816302a3d34821290,573,2574,572,3,protein/DD_g1033/DD_g1033.simp-undir-edges
6100,22,3435,99,10424,10,4458,51,4477,57,5234,38,4778,52,2863,85,2529,147,a0bd390290e7d8a0198e6cf816302a3d34821290,183,1028,182,3,protein/DD_g1034/DD_g1034.simp-undir-edges
580,9,393,54,830,5,514,22,514,26,526,16,510,17,385,37,305,80,a0bd390290e7d8a0198e6cf816302a3d34821290,56,244,55,3,protein/DD_g1035/DD_g1035.simp-undir-edges
5228,11,3068,98,9234,8,3291,44,3389,41,4226,25,4203,44,2380,64,2078,141,a0bd390290e7d8a0198e6cf816302a3d34821290,174,1020,173,3,protein/DD_g1036/DD_g1036.simp-undir-edges
634,9,400,47,1098,5,487,26,489,26,475,19,439,23,341,42,333,83,a0bd390290e7d8a0198e6cf816302a3d34821290,65,342,64,3,protein/DD_g1037/DD_g1037.simp-undir-edges
16710,20,8964,176,25926,10,12372,52,12477,79,12746,48,12522,61,7781,101,6617,248,a0bd390290e7d8a0198e6cf816302a3d34821290,286,1326,285,3,protein/DD_g1038/DD_g1038.simp-undir-edges
730,11,523,59,1132,5,572,28,571,31,545,20,486,20,360,43,340,89,a0bd390290e7d8a0198e6cf816302a3d34821290,64,286,63,3,protein/DD_g1039/DD_g1039.simp-undir-edges
27152,59,13306,273,44504,27,16664,143,16921,224,21736,145,21143,162,11092,303,9723,465,a0bd390290e7d8a0198e6cf816302a3d34821290,372,1998,371,3,protein/DD_g104/DD_g104.simp-undir-edges
2178,20,1334,69,3262,9,1713,37,1720,42,1789,46,1656,46,1214,58,1071,111,a0bd390290e7d8a0198e6cf816302a3d34821290,104,458,103,3,protein/DD_g1040/DD_g1040.simp-undir-edges
804,11,493,57,1204,5,630,29,627,26,623,20,567,18,430,43,390,84,a0bd390290e7d8a0198e6cf816302a3d34821290,70,390,69,3,protein/DD_g1041/DD_g1041.simp-undir-edges
7782,28,4462,113,12874,11,4900,49,4905,61,5882,48,5536,66,3397,95,2989,190,a0bd390290e7d8a0198e6cf816302a3d34821290,201,932,200,3,protein/DD_g1042/DD_g1042.simp-undir-edges
7155,23,4065,107,11096,8,5232,46,5283,53,5424,43,5157,61,3465,96,3045,169,a0bd390290e7d8a0198e6cf816302a3d34821290,190,980,189,3,protein/DD_g1043/DD_g1043.simp-undir-edges
1632,18,1026,62,2802,9,1175,42,1213,41,1324,46,1248,43,860,53,769,108,a0bd390290e7d8a0198e6cf816302a3d34821290,99,566,98,3,protein/DD_g1044/DD_g1044.simp-undir-edges
874,8,583,55,1388,4,680,25,687,33,666,20,627,21,509,37,455,92,a0bd390290e7d8a0198e6cf816302a3d34821290,72,350,71,3,protein/DD_g1045/DD_g1045.simp-undir-edges
114859,102,47568,662,164144,32,83854,222,84361,345,83036,185,82726,273,48527,453,38031,1037,a0bd390290e7d8a0198e6cf816302a3d34821290,707,3292,706,3,protein/DD_g1046/DD_g1046.simp-undir-edges
6334,19,3569,104,9308,9,4179,53,4211,41,4866,33,4540,47,2832,74,2539,137,a0bd390290e7d8a0198e6cf816302a3d34821290,175,912,174,3,protein/DD_g1047/DD_g1047.simp-undir-edges
676,10,485,47,1174,5,495,25,489,23,553,13,522,14,385,36,360,72,a0bd390290e7d8a0198e6cf816302a3d34821290,66,318,65,3,protein/DD_g1048/DD_g1048.simp-undir-edges
3592,7,2214,85,6714,5,2521,27,2570,28,2815,17,2687,21,1601,41,1479,107,a0bd390290e7d8a0198e6cf816302a3d34821290,150,944,149,3,protein/DD_g1049/DD_g1049.simp-undir-edges
34847,39,16466,324,57570,16,22147,89,22242,126,27829,84,28603,109,14510,186,12198,447,a0bd390290e7d8a0198e6cf816302a3d34821290,423,2384,422,3,protein/DD_g105/DD_g105.simp-undir-edges
8617,26,4378,109,11966,8,6678,58,6693,59,6854,60,6409,59,4212,91,3554,186,a0bd390290e7d8a0198e6cf816302a3d34821290,195,820,194,3,protein/DD_g1050/DD_g1050.simp-undir-edges
5066,12,2568,88,6514,6,4135,28,4140,32,3951,20,3815,27,2775,44,2213,95,a0bd390290e7d8a0198e6cf816302a3d34821290,148,700,147,3,protein/DD_g1051/DD_g1051.simp-undir-edges
8552,20,4720,128,15754,10,5325,77,5396,90,7564,84,7351,94,3831,141,3307,237,a0bd390290e7d8a0198e6cf816302a3d34821290,227,1424,226,3,protein/DD_g1052/DD_g1052.simp-undir-edges
4240,8,2454,75,5712,5,4012,26,4016,22,3435,13,3303,13,2682,28,2087,73,a0bd390290e7d8a0198e6cf816302a3d34821290,137,652,136,3,protein/DD_g1053/DD_g1053.simp-undir-edges
4024,5,2370,56,6276,4,2761,22,2782,22,3166,12,3007,14,1849,32,1670,79,a0bd390290e7d8a0198e6cf816302a3d34821290,143,642,142,3,protein/DD_g1054/DD_g1054.simp-undir-edges
10817,34,5486,130,16676,16,7906,116,8031,96,8688,94,8523,61,5357,155,4301,235,a0bd390290e7d8a0198e6cf816302a3d34821290,230,1082,229,3,protein/DD_g1055/DD_g1055.simp-undir-edges
575,10,431,54,832,5,478,25,480,26,451,17,434,15,356,32,336,74,a0bd390290e7d8a0198e6cf816302a3d34821290,58,266,57,3,protein/DD_g1056/DD_g1056.simp-undir-edges
30040,41,14728,214,44812,16,23670,151,23746,206,23791,135,23609,132,15739,293,12357,510,a0bd390290e7d8a0198e6cf816302a3d34821290,372,1642,371,3,protein/DD_g1057/DD_g1057.simp-undir-edges
749,10,526,55,1020,5,589,23,590,25,537,14,526,15,393,37,369,80,a0bd390290e7d8a0198e6cf816302a3d34821290,61,252,60,3,protein/DD_g1058/DD_g1058.simp-undir-edges
65464,58,29594,431,101742,21,39066,129,39462,204,50346,129,48043,159,24799,257,20987,690,a0bd390290e7d8a0198e6cf816302a3d34821290,558,2714,557,3,protein/DD_g1059/DD_g1059.simp-undir-edges
71653,71,31000,513,107552,17,44353,151,44812,251,54104,159,52453,193,27351,341,23040,758,a0bd390290e7d8a0198e6cf816302a3d34821290,574,2710,573,3,protein/DD_g106/DD_g106.simp-undir-edges
11132,39,6278,135,16276,16,8085,82,8107,100,8711,89,8194,102,4951,149,4341,236,a0bd390290e7d8a0198e6cf816302a3d34821290,226,970,225,3,protein/DD_g1060/DD_g1060.simp-undir-edges
12444,32,7811,192,30104,13,6550,51,6698,75,7524,62,7383,73,4616,114,4487,282,a0bd390290e7d8a0198e6cf816302a3d34821290,302,2422,301,3,protein/DD_g1061/DD_g1061.simp-undir-edges
68606,45,28518,507,95832,15,46401,111,46981,190,52789,106,51993,145,27999,246,22819,603,a0bd390290e7d8a0198e6cf816302a3d34821290,543,2552,542,3,protein/DD_g1062/DD_g1062.simp-undir-edges
14529,17,7770,172,24576,8,8761,44,8801,49,11504,31,11038,35,6065,86,5263,192,a0bd390290e7d8a0198e6cf816302a3d34821290,277,1362,276,3,protein/DD_g1063/DD_g1063.simp-undir-edges
6360,13,3968,111,10402,7,5228,41,5270,59,5464,40,5241,53,3535,90,3049,135,a0bd390290e7d8a0198e6cf816302a3d34821290,185,968,184,3,protein/DD_g1064/DD_g1064.simp-undir-edges
1483,16,764,63,2130,6,1220,33,1219,36,1384,30,1274,41,825,65,653,107,a0bd390290e7d8a0198e6cf816302a3d34821290,89,518,88,3,protein/DD_g1065/DD_g1065.simp-undir-edges
3000,14,1726,77,4500,11,1646,54,1698,63,2526,56,2428,42,1279,93,1150,141,a0bd390290e7d8a0198e6cf816302a3d34821290,122,546,121,3,protein/DD_g1066/DD_g1066.simp-undir-edges
14167,47,6654,150,19446,20,10345,94,10385,131,10884,82,10523,120,6875,194,5611,284,a0bd390290e7d8a0198e6cf816302a3d34821290,247,1058,246,3,protein/DD_g1067/DD_g1067.simp-undir-edges
71238,37,29430,458,96862,15,50198,114,50581,191,57455,114,54665,154,31990,280,24131,676,a0bd390290e7d8a0198e6cf816302a3d34821290,544,2278,543,3,protein/DD_g1068/DD_g1068.simp-undir-edges
573,10,429,57,1030,6,406,28,410,24,464,15,432,19,305,41,283,90,a0bd390290e7d8a0198e6cf816302a3d34821290,63,310,62,3,protein/DD_g1069/DD_g1069.simp-undir-edges
3433,6,1940,72,5168,5,2718,20,2740,17,2817,10,2732,11,1818,27,1551,69,a0bd390290e7d8a0198e6cf816302a3d34821290,130,584,129,3,protein/DD_g107/DD_g107.simp-undir-edges
3185,4,1847,51,4970,4,2321,18,2347,15,2409,9,2366,10,1612,21,1387,69,a0bd390290e7d8a0198e6cf816302a3d34821290,129,624,128,3,protein/DD_g1070/DD_g1070.simp-undir-edges
164,5,119,45,242,4,156,17,156,18,166,11,152,10,113,21,108,57,a0bd390290e7d8a0198e6cf816302a3d34821290,33,162,32,3,protein/DD_g1071/DD_g1071.simp-undir-edges
5622,9,2764,91,8028,6,4100,32,4137,35,4683,21,4517,30,2995,54,2366,122,a0bd390290e7d8a0198e6cf816302a3d34821290,161,734,160,3,protein/DD_g1072/DD_g1072.simp-undir-edges
551,9,325,52,794,5,353,23,353,24,443,20,413,18,281,36,253,77,a0bd390290e7d8a0198e6cf816302a3d34821290,56,298,55,3,protein/DD_g1073/DD_g1073.simp-undir-edges
15831,20,8801,157,26096,8,10733,45,10880,69,12270,49,12137,64,6957,119,6124,250,a0bd390290e7d8a0198e6cf816302a3d34821290,288,1502,287,3,protein/DD_g1074/DD_g1074.simp-undir-edges
6191,12,3350,101,9698,9,4692,38,4710,50,4932,34,4618,39,3029,74,2651,127,a0bd390290e7d8a0198e6cf816302a3d34821290,177,928,176,3,protein/DD_g1075/DD_g1075.simp-undir-edges
184036,137,69772,911,261430,70,108753,363,109975,594,132204,293,141114,400,68559,762,51233,1482,a0bd390290e7d8a0198e6cf816302a3d34821290,891,3718,890,3,protein/DD_g1076/DD_g1076.simp-undir-edges
2291,19,1344,68,3620,10,1801,40,1805,56,1864,50,1737,52,1160,84,1059,134,a0bd390290e7d8a0198e6cf816302a3d34821290,111,516,110,3,protein/DD_g1077/DD_g1077.simp-undir-edges
2738,22,1654,69,3694,7,2304,48,2306,59,2031,52,1892,41,1507,73,1357,128,a0bd390290e7d8a0198e6cf816302a3d34821290,111,460,110,3,protein/DD_g1078/DD_g1078.simp-undir-edges
2046,20,1235,70,3260,9,1516,44,1498,50,1659,26,1559,38,1045,65,907,113,a0bd390290e7d8a0198e6cf816302a3d34821290,104,436,103,3,protein/DD_g1079/DD_g1079.simp-undir-edges
50195,72,23158,380,75890,28,32098,192,32380,246,39778,114,38184,207,19986,366,16622,652,a0bd390290e7d8a0198e6cf816302a3d34821290,483,2274,482,3,protein/DD_g108/DD_g108.simp-undir-edges
2997,27,1934,86,4698,12,2343,45,2350,67,2371,44,2181,66,1600,105,1483,151,a0bd390290e7d8a0198e6cf816302a3d34821290,127,696,126,3,protein/DD_g1080/DD_g1080.simp-undir-edges
1460,14,890,55,2160,7,1199,38,1207,40,1149,22,1076,35,840,52,718,99,a0bd390290e7d8a0198e6cf816302a3d34821290,86,408,85,3,protein/DD_g1081/DD_g1081.simp-undir-edges
715,11,557,56,1274,4,561,25,562,30,679,16,656,24,433,37,366,88,a0bd390290e7d8a0198e6cf816302a3d34821290,67,310,66,3,protein/DD_g1082/DD_g1082.simp-undir-edges
12681,26,6622,142,20068,20,7938,103,8082,129,10174,86,9606,96,5736,186,4677,265,a0bd390290e7d8a0198e6cf816302a3d34821290,252,1206,251,3,protein/DD_g1083/DD_g1083.simp-undir-edges
17105,14,9271,167,26386,8,12299,56,12421,81,13392,45,12945,68,7757,107,6744,271,a0bd390290e7d8a0198e6cf816302a3d34821290,289,1536,288,3,protein/DD_g1084/DD_g1084.simp-undir-edges
1839,18,1211,69,2688,9,1518,41,1512,39,1559,34,1367,25,989,52,920,116,a0bd390290e7d8a0198e6cf816302a3d34821290,94,378,93,3,protein/DD_g1085/DD_g1085.simp-undir-edges
3778,7,2105,71,5700,5,2993,22,3035,22,3038,13,2934,15,2107,26,1788,72,a0bd390290e7d8a0198e6cf816302a3d34821290,137,680,136,3,protein/DD_g1086/DD_g1086.simp-undir-edges
867,7,532,42,1378,6,641,24,657,31,644,17,609,17,431,43,409,82,a0bd390290e7d8a0198e6cf816302a3d34821290,73,444,72,3,protein/DD_g1087/DD_g1087.simp-undir-edges
10708,38,5664,123,15580,10,8456,80,8479,98,8256,88,8140,99,5532,149,4610,232,a0bd390290e7d8a0198e6cf816302a3d34821290,224,1106,223,3,protein/DD_g1088/DD_g1088.simp-undir-edges
1829,17,901,65,2228,8,1506,38,1540,42,1545,23,1439,33,1001,55,804,102,a0bd390290e7d8a0198e6cf816302a3d34821290,87,326,86,3,protein/DD_g1089/DD_g1089.simp-undir-edges
3161,6,2041,77,5210,5,2377,21,2388,19,2588,11,2474,11,1592,23,1464,72,a0bd390290e7d8a0198e6cf816302a3d34821290,132,630,131,3,protein/DD_g109/DD_g109.simp-undir-edges
817,6,522,43,1204,4,633,27,633,28,661,15,594,19,447,43,406,90,a0bd390290e7d8a0198e6cf816302a3d34821290,64,262,63,3,protein/DD_g1090/DD_g1090.simp-undir-edges
2340,22,1545,60,3992,9,1804,37,1785,43,1803,48,1695,48,1176,71,1073,104,a0bd390290e7d8a0198e6cf816302a3d34821290,115,588,114,3,protein/DD_g1091/DD_g1091.simp-undir-edges
366,7,262,51,668,5,263,20,262,23,289,16,272,18,174,30,160,78,a0bd390290e7d8a0198e6cf816302a3d34821290,53,336,52,3,protein/DD_g1092/DD_g1092.simp-undir-edges
2221,19,1339,67,3180,9,1648,46,1649,42,1849,44,1618,35,1093,78,975,121,a0bd390290e7d8a0198e6cf816302a3d34821290,103,396,102,3,protein/DD_g1093/DD_g1093.simp-undir-edges
6559,21,3747,106,10506,10,4636,55,4653,55,5018,28,4991,53,3195,85,2859,162,a0bd390290e7d8a0198e6cf816302a3d34821290,183,944,182,3,protein/DD_g1094/DD_g1094.simp-undir-edges
4896,12,2907,85,7604,7,4005,35,4032,37,3995,29,3979,28,2618,53,2246,122,a0bd390290e7d8a0198e6cf816302a3d34821290,158,824,157,3,protein/DD_g1095/DD_g1095.simp-undir-edges
4936,10,2733,82,8470,8,3604,37,3644,40,4127,33,3919,37,2579,65,2176,129,a0bd390290e7d8a0198e6cf816302a3d34821290,164,826,163,3,protein/DD_g1096/DD_g1096.simp-undir-edges
44768,38,20622,293,67922,25,30834,152,31123,194,34060,107,33045,141,19397,275,15767,592,a0bd390290e7d8a0198e6cf816302a3d34821290,456,2378,455,3,protein/DD_g1097/DD_g1097.simp-undir-edges
26726,60,11964,223,38554,20,19201,124,19331,164,20456,102,20129,154,11661,237,9722,435,a0bd390290e7d8a0198e6cf816302a3d34821290,346,1584,345,3,protein/DD_g1098/DD_g1098.simp-undir-edges
21294,41,9019,202,31970,15,13847,80,13954,129,17189,72,16422,105,9489,162,7708,292,a0bd390290e7d8a0198e6cf816302a3d34821290,314,1454,313,3,protein/DD_g1099/DD_g1099.simp-undir-edges
19892,27,10397,186,31174,13,12540,78,12699,104,15959,84,15233,92,8230,158,7043,347,a0bd390290e7d8a0198e6cf816302a3d34821290,312,1522,311,3,protein/DD_g11/DD_g11.simp-undir-edges
29692,23,15066,249,49746,7,20312,44,20428,69,22310,41,22130,57,12925,105,11343,390,a0bd390290e7d8a0198e6cf816302a3d34821290,394,2274,393,3,protein/DD_g110/DD_g110.simp-undir-edges
772,11,530,57,1066,6,579,23,581,29,687,18,644,16,444,43,410,88,a0bd390290e7d8a0198e6cf816302a3d34821290,62,230,61,3,protein/DD_g1100/DD_g1100.simp-undir-edges
187,7,140,48,354,4,128,18,128,18,123,9,109,11,96,28,97,58,a0bd390290e7d8a0198e6cf816302a3d34821290,40,202,39,3,protein/DD_g1101/DD_g1101.simp-undir-edges
4074,9,2246,79,6544,5,3087,26,3079,28,3264,21,3160,19,2122,41,1804,111,a0bd390290e7d8a0198e6cf816302a3d34821290,146,754,145,3,protein/DD_g1102/DD_g1102.simp-undir-edges
8964,38,5392,137,17322,17,5509,81,5555,94,6172,66,5654,90,3655,144,3388,235,a0bd390290e7d8a0198e6cf816302a3d34821290,231,1456,230,3,protein/DD_g1103/DD_g1103.simp-undir-edges
6038,18,3523,105,9292,9,4516,38,4616,45,4471,40,4386,37,3008,74,2696,141,a0bd390290e7d8a0198e6cf816302a3d34821290,173,810,172,3,protein/DD_g1104/DD_g1104.simp-undir-edges
2176,19,1326,58,3422,8,1549,34,1579,48,1658,32,1484,43,1071,72,975,92,a0bd390290e7d8a0198e6cf816302a3d34821290,106,446,105,3,protein/DD_g1105/DD_g1105.simp-undir-edges
465,9,356,54,820,9,351,20,351,22,360,13,318,16,261,33,244,78,a0bd390290e7d8a0198e6cf816302a3d34821290,55,242,54,3,protein/DD_g1106/DD_g1106.simp-undir-edges
3075,27,1899,76,4828,12,2489,57,2501,80,2268,53,2182,49,1620,91,1436,151,a0bd390290e7d8a0198e6cf816302a3d34821290,126,574,125,3,protein/DD_g1107/DD_g1107.simp-undir-edges
6460,19,2943,96,9080,9,4793,37,4821,42,5471,39,5191,45,3283,80,2666,150,a0bd390290e7d8a0198e6cf816302a3d34821290,172,862,171,3,protein/DD_g1108/DD_g1108.simp-undir-edges
13885,47,6905,127,20468,21,9872,107,9979,136,10462,108,10024,102,6134,201,5219,284,a0bd390290e7d8a0198e6cf816302a3d34821290,254,1136,253,3,protein/DD_g1109/DD_g1109.simp-undir-edges
42224,71,20542,399,74878,32,23063,129,23431,237,28705,128,27367,180,14809,285,13675,587,a0bd390290e7d8a0198e6cf816302a3d34821290,483,3040,482,3,protein/DD_g111/DD_g111.simp-undir-edges
3298,7,2091,73,5122,5,2566,21,2573,19,2903,10,2654,10,1676,22,1444,67,a0bd390290e7d8a0198e6cf816302a3d34821290,130,564,129,3,protein/DD_g1110/DD_g1110.simp-undir-edges
3550,5,1971,54,5382,4,2626,20,2645,18,2658,10,2580,12,1711,23,1485,72,a0bd390290e7d8a0198e6cf816302a3d34821290,133,642,132,3,protein/DD_g1111/DD_g1111.simp-undir-edges
4651,7,2419,58,7302,5,3065,33,3191,33,3588,19,3442,26,2165,42,1904,118,a0bd390290e7d8a0198e6cf816302a3d34821290,153,746,152,3,protein/DD_g1112/DD_g1112.simp-undir-edges
13887,13,7325,137,22500,6,9320,37,9455,37,10822,17,10384,23,6251,46,5227,177,a0bd390290e7d8a0198e6cf816302a3d34821290,267,1430,266,3,protein/DD_g1113/DD_g1113.simp-undir-edges
503,7,376,45,800,5,390,24,388,23,374,12,363,18,260,31,247,62,a0bd390290e7d8a0198e6cf816302a3d34821290,57,288,56,3,protein/DD_g1114/DD_g1114.simp-undir-edges
767,6,536,45,1374,5,568,23,568,27,555,18,530,19,423,33,377,67,a0bd390290e7d8a0198e6cf816302a3d34821290,71,358,70,3,protein/DD_g1115/DD_g1115.simp-undir-edges
2356,22,1423,66,3718,10,1706,41,1714,47,2015,39,1986,30,1291,84,1069,119,a0bd390290e7d8a0198e6cf816302a3d34821290,113,632,112,3,protein/DD_g1116/DD_g1116.simp-undir-edges
711,8,471,47,1010,5,573,25,569,25,591,13,550,13,418,34,354,65,a0bd390290e7d8a0198e6cf816302a3d34821290,61,258,60,3,protein/DD_g1117/DD_g1117.simp-undir-edges
2754,13,1679,64,3936,7,2101,53,2099,59,2216,41,2051,42,1378,92,1243,140,a0bd390290e7d8a0198e6cf816302a3d34821290,114,498,113,3,protein/DD_g1118/DD_g1118.simp-undir-edges
2665,23,1625,73,3868,10,2064,49,2089,56,2114,41,2003,40,1327,88,1223,139,a0bd390290e7d8a0198e6cf816302a3d34821290,113,494,112,3,protein/DD_g1119/DD_g1119.simp-undir-edges
14515,11,7503,159,22846,6,11350,37,11392,37,11336,20,10802,24,7074,53,6154,183,a0bd390290e7d8a0198e6cf816302a3d34821290,266,1262,265,3,protein/DD_g112/DD_g112.simp-undir-edges
3298,6,1941,68,4868,4,2518,19,2526,19,2665,9,2527,10,1719,21,1476,66,a0bd390290e7d8a0198e6cf816302a3d34821290,129,602,128,3,protein/DD_g1120/DD_g1120.simp-undir-edges
3159,13,1865,49,4434,6,2626,38,2626,57,2556,51,2441,52,1739,73,1433,125,a0bd390290e7d8a0198e6cf816302a3d34821290,121,524,120,3,protein/DD_g1121/DD_g1121.simp-undir-edges
4421,15,2348,85,7406,7,3361,29,3384,35,3862,19,3600,22,2469,49,1956,113,a0bd390290e7d8a0198e6cf816302a3d34821290,157,914,156,3,protein/DD_g1122/DD_g1122.simp-undir-edges
3619,6,2033,73,5360,5,2587,21,2643,19,3009,10,2812,11,1775,24,1557,71,a0bd390290e7d8a0198e6cf816302a3d34821290,131,606,130,3,protein/DD_g1123/DD_g1123.simp-undir-edges
24940,53,12110,174,37812,21,17022,93,17164,152,19683,120,18943,143,10542,228,8925,402,a0bd390290e7d8a0198e6cf816302a3d34821290,344,1694,343,3,protein/DD_g1124/DD_g1124.simp-undir-edges
26644,33,12693,189,37000,20,20379,116,20557,155,20487,98,19553,120,13124,245,10244,437,a0bd390290e7d8a0198e6cf816302a3d34821290,340,1620,339,3,protein/DD_g1125/DD_g1125.simp-undir-edges
306,8,220,52,498,5,171,19,169,19,239,12,213,14,158,34,151,66,a0bd390290e7d8a0198e6cf816302a3d34821290,45,216,44,3,protein/DD_g1126/DD_g1126.simp-undir-edges
2132,11,1233,55,3394,8,1466,45,1484,51,1571,46,1416,40,1035,67,933,126,a0bd390290e7d8a0198e6cf816302a3d34821290,106,490,105,3,protein/DD_g1127/DD_g1127.simp-undir-edges
4320,13,2328,72,7320,6,2573,30,2609,28,3623,18,3600,21,2141,44,1677,113,a0bd390290e7d8a0198e6cf816302a3d34821290,154,780,153,3,protein/DD_g1128/DD_g1128.simp-undir-edges
4051,8,2032,74,5904,5,2354,24,2383,25,3135,13,2879,15,1715,29,1439,77,a0bd390290e7d8a0198e6cf816302a3d34821290,139,664,138,3,protein/DD_g1129/DD_g1129.simp-undir-edges
25756,54,12577,186,38462,22,16395,128,16473,187,20581,122,19198,137,10577,236,9028,403,a0bd390290e7d8a0198e6cf816302a3d34821290,347,1706,346,3,protein/DD_g113/DD_g113.simp-undir-edges
11070,41,5785,126,16728,11,8061,77,8112,104,8450,52,7922,82,5074,158,4431,251,a0bd390290e7d8a0198e6cf816302a3d34821290,232,1244,231,3,protein/DD_g1130/DD_g1130.simp-undir-edges
2535,22,1345,73,3716,10,1878,50,1884,47,1938,40,1818,53,1177,85,1044,136,a0bd390290e7d8a0198e6cf816302a3d34821290,112,502,111,3,protein/DD_g1131/DD_g1131.simp-undir-edges
2490,22,1341,73,3528,10,1945,48,1961,56,1914,40,1750,38,1180,72,1061,131,a0bd390290e7d8a0198e6cf816302a3d34821290,108,448,107,3,protein/DD_g1132/DD_g1132.simp-undir-edges
2670,24,1519,73,4172,11,1933,52,1950,57,2102,44,2072,44,1286,88,1158,140,a0bd390290e7d8a0198e6cf816302a3d34821290,118,578,117,3,protein/DD_g1133/DD_g1133.simp-undir-edges
4513,9,2566,88,7524,7,3244,33,3284,34,4009,27,4219,27,2021,51,1812,119,a0bd390290e7d8a0198e6cf816302a3d34821290,155,712,154,3,protein/DD_g1134/DD_g1134.simp-undir-edges
4418,10,2668,87,6734,6,3459,30,3466,28,3668,16,3452,19,2314,42,1947,96,a0bd390290e7d8a0198e6cf816302a3d34821290,148,758,147,3,protein/DD_g1135/DD_g1135.simp-undir-edges
2990,13,1935,60,4814,8,2534,45,2543,68,2506,47,2448,52,1706,103,1492,149,a0bd390290e7d8a0198e6cf816302a3d34821290,127,644,126,3,protein/DD_g1136/DD_g1136.simp-undir-edges
7783,25,4375,92,11578,10,5804,57,5811,66,5853,63,5503,66,3796,99,3208,181,a0bd390290e7d8a0198e6cf816302a3d34821290,194,978,193,3,protein/DD_g1137/DD_g1137.simp-undir-edges
1301,15,743,63,1938,7,989,30,991,37,1094,20,1021,29,668,51,584,94,a0bd390290e7d8a0198e6cf816302a3d34821290,83,410,82,3,protein/DD_g1138/DD_g1138.simp-undir-edges
803,11,544,57,1312,6,591,31,591,31,600,25,537,22,377,41,363,93,a0bd390290e7d8a0198e6cf816302a3d34821290,70,402,69,3,protein/DD_g1139/DD_g1139.simp-undir-edges
23467,51,12166,211,35862,19,17528,119,17736,133,19209,113,18536,120,10817,203,9258,366,a0bd390290e7d8a0198e6cf816302a3d34821290,334,1522,333,3,protein/DD_g114/DD_g114.simp-undir-edges
1620,19,1059,64,2640,8,1326,40,1340,45,1374,40,1283,38,883,67,802,101,a0bd390290e7d8a0198e6cf816302a3d34821290,97,516,96,3,protein/DD_g1140/DD_g1140.simp-undir-edges
6938,20,4079,114,10330,10,5402,42,5455,50,5550,48,5186,55,3653,79,3030,165,a0bd390290e7d8a0198e6cf816302a3d34821290,183,818,182,3,protein/DD_g1141/DD_g1141.simp-undir-edges
2111,20,1046,67,3230,9,1714,39,1720,43,1844,35,1849,48,1183,59,1021,110,a0bd390290e7d8a0198e6cf816302a3d34821290,104,480,103,3,protein/DD_g1142/DD_g1142.simp-undir-edges
1460,17,949,62,2366,8,1270,39,1272,36,1239,31,1190,24,827,57,750,103,a0bd390290e7d8a0198e6cf816302a3d34821290,92,464,91,3,protein/DD_g1143/DD_g1143.simp-undir-edges
1983,20,1122,69,3248,9,1578,45,1575,41,1751,26,1624,27,1085,77,917,108,a0bd390290e7d8a0198e6cf816302a3d34821290,103,428,102,3,protein/DD_g1144/DD_g1144.simp-undir-edges
4107,9,2121,77,6346,5,3204,25,3243,24,3563,12,3551,14,2360,32,1777,96,a0bd390290e7d8a0198e6cf816302a3d34821290,143,672,142,3,protein/DD_g1145/DD_g1145.simp-undir-edges
2232,20,1253,57,3444,9,1627,51,1640,45,2047,39,1923,39,1220,81,1013,129,a0bd390290e7d8a0198e6cf816302a3d34821290,107,430,106,3,protein/DD_g1146/DD_g1146.simp-undir-edges
1300,15,820,61,1950,8,1076,40,1075,34,1042,21,1015,28,738,51,654,107,a0bd390290e7d8a0198e6cf816302a3d34821290,84,408,83,3,protein/DD_g1147/DD_g1147.simp-undir-edges
10978,36,5818,148,19012,19,6877,94,6997,118,8264,75,8098,113,4759,150,4163,241,a0bd390290e7d8a0198e6cf816302a3d34821290,245,1352,244,3,protein/DD_g1148/DD_g1148.simp-undir-edges
699,12,543,59,1468,7,488,31,491,28,625,21,623,17,370,45,339,91,a0bd390290e7d8a0198e6cf816302a3d34821290,73,426,72,3,protein/DD_g1149/DD_g1149.simp-undir-edges
21186,49,10630,198,36144,19,13922,103,13989,153,16099,88,15759,104,8765,201,7862,379,a0bd390290e7d8a0198e6cf816302a3d34821290,336,1892,335,3,protein/DD_g115/DD_g115.simp-undir-edges
18976,35,9134,173,29692,13,12675,57,12758,116,15309,76,15099,86,8253,131,7150,336,a0bd390290e7d8a0198e6cf816302a3d34821290,305,1466,304,3,protein/DD_g1150/DD_g1150.simp-undir-edges
22722,46,10621,205,33442,11,16542,95,16675,120,18213,100,17420,114,10112,182,8592,353,a0bd390290e7d8a0198e6cf816302a3d34821290,323,1488,322,3,protein/DD_g1151/DD_g1151.simp-undir-edges
11629,43,5772,135,17802,11,6647,88,6936,108,8725,91,8649,108,4646,161,3894,253,a0bd390290e7d8a0198e6cf816302a3d34821290,237,1180,236,3,protein/DD_g1152/DD_g1152.simp-undir-edges
567,10,377,56,810,5,393,26,396,22,486,19,440,18,314,38,259,80,a0bd390290e7d8a0198e6cf816302a3d34821290,56,220,55,3,protein/DD_g1153/DD_g1153.simp-undir-edges
20236,33,9946,169,29018,8,16504,67,16729,93,16011,72,15919,90,10907,167,8386,319,a0bd390290e7d8a0198e6cf816302a3d34821290,301,1426,300,3,protein/DD_g1154/DD_g1154.simp-undir-edges
19609,21,9448,184,26868,10,16268,50,16333,70,15213,55,14731,51,10374,137,8154,249,a0bd390290e7d8a0198e6cf816302a3d34821290,289,1296,288,3,protein/DD_g1155/DD_g1155.simp-undir-edges
1722,18,978,67,2664,8,1239,43,1251,45,1314,32,1238,35,884,68,762,114,a0bd390290e7d8a0198e6cf816302a3d34821290,96,496,95,3,protein/DD_g1156/DD_g1156.simp-undir-edges
3225,26,1909,67,4674,8,2524,55,2525,66,2545,47,2359,58,1631,101,1388,153,a0bd390290e7d8a0198e6cf816302a3d34821290,125,560,124,3,protein/DD_g1157/DD_g1157.simp-undir-edges
2596,30,1473,73,4014,11,1886,41,1904,60,2212,54,2132,57,1454,90,1183,137,a0bd390290e7d8a0198e6cf816302a3d34821290,115,474,114,3,protein/DD_g1158/DD_g1158.simp-undir-edges
12445,43,6459,112,17968,16,9391,93,9572,116,9999,103,9354,113,6239,174,5150,283,a0bd390290e7d8a0198e6cf816302a3d34821290,238,1034,237,3,protein/DD_g1159/DD_g1159.simp-undir-edges
14672,11,8301,168,22944,7,10608,34,10886,49,11630,26,10946,40,6755,62,5856,194,a0bd390290e7d8a0198e6cf816302a3d34821290,268,1176,267,3,protein/DD_g116/DD_g116.simp-undir-edges
650,8,446,46,890,5,559,21,558,25,518,19,472,18,328,35,310,71,a0bd390290e7d8a0198e6cf816302a3d34821290,58,238,57,3,protein/DD_g1160/DD_g1160.simp-undir-edges
2250,21,1449,71,3470,7,1872,48,1888,53,1752,47,1627,51,1244,77,1079,129,a0bd390290e7d8a0198e6cf816302a3d34821290,108,498,107,3,protein/DD_g1161/DD_g1161.simp-undir-edges
1952,19,1203,69,2942,9,1496,36,1507,41,1547,43,1420,33,974,75,853,117,a0bd390290e7d8a0198e6cf816302a3d34821290,101,438,100,3,protein/DD_g1162/DD_g1162.simp-undir-edges
1157,9,861,60,1942,7,919,41,924,34,947,25,888,21,670,56,609,105,a0bd390290e7d8a0198e6cf816302a3d34821290,82,388,81,3,protein/DD_g1163/DD_g1163.simp-undir-edges
28766,35,12492,208,39448,14,22364,126,22470,171,22690,101,21445,142,13749,229,10768,420,a0bd390290e7d8a0198e6cf816302a3d34821290,350,1628,349,3,protein/DD_g1164/DD_g1164.simp-undir-edges
10046,19,4763,125,14602,14,8038,73,8075,88,7831,77,7676,91,4851,129,4109,223,a0bd390290e7d8a0198e6cf816302a3d34821290,216,1134,215,3,protein/DD_g1165/DD_g1165.simp-undir-edges
978,13,622,60,1592,7,598,27,607,35,804,24,699,25,439,46,395,97,a0bd390290e7d8a0198e6cf816302a3d34821290,76,360,75,3,protein/DD_g1166/DD_g1166.simp-undir-edges
12021,37,5312,118,16464,14,9050,84,9128,83,9269,91,8705,106,5560,147,4516,247,a0bd390290e7d8a0198e6cf816302a3d34821290,227,958,226,3,protein/DD_g1167/DD_g1167.simp-undir-edges
158,8,130,53,340,5,130,19,129,19,134,16,129,17,102,31,97,65,a0bd390290e7d8a0198e6cf816302a3d34821290,50,390,49,3,protein/DD_g1168/DD_g1168.simp-undir-edges
606,5,352,47,850,4,393,23,397,22,513,17,464,15,291,37,273,79,a0bd390290e7d8a0198e6cf816302a3d34821290,56,232,55,3,protein/DD_g1169/DD_g1169.simp-undir-edges
21100,25,9569,191,32168,10,14359,85,14350,95,15969,88,15510,101,8830,154,7585,364,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1496,315,3,protein/DD_g117/DD_g117.simp-undir-edges
2084,21,1192,72,3426,9,1631,49,1649,53,1707,46,1614,41,1149,78,1030,131,a0bd390290e7d8a0198e6cf816302a3d34821290,107,488,106,3,protein/DD_g1170/DD_g1170.simp-undir-edges
639,9,463,55,930,5,479,23,481,25,525,20,495,15,341,35,301,85,a0bd390290e7d8a0198e6cf816302a3d34821290,58,232,57,3,protein/DD_g1171/DD_g1171.simp-undir-edges
19427,34,9434,169,29732,12,13161,60,13255,94,14877,71,14297,72,8333,161,7112,300,a0bd390290e7d8a0198e6cf816302a3d34821290,305,1510,304,3,protein/DD_g1172/DD_g1172.simp-undir-edges
853,11,582,58,1152,6,665,30,662,27,675,17,644,17,513,44,454,93,a0bd390290e7d8a0198e6cf816302a3d34821290,66,284,65,3,protein/DD_g1173/DD_g1173.simp-undir-edges
3270,25,1812,76,4622,11,2160,54,2204,54,2357,61,2247,65,1455,100,1283,135,a0bd390290e7d8a0198e6cf816302a3d34821290,123,504,122,3,protein/DD_g1174/DD_g1174.simp-undir-edges
1936,12,1174,69,2884,9,1466,45,1488,44,1506,33,1440,42,1066,65,914,105,a0bd390290e7d8a0198e6cf816302a3d34821290,98,428,97,3,protein/DD_g1175/DD_g1175.simp-undir-edges
653,9,417,54,912,4,503,24,506,25,517,19,462,15,335,39,314,81,a0bd390290e7d8a0198e6cf816302a3d34821290,58,238,57,3,protein/DD_g1176/DD_g1176.simp-undir-edges
423,7,327,42,748,4,307,23,307,22,363,13,329,15,230,26,220,62,a0bd390290e7d8a0198e6cf816302a3d34821290,52,212,51,3,protein/DD_g1177/DD_g1177.simp-undir-edges
5249,11,3039,70,8690,7,3735,38,3725,43,4206,28,3812,34,2333,73,2105,133,a0bd390290e7d8a0198e6cf816302a3d34821290,171,948,170,3,protein/DD_g1178/DD_g1178.simp-undir-edges
43349,62,20672,336,67122,24,28385,151,28661,185,34742,118,33461,157,17335,260,14736,567,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2240,454,3,protein/DD_g118/DD_g118.simp-undir-edges
16605,27,8989,185,27948,11,10470,60,10550,81,12383,57,11860,74,6904,112,6080,264,a0bd390290e7d8a0198e6cf816302a3d34821290,296,1586,295,3,protein/DD_g119/DD_g119.simp-undir-edges
10484,23,5890,132,17502,18,6684,88,6734,105,7837,93,7555,86,4386,159,3927,246,a0bd390290e7d8a0198e6cf816302a3d34821290,237,1388,236,3,protein/DD_g12/DD_g12.simp-undir-edges
18951,41,10051,208,32042,11,13495,79,13606,92,15008,81,14558,102,8609,158,7583,339,a0bd390290e7d8a0198e6cf816302a3d34821290,317,1750,316,3,protein/DD_g120/DD_g120.simp-undir-edges
20390,41,10359,199,31660,14,13684,84,13788,111,15812,87,14733,97,8781,185,7631,330,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1566,315,3,protein/DD_g121/DD_g121.simp-undir-edges
30619,20,14644,276,48998,7,19187,42,19415,76,22575,34,22180,60,12168,73,10856,343,a0bd390290e7d8a0198e6cf816302a3d34821290,392,2142,391,3,protein/DD_g122/DD_g122.simp-undir-edges
34157,21,14391,282,51458,9,22684,55,22942,69,25286,35,25329,61,13787,123,11886,390,a0bd390290e7d8a0198e6cf816302a3d34821290,399,1878,398,3,protein/DD_g123/DD_g123.simp-undir-edges
7908,30,4656,121,13334,13,5457,65,5570,76,6039,67,5856,61,3608,116,3286,191,a0bd390290e7d8a0198e6cf816302a3d34821290,207,1098,206,3,protein/DD_g124/DD_g124.simp-undir-edges
10775,45,6058,124,18694,19,6930,71,6980,93,8389,70,7858,111,4630,158,4214,245,a0bd390290e7d8a0198e6cf816302a3d34821290,243,1348,242,3,protein/DD_g125/DD_g125.simp-undir-edges
22852,38,12782,249,42058,15,14997,131,15272,200,18223,126,17642,122,10105,261,8754,462,a0bd390290e7d8a0198e6cf816302a3d34821290,363,2132,362,3,protein/DD_g126/DD_g126.simp-undir-edges
2430,24,1655,74,4030,11,1842,52,1856,60,1800,30,1753,57,1178,86,1072,135,a0bd390290e7d8a0198e6cf816302a3d34821290,119,670,118,3,protein/DD_g127/DD_g127.simp-undir-edges
13134,10,7522,161,22848,6,8534,42,8630,49,10000,22,9893,37,5670,54,5169,178,a0bd390290e7d8a0198e6cf816302a3d34821290,269,1560,268,3,protein/DD_g128/DD_g128.simp-undir-edges
9925,34,5430,106,14372,13,7656,68,7750,85,7868,79,7629,72,5281,132,4252,216,a0bd390290e7d8a0198e6cf816302a3d34821290,214,954,213,3,protein/DD_g129/DD_g129.simp-undir-edges
20792,39,9941,179,31670,10,14296,70,14330,110,16423,83,15813,106,9574,186,7628,338,a0bd390290e7d8a0198e6cf816302a3d34821290,315,1456,314,3,protein/DD_g13/DD_g13.simp-undir-edges
12377,44,6508,143,17934,16,9292,98,9329,115,9821,102,9513,87,5898,167,5088,248,a0bd390290e7d8a0198e6cf816302a3d34821290,238,1102,237,3,protein/DD_g130/DD_g130.simp-undir-edges
505,9,376,56,884,5,359,20,363,23,345,14,337,17,264,33,245,80,a0bd390290e7d8a0198e6cf816302a3d34821290,58,308,57,3,protein/DD_g131/DD_g131.simp-undir-edges
12492,27,5827,130,20130,21,7613,79,7632,131,9557,111,9167,122,5397,193,4501,276,a0bd390290e7d8a0198e6cf816302a3d34821290,252,1362,251,3,protein/DD_g132/DD_g132.simp-undir-edges
19620,41,10394,201,31840,16,13505,84,13668,108,15365,68,14634,90,8695,166,7594,339,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1612,315,3,protein/DD_g133/DD_g133.simp-undir-edges
6064,20,3436,106,9746,9,4250,40,4314,44,4821,42,4676,40,2979,78,2620,138,a0bd390290e7d8a0198e6cf816302a3d34821290,177,788,176,3,protein/DD_g134/DD_g134.simp-undir-edges
15675,25,8949,184,27644,12,10312,75,10395,80,11806,58,11499,71,6701,131,6074,270,a0bd390290e7d8a0198e6cf816302a3d34821290,296,1758,295,3,protein/DD_g135/DD_g135.simp-undir-edges
61134,30,26440,472,92784,10,42916,78,43067,150,47464,61,46768,113,25851,230,20982,674,a0bd390290e7d8a0198e6cf816302a3d34821290,534,2552,533,3,protein/DD_g136/DD_g136.simp-undir-edges
5026,14,3042,93,7714,7,4136,36,4147,36,3928,29,3823,29,2551,45,2290,107,a0bd390290e7d8a0198e6cf816302a3d34821290,158,720,157,3,protein/DD_g137/DD_g137.simp-undir-edges
1744,18,1085,61,3078,9,1349,36,1340,41,1381,25,1306,26,931,55,825,120,a0bd390290e7d8a0198e6cf816302a3d34821290,102,518,101,3,protein/DD_g138/DD_g138.simp-undir-edges
26451,37,13684,250,42784,24,18041,140,18220,192,20323,137,19807,154,11407,270,9871,440,a0bd390290e7d8a0198e6cf816302a3d34821290,364,1830,363,3,protein/DD_g139/DD_g139.simp-undir-edges
14269,16,8024,163,24188,7,9528,41,9541,68,10653,38,10460,41,6543,74,5832,207,a0bd390290e7d8a0198e6cf816302a3d34821290,277,1532,276,3,protein/DD_g14/DD_g14.simp-undir-edges
65522,52,30249,491,102050,21,42590,154,42960,180,50104,111,49497,172,25295,305,21410,714,a0bd390290e7d8a0198e6cf816302a3d34821290,560,2710,559,3,protein/DD_g140/DD_g140.simp-undir-edges
20365,39,10569,152,32932,14,13613,89,13848,118,14522,90,14422,93,8704,187,7614,328,a0bd390290e7d8a0198e6cf816302a3d34821290,322,1764,321,3,protein/DD_g141/DD_g141.simp-undir-edges
17493,16,9488,184,26288,9,12110,47,12161,69,13792,49,13262,57,7376,106,6457,229,a0bd390290e7d8a0198e6cf816302a3d34821290,288,1290,287,3,protein/DD_g142/DD_g142.simp-undir-edges
36014,25,17032,237,55036,13,23679,60,23988,122,26630,73,26138,98,15208,169,12828,424,a0bd390290e7d8a0198e6cf816302a3d34821290,414,2088,413,3,protein/DD_g143/DD_g143.simp-undir-edges
17232,23,8574,161,26170,10,12988,48,13076,74,13308,50,12817,48,8267,109,6899,257,a0bd390290e7d8a0198e6cf816302a3d34821290,288,1514,287,3,protein/DD_g144/DD_g144.simp-undir-edges
30125,27,15896,259,52556,11,20520,51,20740,72,22378,31,22037,63,12899,132,11343,404,a0bd390290e7d8a0198e6cf816302a3d34821290,404,2320,403,3,protein/DD_g145/DD_g145.simp-undir-edges
20692,48,10895,219,34464,11,14720,76,14732,143,15832,102,15714,88,9125,178,8008,348,a0bd390290e7d8a0198e6cf816302a3d34821290,327,1506,326,3,protein/DD_g146/DD_g146.simp-undir-edges
1448,18,947,67,2742,9,962,41,985,47,1091,24,1051,25,687,57,647,100,a0bd390290e7d8a0198e6cf816302a3d34821290,99,634,98,3,protein/DD_g147/DD_g147.simp-undir-edges
21674,49,11388,149,35462,18,14169,96,14306,136,16492,109,15857,100,8951,220,7869,365,a0bd390290e7d8a0198e6cf816302a3d34821290,334,1938,333,3,protein/DD_g148/DD_g148.simp-undir-edges
32066,21,16414,312,52814,12,19669,79,20053,100,23278,59,22811,85,12483,143,11367,398,a0bd390290e7d8a0198e6cf816302a3d34821290,406,2500,405,3,protein/DD_g149/DD_g149.simp-undir-edges
10454,39,5659,126,15816,16,7820,76,7886,91,7874,80,7576,75,4864,142,4281,239,a0bd390290e7d8a0198e6cf816302a3d34821290,224,994,223,3,protein/DD_g15/DD_g15.simp-undir-edges
20303,34,9922,187,30560,14,14337,64,14388,86,15531,77,15763,89,8692,153,7350,311,a0bd390290e7d8a0198e6cf816302a3d34821290,310,1492,309,3,protein/DD_g150/DD_g150.simp-undir-edges
11334,44,5978,137,18248,18,7270,91,7360,112,9212,90,8960,114,4793,168,4191,256,a0bd390290e7d8a0198e6cf816302a3d34821290,241,1246,240,3,protein/DD_g151/DD_g151.simp-undir-edges
37336,25,14777,259,53022,8,24112,56,24295,87,28175,46,28066,84,15395,137,12152,391,a0bd390290e7d8a0198e6cf816302a3d34821290,405,1768,404,3,protein/DD_g152/DD_g152.simp-undir-edges
15473,24,9039,175,27076,11,10688,61,10712,75,12473,53,12087,57,7086,125,6295,253,a0bd390290e7d8a0198e6cf816302a3d34821290,292,1588,291,3,protein/DD_g153/DD_g153.simp-undir-edges
16108,19,8666,184,24684,8,10931,41,10950,57,12786,41,12341,53,7021,78,6289,209,a0bd390290e7d8a0198e6cf816302a3d34821290,278,1294,277,3,protein/DD_g154/DD_g154.simp-undir-edges
70378,71,32434,430,109596,17,42897,182,43122,272,53848,155,54460,199,26105,370,22644,724,a0bd390290e7d8a0198e6cf816302a3d34821290,580,2788,579,3,protein/DD_g155/DD_g155.simp-undir-edges
15288,14,7122,163,23656,8,9752,45,9848,60,12068,34,12157,46,6748,79,5623,212,a0bd390290e7d8a0198e6cf816302a3d34821290,272,1282,271,3,protein/DD_g156/DD_g156.simp-undir-edges
9108,31,5099,107,13340,13,7214,66,7214,76,7170,70,6845,62,4484,107,3754,217,a0bd390290e7d8a0198e6cf816302a3d34821290,208,934,207,3,protein/DD_g157/DD_g157.simp-undir-edges
30036,72,15144,274,47142,30,20161,154,20320,224,24701,128,23637,152,12751,280,10781,514,a0bd390290e7d8a0198e6cf816302a3d34821290,383,1856,382,3,protein/DD_g158/DD_g158.simp-undir-edges
109750,80,48933,733,173566,43,64803,234,65532,391,77586,213,76906,268,37759,539,33095,1112,a0bd390290e7d8a0198e6cf816302a3d34821290,729,3998,728,3,protein/DD_g159/DD_g159.simp-undir-edges
46752,56,21209,375,66302,24,31644,128,31994,194,36272,122,35970,141,20080,267,16191,598,a0bd390290e7d8a0198e6cf816302a3d34821290,452,2018,451,3,protein/DD_g16/DD_g16.simp-undir-edges
93942,46,41463,607,142144,16,60402,110,61027,186,70515,101,69479,158,35500,272,30728,810,a0bd390290e7d8a0198e6cf816302a3d34821290,660,3080,659,3,protein/DD_g160/DD_g160.simp-undir-edges
36446,33,16320,318,54306,12,23316,68,23614,113,27960,57,26916,94,15202,162,12729,436,a0bd390290e7d8a0198e6cf816302a3d34821290,410,1940,409,3,protein/DD_g161/DD_g161.simp-undir-edges
17652,17,8842,194,27736,11,12288,51,12419,79,14536,47,13830,74,7681,137,6642,268,a0bd390290e7d8a0198e6cf816302a3d34821290,295,1482,294,3,protein/DD_g162/DD_g162.simp-undir-edges
35865,40,16495,273,55976,13,23231,78,23414,121,27136,82,25767,95,13502,161,12441,463,a0bd390290e7d8a0198e6cf816302a3d34821290,419,2232,418,3,protein/DD_g163/DD_g163.simp-undir-edges
34808,21,15265,262,52194,8,19168,70,19326,86,26352,55,26524,80,12415,127,10628,390,a0bd390290e7d8a0198e6cf816302a3d34821290,402,1872,401,3,protein/DD_g164/DD_g164.simp-undir-edges
18394,38,9939,203,30564,14,13627,80,13714,101,14420,63,13976,96,8633,164,7540,304,a0bd390290e7d8a0198e6cf816302a3d34821290,309,1612,308,3,protein/DD_g165/DD_g165.simp-undir-edges
57739,37,27479,485,99112,18,35111,138,35333,200,42987,108,42769,161,21637,263,19376,669,a0bd390290e7d8a0198e6cf816302a3d34821290,553,3194,552,3,protein/DD_g166/DD_g166.simp-undir-edges
30814,33,16336,254,53828,9,19631,75,19777,107,22333,65,22277,92,12330,152,11111,425,a0bd390290e7d8a0198e6cf816302a3d34821290,411,2520,410,3,protein/DD_g167/DD_g167.simp-undir-edges
2852,26,1921,77,4524,11,2148,59,2160,66,2149,60,2086,45,1447,107,1290,134,a0bd390290e7d8a0198e6cf816302a3d34821290,124,634,123,3,protein/DD_g168/DD_g168.simp-undir-edges
10344,41,5573,139,16498,11,7445,79,7531,101,8019,61,7483,100,4814,143,4207,216,a0bd390290e7d8a0198e6cf816302a3d34821290,230,1204,229,3,protein/DD_g169/DD_g169.simp-undir-edges
13879,10,7296,152,20882,5,10093,29,10082,29,11578,16,10902,20,6443,37,5581,135,a0bd390290e7d8a0198e6cf816302a3d34821290,257,1144,256,3,protein/DD_g17/DD_g17.simp-undir-edges
13106,11,7160,137,22360,7,8780,31,8911,37,9993,22,9534,31,5618,50,5083,152,a0bd390290e7d8a0198e6cf816302a3d34821290,267,1558,266,3,protein/DD_g170/DD_g170.simp-undir-edges
22372,27,11424,159,33368,10,16476,92,16560,122,17311,91,16827,98,10796,178,8773,363,a0bd390290e7d8a0198e6cf816302a3d34821290,323,1432,322,3,protein/DD_g171/DD_g171.simp-undir-edges
3167,6,1803,76,4894,5,2138,20,2138,16,2458,9,2322,10,1550,22,1389,66,a0bd390290e7d8a0198e6cf816302a3d34821290,129,618,128,3,protein/DD_g172/DD_g172.simp-undir-edges
13482,11,7613,108,22766,6,8379,31,8487,43,9701,26,9223,36,5483,61,4985,177,a0bd390290e7d8a0198e6cf816302a3d34821290,269,1526,268,3,protein/DD_g173/DD_g173.simp-undir-edges
3168,22,1699,68,4214,8,2534,42,2586,50,2573,46,2465,49,1728,90,1420,127,a0bd390290e7d8a0198e6cf816302a3d34821290,118,458,117,3,protein/DD_g174/DD_g174.simp-undir-edges
10256,40,5662,137,17218,17,7056,87,7091,104,7874,94,7579,103,4566,135,4092,244,a0bd390290e7d8a0198e6cf816302a3d34821290,234,1254,233,3,protein/DD_g175/DD_g175.simp-undir-edges
4040,8,2270,80,5664,5,3262,24,3264,22,3364,13,3226,15,2464,29,1888,71,a0bd390290e7d8a0198e6cf816302a3d34821290,136,564,135,3,protein/DD_g176/DD_g176.simp-undir-edges
39215,44,18382,349,61036,18,24562,99,25284,142,30519,99,28813,129,15106,226,12981,474,a0bd390290e7d8a0198e6cf816302a3d34821290,436,2306,435,3,protein/DD_g177/DD_g177.simp-undir-edges
8864,31,4924,121,13840,14,6773,71,6781,85,6934,69,6703,78,4256,126,3703,211,a0bd390290e7d8a0198e6cf816302a3d34821290,212,1002,211,3,protein/DD_g178/DD_g178.simp-undir-edges
8522,33,4799,129,14264,21,5917,71,5947,83,6632,75,6325,84,4038,112,3484,211,a0bd390290e7d8a0198e6cf816302a3d34821290,214,1210,213,3,protein/DD_g179/DD_g179.simp-undir-edges
9130,36,4927,127,15402,15,6005,76,6036,91,7263,83,7015,90,4046,135,3487,214,a0bd390290e7d8a0198e6cf816302a3d34821290,221,1266,220,3,protein/DD_g18/DD_g18.simp-undir-edges
3807,12,2515,92,7190,7,2536,30,2558,34,3057,18,2858,21,1849,51,1762,112,a0bd390290e7d8a0198e6cf816302a3d34821290,156,888,155,3,protein/DD_g180/DD_g180.simp-undir-edges
5555,13,2821,91,7734,7,4350,31,4375,34,4635,20,4295,25,3059,57,2478,133,a0bd390290e7d8a0198e6cf816302a3d34821290,158,672,157,3,protein/DD_g181/DD_g181.simp-undir-edges
6652,21,3602,90,10416,10,5103,49,5111,58,5112,48,5024,43,3313,87,2950,167,a0bd390290e7d8a0198e6cf816302a3d34821290,183,942,182,3,protein/DD_g182/DD_g182.simp-undir-edges
37337,53,18960,325,63878,14,23840,116,24190,167,28971,118,29033,146,14976,240,13334,547,a0bd390290e7d8a0198e6cf816302a3d34821290,446,2548,445,3,protein/DD_g183/DD_g183.simp-undir-edges
24015,55,11691,219,37374,19,18484,115,18664,169,19664,117,19047,124,11500,204,9639,400,a0bd390290e7d8a0198e6cf816302a3d34821290,341,1622,340,3,protein/DD_g184/DD_g184.simp-undir-edges
35828,79,20051,379,83168,32,17056,169,17262,245,22471,150,21244,163,11957,323,11294,664,a0bd390290e7d8a0198e6cf816302a3d34821290,510,4556,509,3,protein/DD_g185/DD_g185.simp-undir-edges
49076,42,25983,449,93576,14,24076,90,24634,157,32711,69,31112,104,16449,215,15081,566,a0bd390290e7d8a0198e6cf816302a3d34821290,538,3678,537,3,protein/DD_g186/DD_g186.simp-undir-edges
90200,39,38900,580,136126,9,58100,61,58793,148,68988,66,67069,105,35304,165,28463,666,a0bd390290e7d8a0198e6cf816302a3d34821290,645,3022,644,3,protein/DD_g187/DD_g187.simp-undir-edges
10978,45,6311,133,18828,17,7854,97,7899,118,8209,90,8022,97,5066,177,4493,248,a0bd390290e7d8a0198e6cf816302a3d34821290,245,1440,244,3,protein/DD_g188/DD_g188.simp-undir-edges
45518,62,22165,304,77354,18,30405,182,30593,260,33941,152,33077,185,18227,335,16068,640,a0bd390290e7d8a0198e6cf816302a3d34821290,490,2794,489,3,protein/DD_g189/DD_g189.simp-undir-edges
4323,13,2718,93,6904,7,2916,29,2966,32,3451,18,3313,24,2021,45,1813,116,a0bd390290e7d8a0198e6cf816302a3d34821290,151,808,150,3,protein/DD_g19/DD_g19.simp-undir-edges
29744,15,14738,293,50012,7,19755,51,19926,75,21755,40,20939,61,12077,102,10784,386,a0bd390290e7d8a0198e6cf816302a3d34821290,394,2258,393,3,protein/DD_g190/DD_g190.simp-undir-edges
38278,59,17713,329,64788,22,23038,110,23351,184,28912,115,28473,144,14228,245,12938,540,a0bd390290e7d8a0198e6cf816302a3d34821290,449,2598,448,3,protein/DD_g191/DD_g191.simp-undir-edges
14135,11,7252,156,21600,6,10116,29,10155,30,11134,17,10615,21,6377,41,5383,134,a0bd390290e7d8a0198e6cf816302a3d34821290,262,1292,261,3,protein/DD_g192/DD_g192.simp-undir-edges
7612,15,4122,71,11796,7,5360,44,5443,71,5956,58,5969,66,3788,100,3099,184,a0bd390290e7d8a0198e6cf816302a3d34821290,194,870,193,3,protein/DD_g193/DD_g193.simp-undir-edges
49211,55,23150,420,80328,32,31750,185,31947,297,36638,173,36575,209,19490,389,17143,681,a0bd390290e7d8a0198e6cf816302a3d34821290,498,2638,497,3,protein/DD_g194/DD_g194.simp-undir-edges
20582,26,10410,204,31662,15,14920,82,14947,111,15834,88,15357,108,9372,162,7965,319,a0bd390290e7d8a0198e6cf816302a3d34821290,315,1516,314,3,protein/DD_g195/DD_g195.simp-undir-edges
1286836,385,486229,3769,2061844,108,600416,852,609136,2177,844174,779,875607,1563,346790,2774,305040,5686,a0bd390290e7d8a0198e6cf816302a3d34821290,2495,13128,2494,3,protein/DD_g196/DD_g196.simp-undir-edges
4473,13,2501,77,7524,7,3224,30,3262,31,3592,19,3510,22,2146,52,1954,113,a0bd390290e7d8a0198e6cf816302a3d34821290,157,844,156,3,protein/DD_g197/DD_g197.simp-undir-edges
50029,68,22639,382,76254,32,35643,156,35944,269,40019,151,38355,192,21569,356,17456,661,a0bd390290e7d8a0198e6cf816302a3d34821290,485,2260,484,3,protein/DD_g198/DD_g198.simp-undir-edges
158112,115,62197,792,232580,42,102290,230,103474,410,119831,179,119172,317,61897,556,47696,1263,a0bd390290e7d8a0198e6cf816302a3d34821290,841,3804,840,3,protein/DD_g199/DD_g199.simp-undir-edges
26185,64,12861,228,39666,22,18454,123,18541,166,20719,99,19690,123,11705,223,9735,420,a0bd390290e7d8a0198e6cf816302a3d34821290,351,1584,350,3,protein/DD_g2/DD_g2.simp-undir-edges
25844,35,12803,206,39656,14,16655,130,16826,159,20358,114,19882,146,11099,258,8938,431,a0bd390290e7d8a0198e6cf816302a3d34821290,351,1574,350,3,protein/DD_g20/DD_g20.simp-undir-edges
13743,15,7313,152,22960,7,9116,40,9241,47,10558,26,9956,37,5945,65,5297,187,a0bd390290e7d8a0198e6cf816302a3d34821290,270,1572,269,3,protein/DD_g200/DD_g200.simp-undir-edges
42119,54,18266,325,64630,23,28320,138,28641,181,33003,119,32420,130,18022,260,14909,549,a0bd390290e7d8a0198e6cf816302a3d34821290,447,2082,446,3,protein/DD_g201/DD_g201.simp-undir-edges
12684,37,6209,141,18830,19,9339,98,9411,120,10145,83,9710,114,6052,176,4909,264,a0bd390290e7d8a0198e6cf816302a3d34821290,243,1108,242,3,protein/DD_g202/DD_g202.simp-undir-edges
47010,62,23737,410,78462,35,29362,180,29786,264,34125,158,33874,202,18606,374,16098,695,a0bd390290e7d8a0198e6cf816302a3d34821290,492,2784,491,3,protein/DD_g203/DD_g203.simp-undir-edges
61758,44,27774,447,95054,10,41070,114,41402,162,48668,89,48088,141,24721,248,21113,644,a0bd390290e7d8a0198e6cf816302a3d34821290,540,2634,539,3,protein/DD_g204/DD_g204.simp-undir-edges
51252,49,27202,460,98194,12,23502,108,23914,182,32943,109,31209,150,16239,242,15166,605,a0bd390290e7d8a0198e6cf816302a3d34821290,551,3938,550,3,protein/DD_g205/DD_g205.simp-undir-edges
85461,39,40055,571,133804,8,60718,65,61196,120,67515,42,66430,74,37042,138,29840,706,a0bd390290e7d8a0198e6cf816302a3d34821290,640,3024,639,3,protein/DD_g206/DD_g206.simp-undir-edges
3960,9,2366,82,6808,6,2616,28,2631,29,3068,17,2878,23,1796,40,1635,106,a0bd390290e7d8a0198e6cf816302a3d34821290,152,892,151,3,protein/DD_g207/DD_g207.simp-undir-edges
107225,70,51669,703,170696,38,64097,229,64720,385,81051,202,81229,272,38259,474,33254,1014,a0bd390290e7d8a0198e6cf816302a3d34821290,721,3510,720,3,protein/DD_g208/DD_g208.simp-undir-edges
5094,14,2584,94,8088,10,3818,36,3856,34,4155,21,3960,30,2667,54,2093,112,a0bd390290e7d8a0198e6cf816302a3d34821290,162,736,161,3,protein/DD_g209/DD_g209.simp-undir-edges
7075790,1286,2193765,8019,10943926,384,3141825,5221,3180023,12793,4305732,4208,4882497,7001,1667371,16831,1416475,20947,a0bd390290e7d8a0198e6cf816302a3d34821290,5736,28480,5735,3,protein/DD_g21/DD_g21.simp-undir-edges
6833,13,3690,91,10152,7,4982,46,5004,46,5257,34,5098,39,3180,69,2744,153,a0bd390290e7d8a0198e6cf816302a3d34821290,180,796,179,3,protein/DD_g210/DD_g210.simp-undir-edges
5651,14,3056,79,8650,7,4455,40,4483,45,4550,23,4424,35,3025,58,2491,123,a0bd390290e7d8a0198e6cf816302a3d34821290,167,756,166,3,protein/DD_g211/DD_g211.simp-undir-edges
4940,15,2897,86,8444,6,3498,32,3521,39,3591,35,3499,27,2272,64,2108,114,a0bd390290e7d8a0198e6cf816302a3d34821290,168,1010,167,3,protein/DD_g212/DD_g212.simp-undir-edges
13575,12,7351,134,22514,7,7847,34,8053,49,9866,30,9672,33,5479,52,4922,174,a0bd390290e7d8a0198e6cf816302a3d34821290,269,1472,268,3,protein/DD_g213/DD_g213.simp-undir-edges
27370,59,14342,260,42902,26,18168,149,18382,177,20317,141,19821,131,11103,290,9671,452,a0bd390290e7d8a0198e6cf816302a3d34821290,365,1848,364,3,protein/DD_g214/DD_g214.simp-undir-edges
29652,17,14446,273,47714,6,18617,37,18761,42,22409,19,22054,29,11804,56,10463,276,a0bd390290e7d8a0198e6cf816302a3d34821290,385,2042,384,3,protein/DD_g215/DD_g215.simp-undir-edges
28728,67,13890,195,46376,16,18887,149,19142,239,21398,150,20277,164,11515,284,10309,469,a0bd390290e7d8a0198e6cf816302a3d34821290,381,2110,380,3,protein/DD_g216/DD_g216.simp-undir-edges
2745,7,1748,72,5090,5,1692,20,1708,19,1983,10,1826,11,1207,22,1122,66,a0bd390290e7d8a0198e6cf816302a3d34821290,131,776,130,3,protein/DD_g217/DD_g217.simp-undir-edges
3769,5,2143,54,5744,4,2793,20,2790,21,3340,12,3055,13,1886,27,1594,73,a0bd390290e7d8a0198e6cf816302a3d34821290,137,590,136,3,protein/DD_g218/DD_g218.simp-undir-edges
42738,42,20242,244,62398,21,29509,114,29763,172,32593,115,31232,143,17498,240,14838,500,a0bd390290e7d8a0198e6cf816302a3d34821290,440,1964,439,3,protein/DD_g219/DD_g219.simp-undir-edges
100184,85,45867,682,159474,27,60680,190,61352,325,77178,149,76713,183,36967,441,31680,899,a0bd390290e7d8a0198e6cf816302a3d34821290,697,3442,696,3,protein/DD_g22/DD_g22.simp-undir-edges
7934,36,4793,129,15002,14,5217,76,5288,85,6335,80,6022,86,3614,134,3214,210,a0bd390290e7d8a0198e6cf816302a3d34821290,222,1450,221,3,protein/DD_g220/DD_g220.simp-undir-edges
15901,21,8538,176,25490,7,10656,50,10750,63,11937,44,11626,58,7090,84,6253,246,a0bd390290e7d8a0198e6cf816302a3d34821290,283,1418,282,3,protein/DD_g221/DD_g221.simp-undir-edges
53804,75,21878,395,77420,33,36519,194,36666,273,41514,154,41211,207,22532,381,17466,707,a0bd390290e7d8a0198e6cf816302a3d34821290,487,2224,486,3,protein/DD_g222/DD_g222.simp-undir-edges
16294,37,9266,174,30758,12,8170,70,8342,93,10744,75,10160,92,5803,132,5478,293,a0bd390290e7d8a0198e6cf816302a3d34821290,310,1986,309,3,protein/DD_g223/DD_g223.simp-undir-edges
21085,27,10695,191,33158,16,13770,70,13919,136,15834,90,15180,82,8784,166,7571,353,a0bd390290e7d8a0198e6cf816302a3d34821290,320,1556,319,3,protein/DD_g224/DD_g224.simp-undir-edges
31029,24,15846,260,50052,8,20283,49,20513,76,25030,41,23964,58,12589,113,11028,351,a0bd390290e7d8a0198e6cf816302a3d34821290,394,1868,393,3,protein/DD_g225/DD_g225.simp-undir-edges
53717,57,24847,397,83828,21,37448,216,37821,302,39727,165,40215,225,22039,427,18890,794,a0bd390290e7d8a0198e6cf816302a3d34821290,508,2544,507,3,protein/DD_g226/DD_g226.simp-undir-edges
8168,27,4385,110,12190,10,6142,47,6172,70,6857,61,6647,67,4058,108,3502,179,a0bd390290e7d8a0198e6cf816302a3d34821290,196,882,195,3,protein/DD_g227/DD_g227.simp-undir-edges
18364,21,9294,176,29224,9,12067,69,12144,89,14186,68,13459,70,7828,150,6824,304,a0bd390290e7d8a0198e6cf816302a3d34821290,302,1526,301,3,protein/DD_g228/DD_g228.simp-undir-edges
51279,78,23354,392,81614,32,32173,205,32452,302,38400,143,37678,218,19404,403,16963,727,a0bd390290e7d8a0198e6cf816302a3d34821290,500,2402,499,3,protein/DD_g229/DD_g229.simp-undir-edges
23084,56,12248,208,36962,20,15094,114,15361,167,18574,105,17903,121,9496,192,8205,409,a0bd390290e7d8a0198e6cf816302a3d34821290,340,1786,339,3,protein/DD_g23/DD_g23.simp-undir-edges
7640,31,4680,109,14052,12,5505,68,5534,80,5986,70,5817,53,3539,118,3279,207,a0bd390290e7d8a0198e6cf816302a3d34821290,213,1254,212,3,protein/DD_g230/DD_g230.simp-undir-edges
26543,24,14329,293,49262,11,13159,41,13316,55,17683,27,16650,49,9138,93,8576,312,a0bd390290e7d8a0198e6cf816302a3d34821290,395,2654,394,3,protein/DD_g231/DD_g231.simp-undir-edges
27993,67,14082,249,41226,21,16851,168,17186,198,21905,131,21020,150,10689,254,9338,425,a0bd390290e7d8a0198e6cf816302a3d34821290,358,1578,357,3,protein/DD_g232/DD_g232.simp-undir-edges
83029,92,33866,543,117850,40,53586,209,54326,292,59816,190,61523,234,31800,441,25394,921,a0bd390290e7d8a0198e6cf816302a3d34821290,601,2688,600,3,protein/DD_g233/DD_g233.simp-undir-edges
30514,25,14763,273,51754,10,20705,51,20863,83,25173,56,24679,68,13349,133,11509,414,a0bd390290e7d8a0198e6cf816302a3d34821290,401,2270,400,3,protein/DD_g234/DD_g234.simp-undir-edges
5245,14,3070,99,8138,8,3345,33,3382,36,4096,32,3732,30,2259,57,2032,121,a0bd390290e7d8a0198e6cf816302a3d34821290,162,814,161,3,protein/DD_g235/DD_g235.simp-undir-edges
7208,22,4005,95,10726,9,4895,41,5079,60,6108,50,5888,58,3429,91,2895,163,a0bd390290e7d8a0198e6cf816302a3d34821290,186,864,185,3,protein/DD_g236/DD_g236.simp-undir-edges
40571,26,18919,323,56926,10,26741,83,26960,136,30972,81,30313,112,16909,194,13792,480,a0bd390290e7d8a0198e6cf816302a3d34821290,419,1740,418,3,protein/DD_g237/DD_g237.simp-undir-edges
8847,32,4676,125,13986,9,6248,83,6268,82,6825,73,6570,80,3984,125,3538,217,a0bd390290e7d8a0198e6cf816302a3d34821290,212,1162,211,3,protein/DD_g238/DD_g238.simp-undir-edges
51051,80,23812,446,82066,37,30154,216,30584,276,38245,180,37090,192,18859,391,16782,692,a0bd390290e7d8a0198e6cf816302a3d34821290,504,2844,503,3,protein/DD_g239/DD_g239.simp-undir-edges
857,8,564,51,1270,4,572,27,586,30,693,21,598,22,412,42,398,84,a0bd390290e7d8a0198e6cf816302a3d34821290,68,296,67,3,protein/DD_g24/DD_g24.simp-undir-edges
29267,17,14123,244,48680,7,18506,39,18711,56,20773,34,20367,48,12138,71,10532,350,a0bd390290e7d8a0198e6cf816302a3d34821290,389,2176,388,3,protein/DD_g240/DD_g240.simp-undir-edges
8951,36,5302,123,14942,14,6843,57,6911,88,7142,79,7010,86,4343,113,3762,223,a0bd390290e7d8a0198e6cf816302a3d34821290,219,1164,218,3,protein/DD_g241/DD_g241.simp-undir-edges
83445,42,37587,530,134672,9,53259,63,53625,104,65110,40,63282,73,30888,137,26485,603,a0bd390290e7d8a0198e6cf816302a3d34821290,642,3270,641,3,protein/DD_g242/DD_g242.simp-undir-edges
12717,47,7063,139,19722,18,7928,101,8004,128,9792,99,9184,120,5158,189,4636,276,a0bd390290e7d8a0198e6cf816302a3d34821290,250,1200,249,3,protein/DD_g243/DD_g243.simp-undir-edges
15947,23,8807,175,26452,11,11385,58,11477,64,12593,52,12128,65,7282,111,6319,238,a0bd390290e7d8a0198e6cf816302a3d34821290,291,1644,290,3,protein/DD_g244/DD_g244.simp-undir-edges
47808,65,22796,360,71552,29,34576,125,34764,212,36132,132,35134,170,20566,305,17214,646,a0bd390290e7d8a0198e6cf816302a3d34821290,469,2268,468,3,protein/DD_g245/DD_g245.simp-undir-edges
16999,27,8720,157,27814,10,12084,52,12149,75,12758,57,12469,68,7598,116,6539,278,a0bd390290e7d8a0198e6cf816302a3d34821290,295,1568,294,3,protein/DD_g246/DD_g246.simp-undir-edges
8976,29,4803,117,13522,13,6279,69,6372,93,6979,70,6602,62,4223,110,3514,200,a0bd390290e7d8a0198e6cf816302a3d34821290,209,1040,208,3,protein/DD_g247/DD_g247.simp-undir-edges
22260,46,10315,205,33238,17,15978,90,16384,132,17627,94,16918,93,9982,180,8206,352,a0bd390290e7d8a0198e6cf816302a3d34821290,321,1458,320,3,protein/DD_g248/DD_g248.simp-undir-edges
33750,26,16271,257,52088,8,23511,59,23833,84,26865,55,25774,70,13994,130,11896,422,a0bd390290e7d8a0198e6cf816302a3d34821290,401,1852,400,3,protein/DD_g249/DD_g249.simp-undir-edges
12970,51,6726,156,20558,19,8483,105,8571,134,10521,102,10067,101,5565,193,4815,294,a0bd390290e7d8a0198e6cf816302a3d34821290,255,1406,254,3,protein/DD_g25/DD_g25.simp-undir-edges
63360,49,25581,486,96396,17,39193,111,39950,184,49418,110,49966,137,24741,248,20147,653,a0bd390290e7d8a0198e6cf816302a3d34821290,545,2600,544,3,protein/DD_g250/DD_g250.simp-undir-edges
42593,67,21166,408,70414,26,28418,137,28665,203,31844,113,31092,174,17318,313,15291,584,a0bd390290e7d8a0198e6cf816302a3d34821290,468,2684,467,3,protein/DD_g251/DD_g251.simp-undir-edges
44601,41,20683,361,69686,27,25552,162,25948,209,33788,133,34153,169,16337,275,14049,530,a0bd390290e7d8a0198e6cf816302a3d34821290,463,2128,462,3,protein/DD_g252/DD_g252.simp-undir-edges
10837,45,6100,116,18150,18,8226,102,8273,107,8710,102,8594,85,5209,168,4469,258,a0bd390290e7d8a0198e6cf816302a3d34821290,240,1262,239,3,protein/DD_g253/DD_g253.simp-undir-edges
61024,29,29123,414,92866,13,38113,87,38490,136,46475,79,45864,128,23467,174,20020,643,a0bd390290e7d8a0198e6cf816302a3d34821290,533,2488,532,3,protein/DD_g254/DD_g254.simp-undir-edges
8550,19,4875,125,14524,14,6033,72,6097,71,6844,70,6514,50,4031,111,3595,191,a0bd390290e7d8a0198e6cf816302a3d34821290,217,1200,216,3,protein/DD_g255/DD_g255.simp-undir-edges
2357,25,1561,76,4170,11,1609,51,1667,49,1747,55,1642,32,1092,86,1044,132,a0bd390290e7d8a0198e6cf816302a3d34821290,120,702,119,3,protein/DD_g256/DD_g256.simp-undir-edges
38812,43,18928,262,58582,17,25427,90,25937,137,29587,89,28628,124,16251,207,13584,482,a0bd390290e7d8a0198e6cf816302a3d34821290,425,1940,424,3,protein/DD_g257/DD_g257.simp-undir-edges
5745,15,2869,97,8186,8,4603,38,4601,41,4772,22,4487,26,3213,55,2606,135,a0bd390290e7d8a0198e6cf816302a3d34821290,162,654,161,3,protein/DD_g258/DD_g258.simp-undir-edges
33604,43,17196,317,58936,15,21416,95,21689,139,24265,83,23809,93,13367,185,12041,477,a0bd390290e7d8a0198e6cf816302a3d34821290,427,2490,426,3,protein/DD_g259/DD_g259.simp-undir-edges
36455,46,18269,319,60406,12,23178,116,23635,135,28438,98,27765,124,14730,209,12825,429,a0bd390290e7d8a0198e6cf816302a3d34821290,431,2324,430,3,protein/DD_g26/DD_g26.simp-undir-edges
19782,37,10505,203,31444,15,14908,81,14989,107,15255,85,14768,101,9352,182,7754,314,a0bd390290e7d8a0198e6cf816302a3d34821290,312,1454,311,3,protein/DD_g260/DD_g260.simp-undir-edges
83959,94,38271,556,129508,50,55253,223,55830,382,62014,231,59938,280,32501,479,27808,1003,a0bd390290e7d8a0198e6cf816302a3d34821290,629,3052,628,3,protein/DD_g261/DD_g261.simp-undir-edges
3081,27,1837,78,4678,12,2464,58,2491,55,2519,50,2373,65,1582,100,1394,142,a0bd390290e7d8a0198e6cf816302a3d34821290,126,660,125,3,protein/DD_g262/DD_g262.simp-undir-edges
6995,24,3938,94,11124,6,5030,43,5097,63,5337,43,5312,45,3301,94,2946,163,a0bd390290e7d8a0198e6cf816302a3d34821290,190,1002,189,3,protein/DD_g263/DD_g263.simp-undir-edges
32111,19,14247,261,47974,6,20504,39,20684,53,24754,26,25373,43,13479,64,11148,336,a0bd390290e7d8a0198e6cf816302a3d34821290,386,1816,385,3,protein/DD_g264/DD_g264.simp-undir-edges
48507,81,24297,365,80504,35,31211,203,31541,297,36945,167,35976,209,19343,372,16927,732,a0bd390290e7d8a0198e6cf816302a3d34821290,499,2584,498,3,protein/DD_g265/DD_g265.simp-undir-edges
20162,26,9833,214,31798,10,15602,90,15720,116,15661,80,15092,104,10198,165,8544,339,a0bd390290e7d8a0198e6cf816302a3d34821290,314,1484,313,3,protein/DD_g266/DD_g266.simp-undir-edges
8467,32,5139,118,14078,13,5991,54,5987,83,6448,73,6203,66,3949,124,3384,211,a0bd390290e7d8a0198e6cf816302a3d34821290,211,1062,210,3,protein/DD_g267/DD_g267.simp-undir-edges
112137,79,57558,800,209202,26,53487,147,54503,282,70621,114,68473,155,35410,343,32221,965,a0bd390290e7d8a0198e6cf816302a3d34821290,803,5548,802,3,protein/DD_g268/DD_g268.simp-undir-edges
27374,58,12466,223,40494,23,18302,111,18489,181,21204,110,21084,151,12306,260,9672,442,a0bd390290e7d8a0198e6cf816302a3d34821290,354,1580,353,3,protein/DD_g269/DD_g269.simp-undir-edges
24819,56,13267,206,42016,25,16499,114,16688,190,19051,122,18765,148,10723,265,9408,414,a0bd390290e7d8a0198e6cf816302a3d34821290,363,2060,362,3,protein/DD_g27/DD_g27.simp-undir-edges
9791,36,5707,114,15392,15,6977,75,6965,94,7444,82,7323,92,4620,124,4006,224,a0bd390290e7d8a0198e6cf816302a3d34821290,222,1020,221,3,protein/DD_g270/DD_g270.simp-undir-edges
21740,43,10572,215,33354,18,15499,95,15621,117,17372,82,16976,84,9700,198,8293,351,a0bd390290e7d8a0198e6cf816302a3d34821290,322,1514,321,3,protein/DD_g271/DD_g271.simp-undir-edges
44991,46,21509,371,73872,30,31490,176,31866,229,34423,129,33344,186,18838,335,16500,647,a0bd390290e7d8a0198e6cf816302a3d34821290,476,2462,475,3,protein/DD_g272/DD_g272.simp-undir-edges
42585,61,20021,354,67538,25,27227,129,27518,194,33079,112,31500,163,16533,249,14400,565,a0bd390290e7d8a0198e6cf816302a3d34821290,456,2262,455,3,protein/DD_g273/DD_g273.simp-undir-edges
17256,33,9604,196,29030,13,11297,69,11530,107,13288,69,12998,56,7372,153,6513,288,a0bd390290e7d8a0198e6cf816302a3d34821290,302,1676,301,3,protein/DD_g274/DD_g274.simp-undir-edges
23672,50,11578,217,35040,17,18137,104,18224,132,18778,60,18510,124,11201,207,9181,380,a0bd390290e7d8a0198e6cf816302a3d34821290,331,1442,330,3,protein/DD_g275/DD_g275.simp-undir-edges
25276,35,10830,207,38464,13,18125,123,18174,163,18992,99,18730,143,11580,237,9347,406,a0bd390290e7d8a0198e6cf816302a3d34821290,345,1650,344,3,protein/DD_g276/DD_g276.simp-undir-edges
15038,16,7958,156,23200,7,10951,38,10989,48,10888,24,10600,38,6729,75,5915,190,a0bd390290e7d8a0198e6cf816302a3d34821290,271,1338,270,3,protein/DD_g277/DD_g277.simp-undir-edges
43760,47,22199,334,71584,28,28867,122,29004,203,35299,142,35804,178,18398,282,15210,601,a0bd390290e7d8a0198e6cf816302a3d34821290,471,2302,470,3,protein/DD_g278/DD_g278.simp-undir-edges
34555,34,16567,241,55580,13,23502,75,23629,132,25458,74,25399,97,14276,160,12510,448,a0bd390290e7d8a0198e6cf816302a3d34821290,415,2080,414,3,protein/DD_g279/DD_g279.simp-undir-edges
12940,10,7147,146,20934,5,9422,34,9463,28,10040,14,9597,19,6060,36,5218,122,a0bd390290e7d8a0198e6cf816302a3d34821290,258,1406,257,3,protein/DD_g28/DD_g28.simp-undir-edges
16065,14,8710,111,27558,7,10029,59,10239,77,12103,58,11721,70,6566,109,5965,262,a0bd390290e7d8a0198e6cf816302a3d34821290,296,1778,295,3,protein/DD_g280/DD_g280.simp-undir-edges
53979,25,25177,375,84786,6,36996,51,37333,86,41061,38,39686,64,22095,99,18766,447,a0bd390290e7d8a0198e6cf816302a3d34821290,512,2436,511,3,protein/DD_g281/DD_g281.simp-undir-edges
71342,77,33196,488,113530,36,42043,169,42729,290,50588,161,49100,228,25142,381,22579,804,a0bd390290e7d8a0198e6cf816302a3d34821290,592,3324,591,3,protein/DD_g282/DD_g282.simp-undir-edges
11339,40,5973,135,16926,15,7602,85,7689,85,9147,93,8746,104,5216,147,4417,234,a0bd390290e7d8a0198e6cf816302a3d34821290,231,1036,230,3,protein/DD_g283/DD_g283.simp-undir-edges
20705,47,10372,233,34116,11,12975,98,13104,128,17350,100,16864,120,8342,167,7392,330,a0bd390290e7d8a0198e6cf816302a3d34821290,327,1716,326,3,protein/DD_g284/DD_g284.simp-undir-edges
10097,37,5071,133,15344,14,6583,75,6642,91,7680,81,7301,92,4447,137,4006,220,a0bd390290e7d8a0198e6cf816302a3d34821290,220,1040,219,3,protein/DD_g285/DD_g285.simp-undir-edges
25836,57,13898,244,41360,25,17401,152,17589,190,20730,133,19817,144,11705,263,10033,430,a0bd390290e7d8a0198e6cf816302a3d34821290,358,1756,357,3,protein/DD_g286/DD_g286.simp-undir-edges
13362,50,6923,139,20216,12,9414,104,9473,123,10368,100,9920,110,6173,173,5343,286,a0bd390290e7d8a0198e6cf816302a3d34821290,252,1192,251,3,protein/DD_g287/DD_g287.simp-undir-edges
15202,25,8512,133,27030,11,10166,58,10248,77,12134,55,11958,68,6761,109,6030,287,a0bd390290e7d8a0198e6cf816302a3d34821290,293,1736,292,3,protein/DD_g288/DD_g288.simp-undir-edges
28858,63,14364,236,44704,26,19420,142,19657,224,22787,143,22056,166,12882,281,10497,495,a0bd390290e7d8a0198e6cf816302a3d34821290,372,1744,371,3,protein/DD_g289/DD_g289.simp-undir-edges
28980,18,14370,294,49008,8,17982,41,18234,71,21058,39,20512,58,11266,89,10315,353,a0bd390290e7d8a0198e6cf816302a3d34821290,393,2322,392,3,protein/DD_g29/DD_g29.simp-undir-edges
23017,58,12451,226,39542,23,13799,118,14057,166,18025,114,17478,136,9120,231,8129,410,a0bd390290e7d8a0198e6cf816302a3d34821290,352,1954,351,3,protein/DD_g290/DD_g290.simp-undir-edges
12842,10,7171,152,21582,5,8151,33,8229,36,9322,21,8884,26,5252,41,4868,137,a0bd390290e7d8a0198e6cf816302a3d34821290,262,1474,261,3,protein/DD_g291/DD_g291.simp-undir-edges
6009,16,3175,77,9156,7,4461,38,4485,48,4641,40,4308,46,2873,58,2517,135,a0bd390290e7d8a0198e6cf816302a3d34821290,173,996,172,3,protein/DD_g292/DD_g292.simp-undir-edges
40368,30,19729,288,61730,13,26725,90,26945,147,33303,112,31098,142,17412,230,14477,529,a0bd390290e7d8a0198e6cf816302a3d34821290,438,2084,437,3,protein/DD_g293/DD_g293.simp-undir-edges
294839,79,119370,1399,443746,21,176883,141,178497,421,220540,112,220862,254,96172,543,82105,1766,a0bd390290e7d8a0198e6cf816302a3d34821290,1160,5484,1159,3,protein/DD_g294/DD_g294.simp-undir-edges
7354,22,4373,97,11978,10,4818,59,4881,68,5716,58,5362,63,3335,100,2891,171,a0bd390290e7d8a0198e6cf816302a3d34821290,197,1066,196,3,protein/DD_g295/DD_g295.simp-undir-edges
5079,13,2831,93,7496,7,3697,35,3736,32,4013,24,3891,23,2454,48,2083,121,a0bd390290e7d8a0198e6cf816302a3d34821290,157,720,156,3,protein/DD_g296/DD_g296.simp-undir-edges
8412,27,4755,88,12362,7,6303,59,6295,71,6601,36,6560,54,4179,93,3468,197,a0bd390290e7d8a0198e6cf816302a3d34821290,198,848,197,3,protein/DD_g297/DD_g297.simp-undir-edges
38864,45,19101,304,58604,11,25815,93,25927,140,27803,90,26650,121,14926,183,13356,457,a0bd390290e7d8a0198e6cf816302a3d34821290,427,2078,426,3,protein/DD_g298/DD_g298.simp-undir-edges
66814,63,31384,407,105924,16,36396,121,37150,217,45381,152,43962,191,23284,307,20718,751,a0bd390290e7d8a0198e6cf816302a3d34821290,571,3184,570,3,protein/DD_g299/DD_g299.simp-undir-edges
7200,24,3580,107,10956,10,4844,55,4897,63,5918,44,5602,59,3249,94,2834,171,a0bd390290e7d8a0198e6cf816302a3d34821290,188,902,187,3,protein/DD_g3/DD_g3.simp-undir-edges
11770,44,6168,136,18430,19,7106,92,7204,114,9365,101,8744,100,5173,172,4604,252,a0bd390290e7d8a0198e6cf816302a3d34821290,242,1228,241,3,protein/DD_g30/DD_g30.simp-undir-edges
16497,19,8110,169,24370,7,11741,40,11882,63,12337,39,11951,53,7183,98,6190,244,a0bd390290e7d8a0198e6cf816302a3d34821290,277,1258,276,3,protein/DD_g300/DD_g300.simp-undir-edges
42929,56,19684,340,64396,22,29089,136,29231,172,34317,111,33715,106,17721,250,14351,508,a0bd390290e7d8a0198e6cf816302a3d34821290,445,2126,444,3,protein/DD_g301/DD_g301.simp-undir-edges
60873,39,30191,429,99746,20,38216,102,38507,197,43588,102,43503,156,23408,279,20480,665,a0bd390290e7d8a0198e6cf816302a3d34821290,555,2988,554,3,protein/DD_g302/DD_g302.simp-undir-edges
8597,26,4877,111,13648,9,5944,67,6046,79,6528,71,6472,74,4061,109,3394,209,a0bd390290e7d8a0198e6cf816302a3d34821290,209,1068,208,3,protein/DD_g303/DD_g303.simp-undir-edges
27794,55,14382,283,44070,23,18504,163,18621,178,21175,113,20568,148,11388,272,9897,435,a0bd390290e7d8a0198e6cf816302a3d34821290,370,1880,369,3,protein/DD_g304/DD_g304.simp-undir-edges
16417,18,8680,178,24738,8,11912,41,12029,53,12995,34,12587,45,7940,69,6470,225,a0bd390290e7d8a0198e6cf816302a3d34821290,278,1224,277,3,protein/DD_g305/DD_g305.simp-undir-edges
11059,45,6108,128,18860,11,8194,90,8236,121,8753,81,8575,109,5276,152,4710,263,a0bd390290e7d8a0198e6cf816302a3d34821290,245,1314,244,3,protein/DD_g306/DD_g306.simp-undir-edges
21993,33,11840,201,37180,19,14382,117,14557,152,16620,102,16501,109,9094,226,8194,403,a0bd390290e7d8a0198e6cf816302a3d34821290,344,2060,343,3,protein/DD_g307/DD_g307.simp-undir-edges
10264,22,5876,138,17130,17,7523,86,7537,105,8615,83,8197,97,4841,160,4215,247,a0bd390290e7d8a0198e6cf816302a3d34821290,232,1118,231,3,protein/DD_g308/DD_g308.simp-undir-edges
18794,37,9694,197,29814,14,13157,60,13267,95,14826,56,13961,69,8307,145,7083,314,a0bd390290e7d8a0198e6cf816302a3d34821290,306,1492,305,3,protein/DD_g309/DD_g309.simp-undir-edges
59406,56,30051,470,100890,20,29661,148,30237,197,42777,127,41446,157,20344,267,18208,635,a0bd390290e7d8a0198e6cf816302a3d34821290,557,2994,556,3,protein/DD_g31/DD_g31.simp-undir-edges
82706,85,37814,495,132330,30,52023,237,52454,400,61940,240,62726,287,31179,536,26711,1018,a0bd390290e7d8a0198e6cf816302a3d34821290,636,2988,635,3,protein/DD_g310/DD_g310.simp-undir-edges
19722,25,9130,199,30534,14,14707,96,14788,101,15585,78,15162,75,9586,153,7517,317,a0bd390290e7d8a0198e6cf816302a3d34821290,308,1474,307,3,protein/DD_g311/DD_g311.simp-undir-edges
11891,44,6558,132,17950,18,8357,91,8443,113,9228,101,8873,112,5653,170,4723,244,a0bd390290e7d8a0198e6cf816302a3d34821290,239,1144,238,3,protein/DD_g312/DD_g312.simp-undir-edges
92106,85,39000,579,132914,51,58564,242,59254,399,64655,253,63157,319,33853,517,29019,995,a0bd390290e7d8a0198e6cf816302a3d34821290,639,2988,638,3,protein/DD_g313/DD_g313.simp-undir-edges
23162,58,12348,238,38706,19,15776,121,15924,163,17269,95,16825,119,10014,252,8811,440,a0bd390290e7d8a0198e6cf816302a3d34821290,347,1892,346,3,protein/DD_g314/DD_g314.simp-undir-edges
34476,31,15150,310,53174,11,22738,76,22848,81,28390,52,28424,48,15413,148,11914,378,a0bd390290e7d8a0198e6cf816302a3d34821290,404,1866,403,3,protein/DD_g315/DD_g315.simp-undir-edges
11209,44,6134,124,18504,16,8114,73,8154,126,8959,100,8797,111,5292,173,4550,269,a0bd390290e7d8a0198e6cf816302a3d34821290,241,1220,240,3,protein/DD_g316/DD_g316.simp-undir-edges
205195,158,87345,1117,339910,70,106184,387,107790,729,140813,316,140915,427,64737,921,57754,1785,a0bd390290e7d8a0198e6cf816302a3d34821290,1019,5662,1018,3,protein/DD_g317/DD_g317.simp-undir-edges
42335,58,20223,339,70052,17,28156,152,28386,219,31441,127,30943,148,16901,261,15167,586,a0bd390290e7d8a0198e6cf816302a3d34821290,464,2680,463,3,protein/DD_g318/DD_g318.simp-undir-edges
13557,9,7377,139,21170,5,9915,32,9979,31,10939,16,10511,25,6482,41,5462,143,a0bd390290e7d8a0198e6cf816302a3d34821290,259,1226,258,3,protein/DD_g319/DD_g319.simp-undir-edges
5628,16,3258,79,9182,8,4009,43,4066,48,4398,39,4179,30,2585,64,2325,143,a0bd390290e7d8a0198e6cf816302a3d34821290,173,950,172,3,protein/DD_g32/DD_g32.simp-undir-edges
11174,41,6198,144,17616,18,8087,90,8162,120,8756,93,8153,109,5139,155,4427,260,a0bd390290e7d8a0198e6cf816302a3d34821290,236,1140,235,3,protein/DD_g320/DD_g320.simp-undir-edges
8949,16,4747,124,13208,13,6287,66,6313,78,6792,68,6247,78,4132,118,3596,182,a0bd390290e7d8a0198e6cf816302a3d34821290,205,914,204,3,protein/DD_g321/DD_g321.simp-undir-edges
5100,13,2775,92,7576,15,3878,33,3889,34,3972,25,3859,28,2478,50,2150,112,a0bd390290e7d8a0198e6cf816302a3d34821290,157,658,156,3,protein/DD_g322/DD_g322.simp-undir-edges
87931,57,38899,592,144126,17,52933,103,53271,192,63580,86,62771,163,32733,237,28594,774,a0bd390290e7d8a0198e6cf816302a3d34821290,664,3696,663,3,protein/DD_g323/DD_g323.simp-undir-edges
3585,8,2097,78,5614,5,2764,22,2771,22,2872,14,2732,14,1901,29,1600,75,a0bd390290e7d8a0198e6cf816302a3d34821290,135,602,134,3,protein/DD_g324/DD_g324.simp-undir-edges
24364,27,11048,196,34566,11,16696,78,16806,129,18264,108,17571,127,10850,198,8707,366,a0bd390290e7d8a0198e6cf816302a3d34821290,327,1404,326,3,protein/DD_g325/DD_g325.simp-undir-edges
20776,44,11102,205,32476,17,13753,82,13800,113,15090,89,14416,106,8844,161,7674,355,a0bd390290e7d8a0198e6cf816302a3d34821290,317,1578,316,3,protein/DD_g326/DD_g326.simp-undir-edges
11619,50,6337,136,19400,12,7634,98,7680,112,9465,104,9359,88,5006,183,4633,256,a0bd390290e7d8a0198e6cf816302a3d34821290,248,1230,247,3,protein/DD_g327/DD_g327.simp-undir-edges
10477,24,5980,145,18662,19,7385,93,7408,112,8256,98,7949,104,4725,158,4340,263,a0bd390290e7d8a0198e6cf816302a3d34821290,242,1412,241,3,protein/DD_g328/DD_g328.simp-undir-edges
52457,78,23449,440,80644,20,35338,208,35607,285,37436,184,36815,217,20864,392,17851,725,a0bd390290e7d8a0198e6cf816302a3d34821290,499,2472,498,3,protein/DD_g329/DD_g329.simp-undir-edges
36253,46,18498,329,60946,19,23328,106,23661,153,26513,94,25790,134,14529,206,13184,519,a0bd390290e7d8a0198e6cf816302a3d34821290,435,2474,434,3,protein/DD_g33/DD_g33.simp-undir-edges
41656,56,18721,343,65332,23,24757,144,24939,175,32983,125,32104,149,15723,251,13417,525,a0bd390290e7d8a0198e6cf816302a3d34821290,449,2356,448,3,protein/DD_g330/DD_g330.simp-undir-edges
3426,7,2018,77,5226,5,2683,21,2696,21,2664,10,2597,11,1772,24,1550,68,a0bd390290e7d8a0198e6cf816302a3d34821290,131,590,130,3,protein/DD_g331/DD_g331.simp-undir-edges
12113,24,6670,98,19688,11,8353,101,8428,123,9533,95,9014,118,5350,187,4793,272,a0bd390290e7d8a0198e6cf816302a3d34821290,252,1306,251,3,protein/DD_g332/DD_g332.simp-undir-edges
13684,9,7287,155,20538,5,10049,26,10195,26,10644,13,10294,18,6203,35,5490,135,a0bd390290e7d8a0198e6cf816302a3d34821290,257,1246,256,3,protein/DD_g333/DD_g333.simp-undir-edges
6218,19,3627,93,9788,9,4982,47,5002,56,5143,45,4815,43,3145,83,2807,149,a0bd390290e7d8a0198e6cf816302a3d34821290,180,964,179,3,protein/DD_g334/DD_g334.simp-undir-edges
17537,34,9157,183,29546,13,12559,74,12666,93,14479,74,13965,81,7927,136,6788,304,a0bd390290e7d8a0198e6cf816302a3d34821290,305,1654,304,3,protein/DD_g335/DD_g335.simp-undir-edges
5240,15,2961,99,8770,8,3888,34,3905,38,3916,23,3649,27,2467,53,2228,126,a0bd390290e7d8a0198e6cf816302a3d34821290,168,872,167,3,protein/DD_g336/DD_g336.simp-undir-edges
4453,13,2822,86,7728,7,3698,32,3710,35,3760,23,3584,27,2548,52,2252,119,a0bd390290e7d8a0198e6cf816302a3d34821290,159,842,158,3,protein/DD_g337/DD_g337.simp-undir-edges
54270,23,27399,407,86954,8,29266,59,29665,77,36578,41,35493,75,18804,107,17213,448,a0bd390290e7d8a0198e6cf816302a3d34821290,516,2760,515,3,protein/DD_g338/DD_g338.simp-undir-edges
16178,19,8754,147,25398,7,10533,50,10617,65,13136,41,12316,50,6989,83,6111,215,a0bd390290e7d8a0198e6cf816302a3d34821290,282,1262,281,3,protein/DD_g339/DD_g339.simp-undir-edges
10144,35,5469,118,15452,15,8118,81,8183,88,8130,82,7880,93,5463,142,4442,234,a0bd390290e7d8a0198e6cf816302a3d34821290,220,984,219,3,protein/DD_g34/DD_g34.simp-undir-edges
6566,21,4002,109,10946,11,4537,44,4629,59,5450,48,5433,35,3424,91,2957,179,a0bd390290e7d8a0198e6cf816302a3d34821290,188,1004,187,3,protein/DD_g340/DD_g340.simp-undir-edges
9119,33,4685,112,14444,9,6972,58,6994,86,7520,77,7150,50,4660,130,3940,213,a0bd390290e7d8a0198e6cf816302a3d34821290,214,1020,213,3,protein/DD_g341/DD_g341.simp-undir-edges
21203,26,10824,182,31088,15,15482,103,15664,91,17468,86,16350,105,9752,157,7897,332,a0bd390290e7d8a0198e6cf816302a3d34821290,312,1374,311,3,protein/DD_g342/DD_g342.simp-undir-edges
7782,23,4302,115,11102,10,5959,53,5959,63,5876,44,5551,63,3722,99,3258,168,a0bd390290e7d8a0198e6cf816302a3d34821290,189,872,188,3,protein/DD_g343/DD_g343.simp-undir-edges
7342,24,4297,112,11326,11,5429,55,5484,66,6191,54,5963,60,3722,95,3159,184,a0bd390290e7d8a0198e6cf816302a3d34821290,190,850,189,3,protein/DD_g344/DD_g344.simp-undir-edges
25151,52,12239,236,36070,20,17059,101,17215,129,19406,117,19282,112,10692,217,8675,396,a0bd390290e7d8a0198e6cf816302a3d34821290,336,1484,335,3,protein/DD_g345/DD_g345.simp-undir-edges
7359,25,3944,105,11322,11,5530,61,5611,66,5803,57,5758,64,3493,100,3064,173,a0bd390290e7d8a0198e6cf816302a3d34821290,192,926,191,3,protein/DD_g346/DD_g346.simp-undir-edges
15508,18,8219,173,24738,7,10986,48,11010,62,12093,42,11537,54,6927,84,6019,229,a0bd390290e7d8a0198e6cf816302a3d34821290,280,1418,279,3,protein/DD_g347/DD_g347.simp-undir-edges
46180,63,21175,383,71310,16,30088,124,30381,199,36565,118,35285,182,18300,263,15915,602,a0bd390290e7d8a0198e6cf816302a3d34821290,469,2238,468,3,protein/DD_g348/DD_g348.simp-undir-edges
178737,61,69678,924,264942,13,111582,93,112456,200,130643,70,135515,142,64406,291,52269,1106,a0bd390290e7d8a0198e6cf816302a3d34821290,897,4174,896,3,protein/DD_g349/DD_g349.simp-undir-edges
25031,46,12403,238,38120,13,17713,141,17887,163,19247,98,18472,122,11553,235,9542,407,a0bd390290e7d8a0198e6cf816302a3d34821290,344,1604,343,3,protein/DD_g35/DD_g35.simp-undir-edges
262548,159,101883,1226,401350,37,150013,321,151111,644,189410,281,192147,358,91041,802,74210,1881,a0bd390290e7d8a0198e6cf816302a3d34821290,1103,5116,1102,3,protein/DD_g350/DD_g350.simp-undir-edges
17759,26,8075,179,28102,8,13668,65,13798,82,14612,60,14807,75,9124,125,7131,271,a0bd390290e7d8a0198e6cf816302a3d34821290,297,1452,296,3,protein/DD_g351/DD_g351.simp-undir-edges
14185,11,7310,155,20924,5,11682,28,11826,28,10898,13,10836,18,7461,36,6426,129,a0bd390290e7d8a0198e6cf816302a3d34821290,257,1210,256,3,protein/DD_g352/DD_g352.simp-undir-edges
14624,14,8245,137,23334,6,9915,32,10007,38,11350,19,10892,29,6232,62,5638,182,a0bd390290e7d8a0198e6cf816302a3d34821290,272,1478,271,3,protein/DD_g353/DD_g353.simp-undir-edges
11789,43,6463,124,17948,17,7624,86,7797,114,9189,78,8610,108,5034,165,4551,266,a0bd390290e7d8a0198e6cf816302a3d34821290,240,1116,239,3,protein/DD_g354/DD_g354.simp-undir-edges
9369,31,4912,113,14134,14,6843,56,6876,84,7651,71,7211,84,4375,124,3693,218,a0bd390290e7d8a0198e6cf816302a3d34821290,213,960,212,3,protein/DD_g355/DD_g355.simp-undir-edges
6353,13,3602,112,9480,9,4532,45,4561,52,5015,33,4555,47,2975,68,2641,134,a0bd390290e7d8a0198e6cf816302a3d34821290,175,794,174,3,protein/DD_g356/DD_g356.simp-undir-edges
8740,30,4743,123,14202,14,5592,55,5762,82,7351,59,7135,82,4006,111,3441,215,a0bd390290e7d8a0198e6cf816302a3d34821290,213,1070,212,3,protein/DD_g357/DD_g357.simp-undir-edges
109014,101,44298,640,172074,40,51378,240,52268,378,86172,195,85978,258,32612,504,28416,1039,a0bd390290e7d8a0198e6cf816302a3d34821290,725,3502,724,3,protein/DD_g358/DD_g358.simp-undir-edges
7831,26,4519,119,13366,13,5173,54,5211,77,6024,69,5887,76,3433,107,3096,193,a0bd390290e7d8a0198e6cf816302a3d34821290,208,1154,207,3,protein/DD_g359/DD_g359.simp-undir-edges
17745,25,9580,194,27778,11,12135,73,12255,81,13851,56,13638,74,7882,116,6573,260,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1386,293,3,protein/DD_g36/DD_g36.simp-undir-edges
19906,36,10031,198,30000,14,15091,76,15167,98,15212,76,14498,95,9112,146,7949,325,a0bd390290e7d8a0198e6cf816302a3d34821290,306,1444,305,3,protein/DD_g360/DD_g360.simp-undir-edges
2837,24,1635,75,4478,11,2067,55,2088,63,2274,45,2092,63,1350,95,1204,146,a0bd390290e7d8a0198e6cf816302a3d34821290,123,580,122,3,protein/DD_g361/DD_g361.simp-undir-edges
6882,26,3939,110,11702,11,4619,46,4632,54,5270,32,5102,61,3244,85,2897,173,a0bd390290e7d8a0198e6cf816302a3d34821290,192,1008,191,3,protein/DD_g362/DD_g362.simp-undir-edges
34821,33,17572,318,55504,14,26574,77,26786,113,28261,73,27284,94,15928,174,13452,432,a0bd390290e7d8a0198e6cf816302a3d34821290,414,2046,413,3,protein/DD_g363/DD_g363.simp-undir-edges
32569,19,15445,290,50104,9,23105,47,23250,68,25385,41,25133,65,15169,108,12121,391,a0bd390290e7d8a0198e6cf816302a3d34821290,394,1862,393,3,protein/DD_g364/DD_g364.simp-undir-edges
1781,19,1197,65,2808,9,1321,34,1330,38,1516,41,1409,33,935,68,828,115,a0bd390290e7d8a0198e6cf816302a3d34821290,99,478,98,3,protein/DD_g365/DD_g365.simp-undir-edges
24243,52,11620,246,36526,12,16133,106,16295,146,18717,91,17860,134,9791,217,8725,397,a0bd390290e7d8a0198e6cf816302a3d34821290,338,1534,337,3,protein/DD_g366/DD_g366.simp-undir-edges
12716,11,6986,146,22272,6,8842,38,8855,33,10488,18,10486,28,5929,52,5244,142,a0bd390290e7d8a0198e6cf816302a3d34821290,263,1378,262,3,protein/DD_g367/DD_g367.simp-undir-edges
2651,12,1442,54,3952,6,2058,38,2065,56,2117,51,1915,42,1315,70,1169,128,a0bd390290e7d8a0198e6cf816302a3d34821290,116,542,115,3,protein/DD_g368/DD_g368.simp-undir-edges
23160,56,12005,214,37634,18,15896,100,16148,167,18452,109,17700,134,10274,228,8906,384,a0bd390290e7d8a0198e6cf816302a3d34821290,343,1690,342,3,protein/DD_g369/DD_g369.simp-undir-edges
60207,39,29670,467,92676,10,41068,102,41508,135,45960,72,46033,125,23722,214,20159,562,a0bd390290e7d8a0198e6cf816302a3d34821290,534,2434,533,3,protein/DD_g37/DD_g37.simp-undir-edges
36315,38,16768,320,56548,15,23396,85,23693,144,29812,84,28755,108,15235,144,12500,460,a0bd390290e7d8a0198e6cf816302a3d34821290,419,2102,418,3,protein/DD_g370/DD_g370.simp-undir-edges
12907,9,7356,159,20874,5,9327,29,9436,26,10185,12,9963,17,5813,35,5117,127,a0bd390290e7d8a0198e6cf816302a3d34821290,257,1262,256,3,protein/DD_g371/DD_g371.simp-undir-edges
22693,46,11616,187,35950,20,15584,106,15664,138,17168,112,16888,109,9599,189,8346,342,a0bd390290e7d8a0198e6cf816302a3d34821290,336,1842,335,3,protein/DD_g372/DD_g372.simp-undir-edges
77952,94,33860,550,123708,45,46968,182,47369,325,56505,185,57722,243,28298,428,24403,898,a0bd390290e7d8a0198e6cf816302a3d34821290,616,3300,615,3,protein/DD_g373/DD_g373.simp-undir-edges
13506,16,6959,142,21132,5,9680,29,9811,29,10274,13,10070,19,6244,37,5463,132,a0bd390290e7d8a0198e6cf816302a3d34821290,259,1316,258,3,protein/DD_g374/DD_g374.simp-undir-edges
46389,72,23470,331,72474,25,34895,149,35050,226,35718,140,34314,148,19702,313,16987,600,a0bd390290e7d8a0198e6cf816302a3d34821290,471,2200,470,3,protein/DD_g375/DD_g375.simp-undir-edges
6060,11,3167,97,8642,8,4040,34,4116,42,4833,36,4398,28,2714,67,2366,126,a0bd390290e7d8a0198e6cf816302a3d34821290,167,706,166,3,protein/DD_g376/DD_g376.simp-undir-edges
19974,32,9051,205,30512,14,13168,92,13229,116,15424,78,14604,93,8373,144,7126,319,a0bd390290e7d8a0198e6cf816302a3d34821290,307,1364,306,3,protein/DD_g377/DD_g377.simp-undir-edges
4188,10,2344,86,6668,6,3209,30,3241,31,3260,22,3140,22,2203,38,1988,104,a0bd390290e7d8a0198e6cf816302a3d34821290,148,744,147,3,protein/DD_g378/DD_g378.simp-undir-edges
27633,61,12681,200,42220,15,19621,114,19648,189,22942,106,21610,156,12498,264,10210,434,a0bd390290e7d8a0198e6cf816302a3d34821290,362,1628,361,3,protein/DD_g379/DD_g379.simp-undir-edges
16876,15,7455,155,25690,8,11941,44,12025,64,12869,31,12169,44,7598,115,6391,270,a0bd390290e7d8a0198e6cf816302a3d34821290,284,1388,283,3,protein/DD_g38/DD_g38.simp-undir-edges
34113,26,16248,261,52598,11,21556,61,21884,91,26067,58,25572,73,13377,116,11552,388,a0bd390290e7d8a0198e6cf816302a3d34821290,404,1954,403,3,protein/DD_g380/DD_g380.simp-undir-edges
3766,9,2414,85,6386,6,2790,27,2819,26,2765,17,2594,18,1808,35,1672,100,a0bd390290e7d8a0198e6cf816302a3d34821290,145,832,144,3,protein/DD_g381/DD_g381.simp-undir-edges
13286,10,7320,134,21400,6,9466,30,9471,31,9567,17,9418,27,6023,45,5406,122,a0bd390290e7d8a0198e6cf816302a3d34821290,260,1378,259,3,protein/DD_g382/DD_g382.simp-undir-edges
6013,21,3281,80,8232,5,5006,29,5013,41,4737,28,4418,28,3337,57,2619,124,a0bd390290e7d8a0198e6cf816302a3d34821290,164,704,163,3,protein/DD_g383/DD_g383.simp-undir-edges
36846,39,17933,280,56766,9,27042,100,27084,143,29028,81,28166,110,16465,191,13692,476,a0bd390290e7d8a0198e6cf816302a3d34821290,418,1990,417,3,protein/DD_g384/DD_g384.simp-undir-edges
37951,52,18665,357,63510,20,23537,110,23837,169,26249,90,26082,145,14304,234,12905,490,a0bd390290e7d8a0198e6cf816302a3d34821290,442,2558,441,3,protein/DD_g385/DD_g385.simp-undir-edges
17570,26,8891,182,27736,12,11765,61,12120,79,13657,56,13057,70,7330,117,6424,269,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1402,293,3,protein/DD_g386/DD_g386.simp-undir-edges
27173,60,13275,271,42092,15,17184,132,17372,203,19631,126,19384,141,10595,287,9236,431,a0bd390290e7d8a0198e6cf816302a3d34821290,360,1682,359,3,protein/DD_g387/DD_g387.simp-undir-edges
43058,64,20931,371,73600,28,26464,175,26872,230,33349,148,32440,186,16582,318,14695,576,a0bd390290e7d8a0198e6cf816302a3d34821290,478,2714,477,3,protein/DD_g388/DD_g388.simp-undir-edges
27494,52,11283,202,39692,22,18022,124,18106,185,21092,119,21072,124,11111,246,9268,422,a0bd390290e7d8a0198e6cf816302a3d34821290,351,1544,350,3,protein/DD_g389/DD_g389.simp-undir-edges
14109,12,7523,163,21834,6,10344,33,10468,36,10869,19,10324,29,6592,45,5802,184,a0bd390290e7d8a0198e6cf816302a3d34821290,263,1256,262,3,protein/DD_g39/DD_g39.simp-undir-edges
34581,20,17086,268,52846,11,20712,65,20881,106,25999,52,25716,87,13328,143,11635,327,a0bd390290e7d8a0198e6cf816302a3d34821290,405,1964,404,3,protein/DD_g390/DD_g390.simp-undir-edges
3500,6,1979,76,5192,5,2811,23,2841,18,2897,9,2702,11,1861,23,1571,70,a0bd390290e7d8a0198e6cf816302a3d34821290,131,586,130,3,protein/DD_g391/DD_g391.simp-undir-edges
21086,25,11585,139,35508,11,12622,89,12748,154,15282,96,14886,110,8206,174,7355,364,a0bd390290e7d8a0198e6cf816302a3d34821290,333,1926,332,3,protein/DD_g392/DD_g392.simp-undir-edges
23439,34,12740,226,39044,22,15255,121,15507,161,18402,118,17922,134,9701,247,8495,401,a0bd390290e7d8a0198e6cf816302a3d34821290,348,1694,347,3,protein/DD_g393/DD_g393.simp-undir-edges
3092,27,1935,77,4564,12,2367,59,2356,63,2253,60,2091,61,1485,85,1326,132,a0bd390290e7d8a0198e6cf816302a3d34821290,124,622,123,3,protein/DD_g394/DD_g394.simp-undir-edges
33184,20,15913,284,52338,10,22299,62,22501,94,25926,48,25126,77,14281,130,11824,418,a0bd390290e7d8a0198e6cf816302a3d34821290,403,1924,402,3,protein/DD_g395/DD_g395.simp-undir-edges
18376,17,9333,162,27850,11,11788,50,11896,80,13987,59,13614,73,7440,119,6403,294,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1376,293,3,protein/DD_g396/DD_g396.simp-undir-edges
62580,56,29906,463,99198,19,36902,113,37092,204,46906,121,45986,130,22931,270,19658,651,a0bd390290e7d8a0198e6cf816302a3d34821290,553,2802,552,3,protein/DD_g397/DD_g397.simp-undir-edges
17749,24,8705,170,28156,8,11406,78,11503,104,14462,58,13826,72,7436,108,6442,294,a0bd390290e7d8a0198e6cf816302a3d34821290,297,1360,296,3,protein/DD_g398/DD_g398.simp-undir-edges
21455,26,10589,204,32040,16,14660,86,14781,110,16765,87,17003,109,9724,143,7916,351,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1412,315,3,protein/DD_g399/DD_g399.simp-undir-edges
2188,22,1355,71,3406,10,1468,39,1481,55,1833,47,1749,41,1101,80,1022,122,a0bd390290e7d8a0198e6cf816302a3d34821290,108,536,107,3,protein/DD_g4/DD_g4.simp-undir-edges
9419,30,5198,122,14990,15,5936,73,6007,88,7658,79,7256,53,4152,112,3644,223,a0bd390290e7d8a0198e6cf816302a3d34821290,218,1164,217,3,protein/DD_g40/DD_g40.simp-undir-edges
12623,25,6474,141,18348,17,9774,95,9819,119,9845,104,9317,102,5771,178,4974,276,a0bd390290e7d8a0198e6cf816302a3d34821290,242,1128,241,3,protein/DD_g400/DD_g400.simp-undir-edges
9986,20,4884,111,14444,14,7937,72,7977,89,8371,74,7921,88,5135,114,4222,217,a0bd390290e7d8a0198e6cf816302a3d34821290,214,928,213,3,protein/DD_g401/DD_g401.simp-undir-edges
4920,14,2937,95,7798,7,3665,31,3708,37,3620,25,3527,32,2442,56,2202,131,a0bd390290e7d8a0198e6cf816302a3d34821290,159,772,158,3,protein/DD_g402/DD_g402.simp-undir-edges
22382,32,11917,211,37168,20,14315,112,14410,139,17545,117,17486,101,10122,211,8338,382,a0bd390290e7d8a0198e6cf816302a3d34821290,341,1898,340,3,protein/DD_g403/DD_g403.simp-undir-edges
26991,59,12709,250,43216,25,18205,138,18282,194,20353,133,19339,122,10895,251,9695,470,a0bd390290e7d8a0198e6cf816302a3d34821290,366,1868,365,3,protein/DD_g404/DD_g404.simp-undir-edges
17200,16,8332,148,26358,9,11542,51,11676,68,13566,50,13141,63,7479,107,6338,248,a0bd390290e7d8a0198e6cf816302a3d34821290,287,1282,286,3,protein/DD_g405/DD_g405.simp-undir-edges
12321,36,6931,144,19312,11,9083,99,9147,123,9500,76,8938,120,5844,183,5025,277,a0bd390290e7d8a0198e6cf816302a3d34821290,247,1116,246,3,protein/DD_g406/DD_g406.simp-undir-edges
1943,11,1115,64,2838,8,1422,41,1426,39,1515,41,1371,44,972,53,842,103,a0bd390290e7d8a0198e6cf816302a3d34821290,97,418,96,3,protein/DD_g407/DD_g407.simp-undir-edges
12179,14,7370,133,22812,7,7867,36,7971,41,9414,24,9189,33,5529,52,4886,202,a0bd390290e7d8a0198e6cf816302a3d34821290,269,1630,268,3,protein/DD_g408/DD_g408.simp-undir-edges
138402,84,60370,759,213766,27,84798,196,85662,324,105446,143,103267,244,50573,380,42220,1031,a0bd390290e7d8a0198e6cf816302a3d34821290,807,3896,806,3,protein/DD_g409/DD_g409.simp-undir-edges
35891,55,17297,322,64078,20,19962,127,20294,165,26668,115,25803,128,13514,214,12066,525,a0bd390290e7d8a0198e6cf816302a3d34821290,447,2764,446,3,protein/DD_g41/DD_g41.simp-undir-edges
32656,22,16074,273,53690,11,20946,55,21120,88,24416,40,23294,77,13557,140,11887,399,a0bd390290e7d8a0198e6cf816302a3d34821290,406,2144,405,3,protein/DD_g410/DD_g410.simp-undir-edges
41562,54,19923,332,65322,24,25130,120,25736,163,32988,109,31741,155,16440,261,13875,563,a0bd390290e7d8a0198e6cf816302a3d34821290,449,2204,448,3,protein/DD_g411/DD_g411.simp-undir-edges
3757,8,2232,79,5524,5,2911,23,2935,24,2855,13,2614,15,1922,26,1655,70,a0bd390290e7d8a0198e6cf816302a3d34821290,136,630,135,3,protein/DD_g412/DD_g412.simp-undir-edges
49220,68,21724,306,72416,26,34624,142,34816,225,37140,149,36746,169,20476,322,17363,579,a0bd390290e7d8a0198e6cf816302a3d34821290,474,2174,473,3,protein/DD_g413/DD_g413.simp-undir-edges
29279,68,14600,232,46388,17,19594,150,19757,209,23578,98,22397,166,12441,281,10591,486,a0bd390290e7d8a0198e6cf816302a3d34821290,378,1894,377,3,protein/DD_g414/DD_g414.simp-undir-edges
3930,11,2238,88,6824,7,2684,35,2695,32,3106,19,2863,26,1826,46,1645,105,a0bd390290e7d8a0198e6cf816302a3d34821290,150,854,149,3,protein/DD_g415/DD_g415.simp-undir-edges
23609,57,12850,215,39296,21,16307,122,16443,188,17277,124,16460,128,9965,233,8963,418,a0bd390290e7d8a0198e6cf816302a3d34821290,351,1968,350,3,protein/DD_g416/DD_g416.simp-undir-edges
18562,38,9766,179,31258,15,11357,69,11476,97,13926,62,13443,88,7692,144,6620,310,a0bd390290e7d8a0198e6cf816302a3d34821290,312,1748,311,3,protein/DD_g417/DD_g417.simp-undir-edges
10804,38,6015,121,15970,16,7591,80,7658,93,8616,87,7795,81,5005,147,4270,243,a0bd390290e7d8a0198e6cf816302a3d34821290,226,1012,225,3,protein/DD_g418/DD_g418.simp-undir-edges
9993,36,5599,130,15506,14,7067,79,7168,94,7780,66,7502,73,4698,138,4099,241,a0bd390290e7d8a0198e6cf816302a3d34821290,222,1070,221,3,protein/DD_g419/DD_g419.simp-undir-edges
87914,98,35932,577,125696,42,59107,223,59556,358,65478,194,65550,269,36556,491,28755,981,a0bd390290e7d8a0198e6cf816302a3d34821290,620,2710,619,3,protein/DD_g42/DD_g42.simp-undir-edges
4731,10,2548,90,7340,7,3378,32,3388,32,3674,19,3395,26,2328,43,2082,104,a0bd390290e7d8a0198e6cf816302a3d34821290,155,746,154,3,protein/DD_g420/DD_g420.simp-undir-edges
2893,13,1811,60,4558,6,2123,51,2132,59,2160,38,2092,32,1362,77,1248,115,a0bd390290e7d8a0198e6cf816302a3d34821290,123,578,122,3,protein/DD_g421/DD_g421.simp-undir-edges
4811,14,2658,91,8024,15,3239,33,3282,35,3602,21,3418,35,2229,52,1865,128,a0bd390290e7d8a0198e6cf816302a3d34821290,164,946,163,3,protein/DD_g422/DD_g422.simp-undir-edges
48402,80,22880,374,76312,32,29448,169,29642,241,37476,150,37130,151,18537,346,16157,673,a0bd390290e7d8a0198e6cf816302a3d34821290,484,2362,483,3,protein/DD_g423/DD_g423.simp-undir-edges
2122,21,1354,70,3200,10,1762,45,1770,53,1725,35,1574,44,1163,80,1056,111,a0bd390290e7d8a0198e6cf816302a3d34821290,104,426,103,3,protein/DD_g424/DD_g424.simp-undir-edges
19534,38,10344,203,31398,15,13604,87,13741,110,15713,81,15178,101,8559,162,7490,319,a0bd390290e7d8a0198e6cf816302a3d34821290,315,1554,314,3,protein/DD_g425/DD_g425.simp-undir-edges
15057,15,7915,153,23492,7,11051,38,11091,51,11834,29,11198,44,6474,67,5849,185,a0bd390290e7d8a0198e6cf816302a3d34821290,273,1288,272,3,protein/DD_g426/DD_g426.simp-undir-edges
5378,14,3537,77,8396,6,4124,35,4154,35,4067,27,3958,37,2562,58,2271,135,a0bd390290e7d8a0198e6cf816302a3d34821290,164,738,163,3,protein/DD_g427/DD_g427.simp-undir-edges
4141,9,2368,79,6340,6,3346,26,3349,25,3364,16,3103,18,2114,35,1880,87,a0bd390290e7d8a0198e6cf816302a3d34821290,144,686,143,3,protein/DD_g428/DD_g428.simp-undir-edges
6050,21,3754,93,10588,10,4509,50,4505,49,4720,38,4498,34,2974,67,2660,176,a0bd390290e7d8a0198e6cf816302a3d34821290,185,978,184,3,protein/DD_g429/DD_g429.simp-undir-edges
9127,19,4768,113,14606,14,6654,74,6680,73,7343,77,7042,83,4520,127,3774,214,a0bd390290e7d8a0198e6cf816302a3d34821290,216,1042,215,3,protein/DD_g43/DD_g43.simp-undir-edges
9355,32,5130,127,13984,14,6853,73,6908,76,7437,71,7209,84,4675,129,3904,202,a0bd390290e7d8a0198e6cf816302a3d34821290,212,1062,211,3,protein/DD_g430/DD_g430.simp-undir-edges
19982,42,10025,200,31966,16,14514,81,14546,123,15404,87,15009,83,8727,164,7556,341,a0bd390290e7d8a0198e6cf816302a3d34821290,315,1422,314,3,protein/DD_g431/DD_g431.simp-undir-edges
25023,58,13097,248,41170,24,17743,131,17912,178,19199,127,19280,147,10896,248,9304,420,a0bd390290e7d8a0198e6cf816302a3d34821290,357,1742,356,3,protein/DD_g432/DD_g432.simp-undir-edges
45625,24,23616,364,88824,10,22022,70,22592,94,28707,58,27591,92,15519,153,14563,547,a0bd390290e7d8a0198e6cf816302a3d34821290,525,3514,524,3,protein/DD_g433/DD_g433.simp-undir-edges
5569,18,3467,98,9030,9,4087,42,4179,48,4405,38,4171,37,2806,63,2452,134,a0bd390290e7d8a0198e6cf816302a3d34821290,171,900,170,3,protein/DD_g434/DD_g434.simp-undir-edges
17675,35,9155,163,30988,15,10663,85,10726,101,13062,77,12497,88,7257,150,6515,320,a0bd390290e7d8a0198e6cf816302a3d34821290,313,1854,312,3,protein/DD_g435/DD_g435.simp-undir-edges
26947,40,13737,271,42862,15,17054,138,17289,183,20003,109,19108,154,10723,266,9170,442,a0bd390290e7d8a0198e6cf816302a3d34821290,366,1790,365,3,protein/DD_g436/DD_g436.simp-undir-edges
27712,64,13792,245,41144,14,21436,110,21485,200,21098,108,20327,144,12827,222,10600,422,a0bd390290e7d8a0198e6cf816302a3d34821290,357,1626,356,3,protein/DD_g437/DD_g437.simp-undir-edges
9670,38,4845,132,15832,16,6255,79,6320,94,7667,85,7808,94,4263,142,3636,229,a0bd390290e7d8a0198e6cf816302a3d34821290,225,1098,224,3,protein/DD_g438/DD_g438.simp-undir-edges
14338,10,7963,160,21386,6,10454,28,10579,30,10988,16,10408,22,6585,38,5568,130,a0bd390290e7d8a0198e6cf816302a3d34821290,259,1228,258,3,protein/DD_g439/DD_g439.simp-undir-edges
29363,19,15392,242,49996,6,19265,44,19557,59,21796,40,21054,57,12346,91,10686,333,a0bd390290e7d8a0198e6cf816302a3d34821290,394,2202,393,3,protein/DD_g44/DD_g44.simp-undir-edges
8510,33,5020,119,14518,15,6054,74,6114,72,6697,74,6387,66,3963,129,3543,220,a0bd390290e7d8a0198e6cf816302a3d34821290,216,1240,215,3,protein/DD_g440/DD_g440.simp-undir-edges
92504,77,42132,637,149614,22,51326,155,52038,236,68022,126,67411,193,32322,322,28631,826,a0bd390290e7d8a0198e6cf816302a3d34821290,678,3806,677,3,protein/DD_g441/DD_g441.simp-undir-edges
42677,56,20393,381,64668,23,29076,118,29361,171,32897,98,32045,116,18621,250,14922,551,a0bd390290e7d8a0198e6cf816302a3d34821290,447,2064,446,3,protein/DD_g442/DD_g442.simp-undir-edges
37010,31,18845,279,60474,12,25171,93,25232,141,27311,96,26909,113,15571,204,13685,481,a0bd390290e7d8a0198e6cf816302a3d34821290,431,2116,430,3,protein/DD_g443/DD_g443.simp-undir-edges
61547,41,28023,407,94240,11,37999,113,38255,124,45336,67,44406,111,23079,228,19796,654,a0bd390290e7d8a0198e6cf816302a3d34821290,539,2786,538,3,protein/DD_g444/DD_g444.simp-undir-edges
30234,21,14874,271,49698,7,19574,44,19762,52,22537,30,22017,56,12601,88,10895,359,a0bd390290e7d8a0198e6cf816302a3d34821290,392,2014,391,3,protein/DD_g445/DD_g445.simp-undir-edges
33142,19,15369,251,48506,7,24178,36,24414,55,24222,27,23522,48,14519,84,12232,353,a0bd390290e7d8a0198e6cf816302a3d34821290,387,1744,386,3,protein/DD_g446/DD_g446.simp-undir-edges
22863,41,10620,204,33860,17,16926,79,17126,146,18838,90,18567,120,11160,173,8741,358,a0bd390290e7d8a0198e6cf816302a3d34821290,323,1382,322,3,protein/DD_g447/DD_g447.simp-undir-edges
23561,58,11285,218,38474,22,16026,114,16194,160,18795,118,17906,141,10714,218,9139,420,a0bd390290e7d8a0198e6cf816302a3d34821290,346,1822,345,3,protein/DD_g448/DD_g448.simp-undir-edges
32436,21,15575,291,49976,9,21935,42,22046,66,24589,39,23840,63,13745,91,11707,354,a0bd390290e7d8a0198e6cf816302a3d34821290,395,1878,394,3,protein/DD_g449/DD_g449.simp-undir-edges
2039,20,1237,69,3060,9,1609,37,1617,52,1631,44,1544,45,1033,56,885,123,a0bd390290e7d8a0198e6cf816302a3d34821290,101,444,100,3,protein/DD_g45/DD_g45.simp-undir-edges
113785,96,48938,703,171934,34,76714,226,77069,382,83450,207,82634,292,43964,519,36530,1109,a0bd390290e7d8a0198e6cf816302a3d34821290,723,3654,722,3,protein/DD_g450/DD_g450.simp-undir-edges
31216,22,15564,298,52112,10,20751,53,21086,76,23786,55,23289,57,12804,109,11404,389,a0bd390290e7d8a0198e6cf816302a3d34821290,404,2292,403,3,protein/DD_g451/DD_g451.simp-undir-edges
7797,23,4018,107,10948,10,5996,44,6009,63,6279,52,6133,59,3759,83,3120,170,a0bd390290e7d8a0198e6cf816302a3d34821290,186,786,185,3,protein/DD_g452/DD_g452.simp-undir-edges
18654,28,10436,209,32626,11,12092,85,12168,111,14807,65,14477,104,8128,165,7197,317,a0bd390290e7d8a0198e6cf816302a3d34821290,320,1876,319,3,protein/DD_g453/DD_g453.simp-undir-edges
20677,41,9984,204,31722,10,14447,86,14497,125,15622,89,14737,82,8932,181,7633,349,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1718,315,3,protein/DD_g454/DD_g454.simp-undir-edges
9053,35,4734,112,14156,9,6625,60,6669,82,7517,75,7459,78,4168,125,3740,212,a0bd390290e7d8a0198e6cf816302a3d34821290,213,1030,212,3,protein/DD_g455/DD_g455.simp-undir-edges
17269,25,9172,177,27232,11,12792,59,12880,79,14060,57,13192,69,8110,97,6992,268,a0bd390290e7d8a0198e6cf816302a3d34821290,293,1314,292,3,protein/DD_g456/DD_g456.simp-undir-edges
20624,44,10474,214,33236,17,14122,91,14165,115,15988,93,15605,72,8938,197,7679,364,a0bd390290e7d8a0198e6cf816302a3d34821290,321,1556,320,3,protein/DD_g457/DD_g457.simp-undir-edges
33597,26,16586,297,51230,9,21946,62,22035,73,24250,44,23608,69,13295,132,11816,391,a0bd390290e7d8a0198e6cf816302a3d34821290,399,1892,398,3,protein/DD_g458/DD_g458.simp-undir-edges
2690,24,1735,74,4032,11,2172,42,2193,48,2340,30,2166,54,1561,66,1329,121,a0bd390290e7d8a0198e6cf816302a3d34821290,116,516,115,3,protein/DD_g459/DD_g459.simp-undir-edges
49547,85,22830,369,78542,19,32913,186,33414,292,39442,164,39586,203,20237,387,17150,686,a0bd390290e7d8a0198e6cf816302a3d34821290,492,2394,491,3,protein/DD_g46/DD_g46.simp-undir-edges
45323,70,20579,389,72566,29,29487,155,29667,214,36840,149,36025,165,18163,293,15865,619,a0bd390290e7d8a0198e6cf816302a3d34821290,473,2328,472,3,protein/DD_g460/DD_g460.simp-undir-edges
22075,25,10239,201,30842,15,16285,82,16296,116,17017,79,16824,106,10499,161,8089,325,a0bd390290e7d8a0198e6cf816302a3d34821290,311,1370,310,3,protein/DD_g461/DD_g461.simp-undir-edges
15911,18,8033,171,24616,6,11415,48,11574,59,12770,34,12663,46,7357,73,6201,200,a0bd390290e7d8a0198e6cf816302a3d34821290,277,1286,276,3,protein/DD_g462/DD_g462.simp-undir-edges
21185,35,9594,188,29916,14,16190,78,16347,120,16230,72,15818,96,10005,175,8122,333,a0bd390290e7d8a0198e6cf816302a3d34821290,305,1286,304,3,protein/DD_g463/DD_g463.simp-undir-edges
31986,18,15788,295,50188,8,20942,47,21075,62,24502,37,24409,60,12425,110,11152,382,a0bd390290e7d8a0198e6cf816302a3d34821290,394,1928,393,3,protein/DD_g464/DD_g464.simp-undir-edges
4817,13,2752,93,7268,7,3556,32,3551,35,3802,26,3498,26,2138,52,1953,119,a0bd390290e7d8a0198e6cf816302a3d34821290,154,722,153,3,protein/DD_g465/DD_g465.simp-undir-edges
751,10,483,60,1034,4,686,23,688,25,607,15,560,18,439,40,397,81,a0bd390290e7d8a0198e6cf816302a3d34821290,61,230,60,3,protein/DD_g466/DD_g466.simp-undir-edges
25974,35,12998,250,41488,14,16514,133,16814,202,20105,103,19720,123,10159,262,9124,456,a0bd390290e7d8a0198e6cf816302a3d34821290,361,1740,360,3,protein/DD_g467/DD_g467.simp-undir-edges
27453,59,13677,230,39372,23,19148,131,19279,176,20773,117,19748,104,12055,282,10001,436,a0bd390290e7d8a0198e6cf816302a3d34821290,352,1668,351,3,protein/DD_g468/DD_g468.simp-undir-edges
1020,11,730,50,1692,6,774,26,774,32,800,21,757,28,540,43,501,83,a0bd390290e7d8a0198e6cf816302a3d34821290,78,368,77,3,protein/DD_g469/DD_g469.simp-undir-edges
7942,16,4447,102,13014,12,5790,60,5863,73,6366,61,6046,56,3723,113,3332,203,a0bd390290e7d8a0198e6cf816302a3d34821290,203,1028,202,3,protein/DD_g47/DD_g47.simp-undir-edges
1291,22,832,61,2090,8,955,36,969,39,1057,33,964,35,662,50,627,98,a0bd390290e7d8a0198e6cf816302a3d34821290,86,432,85,3,protein/DD_g470/DD_g470.simp-undir-edges
8203,16,4061,96,12752,12,5749,60,5828,74,6314,50,6007,65,3792,112,3229,197,a0bd390290e7d8a0198e6cf816302a3d34821290,201,948,200,3,protein/DD_g471/DD_g471.simp-undir-edges
27865,49,13258,214,39950,24,18473,130,18682,172,21945,128,20960,149,11178,275,9717,437,a0bd390290e7d8a0198e6cf816302a3d34821290,353,1596,352,3,protein/DD_g472/DD_g472.simp-undir-edges
68491,71,32194,420,112202,18,43853,188,44189,274,51056,170,50118,206,26084,334,22728,814,a0bd390290e7d8a0198e6cf816302a3d34821290,585,3174,584,3,protein/DD_g473/DD_g473.simp-undir-edges
438,9,303,53,666,5,308,20,305,20,337,15,293,15,215,40,192,74,a0bd390290e7d8a0198e6cf816302a3d34821290,50,220,49,3,protein/DD_g474/DD_g474.simp-undir-edges
28514,61,14037,252,44434,15,19776,132,19884,190,22486,109,21131,144,12082,288,10362,471,a0bd390290e7d8a0198e6cf816302a3d34821290,372,1790,371,3,protein/DD_g475/DD_g475.simp-undir-edges
57173,31,27340,408,93680,10,35824,102,36041,159,41895,91,41369,131,21457,224,18680,630,a0bd390290e7d8a0198e6cf816302a3d34821290,537,2872,536,3,protein/DD_g476/DD_g476.simp-undir-edges
8586,41,5049,111,14424,15,5502,71,5574,83,6124,58,5930,79,3698,126,3382,192,a0bd390290e7d8a0198e6cf816302a3d34821290,217,1268,216,3,protein/DD_g477/DD_g477.simp-undir-edges
11341,43,6004,119,18182,11,7967,88,8039,113,8478,75,8097,97,4938,169,4429,264,a0bd390290e7d8a0198e6cf816302a3d34821290,240,1190,239,3,protein/DD_g478/DD_g478.simp-undir-edges
11719,43,5410,121,17410,11,8438,89,8467,102,9404,99,8713,108,5744,158,4743,255,a0bd390290e7d8a0198e6cf816302a3d34821290,235,1090,234,3,protein/DD_g479/DD_g479.simp-undir-edges
42140,47,19362,364,62636,21,29280,137,29521,150,32692,102,33043,146,17945,228,14918,511,a0bd390290e7d8a0198e6cf816302a3d34821290,440,2086,439,3,protein/DD_g48/DD_g48.simp-undir-edges
52315,58,24208,386,83328,38,30655,205,31232,302,39405,191,38294,226,18859,416,16680,705,a0bd390290e7d8a0198e6cf816302a3d34821290,508,2764,507,3,protein/DD_g480/DD_g480.simp-undir-edges
11973,44,5845,133,17684,11,9007,91,9082,147,9953,100,9806,104,6514,159,4879,249,a0bd390290e7d8a0198e6cf816302a3d34821290,236,1008,235,3,protein/DD_g481/DD_g481.simp-undir-edges
158843,116,65959,874,241394,54,99344,262,99787,465,113644,218,113172,335,56091,580,48326,1218,a0bd390290e7d8a0198e6cf816302a3d34821290,858,4050,857,3,protein/DD_g482/DD_g482.simp-undir-edges
13394,15,7578,153,23306,6,9290,36,9351,48,10192,27,9989,32,5969,73,5421,199,a0bd390290e7d8a0198e6cf816302a3d34821290,272,1520,271,3,protein/DD_g483/DD_g483.simp-undir-edges
38978,42,19261,324,61122,20,24851,132,24954,150,29617,106,28713,139,15640,221,13504,512,a0bd390290e7d8a0198e6cf816302a3d34821290,436,2302,435,3,protein/DD_g484/DD_g484.simp-undir-edges
27046,23,14138,241,52048,8,14091,67,14278,101,19430,43,18810,70,9891,122,9168,391,a0bd390290e7d8a0198e6cf816302a3d34821290,401,2542,400,3,protein/DD_g485/DD_g485.simp-undir-edges
42530,58,19657,347,65862,23,27460,103,27570,151,34859,115,35683,134,18362,257,14544,535,a0bd390290e7d8a0198e6cf816302a3d34821290,450,2010,449,3,protein/DD_g486/DD_g486.simp-undir-edges
151293,108,63315,839,229088,47,96364,222,97479,384,115061,195,111495,277,55437,485,47353,1206,a0bd390290e7d8a0198e6cf816302a3d34821290,834,3786,833,3,protein/DD_g487/DD_g487.simp-undir-edges
28811,63,13698,227,41102,25,21277,138,21390,187,22095,137,20604,143,13041,278,10943,464,a0bd390290e7d8a0198e6cf816302a3d34821290,359,1754,358,3,protein/DD_g488/DD_g488.simp-undir-edges
5061,15,2590,95,8152,8,3200,38,3190,41,4170,26,4057,35,2238,52,1989,114,a0bd390290e7d8a0198e6cf816302a3d34821290,162,782,161,3,protein/DD_g489/DD_g489.simp-undir-edges
8098,17,4451,114,13360,13,5701,67,5771,79,6357,65,5948,76,3945,119,3306,205,a0bd390290e7d8a0198e6cf816302a3d34821290,208,1168,207,3,protein/DD_g49/DD_g49.simp-undir-edges
13440,26,7401,163,19772,20,9131,106,9239,109,10979,105,10119,100,5772,184,5158,267,a0bd390290e7d8a0198e6cf816302a3d34821290,251,1164,250,3,protein/DD_g490/DD_g490.simp-undir-edges
18820,34,9491,201,31012,15,12562,66,12625,124,14920,64,14738,101,7890,153,7009,302,a0bd390290e7d8a0198e6cf816302a3d34821290,312,1574,311,3,protein/DD_g491/DD_g491.simp-undir-edges
106461,110,48206,685,171612,25,64376,234,65229,387,73247,190,72971,280,37057,494,33572,1073,a0bd390290e7d8a0198e6cf816302a3d34821290,727,3924,726,3,protein/DD_g492/DD_g492.simp-undir-edges
112412,69,47202,635,164690,35,75711,187,76370,366,79936,157,79231,266,44625,497,36609,1076,a0bd390290e7d8a0198e6cf816302a3d34821290,710,3272,709,3,protein/DD_g493/DD_g493.simp-undir-edges
11961,24,6359,120,18028,17,8535,94,8572,114,9525,80,9228,109,5695,170,4639,254,a0bd390290e7d8a0198e6cf816302a3d34821290,238,1072,237,3,protein/DD_g494/DD_g494.simp-undir-edges
13169,9,7021,146,21460,6,8457,30,8495,31,9893,13,9812,19,5564,37,5054,133,a0bd390290e7d8a0198e6cf816302a3d34821290,260,1360,259,3,protein/DD_g495/DD_g495.simp-undir-edges
9000,29,4816,93,13372,7,6556,51,6646,79,7047,68,6689,75,4122,104,3645,203,a0bd390290e7d8a0198e6cf816302a3d34821290,207,1058,206,3,protein/DD_g496/DD_g496.simp-undir-edges
166777,64,70512,859,267964,16,100379,107,101700,235,124297,67,126815,144,57431,313,48712,1120,a0bd390290e7d8a0198e6cf816302a3d34821290,903,4906,902,3,protein/DD_g497/DD_g497.simp-undir-edges
80546,95,36120,561,127188,47,52573,209,53156,353,64461,198,64524,258,32511,460,25819,931,a0bd390290e7d8a0198e6cf816302a3d34821290,623,2950,622,3,protein/DD_g498/DD_g498.simp-undir-edges
6670,20,3591,94,9872,9,4875,46,4893,51,5080,27,4726,43,3051,80,2609,150,a0bd390290e7d8a0198e6cf816302a3d34821290,178,866,177,3,protein/DD_g499/DD_g499.simp-undir-edges
5949,19,3537,101,9262,9,4907,37,4948,53,4707,41,4411,41,3144,75,2741,129,a0bd390290e7d8a0198e6cf816302a3d34821290,174,844,173,3,protein/DD_g5/DD_g5.simp-undir-edges
12636,42,7001,116,18084,11,8611,72,8702,115,10087,82,9201,105,5797,153,4995,269,a0bd390290e7d8a0198e6cf816302a3d34821290,240,1066,239,3,protein/DD_g50/DD_g50.simp-undir-edges
60354,29,28116,450,92204,13,37295,86,37543,147,46455,81,45450,126,24077,204,19836,584,a0bd390290e7d8a0198e6cf816302a3d34821290,532,2490,531,3,protein/DD_g500/DD_g500.simp-undir-edges
35654,44,18304,357,59318,18,22902,95,23241,136,26702,93,26747,123,14129,209,12556,500,a0bd390290e7d8a0198e6cf816302a3d34821290,429,2332,428,3,protein/DD_g501/DD_g501.simp-undir-edges
4295,13,2611,95,7476,7,3241,29,3253,31,3637,23,3461,26,2155,47,1909,122,a0bd390290e7d8a0198e6cf816302a3d34821290,157,838,156,3,protein/DD_g502/DD_g502.simp-undir-edges
7941,27,4548,96,12718,11,5731,59,5821,69,6076,60,5933,59,3674,110,3252,200,a0bd390290e7d8a0198e6cf816302a3d34821290,200,884,199,3,protein/DD_g503/DD_g503.simp-undir-edges
10541,40,5886,134,16622,17,7380,85,7446,100,7960,91,7633,102,4828,154,4288,241,a0bd390290e7d8a0198e6cf816302a3d34821290,232,1226,231,3,protein/DD_g504/DD_g504.simp-undir-edges
73490,51,35881,550,140548,14,31398,100,32283,158,50884,87,48630,134,22923,219,20755,667,a0bd390290e7d8a0198e6cf816302a3d34821290,655,4558,654,3,protein/DD_g505/DD_g505.simp-undir-edges
61080,51,28558,470,97806,19,37633,135,38260,182,44803,117,43669,147,23191,265,20199,649,a0bd390290e7d8a0198e6cf816302a3d34821290,550,3024,549,3,protein/DD_g506/DD_g506.simp-undir-edges
27725,40,13888,235,44108,27,17861,141,18104,201,20140,133,19574,130,11199,280,9737,503,a0bd390290e7d8a0198e6cf816302a3d34821290,370,1920,369,3,protein/DD_g507/DD_g507.simp-undir-edges
48801,22,24030,371,84400,7,30465,50,30704,83,37437,38,37309,68,19193,100,17086,496,a0bd390290e7d8a0198e6cf816302a3d34821290,514,3092,513,3,protein/DD_g508/DD_g508.simp-undir-edges
21837,30,11251,208,35766,19,14621,85,14742,150,16830,107,16482,105,9109,205,7913,389,a0bd390290e7d8a0198e6cf816302a3d34821290,335,1806,334,3,protein/DD_g509/DD_g509.simp-undir-edges
40108,35,19181,331,63466,22,28460,134,28695,170,31985,118,31106,124,17417,238,14494,536,a0bd390290e7d8a0198e6cf816302a3d34821290,442,2138,441,3,protein/DD_g51/DD_g51.simp-undir-edges
7023,26,4239,117,11778,11,4692,61,4731,69,5454,59,5245,65,3229,98,2927,161,a0bd390290e7d8a0198e6cf816302a3d34821290,197,1152,196,3,protein/DD_g510/DD_g510.simp-undir-edges
47264,66,21477,342,73276,17,28000,176,28376,231,35327,142,34875,191,18363,301,15704,634,a0bd390290e7d8a0198e6cf816302a3d34821290,475,2232,474,3,protein/DD_g511/DD_g511.simp-undir-edges
15199,15,7620,145,23336,7,9371,33,9432,43,12203,27,11562,42,6057,65,5281,187,a0bd390290e7d8a0198e6cf816302a3d34821290,270,1258,269,3,protein/DD_g512/DD_g512.simp-undir-edges
610694,184,223360,1096,959940,65,353161,384,356435,1009,418700,323,441687,620,190887,1344,162849,2212,a0bd390290e7d8a0198e6cf816302a3d34821290,1704,8596,1703,3,protein/DD_g513/DD_g513.simp-undir-edges
9614,30,4850,107,13706,13,7437,67,7451,81,7592,74,7049,67,4910,126,4071,216,a0bd390290e7d8a0198e6cf816302a3d34821290,210,1054,209,3,protein/DD_g514/DD_g514.simp-undir-edges
8833,30,5067,125,13186,13,6712,66,6722,80,6870,63,6384,71,4345,115,3877,197,a0bd390290e7d8a0198e6cf816302a3d34821290,206,1046,205,3,protein/DD_g515/DD_g515.simp-undir-edges
105855,94,48334,662,164844,36,59770,207,60473,373,81320,184,81045,239,36321,494,31131,1015,a0bd390290e7d8a0198e6cf816302a3d34821290,710,3660,709,3,protein/DD_g516/DD_g516.simp-undir-edges
76868,100,31244,569,125064,46,47707,223,47959,328,56302,215,58349,233,28286,447,24059,916,a0bd390290e7d8a0198e6cf816302a3d34821290,618,3068,617,3,protein/DD_g517/DD_g517.simp-undir-edges
19878,24,9866,197,31664,15,12620,81,12694,113,14989,81,14817,66,8138,154,7223,307,a0bd390290e7d8a0198e6cf816302a3d34821290,314,1564,313,3,protein/DD_g518/DD_g518.simp-undir-edges
44976,73,21813,396,74542,31,27959,188,28340,206,33774,148,33134,182,17525,334,15481,644,a0bd390290e7d8a0198e6cf816302a3d34821290,481,2694,480,3,protein/DD_g519/DD_g519.simp-undir-edges
12773,27,6827,152,20512,18,9139,106,9181,135,9324,108,9274,99,5784,174,5067,291,a0bd390290e7d8a0198e6cf816302a3d34821290,254,1416,253,3,protein/DD_g52/DD_g52.simp-undir-edges
14868,19,7385,175,25192,9,9802,58,10014,62,11480,44,11203,56,6118,89,5467,217,a0bd390290e7d8a0198e6cf816302a3d34821290,283,1642,282,3,protein/DD_g520/DD_g520.simp-undir-edges
17730,22,9573,184,29804,12,11507,74,11587,96,13071,76,12489,92,7577,146,6644,301,a0bd390290e7d8a0198e6cf816302a3d34821290,308,1830,307,3,protein/DD_g521/DD_g521.simp-undir-edges
114620,124,53183,741,177774,45,67799,272,68650,390,86856,219,84249,294,42375,502,35607,1132,a0bd390290e7d8a0198e6cf816302a3d34821290,737,3482,736,3,protein/DD_g522/DD_g522.simp-undir-edges
3311,23,1869,75,4788,10,2769,42,2784,67,2687,63,2607,58,1890,76,1608,155,a0bd390290e7d8a0198e6cf816302a3d34821290,126,534,125,3,protein/DD_g523/DD_g523.simp-undir-edges
15523,13,7550,134,22300,5,10870,32,11020,35,12214,26,11719,33,7352,52,5949,166,a0bd390290e7d8a0198e6cf816302a3d34821290,264,1210,263,3,protein/DD_g524/DD_g524.simp-undir-edges
34326,25,17396,276,57252,15,20484,98,20804,131,27713,84,27409,110,13118,182,11764,469,a0bd390290e7d8a0198e6cf816302a3d34821290,421,2332,420,3,protein/DD_g525/DD_g525.simp-undir-edges
20606,29,11367,199,34922,19,13183,98,13333,135,16582,104,15839,77,8833,186,7762,357,a0bd390290e7d8a0198e6cf816302a3d34821290,331,1786,330,3,protein/DD_g526/DD_g526.simp-undir-edges
4770,14,2887,97,7708,6,3120,35,3127,39,3907,25,3739,29,2217,50,2012,110,a0bd390290e7d8a0198e6cf816302a3d34821290,160,816,159,3,protein/DD_g527/DD_g527.simp-undir-edges
73974,66,33459,591,118354,23,45168,169,45658,284,56255,194,56301,251,27663,445,23452,907,a0bd390290e7d8a0198e6cf816302a3d34821290,605,3290,604,3,protein/DD_g528/DD_g528.simp-undir-edges
21184,44,10312,226,32842,11,12733,85,12857,114,15868,76,15198,112,8176,171,7360,351,a0bd390290e7d8a0198e6cf816302a3d34821290,321,1668,320,3,protein/DD_g529/DD_g529.simp-undir-edges
2939,14,1754,78,4594,11,2266,44,2283,62,2261,45,2214,57,1484,98,1365,128,a0bd390290e7d8a0198e6cf816302a3d34821290,123,558,122,3,protein/DD_g53/DD_g53.simp-undir-edges
20038,41,9331,152,32276,16,14272,86,14373,116,15807,90,15079,101,9332,166,7674,332,a0bd390290e7d8a0198e6cf816302a3d34821290,317,1570,316,3,protein/DD_g530/DD_g530.simp-undir-edges
24608,52,10907,193,38984,12,11503,118,11897,158,20571,98,19387,139,8238,231,6793,397,a0bd390290e7d8a0198e6cf816302a3d34821290,348,1696,347,3,protein/DD_g531/DD_g531.simp-undir-edges
680,8,417,56,938,5,550,25,551,31,499,14,471,15,384,40,344,87,a0bd390290e7d8a0198e6cf816302a3d34821290,60,252,59,3,protein/DD_g532/DD_g532.simp-undir-edges
73562,46,31157,467,107914,28,43121,168,43677,260,55040,155,52886,204,26729,343,22448,781,a0bd390290e7d8a0198e6cf816302a3d34821290,576,2688,575,3,protein/DD_g533/DD_g533.simp-undir-edges
32116,26,16096,278,51280,7,19756,56,19934,90,25053,48,24243,67,12613,123,10738,378,a0bd390290e7d8a0198e6cf816302a3d34821290,398,1958,397,3,protein/DD_g534/DD_g534.simp-undir-edges
2534,20,1268,67,3204,9,2210,45,2233,50,2018,36,1985,39,1529,79,1205,119,a0bd390290e7d8a0198e6cf816302a3d34821290,103,372,102,3,protein/DD_g535/DD_g535.simp-undir-edges
23580,55,11642,180,37806,18,16021,112,16131,156,18567,114,18411,134,10041,205,8643,396,a0bd390290e7d8a0198e6cf816302a3d34821290,345,1702,344,3,protein/DD_g536/DD_g536.simp-undir-edges
45253,67,20539,381,68678,26,31054,140,31233,211,34906,109,34533,173,18832,273,15425,607,a0bd390290e7d8a0198e6cf816302a3d34821290,461,2102,460,3,protein/DD_g537/DD_g537.simp-undir-edges
16689,25,9144,180,27516,11,11643,49,11806,96,12373,48,12285,73,7572,118,6381,249,a0bd390290e7d8a0198e6cf816302a3d34821290,295,1668,294,3,protein/DD_g538/DD_g538.simp-undir-edges
30248,17,14444,288,48502,7,21872,43,22392,58,23449,30,22531,49,12850,83,11033,324,a0bd390290e7d8a0198e6cf816302a3d34821290,388,1826,387,3,protein/DD_g539/DD_g539.simp-undir-edges
51952,53,24740,373,81358,33,36058,189,36336,305,39021,152,38838,204,22244,394,18552,741,a0bd390290e7d8a0198e6cf816302a3d34821290,500,2308,499,3,protein/DD_g54/DD_g54.simp-undir-edges
22340,32,11771,209,36756,18,13854,135,13952,150,17506,116,16812,131,9678,210,8021,406,a0bd390290e7d8a0198e6cf816302a3d34821290,341,1900,340,3,protein/DD_g540/DD_g540.simp-undir-edges
14555,15,8076,163,23542,7,10385,39,10436,47,11587,24,11056,42,6667,69,5715,176,a0bd390290e7d8a0198e6cf816302a3d34821290,271,1352,270,3,protein/DD_g541/DD_g541.simp-undir-edges
21013,46,9509,194,33492,17,13002,89,13258,134,16730,95,15849,108,8742,173,7602,338,a0bd390290e7d8a0198e6cf816302a3d34821290,324,1730,323,3,protein/DD_g542/DD_g542.simp-undir-edges
7413,23,4108,114,10572,10,5769,52,5859,60,5999,51,5626,57,3770,92,3192,163,a0bd390290e7d8a0198e6cf816302a3d34821290,185,852,184,3,protein/DD_g543/DD_g543.simp-undir-edges
11400,45,6409,130,18984,12,7115,74,7171,116,8959,102,8701,97,4768,175,4251,269,a0bd390290e7d8a0198e6cf816302a3d34821290,245,1302,244,3,protein/DD_g544/DD_g544.simp-undir-edges
13765,12,7264,152,21822,6,9977,31,10103,33,10945,17,10312,21,5935,42,5415,152,a0bd390290e7d8a0198e6cf816302a3d34821290,263,1298,262,3,protein/DD_g545/DD_g545.simp-undir-edges
2825,25,1785,64,4526,11,2145,55,2139,53,2311,42,2142,35,1364,67,1249,107,a0bd390290e7d8a0198e6cf816302a3d34821290,124,618,123,3,protein/DD_g546/DD_g546.simp-undir-edges
4080,7,2593,67,6728,5,3144,24,3155,27,3322,19,3068,22,2111,44,1902,115,a0bd390290e7d8a0198e6cf816302a3d34821290,150,784,149,3,protein/DD_g547/DD_g547.simp-undir-edges
23594,46,12178,247,38084,21,16566,110,16667,159,17478,104,17056,141,10635,201,9191,402,a0bd390290e7d8a0198e6cf816302a3d34821290,345,1792,344,3,protein/DD_g548/DD_g548.simp-undir-edges
7536,27,4460,107,11976,12,5068,48,5097,83,5610,58,5263,56,3410,106,3085,190,a0bd390290e7d8a0198e6cf816302a3d34821290,197,972,196,3,protein/DD_g549/DD_g549.simp-undir-edges
71368,73,35429,519,121138,43,40757,195,41228,337,52602,204,51846,258,25947,452,23081,883,a0bd390290e7d8a0198e6cf816302a3d34821290,611,3758,610,3,protein/DD_g55/DD_g55.simp-undir-edges
9545,34,5836,115,14768,14,6722,58,6788,88,7464,79,6864,83,4285,131,3827,194,a0bd390290e7d8a0198e6cf816302a3d34821290,218,1006,217,3,protein/DD_g550/DD_g550.simp-undir-edges
11551,45,6291,128,18908,19,8267,96,8341,120,8942,105,8742,90,5367,177,4697,265,a0bd390290e7d8a0198e6cf816302a3d34821290,246,1288,245,3,protein/DD_g551/DD_g551.simp-undir-edges
15150,17,8161,169,24700,9,9247,46,9285,52,11781,34,11503,51,6285,83,5617,231,a0bd390290e7d8a0198e6cf816302a3d34821290,279,1408,278,3,protein/DD_g552/DD_g552.simp-undir-edges
149738,101,61700,842,230518,41,88103,234,88882,405,108806,210,108182,288,51040,498,43417,1209,a0bd390290e7d8a0198e6cf816302a3d34821290,839,3952,838,3,protein/DD_g553/DD_g553.simp-undir-edges
5198,15,2782,93,8200,8,3765,37,3789,41,4221,27,4011,37,2519,49,2210,125,a0bd390290e7d8a0198e6cf816302a3d34821290,164,826,163,3,protein/DD_g554/DD_g554.simp-undir-edges
23599,31,12425,203,37488,20,16780,111,17007,150,18868,117,18462,108,12005,238,9057,414,a0bd390290e7d8a0198e6cf816302a3d34821290,341,1588,340,3,protein/DD_g555/DD_g555.simp-undir-edges
19488,35,9754,212,30264,9,13692,93,13850,97,15723,62,15351,94,8929,132,7465,299,a0bd390290e7d8a0198e6cf816302a3d34821290,307,1442,306,3,protein/DD_g556/DD_g556.simp-undir-edges
16714,26,8696,186,27672,10,11929,70,12093,75,13826,55,13462,47,7853,131,6336,286,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1380,293,3,protein/DD_g557/DD_g557.simp-undir-edges
15663,20,8681,149,25382,9,10604,43,10671,77,12496,44,11840,57,6934,96,5998,241,a0bd390290e7d8a0198e6cf816302a3d34821290,282,1488,281,3,protein/DD_g558/DD_g558.simp-undir-edges
17167,13,9029,147,25612,7,11260,44,11482,80,13011,45,12712,60,7069,112,6181,252,a0bd390290e7d8a0198e6cf816302a3d34821290,283,1266,282,3,protein/DD_g559/DD_g559.simp-undir-edges
17835,33,9731,186,29258,12,12887,71,13092,91,13591,57,13513,84,7983,159,7006,276,a0bd390290e7d8a0198e6cf816302a3d34821290,302,1480,301,3,protein/DD_g56/DD_g56.simp-undir-edges
9453,30,4911,99,14942,8,7590,56,7608,88,8053,59,7713,79,5333,135,4331,223,a0bd390290e7d8a0198e6cf816302a3d34821290,217,1026,216,3,protein/DD_g560/DD_g560.simp-undir-edges
9414,35,5427,117,15296,10,6862,77,6905,76,7356,81,7341,89,4123,132,3746,221,a0bd390290e7d8a0198e6cf816302a3d34821290,220,1040,219,3,protein/DD_g561/DD_g561.simp-undir-edges
11298,47,6223,147,19348,20,6861,99,6989,122,9214,101,8900,96,5080,171,4358,276,a0bd390290e7d8a0198e6cf816302a3d34821290,248,1374,247,3,protein/DD_g562/DD_g562.simp-undir-edges
2689,23,1565,74,4208,11,1836,50,1836,62,2192,45,2083,59,1218,92,1055,139,a0bd390290e7d8a0198e6cf816302a3d34821290,118,600,117,3,protein/DD_g563/DD_g563.simp-undir-edges
6638,17,4226,119,14556,9,3573,67,3621,73,4139,68,3939,68,2479,109,2404,169,a0bd390290e7d8a0198e6cf816302a3d34821290,212,1540,211,3,protein/DD_g564/DD_g564.simp-undir-edges
4650,13,2841,85,7332,7,3533,33,3537,35,3454,19,3263,23,2299,45,2064,109,a0bd390290e7d8a0198e6cf816302a3d34821290,155,826,154,3,protein/DD_g565/DD_g565.simp-undir-edges
8426,30,4438,114,13370,9,5855,62,5947,77,6516,68,6087,47,3721,114,3437,205,a0bd390290e7d8a0198e6cf816302a3d34821290,207,1056,206,3,protein/DD_g566/DD_g566.simp-undir-edges
34877,22,16646,310,51016,9,24256,58,24342,95,25895,52,25504,81,14787,135,12561,404,a0bd390290e7d8a0198e6cf816302a3d34821290,399,1888,398,3,protein/DD_g567/DD_g567.simp-undir-edges
801,11,537,57,1206,6,649,27,655,25,637,20,595,21,443,44,408,91,a0bd390290e7d8a0198e6cf816302a3d34821290,65,280,64,3,protein/DD_g568/DD_g568.simp-undir-edges
14434,9,7391,154,21656,6,9645,30,9836,35,11441,14,10351,22,6092,38,5484,149,a0bd390290e7d8a0198e6cf816302a3d34821290,260,1176,259,3,protein/DD_g569/DD_g569.simp-undir-edges
16728,19,8377,144,25916,7,11495,45,11524,57,13046,31,12371,53,7305,89,6240,230,a0bd390290e7d8a0198e6cf816302a3d34821290,285,1296,284,3,protein/DD_g57/DD_g57.simp-undir-edges
20424,44,10567,205,32856,11,13261,90,13389,115,16630,84,16086,113,8422,190,7502,332,a0bd390290e7d8a0198e6cf816302a3d34821290,320,1496,319,3,protein/DD_g570/DD_g570.simp-undir-edges
3018,26,1742,77,4390,11,2186,43,2252,63,2314,57,2178,59,1490,96,1328,149,a0bd390290e7d8a0198e6cf816302a3d34821290,121,516,120,3,protein/DD_g571/DD_g571.simp-undir-edges
149884,121,64203,915,248134,64,92470,308,93342,490,117048,241,117912,327,53658,620,46485,1334,a0bd390290e7d8a0198e6cf816302a3d34821290,869,4520,868,3,protein/DD_g572/DD_g572.simp-undir-edges
18620,25,9453,196,30912,13,12398,77,12548,120,14163,75,14079,79,7784,144,7018,306,a0bd390290e7d8a0198e6cf816302a3d34821290,311,1674,310,3,protein/DD_g573/DD_g573.simp-undir-edges
11585,9,6555,155,20506,5,7422,24,7506,25,8614,12,8211,17,4637,31,4334,123,a0bd390290e7d8a0198e6cf816302a3d34821290,257,1584,256,3,protein/DD_g574/DD_g574.simp-undir-edges
3265,4,1975,58,5052,4,2233,18,2245,15,2563,9,2364,10,1400,20,1334,66,a0bd390290e7d8a0198e6cf816302a3d34821290,129,618,128,3,protein/DD_g575/DD_g575.simp-undir-edges
23087,25,12193,182,34994,18,14758,100,14862,133,17630,106,17008,79,9418,220,8211,397,a0bd390290e7d8a0198e6cf816302a3d34821290,330,1556,329,3,protein/DD_g576/DD_g576.simp-undir-edges
24744,63,12483,215,40122,23,16939,127,17171,163,20250,125,19387,124,11299,251,9576,430,a0bd390290e7d8a0198e6cf816302a3d34821290,353,1608,352,3,protein/DD_g577/DD_g577.simp-undir-edges
12647,25,6978,130,18420,16,8533,94,8700,110,9739,95,9107,90,5273,156,4774,278,a0bd390290e7d8a0198e6cf816302a3d34821290,242,1106,241,3,protein/DD_g578/DD_g578.simp-undir-edges
10059,33,5539,135,16114,16,6983,63,7055,97,8439,78,8074,96,4732,143,4055,233,a0bd390290e7d8a0198e6cf816302a3d34821290,225,1010,224,3,protein/DD_g579/DD_g579.simp-undir-edges
11372,44,6107,120,18040,19,8386,74,8491,115,9601,101,9461,91,5456,162,4701,251,a0bd390290e7d8a0198e6cf816302a3d34821290,241,1292,240,3,protein/DD_g58/DD_g58.simp-undir-edges
4193,8,2397,87,6948,7,3210,30,3243,28,3248,17,3167,24,2196,45,1907,110,a0bd390290e7d8a0198e6cf816302a3d34821290,150,820,149,3,protein/DD_g580/DD_g580.simp-undir-edges
15682,14,7392,137,25224,8,9540,43,9644,61,12424,29,12057,39,6572,106,5851,200,a0bd390290e7d8a0198e6cf816302a3d34821290,282,1440,281,3,protein/DD_g581/DD_g581.simp-undir-edges
9627,36,4775,105,14916,15,6382,74,6427,85,7691,82,7230,75,4268,134,3642,203,a0bd390290e7d8a0198e6cf816302a3d34821290,219,1162,218,3,protein/DD_g582/DD_g582.simp-undir-edges
2709,13,1516,81,4090,8,1730,54,1788,49,2104,54,2046,44,1220,89,1065,134,a0bd390290e7d8a0198e6cf816302a3d34821290,117,554,116,3,protein/DD_g583/DD_g583.simp-undir-edges
2208,21,1360,73,3306,10,1810,48,1841,53,1766,37,1692,30,1310,71,1111,117,a0bd390290e7d8a0198e6cf816302a3d34821290,107,466,106,3,protein/DD_g584/DD_g584.simp-undir-edges
63781,42,28776,414,103494,23,37577,158,37879,234,51627,117,50051,185,23197,313,19777,713,a0bd390290e7d8a0198e6cf816302a3d34821290,565,3074,564,3,protein/DD_g585/DD_g585.simp-undir-edges
9158,32,5096,119,13784,13,6190,78,6277,81,7286,73,6958,82,4000,105,3434,209,a0bd390290e7d8a0198e6cf816302a3d34821290,210,978,209,3,protein/DD_g586/DD_g586.simp-undir-edges
41293,66,19041,341,68368,23,25310,136,25502,196,32717,128,31420,175,15703,262,13831,548,a0bd390290e7d8a0198e6cf816302a3d34821290,459,2634,458,3,protein/DD_g587/DD_g587.simp-undir-edges
14495,17,7941,161,24048,8,9781,52,9816,50,10968,31,10663,36,6062,72,5418,218,a0bd390290e7d8a0198e6cf816302a3d34821290,275,1576,274,3,protein/DD_g588/DD_g588.simp-undir-edges
7471,23,3846,93,10958,10,5268,44,5274,63,5994,53,5681,58,3470,82,2900,153,a0bd390290e7d8a0198e6cf816302a3d34821290,188,868,187,3,protein/DD_g589/DD_g589.simp-undir-edges
15128,15,8607,189,27264,12,8744,52,8906,80,10363,59,10009,69,5781,100,5414,287,a0bd390290e7d8a0198e6cf816302a3d34821290,298,1956,297,3,protein/DD_g59/DD_g59.simp-undir-edges
21870,51,11219,179,35432,19,13790,117,14002,158,16722,109,15941,122,8915,200,7828,368,a0bd390290e7d8a0198e6cf816302a3d34821290,334,1924,333,3,protein/DD_g590/DD_g590.simp-undir-edges
46650,60,21821,321,72420,29,32565,173,32679,208,35162,118,34562,194,19256,276,16474,636,a0bd390290e7d8a0198e6cf816302a3d34821290,472,2298,471,3,protein/DD_g591/DD_g591.simp-undir-edges
18538,18,9045,159,27882,11,13686,65,13728,83,15228,62,14290,73,8566,123,7293,297,a0bd390290e7d8a0198e6cf816302a3d34821290,296,1352,295,3,protein/DD_g592/DD_g592.simp-undir-edges
8153,28,3746,104,12872,12,5842,51,5950,75,6512,66,6413,56,3910,113,3330,198,a0bd390290e7d8a0198e6cf816302a3d34821290,202,958,201,3,protein/DD_g593/DD_g593.simp-undir-edges
19934,41,9499,163,31102,14,13453,76,13522,98,15449,81,14742,84,8668,174,7331,318,a0bd390290e7d8a0198e6cf816302a3d34821290,310,1428,309,3,protein/DD_g594/DD_g594.simp-undir-edges
39701,57,19430,316,67968,15,25209,135,25543,156,30290,129,29995,161,16291,246,13650,574,a0bd390290e7d8a0198e6cf816302a3d34821290,457,2446,456,3,protein/DD_g595/DD_g595.simp-undir-edges
1355,16,907,65,2154,8,1149,31,1157,32,1063,21,1050,22,828,58,712,99,a0bd390290e7d8a0198e6cf816302a3d34821290,87,432,86,3,protein/DD_g596/DD_g596.simp-undir-edges
27794,42,13580,242,45128,25,17240,139,17390,197,20282,143,19258,155,11197,264,9985,473,a0bd390290e7d8a0198e6cf816302a3d34821290,373,2026,372,3,protein/DD_g597/DD_g597.simp-undir-edges
17015,18,9601,161,28526,12,11969,56,12073,83,13131,49,12972,65,7856,127,6898,269,a0bd390290e7d8a0198e6cf816302a3d34821290,298,1466,297,3,protein/DD_g598/DD_g598.simp-undir-edges
18945,39,9927,208,30862,10,12537,81,12653,120,14243,65,13473,80,8104,152,7055,316,a0bd390290e7d8a0198e6cf816302a3d34821290,313,1714,312,3,protein/DD_g599/DD_g599.simp-undir-edges
3681737,677,1171508,2904,5724278,181,1435830,2164,1456181,5565,2424403,1803,2601077,3395,799762,6973,695441,8189,a0bd390290e7d8a0198e6cf816302a3d34821290,4152,20640,4151,3,protein/DD_g6/DD_g6.simp-undir-edges
52588,75,25440,312,80538,31,33984,202,34240,303,40259,162,39285,203,21151,388,17923,669,a0bd390290e7d8a0198e6cf816302a3d34821290,498,2398,497,3,protein/DD_g60/DD_g60.simp-undir-edges
23734,54,11662,221,36908,12,17431,111,17505,159,19454,117,17966,139,11054,219,9240,378,a0bd390290e7d8a0198e6cf816302a3d34821290,340,1656,339,3,protein/DD_g600/DD_g600.simp-undir-edges
41601,28,23271,416,86550,10,20035,51,20407,103,25746,51,24886,72,14039,140,13355,480,a0bd390290e7d8a0198e6cf816302a3d34821290,522,3944,521,3,protein/DD_g601/DD_g601.simp-undir-edges
6546,22,3439,105,10466,10,4315,42,4402,48,5684,29,5527,44,2882,83,2594,166,a0bd390290e7d8a0198e6cf816302a3d34821290,184,1012,183,3,protein/DD_g602/DD_g602.simp-undir-edges
29621,20,15458,264,48910,7,19369,51,19432,65,22695,29,21356,55,12525,90,11096,352,a0bd390290e7d8a0198e6cf816302a3d34821290,391,2094,390,3,protein/DD_g603/DD_g603.simp-undir-edges
12846,14,7542,160,23274,7,8483,41,8574,39,10199,29,9743,38,5441,62,4929,207,a0bd390290e7d8a0198e6cf816302a3d34821290,271,1492,270,3,protein/DD_g604/DD_g604.simp-undir-edges
2800,25,1637,69,4356,11,2317,56,2336,62,2219,57,2084,57,1486,97,1357,144,a0bd390290e7d8a0198e6cf816302a3d34821290,121,548,120,3,protein/DD_g605/DD_g605.simp-undir-edges
11012,39,5782,128,16740,11,7033,79,7056,104,8426,91,8052,89,4680,156,4220,250,a0bd390290e7d8a0198e6cf816302a3d34821290,232,1200,231,3,protein/DD_g606/DD_g606.simp-undir-edges
29589,67,13377,231,43060,26,21304,140,21376,207,21723,136,21581,131,12805,262,10947,474,a0bd390290e7d8a0198e6cf816302a3d34821290,366,1808,365,3,protein/DD_g607/DD_g607.simp-undir-edges
22181,30,12159,213,35198,17,14837,99,15046,119,16387,108,16190,125,9353,202,8344,367,a0bd390290e7d8a0198e6cf816302a3d34821290,332,1814,331,3,protein/DD_g608/DD_g608.simp-undir-edges
9675,40,5430,128,16404,17,6765,67,6859,102,7344,72,7092,99,4266,145,3921,236,a0bd390290e7d8a0198e6cf816302a3d34821290,230,1268,229,3,protein/DD_g609/DD_g609.simp-undir-edges
4891,17,2768,95,8504,8,3610,40,3626,37,3877,27,3822,25,2383,60,2161,120,a0bd390290e7d8a0198e6cf816302a3d34821290,165,838,164,3,protein/DD_g61/DD_g61.simp-undir-edges
2286,14,1460,70,4310,11,1723,54,1725,51,1835,42,1782,41,1210,92,1070,137,a0bd390290e7d8a0198e6cf816302a3d34821290,122,722,121,3,protein/DD_g610/DD_g610.simp-undir-edges
37129,55,19486,358,63864,14,24104,116,24346,164,27964,114,27634,147,15125,246,13350,528,a0bd390290e7d8a0198e6cf816302a3d34821290,445,2472,444,3,protein/DD_g611/DD_g611.simp-undir-edges
75956,114,36279,538,126166,49,47982,226,48576,324,58478,224,57136,283,28472,493,25135,990,a0bd390290e7d8a0198e6cf816302a3d34821290,623,3476,622,3,protein/DD_g612/DD_g612.simp-undir-edges
43061,52,18941,322,65446,22,28045,102,28361,198,33498,123,32489,139,17506,265,14776,548,a0bd390290e7d8a0198e6cf816302a3d34821290,450,2018,449,3,protein/DD_g613/DD_g613.simp-undir-edges
16225,16,8315,162,24050,6,11232,40,11293,49,13125,36,12901,38,7427,69,6344,222,a0bd390290e7d8a0198e6cf816302a3d34821290,274,1298,273,3,protein/DD_g614/DD_g614.simp-undir-edges
15866,12,8049,151,24446,8,11119,42,11214,59,12574,34,12424,52,7051,86,6210,248,a0bd390290e7d8a0198e6cf816302a3d34821290,278,1288,277,3,protein/DD_g615/DD_g615.simp-undir-edges
19590,26,10528,215,31616,16,12760,83,12853,108,15467,88,15203,103,8025,160,7310,321,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1608,315,3,protein/DD_g616/DD_g616.simp-undir-edges
7948,30,4150,114,12882,13,5640,76,5674,76,6512,67,6124,58,3986,118,3508,205,a0bd390290e7d8a0198e6cf816302a3d34821290,204,1086,203,3,protein/DD_g617/DD_g617.simp-undir-edges
22665,48,11573,239,36604,19,15091,107,15211,138,17550,108,17415,124,9919,198,8408,363,a0bd390290e7d8a0198e6cf816302a3d34821290,336,1592,335,3,protein/DD_g618/DD_g618.simp-undir-edges
39849,56,20543,309,66418,14,25294,118,25636,199,30753,122,29615,136,15688,255,13983,519,a0bd390290e7d8a0198e6cf816302a3d34821290,455,2536,454,3,protein/DD_g619/DD_g619.simp-undir-edges
22403,55,12309,220,37932,13,15758,122,15820,164,17231,121,17221,115,9807,215,8859,415,a0bd390290e7d8a0198e6cf816302a3d34821290,346,1944,345,3,protein/DD_g62/DD_g62.simp-undir-edges
21079,36,9971,203,32304,14,14284,85,14391,111,16915,65,15792,107,8889,164,7587,327,a0bd390290e7d8a0198e6cf816302a3d34821290,317,1538,316,3,protein/DD_g620/DD_g620.simp-undir-edges
14032,12,6925,146,22074,6,9648,32,9747,43,10567,22,10474,31,6276,44,5339,147,a0bd390290e7d8a0198e6cf816302a3d34821290,264,1352,263,3,protein/DD_g621/DD_g621.simp-undir-edges
39621,26,18223,313,59580,18,27180,113,27347,115,30026,98,30167,117,16502,219,14270,499,a0bd390290e7d8a0198e6cf816302a3d34821290,429,1976,428,3,protein/DD_g622/DD_g622.simp-undir-edges
61880,42,30714,505,104758,25,37434,143,37955,231,44463,131,43931,179,23737,327,20492,766,a0bd390290e7d8a0198e6cf816302a3d34821290,570,3276,569,3,protein/DD_g623/DD_g623.simp-undir-edges
20820,52,11022,232,35554,20,13930,106,14097,145,16322,104,15661,115,8952,218,8086,375,a0bd390290e7d8a0198e6cf816302a3d34821290,338,1876,337,3,protein/DD_g624/DD_g624.simp-undir-edges
7462,24,4150,105,11516,11,6097,53,6109,55,6175,46,5907,48,4104,93,3266,169,a0bd390290e7d8a0198e6cf816302a3d34821290,191,842,190,3,protein/DD_g625/DD_g625.simp-undir-edges
57898,33,25841,388,88022,10,35753,64,36269,125,45552,62,43786,104,21640,175,18879,524,a0bd390290e7d8a0198e6cf816302a3d34821290,522,2808,521,3,protein/DD_g626/DD_g626.simp-undir-edges
17647,22,8318,138,27144,11,13009,58,13051,73,13964,54,13205,69,8357,126,6802,274,a0bd390290e7d8a0198e6cf816302a3d34821290,291,1326,290,3,protein/DD_g627/DD_g627.simp-undir-edges
9933,24,5118,115,14598,14,7277,73,7382,88,7755,77,7177,71,4590,127,4028,218,a0bd390290e7d8a0198e6cf816302a3d34821290,215,974,214,3,protein/DD_g628/DD_g628.simp-undir-edges
40905,43,17821,329,60546,19,29934,106,30053,141,30471,106,31070,90,17873,179,14599,515,a0bd390290e7d8a0198e6cf816302a3d34821290,432,1950,431,3,protein/DD_g629/DD_g629.simp-undir-edges
3702,8,2207,76,5732,5,2946,24,2952,22,2931,13,2791,13,1861,26,1686,75,a0bd390290e7d8a0198e6cf816302a3d34821290,138,694,137,3,protein/DD_g63/DD_g63.simp-undir-edges
2076,10,1328,47,3226,8,1577,41,1579,47,1766,31,1654,30,1181,67,1005,105,a0bd390290e7d8a0198e6cf816302a3d34821290,104,444,103,3,protein/DD_g630/DD_g630.simp-undir-edges
13546,9,7214,152,20888,5,9170,27,9408,28,10823,13,10433,18,6214,36,5242,132,a0bd390290e7d8a0198e6cf816302a3d34821290,257,1198,256,3,protein/DD_g631/DD_g631.simp-undir-edges
24920,33,13036,155,40668,14,16586,126,16799,206,18734,92,18734,143,10294,223,9302,431,a0bd390290e7d8a0198e6cf816302a3d34821290,357,1968,356,3,protein/DD_g632/DD_g632.simp-undir-edges
26651,67,13936,246,44478,28,15293,117,15418,224,19248,144,18872,139,10020,258,9258,446,a0bd390290e7d8a0198e6cf816302a3d34821290,374,2116,373,3,protein/DD_g633/DD_g633.simp-undir-edges
28813,65,13645,280,42796,26,20653,118,20879,169,21814,117,20621,130,12572,282,10651,446,a0bd390290e7d8a0198e6cf816302a3d34821290,365,1694,364,3,protein/DD_g634/DD_g634.simp-undir-edges
8925,30,4638,101,13490,13,7335,67,7374,66,7593,70,7307,74,4690,120,3967,210,a0bd390290e7d8a0198e6cf816302a3d34821290,206,876,205,3,protein/DD_g635/DD_g635.simp-undir-edges
16326,27,9002,175,28210,12,11299,60,11450,80,12202,61,11818,71,7021,119,6438,280,a0bd390290e7d8a0198e6cf816302a3d34821290,298,1796,297,3,protein/DD_g636/DD_g636.simp-undir-edges
100160,74,43605,597,153154,25,70177,165,70660,279,79453,133,78812,209,40432,381,34219,925,a0bd390290e7d8a0198e6cf816302a3d34821290,684,3112,683,3,protein/DD_g637/DD_g637.simp-undir-edges
9559,31,5038,119,14208,14,7474,58,7494,81,7867,69,7418,86,5040,120,4070,214,a0bd390290e7d8a0198e6cf816302a3d34821290,213,910,212,3,protein/DD_g638/DD_g638.simp-undir-edges
21954,28,11110,227,32792,15,16590,91,16611,116,16922,94,16219,102,10000,176,8669,351,a0bd390290e7d8a0198e6cf816302a3d34821290,320,1462,319,3,protein/DD_g639/DD_g639.simp-undir-edges
27223,57,13473,222,40608,14,19124,135,19341,172,20941,118,19996,147,12030,260,10025,451,a0bd390290e7d8a0198e6cf816302a3d34821290,355,1674,354,3,protein/DD_g64/DD_g64.simp-undir-edges
39494,29,16455,321,59386,17,22607,89,22942,139,31357,100,30779,132,15469,137,12294,480,a0bd390290e7d8a0198e6cf816302a3d34821290,429,2104,428,3,protein/DD_g640/DD_g640.simp-undir-edges
17452,35,8756,179,30342,14,10697,92,10803,113,12509,71,12610,86,7365,140,6472,312,a0bd390290e7d8a0198e6cf816302a3d34821290,310,1778,309,3,protein/DD_g641/DD_g641.simp-undir-edges
5535,16,3367,90,8300,6,4537,40,4547,43,4290,22,4060,39,2801,60,2466,122,a0bd390290e7d8a0198e6cf816302a3d34821290,165,808,164,3,protein/DD_g642/DD_g642.simp-undir-edges
14888,13,8098,169,24160,8,9727,44,9877,45,11327,26,10904,37,6216,78,5552,208,a0bd390290e7d8a0198e6cf816302a3d34821290,277,1450,276,3,protein/DD_g643/DD_g643.simp-undir-edges
17238,20,8158,169,25926,9,12869,61,12904,75,13855,40,12895,54,8188,99,6856,256,a0bd390290e7d8a0198e6cf816302a3d34821290,284,1298,283,3,protein/DD_g644/DD_g644.simp-undir-edges
127612,51,57276,758,199504,15,79847,105,80758,208,95603,74,93037,163,45691,261,39651,903,a0bd390290e7d8a0198e6cf816302a3d34821290,779,3596,778,3,protein/DD_g645/DD_g645.simp-undir-edges
20127,42,10883,215,33336,18,13085,93,13217,116,14644,97,14107,116,8564,180,7613,357,a0bd390290e7d8a0198e6cf816302a3d34821290,326,1948,325,3,protein/DD_g646/DD_g646.simp-undir-edges
9021,33,4991,126,14106,13,6541,73,6593,69,6998,59,6636,82,4360,110,3771,216,a0bd390290e7d8a0198e6cf816302a3d34821290,213,990,212,3,protein/DD_g647/DD_g647.simp-undir-edges
44613,60,20770,334,68426,22,28917,130,29177,186,34534,111,33884,168,18912,268,15333,588,a0bd390290e7d8a0198e6cf816302a3d34821290,458,2186,457,3,protein/DD_g648/DD_g648.simp-undir-edges
15543,24,8285,174,27106,10,10280,57,10446,92,12067,53,11578,67,6679,98,5982,256,a0bd390290e7d8a0198e6cf816302a3d34821290,293,1668,292,3,protein/DD_g649/DD_g649.simp-undir-edges
5435,17,2849,87,8560,7,4035,35,4063,39,4588,33,4461,35,2726,66,2319,140,a0bd390290e7d8a0198e6cf816302a3d34821290,168,846,167,3,protein/DD_g65/DD_g65.simp-undir-edges
21897,25,11359,185,31972,16,14035,86,14109,109,16206,83,15409,112,8920,187,7761,330,a0bd390290e7d8a0198e6cf816302a3d34821290,317,1464,316,3,protein/DD_g650/DD_g650.simp-undir-edges
63054,41,28830,415,101852,21,34091,143,34648,224,47177,126,45827,173,21897,252,19107,639,a0bd390290e7d8a0198e6cf816302a3d34821290,561,3118,560,3,protein/DD_g651/DD_g651.simp-undir-edges
14600,12,7454,153,21950,6,10911,32,10982,36,11107,18,10578,28,6728,52,5760,170,a0bd390290e7d8a0198e6cf816302a3d34821290,263,1184,262,3,protein/DD_g652/DD_g652.simp-undir-edges
15886,18,8275,166,25446,9,10818,42,10941,63,12128,44,11407,59,6969,92,6081,233,a0bd390290e7d8a0198e6cf816302a3d34821290,283,1428,282,3,protein/DD_g653/DD_g653.simp-undir-edges
17510,26,9424,176,27994,11,11604,61,11790,80,13328,57,13858,68,7957,140,6723,302,a0bd390290e7d8a0198e6cf816302a3d34821290,296,1364,295,3,protein/DD_g654/DD_g654.simp-undir-edges
8528,29,4739,105,13108,13,6141,52,6219,62,6218,66,5930,76,3926,108,3412,201,a0bd390290e7d8a0198e6cf816302a3d34821290,204,1026,203,3,protein/DD_g655/DD_g655.simp-undir-edges
42022,62,21567,337,70498,28,26126,142,26400,203,30381,139,29998,172,16273,271,14229,579,a0bd390290e7d8a0198e6cf816302a3d34821290,467,2450,466,3,protein/DD_g656/DD_g656.simp-undir-edges
31430,71,14951,287,46250,25,21582,158,21714,220,24428,142,23937,169,13082,275,11244,468,a0bd390290e7d8a0198e6cf816302a3d34821290,379,1744,378,3,protein/DD_g657/DD_g657.simp-undir-edges
106205,74,44938,661,150974,23,65204,166,65834,260,79827,136,78285,204,38354,336,31759,910,a0bd390290e7d8a0198e6cf816302a3d34821290,679,3062,678,3,protein/DD_g658/DD_g658.simp-undir-edges
4696,15,2732,93,7846,8,3612,36,3633,47,3864,25,3652,29,2428,49,2195,115,a0bd390290e7d8a0198e6cf816302a3d34821290,162,920,161,3,protein/DD_g659/DD_g659.simp-undir-edges
24797,33,12479,192,40194,20,16427,128,16612,173,17979,104,17139,136,10190,235,9011,381,a0bd390290e7d8a0198e6cf816302a3d34821290,355,1970,354,3,protein/DD_g66/DD_g66.simp-undir-edges
14079,13,7545,160,22590,6,9639,37,9685,36,11071,16,10693,22,6605,50,5537,170,a0bd390290e7d8a0198e6cf816302a3d34821290,265,1244,264,3,protein/DD_g660/DD_g660.simp-undir-edges
26533,64,13194,202,41742,23,18481,133,18662,164,19836,113,19824,138,11832,266,9838,442,a0bd390290e7d8a0198e6cf816302a3d34821290,362,1716,361,3,protein/DD_g661/DD_g661.simp-undir-edges
12409,43,6264,116,17398,16,8834,85,8931,111,9395,89,8813,110,5387,170,4824,258,a0bd390290e7d8a0198e6cf816302a3d34821290,236,1080,235,3,protein/DD_g662/DD_g662.simp-undir-edges
8328,17,4363,110,12804,12,5802,62,5859,75,6715,53,6420,73,3999,105,3414,198,a0bd390290e7d8a0198e6cf816302a3d34821290,201,928,200,3,protein/DD_g663/DD_g663.simp-undir-edges
17978,24,9054,178,27118,18,13290,60,13368,72,13920,55,13712,69,7794,130,6620,259,a0bd390290e7d8a0198e6cf816302a3d34821290,291,1284,290,3,protein/DD_g664/DD_g664.simp-undir-edges
18450,42,10133,206,31970,10,12146,67,12244,107,13358,81,13513,81,7559,160,6995,328,a0bd390290e7d8a0198e6cf816302a3d34821290,317,1886,316,3,protein/DD_g665/DD_g665.simp-undir-edges
34673,29,19100,301,58398,17,22142,111,22414,132,25433,81,24767,118,13744,189,12491,470,a0bd390290e7d8a0198e6cf816302a3d34821290,427,2424,426,3,protein/DD_g666/DD_g666.simp-undir-edges
4822,15,2453,94,7922,7,3079,36,3104,39,3992,25,3698,30,2136,50,1906,106,a0bd390290e7d8a0198e6cf816302a3d34821290,162,792,161,3,protein/DD_g667/DD_g667.simp-undir-edges
15377,11,7787,144,23212,7,11167,45,11244,42,11629,27,11496,32,7005,69,6107,192,a0bd390290e7d8a0198e6cf816302a3d34821290,271,1316,270,3,protein/DD_g668/DD_g668.simp-undir-edges
20910,45,10788,186,35312,12,14084,102,14191,154,16421,105,15645,92,8845,212,7684,383,a0bd390290e7d8a0198e6cf816302a3d34821290,333,1872,332,3,protein/DD_g669/DD_g669.simp-undir-edges
11968,49,6741,134,20300,21,8559,101,8704,128,9658,97,9345,117,5625,185,4860,273,a0bd390290e7d8a0198e6cf816302a3d34821290,252,1198,251,3,protein/DD_g67/DD_g67.simp-undir-edges
33186,38,16602,319,56446,15,22226,85,22437,140,25596,78,24758,108,13571,182,11886,461,a0bd390290e7d8a0198e6cf816302a3d34821290,420,2354,419,3,protein/DD_g670/DD_g670.simp-undir-edges
558,10,370,62,886,5,429,25,426,24,422,17,423,14,305,34,283,80,a0bd390290e7d8a0198e6cf816302a3d34821290,59,312,58,3,protein/DD_g671/DD_g671.simp-undir-edges
20005,36,9684,188,30400,13,14478,74,14533,101,15424,81,15128,79,9324,154,7478,293,a0bd390290e7d8a0198e6cf816302a3d34821290,308,1424,307,3,protein/DD_g672/DD_g672.simp-undir-edges
42352,62,21268,344,70962,28,28441,167,28656,202,32571,141,31641,172,17714,261,15388,582,a0bd390290e7d8a0198e6cf816302a3d34821290,468,2516,467,3,protein/DD_g673/DD_g673.simp-undir-edges
20394,43,10955,231,32638,11,13892,88,14001,114,16229,92,15878,111,8784,149,7656,332,a0bd390290e7d8a0198e6cf816302a3d34821290,319,1562,318,3,protein/DD_g674/DD_g674.simp-undir-edges
10364,23,6063,127,17366,16,6901,96,7014,105,7611,86,7389,102,4528,159,4111,252,a0bd390290e7d8a0198e6cf816302a3d34821290,236,1394,235,3,protein/DD_g675/DD_g675.simp-undir-edges
8833,19,4780,122,13740,13,6555,56,6604,82,7259,67,6817,63,4208,118,3599,214,a0bd390290e7d8a0198e6cf816302a3d34821290,210,1014,209,3,protein/DD_g676/DD_g676.simp-undir-edges
54979,25,24527,411,88964,8,31032,72,31607,106,42889,55,42896,100,20264,153,17597,560,a0bd390290e7d8a0198e6cf816302a3d34821290,523,2602,522,3,protein/DD_g677/DD_g677.simp-undir-edges
58321,43,27340,391,92858,9,35258,75,35939,151,48133,85,46988,105,22947,218,19393,615,a0bd390290e7d8a0198e6cf816302a3d34821290,534,2604,533,3,protein/DD_g678/DD_g678.simp-undir-edges
13410,9,7355,155,20922,5,9703,27,9754,25,10042,12,9911,18,6080,34,5308,119,a0bd390290e7d8a0198e6cf816302a3d34821290,256,1222,255,3,protein/DD_g679/DD_g679.simp-undir-edges
120705,40,51022,718,196598,10,59635,100,60707,193,80913,69,81847,109,40237,233,32779,805,a0bd390290e7d8a0198e6cf816302a3d34821290,775,4186,774,3,protein/DD_g68/DD_g68.simp-undir-edges
39222,32,19109,337,61548,13,26194,105,26376,122,30618,80,29687,125,16013,229,13801,515,a0bd390290e7d8a0198e6cf816302a3d34821290,436,2138,435,3,protein/DD_g680/DD_g680.simp-undir-edges
7886,31,4121,120,13566,9,4855,80,4919,80,6374,65,6163,77,3404,100,3002,197,a0bd390290e7d8a0198e6cf816302a3d34821290,208,1106,207,3,protein/DD_g681/DD_g681.simp-undir-edges
46976,69,22770,361,73742,18,33197,172,33525,249,37265,152,36170,165,19609,329,17051,672,a0bd390290e7d8a0198e6cf816302a3d34821290,476,2148,475,3,protein/DD_g682/DD_g682.simp-undir-edges
30267,26,14639,275,51798,10,18008,67,18196,81,23329,45,22220,76,11379,109,10146,358,a0bd390290e7d8a0198e6cf816302a3d34821290,401,2234,400,3,protein/DD_g683/DD_g683.simp-undir-edges
119067,121,54688,724,185666,51,70692,270,72031,464,89574,248,91633,321,42287,612,37326,1148,a0bd390290e7d8a0198e6cf816302a3d34821290,753,3692,752,3,protein/DD_g684/DD_g684.simp-undir-edges
18685,23,9251,177,30044,13,12366,61,12469,107,14828,74,14714,86,7601,137,6743,312,a0bd390290e7d8a0198e6cf816302a3d34821290,305,1470,304,3,protein/DD_g685/DD_g685.simp-undir-edges
55001,56,24250,362,80688,36,37688,185,38120,314,40443,178,39956,208,23173,397,18664,716,a0bd390290e7d8a0198e6cf816302a3d34821290,498,2206,497,3,protein/DD_g686/DD_g686.simp-undir-edges
84036,76,44190,623,170866,40,36660,220,37668,343,54541,193,53325,247,26054,457,24447,1035,a0bd390290e7d8a0198e6cf816302a3d34821290,725,5200,724,3,protein/DD_g687/DD_g687.simp-undir-edges
17109,30,9237,149,28794,12,11846,65,11941,110,13306,64,13112,79,7685,125,6738,292,a0bd390290e7d8a0198e6cf816302a3d34821290,300,1496,299,3,protein/DD_g688/DD_g688.simp-undir-edges
3495,28,1901,79,4606,12,2875,57,2888,66,2834,46,2595,56,1825,88,1479,158,a0bd390290e7d8a0198e6cf816302a3d34821290,125,558,124,3,protein/DD_g689/DD_g689.simp-undir-edges
24355,35,12162,202,39516,23,15653,111,15955,169,17917,122,17023,144,10130,233,8724,384,a0bd390290e7d8a0198e6cf816302a3d34821290,349,1708,348,3,protein/DD_g69/DD_g69.simp-undir-edges
8055,26,4912,105,12638,12,5727,50,5775,61,6157,64,5978,71,3818,111,3432,195,a0bd390290e7d8a0198e6cf816302a3d34821290,202,998,201,3,protein/DD_g690/DD_g690.simp-undir-edges
65185,39,29862,422,102124,20,39330,126,39772,179,49764,122,47710,180,23117,260,20288,670,a0bd390290e7d8a0198e6cf816302a3d34821290,558,2792,557,3,protein/DD_g691/DD_g691.simp-undir-edges
7652,30,4424,113,13108,13,5347,51,5348,75,6024,65,5795,72,3411,115,3092,202,a0bd390290e7d8a0198e6cf816302a3d34821290,205,1068,204,3,protein/DD_g692/DD_g692.simp-undir-edges
3208,7,2068,76,5042,5,2487,27,2506,17,2479,9,2294,10,1614,23,1445,70,a0bd390290e7d8a0198e6cf816302a3d34821290,130,620,129,3,protein/DD_g693/DD_g693.simp-undir-edges
36495,20,17113,289,55066,9,24289,89,24716,112,28102,60,27686,97,15783,140,13135,456,a0bd390290e7d8a0198e6cf816302a3d34821290,413,2268,412,3,protein/DD_g694/DD_g694.simp-undir-edges
6044,22,3841,109,10768,10,4040,51,4094,56,4824,29,4652,51,2707,87,2459,159,a0bd390290e7d8a0198e6cf816302a3d34821290,187,1066,186,3,protein/DD_g695/DD_g695.simp-undir-edges
2412,21,1501,71,3318,9,1754,39,1774,46,1886,27,1843,51,1214,81,1060,123,a0bd390290e7d8a0198e6cf816302a3d34821290,106,436,105,3,protein/DD_g696/DD_g696.simp-undir-edges
8730,16,4116,109,12180,12,6876,56,6868,73,7519,65,7029,74,4539,112,3765,197,a0bd390290e7d8a0198e6cf816302a3d34821290,198,876,197,3,protein/DD_g697/DD_g697.simp-undir-edges
6249,20,3644,85,10102,9,4692,46,4780,53,4892,34,4747,49,3064,80,2660,162,a0bd390290e7d8a0198e6cf816302a3d34821290,178,796,177,3,protein/DD_g698/DD_g698.simp-undir-edges
4835,11,2809,91,6890,7,3948,32,3995,27,3729,17,3508,20,2438,40,2248,87,a0bd390290e7d8a0198e6cf816302a3d34821290,150,636,149,3,protein/DD_g699/DD_g699.simp-undir-edges
24242,31,12844,155,39328,12,16116,121,16269,168,19217,100,18168,141,10545,235,9135,447,a0bd390290e7d8a0198e6cf816302a3d34821290,349,1740,348,3,protein/DD_g7/DD_g7.simp-undir-edges
3952,10,2325,85,6326,6,3112,26,3122,24,3632,14,3459,17,2114,37,1808,92,a0bd390290e7d8a0198e6cf816302a3d34821290,144,662,143,3,protein/DD_g70/DD_g70.simp-undir-edges
7260,13,4217,101,10660,10,5787,50,5799,51,5935,50,5550,45,3712,77,3164,145,a0bd390290e7d8a0198e6cf816302a3d34821290,185,840,184,3,protein/DD_g700/DD_g700.simp-undir-edges
6423,17,3127,91,9280,9,4718,36,4789,49,5124,34,4973,31,3255,66,2645,141,a0bd390290e7d8a0198e6cf816302a3d34821290,173,762,172,3,protein/DD_g701/DD_g701.simp-undir-edges
5197,10,3116,92,8676,8,3871,40,3880,38,4158,23,3920,39,2632,65,2269,130,a0bd390290e7d8a0198e6cf816302a3d34821290,168,886,167,3,protein/DD_g702/DD_g702.simp-undir-edges
2909,24,1838,69,4790,8,2248,58,2256,68,2396,48,2376,61,1589,101,1404,153,a0bd390290e7d8a0198e6cf816302a3d34821290,125,554,124,3,protein/DD_g703/DD_g703.simp-undir-edges
1740,16,1114,67,2620,8,1426,42,1419,47,1381,31,1370,36,1012,66,854,105,a0bd390290e7d8a0198e6cf816302a3d34821290,94,458,93,3,protein/DD_g704/DD_g704.simp-undir-edges
1337,9,856,50,2038,7,1102,31,1102,28,1004,18,945,31,704,44,612,93,a0bd390290e7d8a0198e6cf816302a3d34821290,82,352,81,3,protein/DD_g705/DD_g705.simp-undir-edges
919,12,544,57,1312,6,810,26,811,31,797,20,735,22,560,38,460,81,a0bd390290e7d8a0198e6cf816302a3d34821290,68,306,67,3,protein/DD_g706/DD_g706.simp-undir-edges
19822,43,10460,185,32558,14,13278,67,13441,112,16373,89,15905,107,8710,169,7454,325,a0bd390290e7d8a0198e6cf816302a3d34821290,318,1566,317,3,protein/DD_g707/DD_g707.simp-undir-edges
828,12,535,65,1384,5,655,27,657,29,677,17,709,18,440,37,402,87,a0bd390290e7d8a0198e6cf816302a3d34821290,70,302,69,3,protein/DD_g708/DD_g708.simp-undir-edges
390,7,256,52,608,5,337,21,337,22,364,15,331,15,244,32,215,73,a0bd390290e7d8a0198e6cf816302a3d34821290,50,318,49,3,protein/DD_g709/DD_g709.simp-undir-edges
30184,17,15999,297,47388,6,20391,37,20619,55,22618,23,22078,36,12734,60,11003,257,a0bd390290e7d8a0198e6cf816302a3d34821290,384,1908,383,3,protein/DD_g71/DD_g71.simp-undir-edges
21141,30,11487,174,37154,19,14144,113,14248,144,17911,110,17569,128,9695,175,8199,359,a0bd390290e7d8a0198e6cf816302a3d34821290,341,1908,340,3,protein/DD_g710/DD_g710.simp-undir-edges
1526,14,919,63,2078,8,1124,36,1150,42,1194,22,1059,29,763,54,684,105,a0bd390290e7d8a0198e6cf816302a3d34821290,87,436,86,3,protein/DD_g711/DD_g711.simp-undir-edges
301,8,224,51,536,4,171,18,170,20,239,13,228,11,133,25,128,67,a0bd390290e7d8a0198e6cf816302a3d34821290,46,212,45,3,protein/DD_g712/DD_g712.simp-undir-edges
3663,7,2050,73,5346,5,2938,23,2949,21,2953,12,2731,12,1947,25,1639,75,a0bd390290e7d8a0198e6cf816302a3d34821290,133,634,132,3,protein/DD_g713/DD_g713.simp-undir-edges
183,4,120,44,216,4,136,17,136,17,147,10,137,9,111,21,91,58,a0bd390290e7d8a0198e6cf816302a3d34821290,31,126,30,3,protein/DD_g714/DD_g714.simp-undir-edges
720,11,552,56,1342,5,557,26,559,29,653,25,623,26,438,45,407,92,a0bd390290e7d8a0198e6cf816302a3d34821290,70,362,69,3,protein/DD_g715/DD_g715.simp-undir-edges
212,7,148,49,328,4,149,18,149,17,162,9,143,11,109,23,106,60,a0bd390290e7d8a0198e6cf816302a3d34821290,37,142,36,3,protein/DD_g716/DD_g716.simp-undir-edges
2925,26,1570,68,4740,11,2366,56,2387,66,2322,46,2255,47,1571,97,1409,148,a0bd390290e7d8a0198e6cf816302a3d34821290,124,578,123,3,protein/DD_g717/DD_g717.simp-undir-edges
4338,10,2648,88,6388,7,3304,26,3324,30,3545,16,3341,23,2220,43,1980,110,a0bd390290e7d8a0198e6cf816302a3d34821290,147,764,146,3,protein/DD_g718/DD_g718.simp-undir-edges
7679,27,4420,113,12848,13,5490,63,5560,75,5901,64,5720,69,3803,98,3315,181,a0bd390290e7d8a0198e6cf816302a3d34821290,203,1120,202,3,protein/DD_g719/DD_g719.simp-undir-edges
34052,19,16851,312,49342,7,24307,46,24527,71,24578,36,23487,60,14334,96,12557,366,a0bd390290e7d8a0198e6cf816302a3d34821290,390,1728,389,3,protein/DD_g72/DD_g72.simp-undir-edges
6881,20,3647,107,9576,9,5488,44,5530,43,5519,34,5257,31,3612,64,2975,154,a0bd390290e7d8a0198e6cf816302a3d34821290,175,750,174,3,protein/DD_g720/DD_g720.simp-undir-edges
4574,19,3025,105,10080,7,2892,42,2926,56,3306,39,3067,44,1978,83,1901,156,a0bd390290e7d8a0198e6cf816302a3d34821290,190,1488,189,3,protein/DD_g721/DD_g721.simp-undir-edges
2319,12,1242,70,3660,10,1796,49,1796,54,1982,39,1846,51,1265,82,1037,115,a0bd390290e7d8a0198e6cf816302a3d34821290,110,472,109,3,protein/DD_g722/DD_g722.simp-undir-edges
3190,25,1782,73,4656,12,2697,56,2728,54,2598,63,2437,62,1837,99,1586,130,a0bd390290e7d8a0198e6cf816302a3d34821290,125,632,124,3,protein/DD_g723/DD_g723.simp-undir-edges
20560,40,9878,202,31418,15,14223,80,14310,125,16408,75,16010,91,8784,154,7379,304,a0bd390290e7d8a0198e6cf816302a3d34821290,313,1476,312,3,protein/DD_g724/DD_g724.simp-undir-edges
29072,66,13505,256,43714,27,20348,146,20590,204,21781,135,21645,166,13157,285,10732,460,a0bd390290e7d8a0198e6cf816302a3d34821290,369,1758,368,3,protein/DD_g725/DD_g725.simp-undir-edges
11109,40,5912,127,16658,17,7813,81,7845,102,8885,90,8459,103,5097,134,4358,241,a0bd390290e7d8a0198e6cf816302a3d34821290,231,1144,230,3,protein/DD_g726/DD_g726.simp-undir-edges
1487,17,688,71,2514,8,993,39,1057,36,1297,30,1215,40,713,49,640,114,a0bd390290e7d8a0198e6cf816302a3d34821290,94,546,93,3,protein/DD_g727/DD_g727.simp-undir-edges
9528,31,4959,120,13688,13,7039,54,7089,77,7070,70,6698,64,4237,107,3813,196,a0bd390290e7d8a0198e6cf816302a3d34821290,208,944,207,3,protein/DD_g728/DD_g728.simp-undir-edges
17597,25,8895,167,27514,11,13151,51,13246,70,13708,47,13118,58,8437,138,6996,276,a0bd390290e7d8a0198e6cf816302a3d34821290,294,1458,293,3,protein/DD_g729/DD_g729.simp-undir-edges
63310,42,27107,447,95160,15,39642,114,40179,168,48160,95,47115,131,24265,235,20468,642,a0bd390290e7d8a0198e6cf816302a3d34821290,540,2528,539,3,protein/DD_g73/DD_g73.simp-undir-edges
5951,18,3682,95,9174,9,4567,44,4602,48,4605,39,4547,36,3064,72,2681,147,a0bd390290e7d8a0198e6cf816302a3d34821290,172,758,171,3,protein/DD_g730/DD_g730.simp-undir-edges
1191,15,784,59,2100,6,830,29,837,34,1028,28,1006,28,659,50,597,99,a0bd390290e7d8a0198e6cf816302a3d34821290,86,456,85,3,protein/DD_g731/DD_g731.simp-undir-edges
9854,41,5475,110,16996,11,5811,83,5921,103,7265,84,6689,94,4000,143,3643,240,a0bd390290e7d8a0198e6cf816302a3d34821290,234,1290,233,3,protein/DD_g732/DD_g732.simp-undir-edges
7936,32,4338,103,14106,14,4542,67,4698,77,5550,72,5056,60,3193,116,2977,210,a0bd390290e7d8a0198e6cf816302a3d34821290,215,1314,214,3,protein/DD_g733/DD_g733.simp-undir-edges
1896,20,1173,71,3188,9,1255,37,1258,43,1468,26,1470,27,875,57,843,123,a0bd390290e7d8a0198e6cf816302a3d34821290,104,520,103,3,protein/DD_g734/DD_g734.simp-undir-edges
1350,15,826,66,2166,8,1026,36,1028,35,1086,40,1054,36,755,60,667,107,a0bd390290e7d8a0198e6cf816302a3d34821290,86,408,85,3,protein/DD_g735/DD_g735.simp-undir-edges
11214,13,7217,160,30316,10,5613,48,5662,49,6413,32,5795,43,4072,64,3877,221,a0bd390290e7d8a0198e6cf816302a3d34821290,285,2188,284,3,protein/DD_g736/DD_g736.simp-undir-edges
8459,30,4739,106,12996,9,6481,65,6520,77,6557,66,6391,78,4057,119,3600,216,a0bd390290e7d8a0198e6cf816302a3d34821290,206,1074,205,3,protein/DD_g737/DD_g737.simp-undir-edges
100500,85,45407,661,156472,17,64359,181,64842,311,75281,116,76650,195,38334,423,31370,945,a0bd390290e7d8a0198e6cf816302a3d34821290,691,3302,690,3,protein/DD_g738/DD_g738.simp-undir-edges
5433,15,3145,97,8002,7,4302,37,4358,35,4243,21,4060,25,2942,53,2433,118,a0bd390290e7d8a0198e6cf816302a3d34821290,161,732,160,3,protein/DD_g739/DD_g739.simp-undir-edges
2893,14,1887,72,4542,8,2222,57,2212,65,2358,59,2212,56,1493,88,1342,128,a0bd390290e7d8a0198e6cf816302a3d34821290,124,590,123,3,protein/DD_g74/DD_g74.simp-undir-edges
1417,15,949,67,2150,6,903,31,915,39,1071,29,973,35,635,51,586,106,a0bd390290e7d8a0198e6cf816302a3d34821290,85,360,84,3,protein/DD_g740/DD_g740.simp-undir-edges
2501,24,1618,76,4038,11,1902,41,1903,48,1926,30,1876,43,1334,87,1137,133,a0bd390290e7d8a0198e6cf816302a3d34821290,117,556,116,3,protein/DD_g741/DD_g741.simp-undir-edges
760,11,524,58,1192,5,648,27,655,26,606,16,571,16,443,44,372,83,a0bd390290e7d8a0198e6cf816302a3d34821290,67,320,66,3,protein/DD_g742/DD_g742.simp-undir-edges
23711,30,12018,227,35626,12,16231,103,16360,141,19011,89,18631,105,10332,225,8666,372,a0bd390290e7d8a0198e6cf816302a3d34821290,333,1566,332,3,protein/DD_g743/DD_g743.simp-undir-edges
3232,7,1889,82,5284,5,2246,23,2277,20,2591,10,2504,11,1586,23,1441,75,a0bd390290e7d8a0198e6cf816302a3d34821290,133,674,132,3,protein/DD_g744/DD_g744.simp-undir-edges
7636,13,3590,79,11090,10,4958,43,4980,65,6193,44,5910,53,3505,98,2907,183,a0bd390290e7d8a0198e6cf816302a3d34821290,191,984,190,3,protein/DD_g745/DD_g745.simp-undir-edges
640,10,450,58,962,4,521,21,516,28,490,21,459,19,337,38,319,83,a0bd390290e7d8a0198e6cf816302a3d34821290,61,294,60,3,protein/DD_g746/DD_g746.simp-undir-edges
855,12,588,58,1378,7,662,26,672,32,740,26,661,23,470,37,426,86,a0bd390290e7d8a0198e6cf816302a3d34821290,71,358,70,3,protein/DD_g747/DD_g747.simp-undir-edges
11621,39,5883,130,16374,16,8382,80,8462,100,9123,91,8666,104,5330,153,4544,247,a0bd390290e7d8a0198e6cf816302a3d34821290,228,994,227,3,protein/DD_g748/DD_g748.simp-undir-edges
721,11,473,58,1210,6,557,29,556,30,640,20,581,20,390,36,329,83,a0bd390290e7d8a0198e6cf816302a3d34821290,67,360,66,3,protein/DD_g749/DD_g749.simp-undir-edges
15579,11,8357,153,24206,6,10573,36,10571,43,12662,30,12179,39,6630,71,5657,206,a0bd390290e7d8a0198e6cf816302a3d34821290,274,1238,273,3,protein/DD_g75/DD_g75.simp-undir-edges
13278,9,6698,159,20924,5,10170,31,10284,28,10987,17,10546,18,6324,37,5185,117,a0bd390290e7d8a0198e6cf816302a3d34821290,258,1360,257,3,protein/DD_g750/DD_g750.simp-undir-edges
1668,10,905,60,2506,6,1089,39,1125,36,1337,29,1211,30,704,56,684,105,a0bd390290e7d8a0198e6cf816302a3d34821290,91,366,90,3,protein/DD_g751/DD_g751.simp-undir-edges
14323,15,7116,151,22948,6,10175,35,10229,43,10801,23,10313,39,6468,57,5550,219,a0bd390290e7d8a0198e6cf816302a3d34821290,271,1578,270,3,protein/DD_g752/DD_g752.simp-undir-edges
2967,26,1962,73,4740,8,2466,46,2466,64,2283,57,2165,63,1520,102,1391,135,a0bd390290e7d8a0198e6cf816302a3d34821290,125,578,124,3,protein/DD_g753/DD_g753.simp-undir-edges
4068,10,2499,83,7418,7,3035,29,3043,34,3362,23,3222,25,2065,46,1869,107,a0bd390290e7d8a0198e6cf816302a3d34821290,156,798,155,3,protein/DD_g754/DD_g754.simp-undir-edges
2303,21,1307,50,3558,6,1834,35,1837,49,1993,44,1831,40,1290,65,1128,103,a0bd390290e7d8a0198e6cf816302a3d34821290,110,478,109,3,protein/DD_g755/DD_g755.simp-undir-edges
1758,11,1140,63,2834,9,1410,43,1417,39,1447,33,1343,44,938,72,855,121,a0bd390290e7d8a0198e6cf816302a3d34821290,101,520,100,3,protein/DD_g756/DD_g756.simp-undir-edges
4445,14,2654,96,7904,8,2993,36,3010,34,3826,28,3631,24,2023,51,1841,109,a0bd390290e7d8a0198e6cf816302a3d34821290,160,896,159,3,protein/DD_g757/DD_g757.simp-undir-edges
21117,38,10303,166,31902,10,14211,84,14443,126,17043,88,16225,101,9034,164,7351,314,a0bd390290e7d8a0198e6cf816302a3d34821290,315,1512,314,3,protein/DD_g758/DD_g758.simp-undir-edges
2164,21,1418,71,3640,10,1576,50,1585,45,1744,40,1570,38,1046,82,960,119,a0bd390290e7d8a0198e6cf816302a3d34821290,112,606,111,3,protein/DD_g759/DD_g759.simp-undir-edges
28318,81,14696,278,46738,30,19787,139,19887,213,20894,121,20337,134,12195,294,10907,489,a0bd390290e7d8a0198e6cf816302a3d34821290,381,2054,380,3,protein/DD_g76/DD_g76.simp-undir-edges
3933,7,2120,77,5578,5,2858,23,2845,23,3317,14,3263,14,1998,26,1613,77,a0bd390290e7d8a0198e6cf816302a3d34821290,136,576,135,3,protein/DD_g760/DD_g760.simp-undir-edges
61224,40,27989,492,108258,26,32033,176,32479,238,48510,156,48856,154,21676,339,18851,740,a0bd390290e7d8a0198e6cf816302a3d34821290,578,3350,577,3,protein/DD_g761/DD_g761.simp-undir-edges
9112,38,5755,134,16544,15,5733,74,5790,92,6095,58,5785,92,3765,104,3501,223,a0bd390290e7d8a0198e6cf816302a3d34821290,227,1388,226,3,protein/DD_g762/DD_g762.simp-undir-edges
2366,20,1412,72,3494,10,1848,48,1834,55,1932,27,1711,39,1199,81,1039,116,a0bd390290e7d8a0198e6cf816302a3d34821290,107,434,106,3,protein/DD_g763/DD_g763.simp-undir-edges
2143,18,1285,76,2856,9,1926,44,1925,48,1789,43,1694,37,1265,57,1035,112,a0bd390290e7d8a0198e6cf816302a3d34821290,98,384,97,3,protein/DD_g764/DD_g764.simp-undir-edges
10361,18,5318,116,13986,13,8662,69,8647,86,8377,77,8332,90,5281,135,4338,219,a0bd390290e7d8a0198e6cf816302a3d34821290,211,864,210,3,protein/DD_g765/DD_g765.simp-undir-edges
8108,31,4067,122,13652,9,5159,81,5166,79,6567,71,6437,65,3651,102,3090,205,a0bd390290e7d8a0198e6cf816302a3d34821290,209,1088,208,3,protein/DD_g766/DD_g766.simp-undir-edges
2216,13,1244,72,3482,9,1675,48,1700,54,1830,38,1753,30,1136,81,996,127,a0bd390290e7d8a0198e6cf816302a3d34821290,109,576,108,3,protein/DD_g767/DD_g767.simp-undir-edges
2195,20,1455,71,3320,7,1868,40,1869,55,1712,36,1606,38,1178,81,1041,128,a0bd390290e7d8a0198e6cf816302a3d34821290,106,498,105,3,protein/DD_g768/DD_g768.simp-undir-edges
5119,15,2811,88,7850,6,4036,35,4047,37,4156,21,4017,30,2773,54,2279,128,a0bd390290e7d8a0198e6cf816302a3d34821290,159,744,158,3,protein/DD_g769/DD_g769.simp-undir-edges
9753,37,5144,118,15836,20,6457,61,6580,91,7013,78,6727,82,4349,117,3851,215,a0bd390290e7d8a0198e6cf816302a3d34821290,224,1226,223,3,protein/DD_g77/DD_g77.simp-undir-edges
445,8,279,52,680,4,326,19,342,23,341,15,302,15,208,30,192,74,a0bd390290e7d8a0198e6cf816302a3d34821290,49,180,48,3,protein/DD_g770/DD_g770.simp-undir-edges
1723,10,1063,49,2780,5,1337,38,1336,43,1387,38,1330,28,943,73,828,90,a0bd390290e7d8a0198e6cf816302a3d34821290,99,498,98,3,protein/DD_g771/DD_g771.simp-undir-edges
10110,37,5617,107,15868,15,8070,79,8103,98,7750,86,7477,95,5116,142,4399,235,a0bd390290e7d8a0198e6cf816302a3d34821290,224,1090,223,3,protein/DD_g772/DD_g772.simp-undir-edges
27563,48,12790,252,40548,23,21231,128,21356,199,21109,130,20962,152,12984,252,10521,485,a0bd390290e7d8a0198e6cf816302a3d34821290,354,1634,353,3,protein/DD_g773/DD_g773.simp-undir-edges
2675,14,1619,76,4458,12,1913,42,1913,60,1958,56,1877,53,1289,96,1196,148,a0bd390290e7d8a0198e6cf816302a3d34821290,123,680,122,3,protein/DD_g774/DD_g774.simp-undir-edges
3935,8,2251,79,5636,5,3401,23,3403,20,3417,11,3309,12,2262,26,1814,72,a0bd390290e7d8a0198e6cf816302a3d34821290,135,578,134,3,protein/DD_g775/DD_g775.simp-undir-edges
25686,52,12032,198,38320,29,19638,113,19795,190,18754,129,18686,146,11356,227,9645,390,a0bd390290e7d8a0198e6cf816302a3d34821290,345,1608,344,3,protein/DD_g776/DD_g776.simp-undir-edges
3468,8,2071,79,5568,5,2642,24,2673,22,2781,13,2624,12,1881,29,1601,75,a0bd390290e7d8a0198e6cf816302a3d34821290,137,716,136,3,protein/DD_g777/DD_g777.simp-undir-edges
1525,10,1049,58,2644,8,1138,39,1145,37,1132,23,1065,24,801,62,727,110,a0bd390290e7d8a0198e6cf816302a3d34821290,95,498,94,3,protein/DD_g778/DD_g778.simp-undir-edges
33634,20,16615,304,50738,7,22151,63,22428,79,27418,48,26142,67,13340,127,11605,403,a0bd390290e7d8a0198e6cf816302a3d34821290,397,1786,396,3,protein/DD_g779/DD_g779.simp-undir-edges
1253,15,837,60,1798,6,1091,31,1101,32,1144,32,1058,33,763,43,645,98,a0bd390290e7d8a0198e6cf816302a3d34821290,80,354,79,3,protein/DD_g78/DD_g78.simp-undir-edges
1196,16,797,61,2200,8,856,37,880,36,1018,27,925,35,625,59,579,108,a0bd390290e7d8a0198e6cf816302a3d34821290,89,508,88,3,protein/DD_g780/DD_g780.simp-undir-edges
215,7,160,49,322,4,202,20,202,18,188,10,182,10,148,22,118,60,a0bd390290e7d8a0198e6cf816302a3d34821290,37,188,36,3,protein/DD_g781/DD_g781.simp-undir-edges
1484,9,790,60,2102,5,1324,37,1323,42,1184,36,1199,30,866,60,702,98,a0bd390290e7d8a0198e6cf816302a3d34821290,88,478,87,3,protein/DD_g782/DD_g782.simp-undir-edges
31403,53,13400,217,42806,15,24940,142,25000,199,24954,137,24064,161,15375,295,11988,502,a0bd390290e7d8a0198e6cf816302a3d34821290,365,1610,364,3,protein/DD_g783/DD_g783.simp-undir-edges
955,12,635,60,1502,7,825,26,841,28,751,17,711,18,587,47,517,97,a0bd390290e7d8a0198e6cf816302a3d34821290,72,322,71,3,protein/DD_g784/DD_g784.simp-undir-edges
7286,12,3404,99,9970,9,6004,48,6014,54,5696,38,5551,34,3944,84,3144,166,a0bd390290e7d8a0198e6cf816302a3d34821290,178,750,177,3,protein/DD_g785/DD_g785.simp-undir-edges
4023,12,2303,88,7050,7,3100,26,3121,30,3247,20,3259,20,2057,40,1843,85,a0bd390290e7d8a0198e6cf816302a3d34821290,151,716,150,3,protein/DD_g786/DD_g786.simp-undir-edges
593,6,429,45,918,5,491,20,490,21,432,19,401,16,322,32,299,64,a0bd390290e7d8a0198e6cf816302a3d34821290,60,296,59,3,protein/DD_g787/DD_g787.simp-undir-edges
12725,26,6742,133,20178,12,7467,115,7619,125,10320,106,10075,85,5033,140,4507,277,a0bd390290e7d8a0198e6cf816302a3d34821290,251,1288,250,3,protein/DD_g788/DD_g788.simp-undir-edges
137,7,113,50,240,4,110,19,110,17,84,10,77,10,81,21,75,57,a0bd390290e7d8a0198e6cf816302a3d34821290,36,190,35,3,protein/DD_g789/DD_g789.simp-undir-edges
212212,122,93055,1127,341690,70,108299,387,110845,728,156364,347,159181,462,65690,898,57657,1768,a0bd390290e7d8a0198e6cf816302a3d34821290,1021,5778,1020,3,protein/DD_g79/DD_g79.simp-undir-edges
1144,16,734,63,2162,7,792,31,799,41,882,35,805,27,510,52,514,98,a0bd390290e7d8a0198e6cf816302a3d34821290,89,522,88,3,protein/DD_g790/DD_g790.simp-undir-edges
1084,15,723,58,2078,7,707,36,703,33,867,20,791,21,501,49,489,105,a0bd390290e7d8a0198e6cf816302a3d34821290,87,550,86,3,protein/DD_g791/DD_g791.simp-undir-edges
2755,25,1702,76,4388,11,2132,55,2136,61,2377,56,2205,61,1384,82,1207,149,a0bd390290e7d8a0198e6cf816302a3d34821290,121,576,120,3,protein/DD_g792/DD_g792.simp-undir-edges
5068,19,3164,92,9292,9,3539,41,3564,41,4207,32,3965,37,2273,56,2044,145,a0bd390290e7d8a0198e6cf816302a3d34821290,174,1112,173,3,protein/DD_g793/DD_g793.simp-undir-edges
640,10,449,54,992,5,462,23,462,24,496,16,473,15,323,32,300,81,a0bd390290e7d8a0198e6cf816302a3d34821290,60,258,59,3,protein/DD_g794/DD_g794.simp-undir-edges
2645,23,1470,75,4048,10,1878,53,1934,58,2374,31,2181,43,1507,88,1170,138,a0bd390290e7d8a0198e6cf816302a3d34821290,116,538,115,3,protein/DD_g795/DD_g795.simp-undir-edges
860,8,565,55,1254,6,703,28,705,27,647,20,583,25,483,37,443,88,a0bd390290e7d8a0198e6cf816302a3d34821290,67,290,66,3,protein/DD_g796/DD_g796.simp-undir-edges
11286,39,6258,134,16492,16,8785,78,8826,99,9093,91,8171,101,5505,144,4665,254,a0bd390290e7d8a0198e6cf816302a3d34821290,228,1022,227,3,protein/DD_g797/DD_g797.simp-undir-edges
2769,26,1760,79,4472,11,2150,55,2178,64,2132,45,2109,63,1442,95,1277,143,a0bd390290e7d8a0198e6cf816302a3d34821290,124,610,123,3,protein/DD_g798/DD_g798.simp-undir-edges
1378,16,934,63,2256,8,1018,32,1011,42,1160,35,1041,23,771,61,720,109,a0bd390290e7d8a0198e6cf816302a3d34821290,88,414,87,3,protein/DD_g799/DD_g799.simp-undir-edges
49121,54,23555,371,81782,33,30808,188,31035,286,35742,152,34511,212,19135,384,16851,736,a0bd390290e7d8a0198e6cf816302a3d34821290,503,2814,502,3,protein/DD_g8/DD_g8.simp-undir-edges
6071,14,3507,97,10126,10,4423,46,4466,55,4774,46,4688,43,3076,83,2701,142,a0bd390290e7d8a0198e6cf816302a3d34821290,182,984,181,3,protein/DD_g80/DD_g80.simp-undir-edges
105424,75,44697,680,153188,25,71256,168,71585,303,76624,152,77929,200,42113,397,33782,916,a0bd390290e7d8a0198e6cf816302a3d34821290,684,2946,683,3,protein/DD_g800/DD_g800.simp-undir-edges
363,8,236,51,504,4,358,19,358,19,324,14,335,13,256,27,213,68,a0bd390290e7d8a0198e6cf816302a3d34821290,45,238,44,3,protein/DD_g801/DD_g801.simp-undir-edges
5711,11,3371,98,9048,7,4238,36,4292,47,4202,25,4011,37,2776,76,2428,118,a0bd390290e7d8a0198e6cf816302a3d34821290,173,946,172,3,protein/DD_g802/DD_g802.simp-undir-edges
3413,6,1966,69,5028,4,2470,21,2484,18,2837,9,2685,10,1695,22,1426,69,a0bd390290e7d8a0198e6cf816302a3d34821290,130,606,129,3,protein/DD_g803/DD_g803.simp-undir-edges
30612,16,15442,262,50544,7,19971,49,20128,74,22769,45,22147,63,12451,106,10886,387,a0bd390290e7d8a0198e6cf816302a3d34821290,397,2310,396,3,protein/DD_g804/DD_g804.simp-undir-edges
39341,32,17543,276,60952,18,27701,104,27797,157,31291,106,30838,129,18253,200,14425,444,a0bd390290e7d8a0198e6cf816302a3d34821290,433,1980,432,3,protein/DD_g805/DD_g805.simp-undir-edges
2656,25,1537,76,4552,11,2014,56,2024,66,2096,58,1955,54,1328,96,1213,145,a0bd390290e7d8a0198e6cf816302a3d34821290,123,650,122,3,protein/DD_g806/DD_g806.simp-undir-edges
5243,14,3067,97,7688,8,3853,36,3852,37,3964,20,3654,35,2441,56,2188,130,a0bd390290e7d8a0198e6cf816302a3d34821290,159,748,158,3,protein/DD_g807/DD_g807.simp-undir-edges
2523,20,1440,65,3678,10,2024,40,2032,47,2108,29,1976,40,1370,84,1134,116,a0bd390290e7d8a0198e6cf816302a3d34821290,110,482,109,3,protein/DD_g808/DD_g808.simp-undir-edges
86,6,71,47,144,4,65,19,65,17,59,10,52,9,50,21,49,57,a0bd390290e7d8a0198e6cf816302a3d34821290,30,146,29,3,protein/DD_g809/DD_g809.simp-undir-edges
17037,15,8615,136,26962,10,12537,71,12643,95,13452,56,12758,69,8058,131,6817,270,a0bd390290e7d8a0198e6cf816302a3d34821290,292,1540,291,3,protein/DD_g81/DD_g81.simp-undir-edges
880,14,587,60,1648,7,573,33,583,31,750,25,682,19,466,45,421,91,a0bd390290e7d8a0198e6cf816302a3d34821290,79,468,78,3,protein/DD_g810/DD_g810.simp-undir-edges
4385,10,2174,80,6654,6,3249,29,3251,28,4155,16,3996,19,2613,41,1774,105,a0bd390290e7d8a0198e6cf816302a3d34821290,147,702,146,3,protein/DD_g811/DD_g811.simp-undir-edges
1016,6,601,43,1426,6,718,25,722,25,813,19,787,20,540,44,476,71,a0bd390290e7d8a0198e6cf816302a3d34821290,72,334,71,3,protein/DD_g812/DD_g812.simp-undir-edges
98401,75,42526,643,153692,25,62751,161,63296,285,73933,159,72946,208,38241,378,31140,914,a0bd390290e7d8a0198e6cf816302a3d34821290,685,3276,684,3,protein/DD_g813/DD_g813.simp-undir-edges
3424,7,2217,77,5508,5,2884,23,2887,22,2746,13,2576,12,1907,25,1697,74,a0bd390290e7d8a0198e6cf816302a3d34821290,134,612,133,3,protein/DD_g814/DD_g814.simp-undir-edges
67208,33,30533,496,101982,20,43014,146,43306,211,54460,126,52248,175,27550,301,21215,714,a0bd390290e7d8a0198e6cf816302a3d34821290,560,2714,559,3,protein/DD_g815/DD_g815.simp-undir-edges
916,13,578,61,1500,7,714,28,718,31,712,23,663,24,483,42,449,97,a0bd390290e7d8a0198e6cf816302a3d34821290,76,422,75,3,protein/DD_g816/DD_g816.simp-undir-edges
17920,15,8257,144,26780,10,12061,43,12195,70,14664,53,14323,58,8186,104,6616,259,a0bd390290e7d8a0198e6cf816302a3d34821290,289,1262,288,3,protein/DD_g817/DD_g817.simp-undir-edges
3093,6,2116,82,4852,4,2596,19,2616,17,2577,9,2475,10,1728,22,1560,66,a0bd390290e7d8a0198e6cf816302a3d34821290,128,568,127,3,protein/DD_g818/DD_g818.simp-undir-edges
30286,74,14380,210,46300,28,19290,137,19653,229,22476,132,21952,159,12338,302,10564,495,a0bd390290e7d8a0198e6cf816302a3d34821290,379,1878,378,3,protein/DD_g819/DD_g819.simp-undir-edges
15509,18,8159,155,24222,8,10554,43,10628,48,11687,25,11184,33,6845,69,5869,232,a0bd390290e7d8a0198e6cf816302a3d34821290,275,1320,274,3,protein/DD_g82/DD_g82.simp-undir-edges
8646,27,4782,115,13346,13,6849,65,6918,85,7140,62,6710,78,4649,118,3830,209,a0bd390290e7d8a0198e6cf816302a3d34821290,206,980,205,3,protein/DD_g820/DD_g820.simp-undir-edges
4580,11,2693,89,6820,7,3645,27,3658,27,3547,14,3360,20,2408,39,2027,103,a0bd390290e7d8a0198e6cf816302a3d34821290,149,746,148,3,protein/DD_g821/DD_g821.simp-undir-edges
708,9,447,46,1038,4,537,23,541,28,628,15,564,18,398,35,360,82,a0bd390290e7d8a0198e6cf816302a3d34821290,63,304,62,3,protein/DD_g822/DD_g822.simp-undir-edges
3574,11,2080,75,5506,5,2582,23,2611,20,2885,10,2645,12,1744,24,1574,73,a0bd390290e7d8a0198e6cf816302a3d34821290,135,634,134,3,protein/DD_g823/DD_g823.simp-undir-edges
64388,46,29573,454,99672,19,39898,120,40694,190,49460,126,48976,155,24880,262,21172,664,a0bd390290e7d8a0198e6cf816302a3d34821290,553,2626,552,3,protein/DD_g824/DD_g824.simp-undir-edges
6373,18,3408,97,8938,9,4855,40,4870,47,5128,39,4861,38,2974,67,2611,148,a0bd390290e7d8a0198e6cf816302a3d34821290,171,712,170,3,protein/DD_g825/DD_g825.simp-undir-edges
71231,84,29082,469,110746,18,38327,157,38653,262,54258,141,56822,188,22957,386,19546,794,a0bd390290e7d8a0198e6cf816302a3d34821290,582,2838,581,3,protein/DD_g826/DD_g826.simp-undir-edges
512,9,311,54,774,5,452,23,452,25,509,16,492,14,341,33,293,82,a0bd390290e7d8a0198e6cf816302a3d34821290,55,318,54,3,protein/DD_g827/DD_g827.simp-undir-edges
6490,11,3798,73,9294,6,4528,40,4523,39,4910,25,4630,30,2809,65,2545,146,a0bd390290e7d8a0198e6cf816302a3d34821290,173,746,172,3,protein/DD_g828/DD_g828.simp-undir-edges
2744,23,1689,58,4084,9,1826,36,1837,44,2059,27,1918,29,1255,61,1138,106,a0bd390290e7d8a0198e6cf816302a3d34821290,117,516,116,3,protein/DD_g829/DD_g829.simp-undir-edges
22861,41,11691,216,34598,18,16194,100,16376,141,17672,105,16955,115,9690,218,8375,357,a0bd390290e7d8a0198e6cf816302a3d34821290,329,1512,328,3,protein/DD_g83/DD_g83.simp-undir-edges
27996,66,13757,273,44576,24,19416,124,19566,223,21788,141,20989,152,11339,284,9921,498,a0bd390290e7d8a0198e6cf816302a3d34821290,372,1818,371,3,protein/DD_g830/DD_g830.simp-undir-edges
2304,21,1431,71,3330,9,1858,37,1859,53,2044,48,1870,48,1332,73,1119,127,a0bd390290e7d8a0198e6cf816302a3d34821290,106,444,105,3,protein/DD_g831/DD_g831.simp-undir-edges
4387,14,2387,92,7428,7,2782,30,2832,32,3408,19,3242,23,1917,44,1742,109,a0bd390290e7d8a0198e6cf816302a3d34821290,157,844,156,3,protein/DD_g832/DD_g832.simp-undir-edges
3264,26,1888,71,4614,11,2719,56,2754,68,2503,62,2368,62,1756,89,1504,138,a0bd390290e7d8a0198e6cf816302a3d34821290,124,614,123,3,protein/DD_g833/DD_g833.simp-undir-edges
2206,23,1469,75,3782,10,1491,49,1501,56,1967,52,1880,49,1190,84,1015,132,a0bd390290e7d8a0198e6cf816302a3d34821290,114,554,113,3,protein/DD_g834/DD_g834.simp-undir-edges
33919,40,17408,316,57060,16,16412,81,16883,115,25753,80,25100,93,10612,179,9909,451,a0bd390290e7d8a0198e6cf816302a3d34821290,423,2420,422,3,protein/DD_g835/DD_g835.simp-undir-edges
35435,31,16899,267,53000,11,26460,57,26569,105,27126,60,26256,91,15657,131,12952,372,a0bd390290e7d8a0198e6cf816302a3d34821290,405,1874,404,3,protein/DD_g836/DD_g836.simp-undir-edges
14877,15,7651,169,23554,8,11242,42,11321,52,12430,31,12601,45,7177,71,5847,231,a0bd390290e7d8a0198e6cf816302a3d34821290,273,1338,272,3,protein/DD_g837/DD_g837.simp-undir-edges
4028,9,2369,79,6292,6,2911,27,3028,25,3245,15,3009,17,1970,36,1715,99,a0bd390290e7d8a0198e6cf816302a3d34821290,143,674,142,3,protein/DD_g838/DD_g838.simp-undir-edges
1153,16,816,63,2122,8,819,32,818,34,903,21,855,23,572,60,557,96,a0bd390290e7d8a0198e6cf816302a3d34821290,89,512,88,3,protein/DD_g839/DD_g839.simp-undir-edges
20797,25,10537,185,31712,9,14248,81,14318,131,16545,81,15680,104,8828,165,7526,323,a0bd390290e7d8a0198e6cf816302a3d34821290,314,1462,313,3,protein/DD_g84/DD_g84.simp-undir-edges
22214,27,9188,175,32054,10,14718,71,14833,135,18292,92,17925,110,9765,171,7882,331,a0bd390290e7d8a0198e6cf816302a3d34821290,316,1464,315,3,protein/DD_g840/DD_g840.simp-undir-edges
6951,20,3759,99,9850,9,5193,40,5251,54,5519,46,5176,45,3261,74,2747,148,a0bd390290e7d8a0198e6cf816302a3d34821290,179,810,178,3,protein/DD_g841/DD_g841.simp-undir-edges
2869,24,1627,75,4208,11,2246,54,2259,63,2369,58,2283,61,1484,92,1273,125,a0bd390290e7d8a0198e6cf816302a3d34821290,119,548,118,3,protein/DD_g842/DD_g842.simp-undir-edges
3881,9,2434,84,5918,6,2721,27,2833,24,3385,15,3157,18,2052,33,1702,88,a0bd390290e7d8a0198e6cf816302a3d34821290,140,626,139,3,protein/DD_g843/DD_g843.simp-undir-edges
5155,13,3002,78,8346,6,3927,33,3932,42,4309,34,4172,32,2563,54,2222,125,a0bd390290e7d8a0198e6cf816302a3d34821290,164,826,163,3,protein/DD_g844/DD_g844.simp-undir-edges
62225,48,26961,418,97114,16,39282,103,39504,186,49037,114,48641,135,25048,259,20153,587,a0bd390290e7d8a0198e6cf816302a3d34821290,546,2626,545,3,protein/DD_g845/DD_g845.simp-undir-edges
8375,27,4621,118,12156,11,5555,59,5575,71,6683,62,6510,70,3750,105,3196,182,a0bd390290e7d8a0198e6cf816302a3d34821290,198,942,197,3,protein/DD_g846/DD_g846.simp-undir-edges
8642,17,4554,117,13198,13,6323,66,6374,77,7240,68,6967,79,4291,104,3630,206,a0bd390290e7d8a0198e6cf816302a3d34821290,205,1014,204,3,protein/DD_g847/DD_g847.simp-undir-edges
8138,27,4508,118,11984,11,6446,58,6486,70,6548,60,6420,74,3971,92,3550,182,a0bd390290e7d8a0198e6cf816302a3d34821290,195,846,194,3,protein/DD_g848/DD_g848.simp-undir-edges
49437,38,20309,325,67650,24,32839,140,33499,212,39237,101,40479,170,21147,282,16280,612,a0bd390290e7d8a0198e6cf816302a3d34821290,456,2062,455,3,protein/DD_g849/DD_g849.simp-undir-edges
49165,49,23234,369,74850,28,33619,164,33916,248,36736,135,36072,186,19690,333,16903,674,a0bd390290e7d8a0198e6cf816302a3d34821290,481,2292,480,3,protein/DD_g85/DD_g85.simp-undir-edges
3923,9,2233,84,6268,6,2660,27,2668,25,3283,17,2947,19,1926,33,1640,96,a0bd390290e7d8a0198e6cf816302a3d34821290,144,732,143,3,protein/DD_g850/DD_g850.simp-undir-edges
1125,14,748,60,1726,6,844,29,836,32,771,26,732,21,600,49,510,94,a0bd390290e7d8a0198e6cf816302a3d34821290,82,528,81,3,protein/DD_g851/DD_g851.simp-undir-edges
930,12,554,65,1422,5,699,29,714,32,718,22,608,26,433,42,409,91,a0bd390290e7d8a0198e6cf816302a3d34821290,71,342,70,3,protein/DD_g852/DD_g852.simp-undir-edges
786,6,577,46,1278,6,599,28,598,24,663,23,642,14,424,34,385,78,a0bd390290e7d8a0198e6cf816302a3d34821290,70,358,69,3,protein/DD_g853/DD_g853.simp-undir-edges
14128,26,6908,142,20112,12,10236,95,10295,142,10631,115,10093,138,6306,202,5480,283,a0bd390290e7d8a0198e6cf816302a3d34821290,252,1146,251,3,protein/DD_g854/DD_g854.simp-undir-edges
3870,10,2487,87,6416,6,2509,27,2557,27,3152,15,2956,18,1762,35,1651,98,a0bd390290e7d8a0198e6cf816302a3d34821290,144,692,143,3,protein/DD_g855/DD_g855.simp-undir-edges
1423,16,899,65,2372,8,1056,39,1076,42,1166,37,1144,39,751,47,677,105,a0bd390290e7d8a0198e6cf816302a3d34821290,91,450,90,3,protein/DD_g856/DD_g856.simp-undir-edges
5928,18,3489,84,9434,8,3909,42,3971,48,4572,26,4288,48,2628,67,2432,145,a0bd390290e7d8a0198e6cf816302a3d34821290,177,970,176,3,protein/DD_g857/DD_g857.simp-undir-edges
70681,64,28657,478,106276,22,43873,163,44852,202,53177,126,54268,170,27580,328,21873,746,a0bd390290e7d8a0198e6cf816302a3d34821290,570,2770,569,3,protein/DD_g858/DD_g858.simp-undir-edges
6691,22,3369,109,10348,7,4503,50,4514,56,5486,37,5237,46,2976,85,2516,148,a0bd390290e7d8a0198e6cf816302a3d34821290,182,868,181,3,protein/DD_g859/DD_g859.simp-undir-edges
14237,29,7032,141,20604,21,9994,101,10082,144,11166,115,10663,104,6696,209,5471,279,a0bd390290e7d8a0198e6cf816302a3d34821290,255,1160,254,3,protein/DD_g86/DD_g86.simp-undir-edges
2051,18,1270,66,2970,6,1532,44,1554,42,1615,25,1509,38,1057,65,913,117,a0bd390290e7d8a0198e6cf816302a3d34821290,100,444,99,3,protein/DD_g860/DD_g860.simp-undir-edges
1449,9,901,52,2396,7,1079,30,1096,31,1169,27,1081,27,755,52,691,91,a0bd390290e7d8a0198e6cf816302a3d34821290,90,442,89,3,protein/DD_g861/DD_g861.simp-undir-edges
10989,37,5513,111,17666,17,7131,86,7186,102,8983,98,8664,84,4910,163,4194,255,a0bd390290e7d8a0198e6cf816302a3d34821290,236,1146,235,3,protein/DD_g862/DD_g862.simp-undir-edges
176,7,136,51,334,4,134,20,134,19,128,11,115,10,95,26,88,64,a0bd390290e7d8a0198e6cf816302a3d34821290,41,228,40,3,protein/DD_g863/DD_g863.simp-undir-edges
2310,12,1578,59,3876,6,1689,48,1751,55,1774,51,1696,54,1165,86,1085,133,a0bd390290e7d8a0198e6cf816302a3d34821290,114,568,113,3,protein/DD_g864/DD_g864.simp-undir-edges
2266,19,1309,71,3124,6,1879,45,1881,42,1888,37,1741,46,1237,66,1058,112,a0bd390290e7d8a0198e6cf816302a3d34821290,102,432,101,3,protein/DD_g865/DD_g865.simp-undir-edges
3077,27,1965,78,4966,12,2404,60,2407,68,2529,59,2405,59,1686,100,1510,155,a0bd390290e7d8a0198e6cf816302a3d34821290,127,600,126,3,protein/DD_g866/DD_g866.simp-undir-edges
8535,31,5061,125,13632,12,5734,67,5833,80,6470,56,6240,47,3885,121,3472,210,a0bd390290e7d8a0198e6cf816302a3d34821290,208,1066,207,3,protein/DD_g867/DD_g867.simp-undir-edges
2788,23,1634,73,4416,11,2209,44,2217,51,2318,56,2184,49,1486,84,1247,146,a0bd390290e7d8a0198e6cf816302a3d34821290,122,616,121,3,protein/DD_g868/DD_g868.simp-undir-edges
1919,17,1127,66,2506,8,1796,34,1796,37,1539,24,1433,25,1202,58,928,93,a0bd390290e7d8a0198e6cf816302a3d34821290,91,348,90,3,protein/DD_g869/DD_g869.simp-undir-edges
18276,22,9667,157,26932,11,12194,56,12291,75,14195,55,13719,70,7588,110,6844,263,a0bd390290e7d8a0198e6cf816302a3d34821290,291,1334,290,3,protein/DD_g87/DD_g87.simp-undir-edges
7215,14,4292,98,10832,10,5626,51,5633,62,5635,48,5168,58,3405,82,2986,160,a0bd390290e7d8a0198e6cf816302a3d34821290,185,816,184,3,protein/DD_g870/DD_g870.simp-undir-edges
4379,7,2109,84,5786,5,3601,24,3599,23,3390,15,3221,16,2311,30,1886,75,a0bd390290e7d8a0198e6cf816302a3d34821290,138,592,137,3,protein/DD_g871/DD_g871.simp-undir-edges
9061,31,4964,86,14096,12,6473,53,6599,81,7161,72,6891,81,4123,125,3669,209,a0bd390290e7d8a0198e6cf816302a3d34821290,211,982,210,3,protein/DD_g872/DD_g872.simp-undir-edges
12579,9,6802,139,21318,4,8468,26,8520,29,9584,12,9201,18,5529,36,4874,113,a0bd390290e7d8a0198e6cf816302a3d34821290,259,1428,258,3,protein/DD_g873/DD_g873.simp-undir-edges
54613,76,24694,391,83630,34,40766,207,41160,337,44132,172,44542,213,24363,417,19564,744,a0bd390290e7d8a0198e6cf816302a3d34821290,508,2218,507,3,protein/DD_g874/DD_g874.simp-undir-edges
823,11,472,57,1176,4,551,27,551,26,696,16,641,17,389,35,357,88,a0bd390290e7d8a0198e6cf816302a3d34821290,65,280,64,3,protein/DD_g875/DD_g875.simp-undir-edges
597,10,393,56,876,4,461,21,478,24,457,17,408,20,308,33,279,85,a0bd390290e7d8a0198e6cf816302a3d34821290,58,256,57,3,protein/DD_g876/DD_g876.simp-undir-edges
17326,38,9179,165,31490,10,8764,64,8871,102,13484,84,13142,78,6241,147,5832,317,a0bd390290e7d8a0198e6cf816302a3d34821290,315,1922,314,3,protein/DD_g877/DD_g877.simp-undir-edges
1969,19,1172,72,2744,9,1631,44,1625,48,1704,43,1589,44,1006,65,924,106,a0bd390290e7d8a0198e6cf816302a3d34821290,98,466,97,3,protein/DD_g878/DD_g878.simp-undir-edges
995,12,606,57,1562,7,760,30,758,29,766,26,697,18,476,39,452,96,a0bd390290e7d8a0198e6cf816302a3d34821290,73,328,72,3,protein/DD_g879/DD_g879.simp-undir-edges
1944,18,1080,62,2686,8,1421,36,1438,47,1543,36,1463,41,1026,67,907,111,a0bd390290e7d8a0198e6cf816302a3d34821290,95,368,94,3,protein/DD_g88/DD_g88.simp-undir-edges
61269,66,26855,410,105274,23,32692,125,33105,237,46387,150,45905,185,20716,285,18079,679,a0bd390290e7d8a0198e6cf816302a3d34821290,569,3202,568,3,protein/DD_g880/DD_g880.simp-undir-edges
5461,11,3017,92,7872,6,4465,31,4494,35,4238,26,4000,30,2783,54,2459,139,a0bd390290e7d8a0198e6cf816302a3d34821290,160,708,159,3,protein/DD_g881/DD_g881.simp-undir-edges
30817,60,13532,265,40080,24,23376,133,23586,179,24721,119,24030,166,14455,242,11372,461,a0bd390290e7d8a0198e6cf816302a3d34821290,353,1436,352,3,protein/DD_g882/DD_g882.simp-undir-edges
34828,27,17324,257,56890,15,23650,84,23802,120,27707,80,27631,109,15163,204,12946,426,a0bd390290e7d8a0198e6cf816302a3d34821290,421,2346,420,3,protein/DD_g883/DD_g883.simp-undir-edges
8938,39,4583,118,16194,14,4851,78,4878,96,7031,87,6815,91,3307,141,3086,231,a0bd390290e7d8a0198e6cf816302a3d34821290,229,1436,228,3,protein/DD_g884/DD_g884.simp-undir-edges
10123,38,5837,135,15610,16,6860,78,6949,91,7544,79,7256,57,4552,138,4014,229,a0bd390290e7d8a0198e6cf816302a3d34821290,224,1104,223,3,protein/DD_g885/DD_g885.simp-undir-edges
13842,42,6700,147,20250,12,10073,105,10156,133,10791,96,10593,114,6349,198,5135,282,a0bd390290e7d8a0198e6cf816302a3d34821290,254,1188,253,3,protein/DD_g886/DD_g886.simp-undir-edges
35960,27,14249,259,51790,10,20433,58,20522,97,27989,54,28082,78,13763,110,10787,403,a0bd390290e7d8a0198e6cf816302a3d34821290,401,1888,400,3,protein/DD_g887/DD_g887.simp-undir-edges
61949,38,27817,494,91168,12,40415,99,40871,154,47383,81,45372,132,24786,203,20685,629,a0bd390290e7d8a0198e6cf816302a3d34821290,530,2470,529,3,protein/DD_g888/DD_g888.simp-undir-edges
72603,49,29868,432,108404,15,50811,155,51474,252,58326,166,60029,177,30430,352,24202,776,a0bd390290e7d8a0198e6cf816302a3d34821290,576,2692,575,3,protein/DD_g889/DD_g889.simp-undir-edges
30592,18,15820,292,48406,7,20201,43,20523,49,23218,19,22871,32,12527,59,10777,258,a0bd390290e7d8a0198e6cf816302a3d34821290,388,1934,387,3,protein/DD_g89/DD_g89.simp-undir-edges
6367,23,3758,84,10938,6,4445,42,4478,60,5294,40,5126,45,2999,89,2803,167,a0bd390290e7d8a0198e6cf816302a3d34821290,188,1008,187,3,protein/DD_g890/DD_g890.simp-undir-edges
1636,18,999,67,2388,8,1320,39,1341,38,1370,36,1285,30,876,59,789,91,a0bd390290e7d8a0198e6cf816302a3d34821290,91,386,90,3,protein/DD_g891/DD_g891.simp-undir-edges
12287,44,6611,132,17784,18,9896,93,9967,116,9847,96,9657,91,6620,150,5359,262,a0bd390290e7d8a0198e6cf816302a3d34821290,238,1072,237,3,protein/DD_g892/DD_g892.simp-undir-edges
10200,31,5080,123,14950,15,8079,75,8089,89,8712,82,8501,83,5208,135,4199,220,a0bd390290e7d8a0198e6cf816302a3d34821290,218,990,217,3,protein/DD_g893/DD_g893.simp-undir-edges
752,11,515,59,1138,5,555,28,557,28,575,16,540,20,368,44,342,86,a0bd390290e7d8a0198e6cf816302a3d34821290,65,290,64,3,protein/DD_g894/DD_g894.simp-undir-edges
2226,22,1467,72,3988,10,1708,48,1713,48,1869,40,1747,52,1175,85,1084,135,a0bd390290e7d8a0198e6cf816302a3d34821290,115,614,114,3,protein/DD_g895/DD_g895.simp-undir-edges
1121,12,730,48,1616,6,863,25,867,27,908,27,857,23,611,48,554,81,a0bd390290e7d8a0198e6cf816302a3d34821290,76,338,75,3,protein/DD_g896/DD_g896.simp-undir-edges
10499,31,5229,105,14848,13,7290,55,7339,84,8024,81,7487,92,4791,123,3894,227,a0bd390290e7d8a0198e6cf816302a3d34821290,217,938,216,3,protein/DD_g897/DD_g897.simp-undir-edges
9890,22,4618,114,15584,15,7163,62,7241,78,8074,85,7762,54,4538,141,3918,226,a0bd390290e7d8a0198e6cf816302a3d34821290,223,1150,222,3,protein/DD_g898/DD_g898.simp-undir-edges
4385,9,2601,83,6304,6,3206,26,3214,26,3625,15,3237,21,2225,37,1855,105,a0bd390290e7d8a0198e6cf816302a3d34821290,144,628,143,3,protein/DD_g899/DD_g899.simp-undir-edges
29033,42,14346,238,45644,28,18564,151,18672,179,23028,153,22042,169,12766,299,10260,516,a0bd390290e7d8a0198e6cf816302a3d34821290,377,1788,376,3,protein/DD_g9/DD_g9.simp-undir-edges
55249,57,22540,419,82756,38,37361,232,37769,308,43674,190,43530,223,23671,410,18453,724,a0bd390290e7d8a0198e6cf816302a3d34821290,504,2320,503,3,protein/DD_g90/DD_g90.simp-undir-edges
1747,19,1198,69,2978,7,1400,35,1422,47,1440,43,1354,43,975,63,908,118,a0bd390290e7d8a0198e6cf816302a3d34821290,100,534,99,3,protein/DD_g900/DD_g900.simp-undir-edges
14592,12,7045,129,22122,6,9466,31,9542,36,11973,24,11770,29,6391,57,5200,164,a0bd390290e7d8a0198e6cf816302a3d34821290,263,1242,262,3,protein/DD_g901/DD_g901.simp-undir-edges
10754,22,5612,125,17998,18,6532,90,6703,113,8208,98,8299,106,4526,167,3965,246,a0bd390290e7d8a0198e6cf816302a3d34821290,240,1390,239,3,protein/DD_g902/DD_g902.simp-undir-edges
354,8,238,51,536,4,334,22,334,21,304,15,290,13,236,29,195,70,a0bd390290e7d8a0198e6cf816302a3d34821290,46,236,45,3,protein/DD_g903/DD_g903.simp-undir-edges
954,8,525,54,1348,5,876,26,874,31,819,17,763,26,607,41,498,89,a0bd390290e7d8a0198e6cf816302a3d34821290,68,274,67,3,protein/DD_g904/DD_g904.simp-undir-edges
6881,15,3362,100,11412,10,4658,55,4659,66,6070,56,5759,62,3316,85,2733,171,a0bd390290e7d8a0198e6cf816302a3d34821290,192,936,191,3,protein/DD_g905/DD_g905.simp-undir-edges
3815,7,2066,70,5952,5,2651,24,2662,23,3151,14,3107,14,1781,29,1548,78,a0bd390290e7d8a0198e6cf816302a3d34821290,140,642,139,3,protein/DD_g906/DD_g906.simp-undir-edges
1063,8,680,53,1472,5,851,28,848,29,938,18,887,29,605,45,514,96,a0bd390290e7d8a0198e6cf816302a3d34821290,74,318,73,3,protein/DD_g907/DD_g907.simp-undir-edges
1603,14,1141,73,3948,11,1081,38,1076,54,1085,42,1001,48,756,71,698,124,a0bd390290e7d8a0198e6cf816302a3d34821290,123,1020,122,3,protein/DD_g908/DD_g908.simp-undir-edges
28380,42,13939,266,44314,28,19231,146,19365,212,20778,132,20455,160,12073,281,10317,494,a0bd390290e7d8a0198e6cf816302a3d34821290,372,2068,371,3,protein/DD_g909/DD_g909.simp-undir-edges
23722,31,11653,211,36268,20,17120,107,17192,142,18577,90,18035,107,10698,216,8806,380,a0bd390290e7d8a0198e6cf816302a3d34821290,336,1590,335,3,protein/DD_g91/DD_g91.simp-undir-edges
9692,21,5384,135,16092,16,6730,80,6824,101,8159,83,7617,86,4592,147,3842,231,a0bd390290e7d8a0198e6cf816302a3d34821290,227,1222,226,3,protein/DD_g910/DD_g910.simp-undir-edges
6572,14,3269,114,10490,7,4004,48,4036,55,5600,48,5382,54,2721,83,2351,154,a0bd390290e7d8a0198e6cf816302a3d34821290,182,948,181,3,protein/DD_g911/DD_g911.simp-undir-edges
3554,7,2001,79,5752,5,2431,23,2460,22,2969,12,2876,14,1615,28,1467,73,a0bd390290e7d8a0198e6cf816302a3d34821290,139,686,138,3,protein/DD_g912/DD_g912.simp-undir-edges
2202,20,1364,60,3608,9,1507,36,1513,46,1644,28,1695,41,1052,80,933,112,a0bd390290e7d8a0198e6cf816302a3d34821290,112,586,111,3,protein/DD_g913/DD_g913.simp-undir-edges
897,12,561,56,1460,6,581,27,613,29,757,21,694,27,429,40,420,91,a0bd390290e7d8a0198e6cf816302a3d34821290,72,354,71,3,protein/DD_g914/DD_g914.simp-undir-edges
19157,25,10130,174,27512,12,12845,63,12890,84,14337,60,13501,76,8268,118,6994,287,a0bd390290e7d8a0198e6cf816302a3d34821290,295,1368,294,3,protein/DD_g915/DD_g915.simp-undir-edges
595,10,390,56,910,5,465,28,464,25,465,15,439,17,336,39,306,87,a0bd390290e7d8a0198e6cf816302a3d34821290,59,268,58,3,protein/DD_g916/DD_g916.simp-undir-edges
16013,9,7725,149,21806,5,11938,33,12084,39,12757,21,12394,31,7723,55,6149,201,a0bd390290e7d8a0198e6cf816302a3d34821290,262,1094,261,3,protein/DD_g917/DD_g917.simp-undir-edges
6314,19,3709,103,10212,7,4653,40,4702,53,4804,45,4674,40,3099,81,2653,154,a0bd390290e7d8a0198e6cf816302a3d34821290,181,892,180,3,protein/DD_g918/DD_g918.simp-undir-edges
8926,32,4467,109,14238,13,6422,70,6490,84,7671,74,7274,78,4263,126,3692,216,a0bd390290e7d8a0198e6cf816302a3d34821290,212,906,211,3,protein/DD_g919/DD_g919.simp-undir-edges
27667,65,13534,215,42198,15,19105,132,19344,212,21436,124,20807,148,12175,270,10241,412,a0bd390290e7d8a0198e6cf816302a3d34821290,361,1622,360,3,protein/DD_g92/DD_g92.simp-undir-edges
12033,43,6308,136,17878,17,8762,90,8872,112,10045,75,9480,97,5895,148,4816,257,a0bd390290e7d8a0198e6cf816302a3d34821290,237,1008,236,3,protein/DD_g920/DD_g920.simp-undir-edges
835,12,585,60,1344,7,646,26,651,29,629,17,592,22,483,40,419,100,a0bd390290e7d8a0198e6cf816302a3d34821290,74,448,73,3,protein/DD_g921/DD_g921.simp-undir-edges
1595,17,996,61,2438,6,1254,32,1254,44,1310,23,1248,33,940,50,825,111,a0bd390290e7d8a0198e6cf816302a3d34821290,91,376,90,3,protein/DD_g922/DD_g922.simp-undir-edges
22089,31,10053,183,36938,20,12401,109,12507,138,19372,114,18361,107,8326,204,7183,344,a0bd390290e7d8a0198e6cf816302a3d34821290,339,1702,338,3,protein/DD_g923/DD_g923.simp-undir-edges
2410,13,1450,69,3510,9,2001,46,2003,51,2095,48,1952,40,1392,82,1119,113,a0bd390290e7d8a0198e6cf816302a3d34821290,111,578,110,3,protein/DD_g924/DD_g924.simp-undir-edges
1113,12,663,48,1736,6,952,27,952,28,1103,17,1070,24,786,38,606,79,a0bd390290e7d8a0198e6cf816302a3d34821290,79,480,78,3,protein/DD_g925/DD_g925.simp-undir-edges
12721,43,5855,119,19928,12,8589,80,8762,128,10030,75,9758,122,5570,187,4722,278,a0bd390290e7d8a0198e6cf816302a3d34821290,250,1156,249,3,protein/DD_g926/DD_g926.simp-undir-edges
4447,9,2424,85,6024,6,3100,24,3135,23,3715,16,3484,17,2136,34,1846,78,a0bd390290e7d8a0198e6cf816302a3d34821290,140,562,139,3,protein/DD_g927/DD_g927.simp-undir-edges
9698,34,5372,111,15334,10,7364,75,7354,91,7975,82,7301,91,4783,135,4047,236,a0bd390290e7d8a0198e6cf816302a3d34821290,221,1072,220,3,protein/DD_g928/DD_g928.simp-undir-edges
7124,22,3844,98,10566,10,5207,42,5206,51,5397,40,5215,47,3355,77,3011,170,a0bd390290e7d8a0198e6cf816302a3d34821290,184,830,183,3,protein/DD_g929/DD_g929.simp-undir-edges
45240,53,21715,428,80502,32,25706,202,26063,245,33912,145,33194,187,16747,365,15115,652,a0bd390290e7d8a0198e6cf816302a3d34821290,499,3150,498,3,protein/DD_g93/DD_g93.simp-undir-edges
9925,43,5845,144,18292,18,5768,67,5842,112,6850,95,6344,99,3914,155,3626,240,a0bd390290e7d8a0198e6cf816302a3d34821290,239,1472,238,3,protein/DD_g930/DD_g930.simp-undir-edges
8565,36,4848,128,15390,14,4885,74,4934,87,5996,79,5654,65,3162,130,3008,219,a0bd390290e7d8a0198e6cf816302a3d34821290,221,1328,220,3,protein/DD_g931/DD_g931.simp-undir-edges
4023,10,2511,88,6350,6,2989,30,3014,29,2923,16,2794,17,1944,38,1808,90,a0bd390290e7d8a0198e6cf816302a3d34821290,145,724,144,3,protein/DD_g932/DD_g932.simp-undir-edges
2850,4,1844,57,4974,3,2204,17,2226,15,2263,9,2224,10,1506,19,1375,64,a0bd390290e7d8a0198e6cf816302a3d34821290,128,710,127,3,protein/DD_g933/DD_g933.simp-undir-edges
17301,17,8419,137,28908,8,10083,63,10402,112,14602,68,14157,54,6787,146,5966,298,a0bd390290e7d8a0198e6cf816302a3d34821290,301,1422,300,3,protein/DD_g934/DD_g934.simp-undir-edges
7781,18,4564,123,13574,9,4765,67,4782,80,5828,71,5506,65,3130,119,2783,202,a0bd390290e7d8a0198e6cf816302a3d34821290,213,1322,212,3,protein/DD_g935/DD_g935.simp-undir-edges
4414,10,2576,84,6786,7,3187,29,3223,29,3217,18,3065,21,2017,48,1853,107,a0bd390290e7d8a0198e6cf816302a3d34821290,151,792,150,3,protein/DD_g936/DD_g936.simp-undir-edges
3215,6,1700,77,5294,4,2033,20,2072,18,2952,9,2833,10,1614,22,1436,68,a0bd390290e7d8a0198e6cf816302a3d34821290,132,630,131,3,protein/DD_g937/DD_g937.simp-undir-edges
2365,19,1321,51,3378,6,1678,42,1678,49,1932,34,1734,39,1168,66,1009,103,a0bd390290e7d8a0198e6cf816302a3d34821290,107,504,106,3,protein/DD_g938/DD_g938.simp-undir-edges
11316,44,6391,136,18584,18,7749,94,7758,115,8703,99,8302,103,4945,162,4518,261,a0bd390290e7d8a0198e6cf816302a3d34821290,243,1192,242,3,protein/DD_g939/DD_g939.simp-undir-edges
26449,70,13433,251,47004,17,17384,157,17708,241,21284,134,20705,174,11348,306,10040,469,a0bd390290e7d8a0198e6cf816302a3d34821290,383,2288,382,3,protein/DD_g94/DD_g94.simp-undir-edges
4432,12,2348,87,7112,6,3249,30,3247,31,3606,26,3424,22,2113,42,1911,99,a0bd390290e7d8a0198e6cf816302a3d34821290,153,786,152,3,protein/DD_g940/DD_g940.simp-undir-edges
5438,13,3053,82,8080,7,4102,36,4134,32,4348,26,4251,32,2643,56,2301,116,a0bd390290e7d8a0198e6cf816302a3d34821290,162,752,161,3,protein/DD_g941/DD_g941.simp-undir-edges
15639,21,8189,144,26192,7,9414,49,9671,76,12512,49,11790,60,6513,114,5419,261,a0bd390290e7d8a0198e6cf816302a3d34821290,287,1492,286,3,protein/DD_g942/DD_g942.simp-undir-edges
477,9,329,60,780,5,404,22,399,24,408,18,365,18,262,34,243,81,a0bd390290e7d8a0198e6cf816302a3d34821290,53,222,52,3,protein/DD_g943/DD_g943.simp-undir-edges
1928,19,1142,69,2854,9,1404,43,1401,48,1454,34,1445,37,1027,55,905,108,a0bd390290e7d8a0198e6cf816302a3d34821290,98,420,97,3,protein/DD_g944/DD_g944.simp-undir-edges
21894,40,10852,181,33356,15,14402,90,14599,117,16952,96,16442,111,9503,174,8032,349,a0bd390290e7d8a0198e6cf816302a3d34821290,321,1568,320,3,protein/DD_g945/DD_g945.simp-undir-edges
30120,66,13208,194,43804,15,19246,147,19446,199,24215,137,22627,169,12142,280,10441,428,a0bd390290e7d8a0198e6cf816302a3d34821290,369,1728,368,3,protein/DD_g946/DD_g946.simp-undir-edges
85,6,72,46,200,4,59,19,59,16,67,10,68,10,45,22,45,59,a0bd390290e7d8a0198e6cf816302a3d34821290,30,174,29,3,protein/DD_g947/DD_g947.simp-undir-edges
1787,11,1146,60,2820,8,1322,42,1338,48,1324,40,1344,32,937,62,853,109,a0bd390290e7d8a0198e6cf816302a3d34821290,98,444,97,3,protein/DD_g948/DD_g948.simp-undir-edges
4153,10,2495,74,6582,9,3229,25,3250,23,3238,13,3144,16,2110,37,1855,98,a0bd390290e7d8a0198e6cf816302a3d34821290,147,706,146,3,protein/DD_g949/DD_g949.simp-undir-edges
29983,30,16198,245,55210,13,17160,87,17340,98,22771,71,22348,97,11355,170,10474,422,a0bd390290e7d8a0198e6cf816302a3d34821290,416,2662,415,3,protein/DD_g95/DD_g95.simp-undir-edges
8441,28,4320,117,12008,10,6712,60,6779,69,7019,55,6931,69,4529,116,3614,201,a0bd390290e7d8a0198e6cf816302a3d34821290,196,848,195,3,protein/DD_g950/DD_g950.simp-undir-edges
17000,25,8864,175,27018,8,11256,51,11282,68,14174,54,13841,65,7899,109,6559,244,a0bd390290e7d8a0198e6cf816302a3d34821290,291,1420,290,3,protein/DD_g951/DD_g951.simp-undir-edges
2900,6,1753,64,4932,4,2166,18,2209,15,2354,8,2246,10,1526,20,1321,71,a0bd390290e7d8a0198e6cf816302a3d34821290,128,734,127,3,protein/DD_g952/DD_g952.simp-undir-edges
5773,9,3012,66,8598,7,4244,39,4263,43,4590,30,4376,39,2864,59,2522,131,a0bd390290e7d8a0198e6cf816302a3d34821290,166,750,165,3,protein/DD_g953/DD_g953.simp-undir-edges
3079,26,1683,71,4840,8,2387,57,2391,70,2385,34,2248,65,1647,103,1422,134,a0bd390290e7d8a0198e6cf816302a3d34821290,127,570,126,3,protein/DD_g954/DD_g954.simp-undir-edges
189,7,128,47,252,4,163,16,163,16,172,11,158,11,123,22,114,58,a0bd390290e7d8a0198e6cf816302a3d34821290,33,150,32,3,protein/DD_g955/DD_g955.simp-undir-edges
12406,43,6196,122,17822,11,9563,94,9568,106,9733,98,9178,114,5828,171,5063,263,a0bd390290e7d8a0198e6cf816302a3d34821290,237,1080,236,3,protein/DD_g956/DD_g956.simp-undir-edges
22935,32,11642,181,36360,20,15147,86,15259,138,18355,103,17445,104,9891,206,8392,359,a0bd390290e7d8a0198e6cf816302a3d34821290,336,1696,335,3,protein/DD_g957/DD_g957.simp-undir-edges
2724,26,1822,78,4420,12,2029,58,2041,64,2152,60,2056,50,1310,97,1203,142,a0bd390290e7d8a0198e6cf816302a3d34821290,126,728,125,3,protein/DD_g958/DD_g958.simp-undir-edges
4211,13,2373,87,7210,6,3191,32,3209,32,3375,18,3165,26,2058,41,1902,102,a0bd390290e7d8a0198e6cf816302a3d34821290,154,780,153,3,protein/DD_g959/DD_g959.simp-undir-edges
33700,21,17118,254,55116,8,22529,68,22733,113,25550,71,25010,84,14120,168,12455,456,a0bd390290e7d8a0198e6cf816302a3d34821290,413,2262,412,3,protein/DD_g96/DD_g96.simp-undir-edges
55176,23,27131,421,87078,9,35029,57,35356,102,40310,51,40171,75,21577,122,18417,470,a0bd390290e7d8a0198e6cf816302a3d34821290,517,2482,516,3,protein/DD_g960/DD_g960.simp-undir-edges
6669,22,3636,106,11518,8,4944,45,4969,66,5490,54,5421,47,3509,86,2860,179,a0bd390290e7d8a0198e6cf816302a3d34821290,192,928,191,3,protein/DD_g961/DD_g961.simp-undir-edges
8818,34,4591,128,14674,14,6271,73,6344,88,6971,78,6680,65,4131,133,3473,222,a0bd390290e7d8a0198e6cf816302a3d34821290,217,1148,216,3,protein/DD_g962/DD_g962.simp-undir-edges
76400,83,33712,504,113208,34,49407,189,49730,296,55647,179,55122,210,28957,396,23901,824,a0bd390290e7d8a0198e6cf816302a3d34821290,589,2754,588,3,protein/DD_g963/DD_g963.simp-undir-edges
1005,14,712,62,1708,7,775,34,779,32,821,25,770,32,540,47,514,95,a0bd390290e7d8a0198e6cf816302a3d34821290,78,412,77,3,protein/DD_g964/DD_g964.simp-undir-edges
27982,36,12576,219,40258,23,20468,119,20614,177,20471,117,19796,125,12365,255,10095,434,a0bd390290e7d8a0198e6cf816302a3d34821290,353,1842,352,3,protein/DD_g965/DD_g965.simp-undir-edges
5191,15,3322,90,8810,7,3779,40,3794,39,4014,36,3880,41,2658,67,2376,133,a0bd390290e7d8a0198e6cf816302a3d34821290,169,942,168,3,protein/DD_g966/DD_g966.simp-undir-edges
7232,20,3986,82,10954,9,5329,42,5352,59,5609,50,5339,60,3373,81,2975,175,a0bd390290e7d8a0198e6cf816302a3d34821290,187,854,186,3,protein/DD_g967/DD_g967.simp-undir-edges
18331,27,9237,165,28534,11,12629,53,12678,84,13650,59,13350,64,8171,113,7055,284,a0bd390290e7d8a0198e6cf816302a3d34821290,299,1514,298,3,protein/DD_g968/DD_g968.simp-undir-edges
4402,10,1962,85,6506,6,3503,31,3533,27,3580,18,3533,20,2414,40,1862,100,a0bd390290e7d8a0198e6cf816302a3d34821290,146,768,145,3,protein/DD_g969/DD_g969.simp-undir-edges
8968,30,5268,98,14218,9,6524,70,6604,83,7069,59,6811,64,4300,126,3611,208,a0bd390290e7d8a0198e6cf816302a3d34821290,212,988,211,3,protein/DD_g97/DD_g97.simp-undir-edges
5553,16,2777,91,8220,8,4444,33,4458,41,4588,22,4310,31,2884,52,2507,122,a0bd390290e7d8a0198e6cf816302a3d34821290,162,692,161,3,protein/DD_g970/DD_g970.simp-undir-edges
3506,7,2156,75,5354,5,2199,20,2292,20,2579,10,2308,12,1521,24,1470,68,a0bd390290e7d8a0198e6cf816302a3d34821290,133,620,132,3,protein/DD_g971/DD_g971.simp-undir-edges
21938,26,10574,159,34644,18,13468,90,13791,116,16814,104,16049,99,8460,186,7460,351,a0bd390290e7d8a0198e6cf816302a3d34821290,329,1584,328,3,protein/DD_g972/DD_g972.simp-undir-edges
28683,63,14104,269,43544,27,20624,146,20712,182,22008,134,21443,164,12834,286,10782,476,a0bd390290e7d8a0198e6cf816302a3d34821290,367,1708,366,3,protein/DD_g973/DD_g973.simp-undir-edges
28292,61,14370,263,44154,15,19935,147,20015,207,22223,113,21169,172,12456,285,10668,508,a0bd390290e7d8a0198e6cf816302a3d34821290,371,1850,370,3,protein/DD_g974/DD_g974.simp-undir-edges
4363,12,2450,91,7294,7,3061,33,3091,34,3536,22,3223,25,2073,41,1840,103,a0bd390290e7d8a0198e6cf816302a3d34821290,154,796,153,3,protein/DD_g975/DD_g975.simp-undir-edges
2011,11,1206,57,3664,7,1356,39,1364,54,1599,40,1477,38,1001,71,913,138,a0bd390290e7d8a0198e6cf816302a3d34821290,113,704,112,3,protein/DD_g976/DD_g976.simp-undir-edges
3050,27,1887,77,4718,12,2519,46,2518,67,2425,48,2345,60,1586,100,1435,126,a0bd390290e7d8a0198e6cf816302a3d34821290,125,590,124,3,protein/DD_g977/DD_g977.simp-undir-edges
695,10,423,55,1044,4,393,26,407,25,603,18,575,19,316,39,289,85,a0bd390290e7d8a0198e6cf816302a3d34821290,62,310,61,3,protein/DD_g978/DD_g978.simp-undir-edges
2092,10,1252,61,3022,8,1727,32,1718,46,1569,41,1437,25,1125,61,956,111,a0bd390290e7d8a0198e6cf816302a3d34821290,102,450,101,3,protein/DD_g979/DD_g979.simp-undir-edges
4471,12,2822,88,6986,7,3253,29,3262,34,3535,22,3340,22,2082,45,1950,115,a0bd390290e7d8a0198e6cf816302a3d34821290,152,760,151,3,protein/DD_g98/DD_g98.simp-undir-edges
1120,14,760,59,1698,7,939,34,936,39,909,30,810,33,611,42,568,99,a0bd390290e7d8a0198e6cf816302a3d34821290,78,344,77,3,protein/DD_g980/DD_g980.simp-undir-edges
5100,15,3087,72,8024,7,3742,34,3759,30,4381,18,4257,27,2452,53,2149,107,a0bd390290e7d8a0198e6cf816302a3d34821290,162,728,161,3,protein/DD_g981/DD_g981.simp-undir-edges
4011,8,2255,63,6780,5,2876,27,2888,27,3325,18,3217,19,1977,35,1775,91,a0bd390290e7d8a0198e6cf816302a3d34821290,149,824,148,3,protein/DD_g982/DD_g982.simp-undir-edges
5689,10,3447,79,9084,8,4306,40,4316,46,4289,30,4090,43,2682,64,2489,121,a0bd390290e7d8a0198e6cf816302a3d34821290,172,836,171,3,protein/DD_g983/DD_g983.simp-undir-edges
3687,9,2215,81,5840,6,2699,24,2716,24,2788,14,2601,17,1919,34,1636,76,a0bd390290e7d8a0198e6cf816302a3d34821290,140,744,139,3,protein/DD_g984/DD_g984.simp-undir-edges
11188,22,5966,116,17980,15,8573,68,8692,112,8907,78,8649,90,5265,149,4700,248,a0bd390290e7d8a0198e6cf816302a3d34821290,238,1104,237,3,protein/DD_g985/DD_g985.simp-undir-edges
3954,7,2098,66,5876,4,2746,20,2741,22,3263,13,2999,15,1984,28,1600,72,a0bd390290e7d8a0198e6cf816302a3d34821290,139,734,138,3,protein/DD_g986/DD_g986.simp-undir-edges
6124,11,3757,81,10158,6,3636,42,3657,53,4294,37,3960,46,2481,76,2357,156,a0bd390290e7d8a0198e6cf816302a3d34821290,181,1024,180,3,protein/DD_g987/DD_g987.simp-undir-edges
3424,28,2018,82,4822,12,2900,56,2922,71,2598,60,2493,68,1782,109,1536,154,a0bd390290e7d8a0198e6cf816302a3d34821290,127,558,126,3,protein/DD_g988/DD_g988.simp-undir-edges
445,9,331,52,778,5,410,22,409,22,425,14,396,16,331,36,262,90,a0bd390290e7d8a0198e6cf816302a3d34821290,56,358,55,3,protein/DD_g989/DD_g989.simp-undir-edges
5115,15,2885,88,8544,8,3460,34,3462,41,4169,33,4069,33,2513,61,2117,123,a0bd390290e7d8a0198e6cf816302a3d34821290,166,886,165,3,protein/DD_g99/DD_g99.simp-undir-edges
4371,10,2081,86,6536,5,2687,25,2720,27,3750,16,3731,21,1981,39,1616,88,a0bd390290e7d8a0198e6cf816302a3d34821290,146,676,145,3,protein/DD_g990/DD_g990.simp-undir-edges
3288,5,1966,61,5220,4,2687,19,2706,17,2588,9,2475,11,1663,22,1522,68,a0bd390290e7d8a0198e6cf816302a3d34821290,131,590,130,3,protein/DD_g991/DD_g991.simp-undir-edges
19690,14,9057,168,27162,8,14884,60,15032,77,15798,49,15315,61,9244,120,7536,293,a0bd390290e7d8a0198e6cf816302a3d34821290,292,1326,291,3,protein/DD_g992/DD_g992.simp-undir-edges
77980,87,35038,513,117246,39,49496,187,49973,298,58441,194,57480,241,31398,436,25215,765,a0bd390290e7d8a0198e6cf816302a3d34821290,600,2714,599,3,protein/DD_g993/DD_g993.simp-undir-edges
1830,18,1188,69,2732,9,1390,34,1405,47,1431,41,1383,26,1019,63,923,105,a0bd390290e7d8a0198e6cf816302a3d34821290,97,418,96,3,protein/DD_g994/DD_g994.simp-undir-edges
1734,20,1144,68,3002,9,1256,45,1259,40,1319,25,1256,44,862,64,794,126,a0bd390290e7d8a0198e6cf816302a3d34821290,103,574,102,3,protein/DD_g995/DD_g995.simp-undir-edges
2987,23,1775,73,3942,10,2159,52,2160,49,2267,30,2083,41,1456,83,1218,136,a0bd390290e7d8a0198e6cf816302a3d34821290,114,484,113,3,protein/DD_g996/DD_g996.simp-undir-edges
115450,88,48154,720,180924,47,77000,259,77653,411,87872,231,88340,303,45197,595,37255,1156,a0bd390290e7d8a0198e6cf816302a3d34821290,743,3506,742,3,protein/DD_g997/DD_g997.simp-undir-edges
54453,31,25768,484,88642,8,34894,71,35431,129,41190,64,40343,100,20297,139,18137,528,a0bd390290e7d8a0198e6cf816302a3d34821290,523,2930,522,3,protein/DD_g998/DD_g998.simp-undir-edges
2258,22,1311,71,3750,9,1746,51,1747,46,1673,50,1585,53,1135,83,1016,133,a0bd390290e7d8a0198e6cf816302a3d34821290,114,672,113,3,protein/DD_g999/DD_g999.simp-undir-edges
4,22,4,224,4,9,4,29,4,26,4,20,4,20,4,37,4,190,a0bd390290e7d8a0198e6cf816302a3d34821290,403,19130,402,3,proximity/SFHH-conf-sensor/SFHH-conf-sensor.simp-undir-edges
112,42,112,161,188,16,112,60,112,42,48,71,43,69,43,61,47,222,a0bd390290e7d8a0198e6cf816302a3d34821290,327,11636,326,3,proximity/contacts-prox-high-school-2013-attr/contacts-prox-high-school-2013-attr.simp-undir-edges
112,43,112,168,188,10,112,59,112,60,48,66,46,56,44,64,45,236,a0bd390290e7d8a0198e6cf816302a3d34821290,327,11636,326,3,proximity/contacts-prox-high-school-2013/contacts-prox-high-school-2013.simp-undir-edges
0,15,0,62,0,8,0,32,0,32,0,24,0,31,0,42,0,95,a0bd390290e7d8a0198e6cf816302a3d34821290,95,7830,94,3,proximity/copresence-InVS13/copresence-InVS13.simp-undir-edges
0,41,0,105,0,13,0,47,0,43,0,56,0,39,0,62,0,182,a0bd390290e7d8a0198e6cf816302a3d34821290,219,33450,218,3,proximity/copresence-InVS15/copresence-InVS15.simp-undir-edges
0,11,0,62,0,6,0,22,0,25,0,21,0,22,0,30,0,75,a0bd390290e7d8a0198e6cf816302a3d34821290,73,2762,72,3,proximity/copresence-LH10/copresence-LH10.simp-undir-edges
0,48,0,115,0,15,0,74,0,73,0,61,0,63,0,117,0,209,a0bd390290e7d8a0198e6cf816302a3d34821290,242,53188,241,3,proximity/copresence-LyonSchool/copresence-LyonSchool.simp-undir-edges
0,29,0,299,0,17,0,43,0,30,0,44,0,31,0,55,0,270,a0bd390290e7d8a0198e6cf816302a3d34821290,403,147114,402,3,proximity/copresence-SFHH/copresence-SFHH.simp-undir-edges
0,57,0,227,0,39,0,93,0,89,0,59,0,108,0,143,0,315,a0bd390290e7d8a0198e6cf816302a3d34821290,328,86992,327,3,proximity/copresence-Thiers13/copresence-Thiers13.simp-undir-edges
0,12,0,57,0,5,0,25,0,21,0,18,0,16,0,32,0,83,a0bd390290e7d8a0198e6cf816302a3d34821290,75,2278,74,3,proximity/hospital-ward-proximity/hospital-ward-proximity.simp-undir-edges
11865,19,8521,242,49702,11,5603,47,5663,62,6938,49,6756,38,3415,81,3232,300,a0bd390290e7d8a0198e6cf816302a3d34821290,410,5530,409,3,proximity/infect-dublin/infect-dublin.simp-undir-edges
0,21,0,65,0,7,0,39,0,30,0,39,0,40,0,51,0,101,a0bd390290e7d8a0198e6cf816302a3d34821290,113,4392,112,3,proximity/infect-hyper/infect-hyper.simp-undir-edges
0,42,0,106,0,20,0,60,0,46,0,80,0,78,0,68,0,168,a0bd390290e7d8a0198e6cf816302a3d34821290,242,16634,241,3,proximity/primary-school-proximity/primary-school-proximity.simp-undir-edges
0,98,0,975,0,72,0,173,0,154,0,186,0,185,0,239,0,1073,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,200462,999,3,rand/ba_1k_100k/ba_1k_100k.simp-undir-edges
893,88,887,740,924,40,893,135,893,131,649,162,625,164,622,213,617,869,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,19800,999,3,rand/ba_1k_10k/ba_1k_10k.simp-undir-edges
0,123,0,1256,0,82,0,197,0,198,0,224,0,224,0,309,0,1409,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,300288,999,3,rand/ba_1k_150k/ba_1k_150k.simp-undir-edges
0,121,0,759,0,43,0,141,0,138,0,164,0,173,0,219,0,886,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,29550,999,3,rand/ba_1k_15k/ba_1k_15k.simp-undir-edges
0,110,0,759,0,62,0,160,0,143,0,168,0,167,0,225,0,882,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,39200,999,3,rand/ba_1k_20k/ba_1k_20k.simp-undir-edges
0,107,0,796,0,62,0,146,0,139,0,181,0,168,0,223,0,907,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,50648,999,3,rand/ba_1k_25k/ba_1k_25k.simp-undir-edges
114754,126,69510,988,442202,51,23175,267,24700,474,44921,196,41385,295,15612,604,15686,1279,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,3992,999,3,rand/ba_1k_2k/ba_1k_2k.simp-undir-edges
0,112,0,739,0,58,0,145,0,133,0,162,0,163,0,219,0,895,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,60078,999,3,rand/ba_1k_30k/ba_1k_30k.simp-undir-edges
0,86,0,722,0,58,0,152,0,130,0,160,0,160,0,206,0,811,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,80472,999,3,rand/ba_1k_40k/ba_1k_40k.simp-undir-edges
66358,106,46430,869,317768,66,34060,242,34139,430,34160,184,32755,227,21161,522,19807,1264,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,7968,999,3,rand/ba_1k_4k/ba_1k_4k.simp-undir-edges
0,118,0,790,0,32,0,157,0,133,0,161,0,160,0,210,0,837,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,100382,999,3,rand/ba_1k_50k/ba_1k_50k.simp-undir-edges
41758,105,31381,899,84974,53,32435,167,32442,249,17364,184,16262,215,14555,352,13471,1086,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,11928,999,3,rand/ba_1k_6k/ba_1k_6k.simp-undir-edges
7807,122,7410,752,9344,48,7629,155,7629,141,3937,177,3524,173,3454,247,3483,887,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,15872,999,3,rand/ba_1k_8k/ba_1k_8k.simp-undir-edges
0,105,0,916,0,50,0,178,0,174,0,192,0,181,0,252,0,1062,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,200000,999,3,rand/er_graph_1k_100k/er_graph_1k_100k.simp-undir-edges
2181,116,2165,732,2388,49,2173,184,2173,131,1477,160,1435,161,1438,215,1432,899,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,20000,999,3,rand/er_graph_1k_10k/er_graph_1k_10k.simp-undir-edges
72,109,72,751,74,28,72,152,72,142,68,157,68,157,67,210,68,912,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,24000,999,3,rand/er_graph_1k_12k/er_graph_1k_12k.simp-undir-edges
2,111,2,774,2,59,2,155,2,138,2,162,2,162,2,207,2,882,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,28000,999,3,rand/er_graph_1k_14k/er_graph_1k_14k.simp-undir-edges
0,173,0,1178,0,95,0,226,0,236,0,252,0,249,0,359,0,1404,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,300000,999,3,rand/er_graph_1k_150k/er_graph_1k_150k.simp-undir-edges
0,91,0,703,0,56,0,121,0,130,0,158,0,157,0,201,0,840,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,74660,999,3,rand/er_graph_1k_200k/er_graph_1k_200k.simp-undir-edges
0,112,0,792,0,45,0,156,0,135,0,166,0,188,0,218,0,908,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,40000,999,3,rand/er_graph_1k_20k/er_graph_1k_20k.simp-undir-edges
0,114,0,778,0,33,0,145,0,131,0,159,0,170,0,205,0,888,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,50000,999,3,rand/er_graph_1k_25k/er_graph_1k_25k.simp-undir-edges
0,81,0,735,0,50,0,147,0,133,0,155,0,167,0,202,0,882,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,60000,999,3,rand/er_graph_1k_30k/er_graph_1k_30k.simp-undir-edges
0,80,0,730,0,52,0,144,0,132,0,152,0,153,0,201,0,808,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,70000,999,3,rand/er_graph_1k_35k/er_graph_1k_35k.simp-undir-edges
0,90,0,779,0,54,0,147,0,128,0,165,0,152,0,205,0,827,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,80000,999,3,rand/er_graph_1k_40k/er_graph_1k_40k.simp-undir-edges
92079,97,49663,933,521768,81,37823,226,37890,455,51582,202,48443,268,31995,554,31668,1269,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,8000,999,3,rand/er_graph_1k_4k/er_graph_1k_4k.simp-undir-edges
0,111,0,749,0,52,0,156,0,130,0,155,0,167,0,210,0,868,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,100000,999,3,rand/er_graph_1k_50k/er_graph_1k_50k.simp-undir-edges
0,116,0,829,0,64,0,130,0,140,0,162,0,161,0,216,0,863,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,120000,999,3,rand/er_graph_1k_60k/er_graph_1k_60k.simp-undir-edges
67442,121,42871,900,193792,57,38784,234,38826,311,22928,200,21695,246,20441,446,19830,1171,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,12000,999,3,rand/er_graph_1k_6k/er_graph_1k_6k.simp-undir-edges
20674,117,17752,793,30026,47,18502,136,18502,169,8384,170,7872,207,7657,277,7525,995,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,16000,999,3,rand/er_graph_1k_8k/er_graph_1k_8k.simp-undir-edges
1343,138,1303,1215,7906,94,826,221,826,229,491,254,437,258,358,365,350,1456,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,200000,999,3,rand/geo1k_100k/geo1k_100k.simp-undir-edges
105300,130,54973,1021,317160,44,53253,270,54003,447,73529,225,72839,290,35682,572,33604,1454,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,20000,999,3,rand/geo1k_10k/geo1k_10k.simp-undir-edges
89811,135,47995,951,307312,56,45740,259,46415,417,61465,206,62218,268,30547,550,29190,1373,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,24000,999,3,rand/geo1k_12k/geo1k_12k.simp-undir-edges
81332,146,44764,992,295270,72,42085,263,42622,399,53613,240,53596,251,28231,505,26664,1323,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,28000,999,3,rand/geo1k_14k/geo1k_14k.simp-undir-edges
20,200,20,1404,52,114,13,280,13,279,9,300,8,296,8,432,8,1660,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,300000,999,3,rand/geo1k_150k/geo1k_150k.simp-undir-edges
0,195,0,1607,0,142,0,330,0,329,0,359,0,353,0,506,0,1864,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,400000,999,3,rand/geo1k_200k/geo1k_200k.simp-undir-edges
59001,120,34049,979,290306,73,33234,223,33435,322,35530,229,34908,239,21895,441,20413,1278,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,40000,999,3,rand/geo1k_20k/geo1k_20k.simp-undir-edges
46131,104,27488,982,290694,71,25949,192,26008,269,25159,213,24585,232,16531,423,15587,1233,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,50000,999,3,rand/geo1k_25k/geo1k_25k.simp-undir-edges
29229,125,19598,1037,258662,88,17515,202,17571,265,13729,195,13104,223,10552,392,9852,1294,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,70000,999,3,rand/geo1k_35k/geo1k_35k.simp-undir-edges
22707,138,15864,1036,230480,72,13644,225,13659,230,9964,214,9405,230,7867,367,7380,1218,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,80000,999,3,rand/geo1k_40k/geo1k_40k.simp-undir-edges
166918,143,77039,1066,324812,55,78283,305,79819,555,121843,242,122549,354,51247,700,47648,1542,a0bd390290e7d8a0198e6cf816302a3d34821290,999,8000,998,3,rand/geo1k_4k/geo1k_4k.simp-undir-edges
15264,114,12109,985,150106,84,9576,210,9565,221,5865,211,5384,217,4763,334,4642,1230,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,100000,999,3,rand/geo1k_50k/geo1k_50k.simp-undir-edges
141949,131,70515,1043,318132,69,71723,302,72881,540,102065,237,103680,339,46083,671,43449,1564,a0bd390290e7d8a0198e6cf816302a3d34821290,999,12000,998,3,rand/geo1k_6k/geo1k_6k.simp-undir-edges
120619,138,61961,1027,319106,66,61510,254,62532,466,87665,249,87485,311,39606,608,37287,1461,a0bd390290e7d8a0198e6cf816302a3d34821290,1000,16000,999,3,rand/geo1k_8k/geo1k_8k.simp-undir-edges
1130926,930,1069095,7503,10480224,408,584675,1545,584929,2979,154302,1598,150671,1943,115437,3924,115378,8712,a0bd390290e7d8a0198e6cf816302a3d34821290,7601,110768,7600,3,rec/rec-movielens-user-movies-10m/rec-movielens-user-movies-10m.simp-undir-edges
81,4,74,37,162,3,71,15,71,16,48,10,45,10,43,21,39,54,a0bd390290e7d8a0198e6cf816302a3d34821290,31,96,30,3,retweet_graphs/rt_alwefaq/rt_alwefaq.simp-undir-edges
10,4,10,40,16,3,10,16,10,14,5,8,4,8,4,18,4,54,a0bd390290e7d8a0198e6cf816302a3d34821290,12,22,11,3,retweet_graphs/rt_assad/rt_assad.simp-undir-edges
4,5,4,48,6,4,4,17,4,14,3,7,2,8,2,19,2,52,a0bd390290e7d8a0198e6cf816302a3d34821290,8,16,7,3,retweet_graphs/rt_bahrain/rt_bahrain.simp-undir-edges
0,5,0,44,0,4,0,18,0,14,0,8,0,9,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,34,66,33,3,retweet_graphs/rt_barackobama/rt_barackobama.simp-undir-edges
0,3,0,38,0,3,0,16,0,14,0,8,0,7,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,retweet_graphs/rt_damascus/rt_damascus.simp-undir-edges
0,4,0,40,0,4,0,16,0,14,0,7,0,7,0,19,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,10,18,9,3,retweet_graphs/rt_dash/rt_dash.simp-undir-edges
0,14,0,50,0,4,0,22,0,24,0,18,0,24,0,34,0,83,a0bd390290e7d8a0198e6cf816302a3d34821290,107,212,106,3,retweet_graphs/rt_gmanews/rt_gmanews.simp-undir-edges
0,4,0,40,0,3,0,15,0,15,0,8,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,retweet_graphs/rt_gop/rt_gop.simp-undir-edges
0,4,0,40,0,4,0,16,0,14,0,7,0,7,0,17,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,4,8,3,3,retweet_graphs/rt_http/rt_http.simp-undir-edges
0,5,0,47,0,3,0,17,0,15,0,7,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,retweet_graphs/rt_israel/rt_israel.simp-undir-edges
0,4,0,41,0,4,0,16,0,15,0,8,0,8,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,23,44,22,3,retweet_graphs/rt_justinbieber/rt_justinbieber.simp-undir-edges
0,4,0,39,0,3,0,21,0,14,0,8,0,7,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,18,5,3,retweet_graphs/rt_ksa/rt_ksa.simp-undir-edges
0,5,0,44,0,4,0,17,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,retweet_graphs/rt_lebanon/rt_lebanon.simp-undir-edges
0,5,0,45,0,4,0,16,0,13,0,7,0,8,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,retweet_graphs/rt_libya/rt_libya.simp-undir-edges
0,15,0,88,0,6,0,46,0,32,0,30,0,30,0,62,0,123,a0bd390290e7d8a0198e6cf816302a3d34821290,243,484,242,3,retweet_graphs/rt_lolgop/rt_lolgop.simp-undir-edges
22,4,22,43,80,4,3,17,3,15,2,9,2,9,2,19,2,56,a0bd390290e7d8a0198e6cf816302a3d34821290,25,48,24,3,retweet_graphs/rt_mittromney/rt_mittromney.simp-undir-edges
0,4,0,39,0,3,0,16,0,13,0,8,0,7,0,19,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,retweet_graphs/rt_obama/rt_obama.simp-undir-edges
5,6,5,45,14,3,5,16,5,15,5,8,5,7,5,19,5,53,a0bd390290e7d8a0198e6cf816302a3d34821290,11,20,10,3,retweet_graphs/rt_occupy/rt_occupy.simp-undir-edges
0,8,0,47,0,4,0,31,0,27,0,17,0,16,0,41,0,80,a0bd390290e7d8a0198e6cf816302a3d34821290,99,196,98,3,retweet_graphs/rt_occupywallstnyc/rt_occupywallstnyc.simp-undir-edges
0,5,0,45,0,4,0,17,0,16,0,7,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,retweet_graphs/rt_oman/rt_oman.simp-undir-edges
0,4,0,40,0,3,0,16,0,14,0,8,0,8,0,19,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,29,56,28,3,retweet_graphs/rt_onedirection/rt_onedirection.simp-undir-edges
0,4,0,40,0,4,0,17,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,retweet_graphs/rt_p2/rt_p2.simp-undir-edges
0,4,0,40,0,4,0,15,0,14,0,7,0,8,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,retweet_graphs/rt_qatif/rt_qatif.simp-undir-edges
0,9,0,39,0,3,0,16,0,15,0,8,0,7,0,17,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,16,46,15,3,retweet_graphs/rt_saudi/rt_saudi.simp-undir-edges
0,3,0,38,0,3,0,15,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,retweet_graphs/rt_tcot/rt_tcot.simp-undir-edges
0,4,0,39,0,3,0,18,0,14,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,retweet_graphs/rt_tlot/rt_tlot.simp-undir-edges
0,4,0,39,0,3,0,17,0,14,0,7,0,7,0,17,0,50,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,retweet_graphs/rt_uae/rt_uae.simp-undir-edges
0,3,0,38,0,4,0,16,0,15,0,8,0,7,0,25,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,retweet_graphs/rt_voteonedirection/rt_voteonedirection.simp-undir-edges
0,5,0,44,0,4,0,18,0,17,0,10,0,11,0,21,0,56,a0bd390290e7d8a0198e6cf816302a3d34821290,39,340,38,3,road/road-chesapeake/road-chesapeake.simp-undir-edges
279305,94,95041,1128,357500,17,87729,149,89258,362,200765,108,199318,247,61210,422,50194,1301,a0bd390290e7d8a0198e6cf816302a3d34821290,1039,2610,1038,3,road/road-euroroad/road-euroroad.simp-undir-edges
1888170,562,541398,956,2319022,107,1420808,1195,1422086,2768,1142087,1093,1341186,1913,733016,4476,524897,4699,a0bd390290e7d8a0198e6cf816302a3d34821290,2640,6604,2639,3,road/road-minnesota/road-minnesota.simp-undir-edges
1208,9,748,45,2958,5,669,29,667,37,799,27,773,27,421,53,428,86,a0bd390290e7d8a0198e6cf816302a3d34821290,96,234,95,3,rt/rt-retweet/rt-retweet.simp-undir-edges
68780,104,40421,572,191362,41,16457,227,17555,345,43962,213,41852,259,12444,456,12444,924,a0bd390290e7d8a0198e6cf816302a3d34821290,761,2058,760,3,rt/rt-twitter-copen/rt-twitter-copen.simp-undir-edges
793477,473,504548,1576,5690644,176,186495,757,199543,1800,300730,695,300856,983,72385,2154,72267,2830,a0bd390290e7d8a0198e6cf816302a3d34821290,4171,14118,4170,3,rt/rt_alwefaq/rt_alwefaq.simp-undir-edges
302444,231,176053,1509,1676510,93,64475,434,70537,921,153865,324,150721,445,39331,1119,38537,2148,a0bd390290e7d8a0198e6cf816302a3d34821290,2139,5572,2138,3,rt/rt_assad/rt_assad.simp-undir-edges
1758772,529,948960,3843,8452608,251,305177,1295,329754,3499,809869,1028,780052,1855,180375,3975,173847,6159,a0bd390290e7d8a0198e6cf816302a3d34821290,4676,15954,4675,3,rt/rt_bahrain/rt_bahrain.simp-undir-edges
1266289,1625,869643,6379,21256054,393,192701,1717,248426,2899,471245,2434,490006,2734,29625,4123,19375,7144,a0bd390290e7d8a0198e6cf816302a3d34821290,9631,19544,9630,3,rt/rt_barackobama/rt_barackobama.simp-undir-edges
466772,390,252540,1474,3301382,128,93115,613,104314,1305,213734,576,212514,741,54798,1604,55219,2418,a0bd390290e7d8a0198e6cf816302a3d34821290,3052,7738,3051,3,rt/rt_damascus/rt_damascus.simp-undir-edges
2112624,636,961690,6042,13726862,220,204749,1153,237631,3374,962099,1190,973999,1957,129015,3825,130100,7791,a0bd390290e7d8a0198e6cf816302a3d34821290,6288,14868,6287,3,rt/rt_dash/rt_dash.simp-undir-edges
560362,967,487045,4207,5318924,210,233563,1181,234534,1780,101747,1562,98912,1747,31831,2599,24344,4991,a0bd390290e7d8a0198e6cf816302a3d34821290,8373,17434,8372,3,rt/rt_gmanews/rt_gmanews.simp-undir-edges
2125949,580,1064540,4070,7558382,268,201294,1402,247794,3929,1181464,1237,1123392,2243,146982,4342,146002,6480,a0bd390290e7d8a0198e6cf816302a3d34821290,4687,11058,4686,3,rt/rt_gop/rt_gop.simp-undir-edges
2977740,1318,1323544,8488,27707120,635,240298,2529,303751,5764,1179285,2586,1185397,3556,138737,6868,136611,11379,a0bd390290e7d8a0198e6cf816302a3d34821290,8917,20628,8916,3,rt/rt_http/rt_http.simp-undir-edges
411465,338,268129,2049,8113732,143,27083,357,45986,768,152851,412,166564,496,13896,958,12095,2315,a0bd390290e7d8a0198e6cf816302a3d34821290,4497,9232,4496,3,rt/rt_islam/rt_islam.simp-undir-edges
1095426,488,575032,3475,4484446,183,124627,1056,148643,2597,658228,914,646053,1351,96598,3029,93332,5257,a0bd390290e7d8a0198e6cf816302a3d34821290,3698,8328,3697,3,rt/rt_israel/rt_israel.simp-undir-edges
352140,1164,237647,2842,54136612,954,61813,1419,87514,1905,98962,1912,102988,1998,15984,2927,14458,4529,a0bd390290e7d8a0198e6cf816302a3d34821290,9405,19166,9404,3,rt/rt_justinbieber/rt_justinbieber.simp-undir-edges
1085216,724,500094,4423,20227142,332,96173,1048,127897,2456,421666,1082,426618,1370,62116,2867,60455,6034,a0bd390290e7d8a0198e6cf816302a3d34821290,7302,16214,7301,3,rt/rt_ksa/rt_ksa.simp-undir-edges
750901,515,369032,755,5754228,206,65509,911,85331,1967,376018,849,377134,1098,53367,2340,50903,2431,a0bd390290e7d8a0198e6cf816302a3d34821290,3961,8870,3960,3,rt/rt_lebanon/rt_lebanon.simp-undir-edges
1712324,722,809380,4659,8535602,255,179240,1305,216607,3247,892074,1265,885036,1889,122676,3722,121050,6718,a0bd390290e7d8a0198e6cf816302a3d34821290,5067,11080,5066,3,rt/rt_libya/rt_libya.simp-undir-edges
800933,1985,751618,6806,5311708,221,381793,1703,381792,2314,106221,2507,110271,2686,22376,3697,21944,7254,a0bd390290e7d8a0198e6cf816302a3d34821290,9765,20150,9764,3,rt/rt_lolgop/rt_lolgop.simp-undir-edges
3390326,974,2006887,5177,20269066,408,652264,2036,736781,5617,1607728,2030,1605221,3301,252343,6616,227495,7752,a0bd390290e7d8a0198e6cf816302a3d34821290,7974,17068,7973,3,rt/rt_mittromney/rt_mittromney.simp-undir-edges
588470,258,316346,1879,3256126,58,62276,317,78477,996,326485,294,328516,482,49674,1135,44804,2357,a0bd390290e7d8a0198e6cf816302a3d34821290,3212,6844,3211,3,rt/rt_obama/rt_obama.simp-undir-edges
882466,286,513180,2209,3698186,106,140993,485,156933,1486,507289,412,491613,746,88460,1676,80693,3037,a0bd390290e7d8a0198e6cf816302a3d34821290,3225,7878,3224,3,rt/rt_occupy/rt_occupy.simp-undir-edges
209414,264,196030,2408,1116232,41,133967,254,133967,431,28841,285,29901,332,18681,612,15178,2396,a0bd390290e7d8a0198e6cf816302a3d34821290,3609,7660,3608,3,rt/rt_occupywallstnyc/rt_occupywallstnyc.simp-undir-edges
709876,586,406669,3792,10800452,228,203691,808,210465,2129,261204,761,255672,1008,80948,2559,84152,5348,a0bd390290e7d8a0198e6cf816302a3d34821290,4904,12452,4903,3,rt/rt_oman/rt_oman.simp-undir-edges
367257,890,291537,2070,21661810,450,70224,1061,84698,1512,126181,1409,137069,1516,14626,2238,13842,3212,a0bd390290e7d8a0198e6cf816302a3d34821290,7987,16200,7986,3,rt/rt_onedirection/rt_onedirection.simp-undir-edges
1835091,600,909551,4875,8304874,203,193739,1099,228874,3077,858049,1017,835477,1812,127597,3478,128740,6519,a0bd390290e7d8a0198e6cf816302a3d34821290,4902,12032,4901,3,rt/rt_p2/rt_p2.simp-undir-edges
892376,1085,482924,5291,16424596,500,97271,1524,120125,2595,294513,1909,291556,2068,50554,3522,50622,7154,a0bd390290e7d8a0198e6cf816302a3d34821290,7537,17118,7536,3,rt/rt_qatif/rt_qatif.simp-undir-edges
668246,913,363013,3953,20466908,483,56493,1230,83035,2115,203017,1536,211783,1682,29926,2878,34621,5499,a0bd390290e7d8a0198e6cf816302a3d34821290,7252,16120,7251,3,rt/rt_saudi/rt_saudi.simp-undir-edges
2041631,536,955669,3461,6944052,194,230659,1284,274889,3625,1148310,1127,1103431,2089,152316,3991,148963,5800,a0bd390290e7d8a0198e6cf816302a3d34821290,4547,11002,4546,3,rt/rt_tcot/rt_tcot.simp-undir-edges
845045,404,439436,3136,5515180,169,131112,724,151424,1755,393725,651,385238,968,70457,2073,63652,4164,a0bd390290e7d8a0198e6cf816302a3d34821290,3665,8948,3664,3,rt/rt_tlot/rt_tlot.simp-undir-edges
921575,543,459715,1050,9570786,155,174584,791,182637,2249,377601,680,370465,948,85355,2500,84081,2863,a0bd390290e7d8a0198e6cf816302a3d34821290,5248,12770,5247,3,rt/rt_uae/rt_uae.simp-undir-edges
175731,253,99207,1488,2486410,106,24511,350,31019,578,84737,339,84042,410,11990,739,12444,1834,a0bd390290e7d8a0198e6cf816302a3d34821290,2280,4928,2279,3,rt/rt_voteonedirection/rt_voteonedirection.simp-undir-edges
40556,62,24709,394,115548,43,15068,149,16311,257,25618,159,24570,203,9174,339,8653,757,a0bd390290e7d8a0198e6cf816302a3d34821290,620,4182,619,3,soc/fb-pages-food/fb-pages-food.simp-undir-edges
2600465,695,1589265,6521,20729752,416,924786,2005,934351,6242,945565,1745,920038,2953,410928,7118,402688,10506,a0bd390290e7d8a0198e6cf816302a3d34821290,7057,178858,7056,3,soc/fb-pages-government/fb-pages-government.simp-undir-edges
2261641,556,1347299,5743,12777906,237,513328,1664,544734,5212,1119671,1318,1117263,2372,289678,5828,284130,8942,a0bd390290e7d8a0198e6cf816302a3d34821290,5908,83412,5907,3,soc/fb-pages-politician/fb-pages-politician.simp-undir-edges
1610430,371,887287,1180,4991900,141,295713,1114,330609,3385,989553,882,953075,1643,213323,3710,204824,3725,a0bd390290e7d8a0198e6cf816302a3d34821290,3892,34478,3891,3,soc/fb-pages-tvshow/fb-pages-tvshow.simp-undir-edges
583,16,542,71,972,11,575,46,575,37,351,58,310,59,317,66,306,115,a0bd390290e7d8a0198e6cf816302a3d34821290,217,3678,216,3,soc/soc-ANU-residence/soc-ANU-residence.simp-undir-edges
1389508,576,1103034,6211,8018956,297,923070,1434,923944,3890,504947,1177,476211,1847,350842,4828,344774,8974,a0bd390290e7d8a0198e6cf816302a3d34821290,5054,78748,5053,3,soc/soc-advogato/soc-advogato.simp-undir-edges
409,10,337,49,778,4,288,21,287,22,327,20,304,15,231,38,212,84,a0bd390290e7d8a0198e6cf816302a3d34821290,62,318,61,3,soc/soc-dolphins/soc-dolphins.simp-undir-edges
253581,199,182347,1348,1364238,77,116893,364,117749,771,121244,320,116462,461,55695,966,54921,1893,a0bd390290e7d8a0198e6cf816302a3d34821290,2000,32194,1999,3,soc/soc-hamsterster/soc-hamsterster.simp-undir-edges
336,10,282,53,764,4,285,22,285,25,235,15,217,15,201,35,187,74,a0bd390290e7d8a0198e6cf816302a3d34821290,70,548,69,3,soc/soc-highschool-moreno/soc-highschool-moreno.simp-undir-edges
43,5,42,41,146,4,18,16,18,15,17,8,14,10,7,20,6,54,a0bd390290e7d8a0198e6cf816302a3d34821290,34,156,33,3,soc/soc-karate/soc-karate.simp-undir-edges
598,11,561,55,1086,6,522,30,522,39,372,42,340,24,328,47,317,92,a0bd390290e7d8a0198e6cf816302a3d34821290,117,930,116,3,soc/soc-physicians/soc-physicians.simp-undir-edges
849359,417,629497,3969,5827002,150,377926,700,381136,2013,324369,626,315277,975,155864,2408,152759,5133,a0bd390290e7d8a0198e6cf816302a3d34821290,3775,28240,3774,3,soc/soc-sign-bitcoinalpha/soc-sign-bitcoinalpha.simp-undir-edges
1570038,897,1121517,4650,14523024,445,673944,1903,680840,4701,551250,1696,555909,2374,257418,5693,251009,8085,a0bd390290e7d8a0198e6cf816302a3d34821290,5875,42978,5874,3,soc/soc-sign-bitcoinotc/soc-sign-bitcoinotc.simp-undir-edges
3253,6,2065,52,5990,4,1770,23,1819,22,2279,12,2129,12,1217,26,1137,74,a0bd390290e7d8a0198e6cf816302a3d34821290,141,512,140,3,soc/soc-student-coop/soc-student-coop.simp-undir-edges
0,4,0,38,0,3,0,16,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,16,116,15,3,soc/soc-tribes/soc-tribes.simp-undir-edges
90676,98,57891,828,271350,66,39276,274,39822,399,47898,208,44040,293,20649,527,20020,1172,a0bd390290e7d8a0198e6cf816302a3d34821290,889,5828,888,3,soc/soc-wiki-Vote/soc-wiki-Vote.simp-undir-edges
1660880,702,1458672,5761,17215694,434,1274885,1923,1274932,5838,691878,1595,670159,2402,579830,7121,575319,10656,a0bd390290e7d8a0198e6cf816302a3d34821290,7066,201454,7065,3,soc/soc-wiki-elec/soc-wiki-elec.simp-undir-edges
1011270,1001,862776,8131,3855460,459,818903,1925,820345,3193,302179,2174,283375,2656,239703,4670,234454,10357,a0bd390290e7d8a0198e6cf816302a3d34821290,6370,435308,6369,3,socfb/socfb-American75/socfb-American75.simp-undir-edges
55938,209,50637,1728,157902,70,51852,255,51852,328,16134,304,15075,334,14621,489,14456,2006,a0bd390290e7d8a0198e6cf816302a3d34821290,2235,181908,2234,3,socfb/socfb-Amherst41/socfb-Amherst41.simp-undir-edges
57234,235,50789,1692,171182,81,52185,302,52309,368,17457,343,16892,386,15784,563,15583,2091,a0bd390290e7d8a0198e6cf816302a3d34821290,2250,168772,2249,3,socfb/socfb-Bowdoin47/socfb-Bowdoin47.simp-undir-edges
169549,322,157842,476,621194,127,159525,524,159525,754,42295,582,39668,641,38978,1106,38548,1158,a0bd390290e7d8a0198e6cf816302a3d34821290,3887,275122,3886,3,socfb/socfb-Brandeis99/socfb-Brandeis99.simp-undir-edges
1487509,1076,1265179,9965,5821328,511,1246421,2120,1246669,3905,389398,2378,365574,3102,329519,5588,321777,12382,a0bd390290e7d8a0198e6cf816302a3d34821290,8586,769038,8585,3,socfb/socfb-Brown11/socfb-Brown11.simp-undir-edges
154068,541,137466,3528,441330,241,147717,855,147717,1015,43078,970,40467,1059,40083,1587,39589,4423,a0bd390290e7d8a0198e6cf816302a3d34821290,3824,317726,3823,3,socfb/socfb-Bucknell39/socfb-Bucknell39.simp-undir-edges
956965,1064,828704,2656,3821552,488,800835,2005,801151,3264,282174,2252,266491,2722,233918,4765,229474,5621,a0bd390290e7d8a0198e6cf816302a3d34821290,6621,499918,6620,3,socfb/socfb-CMU/socfb-CMU.simp-undir-edges
8606,74,8347,459,21354,49,7822,156,7822,163,2911,167,2662,188,2595,219,2589,729,a0bd390290e7d8a0198e6cf816302a3d34821290,762,33302,761,3,socfb/socfb-Caltech36/socfb-Caltech36.simp-undir-edges
956965,1067,828756,2720,3821552,489,800835,1952,801183,3263,282174,2264,266349,2673,234046,4742,228890,5639,a0bd390290e7d8a0198e6cf816302a3d34821290,6621,499918,6620,3,socfb/socfb-Carnegie49/socfb-Carnegie49.simp-undir-edges
113760,260,101991,2667,343492,102,107525,371,107525,509,32177,442,30224,477,29473,758,29065,3092,a0bd390290e7d8a0198e6cf816302a3d34821290,3482,310086,3481,3,socfb/socfb-Colgate88/socfb-Colgate88.simp-undir-edges
1437258,1509,1209116,9974,6479568,751,1184580,2932,1184679,5080,403257,3225,377132,3936,341951,7230,334471,13743,a0bd390290e7d8a0198e6cf816302a3d34821290,7677,608130,7676,3,socfb/socfb-Dartmouth6/socfb-Dartmouth6.simp-undir-edges
2107535,1961,1731625,14530,8231426,855,1672943,3706,1674766,6215,551348,4423,520075,5343,439702,9054,431075,18474,a0bd390290e7d8a0198e6cf816302a3d34821290,9885,1012874,9884,3,socfb/socfb-Duke14/socfb-Duke14.simp-undir-edges
1178230,907,993754,8917,4537122,433,991640,1805,991932,3253,312602,1972,291541,2547,266735,4663,261351,11064,a0bd390290e7d8a0198e6cf816302a3d34821290,7449,660016,7448,3,socfb/socfb-Emory27/socfb-Emory27.simp-undir-edges
1978878,1566,1579237,7326,8134190,789,1556913,3030,1557301,5432,544600,3467,512561,4440,416430,7838,403835,11433,a0bd390290e7d8a0198e6cf816302a3d34821290,9388,851238,9387,3,socfb/socfb-Georgetown15/socfb-Georgetown15.simp-undir-edges
46546,164,44086,1880,116112,44,43947,133,43947,168,13197,151,12327,168,12169,261,12071,1980,a0bd390290e7d8a0198e6cf816302a3d34821290,2312,192786,2311,3,socfb/socfb-Hamilton46/socfb-Hamilton46.simp-undir-edges
11278,95,11022,384,25400,43,10286,121,10288,119,3963,129,3718,133,3686,195,3662,390,a0bd390290e7d8a0198e6cf816302a3d34821290,1446,119178,1445,3,socfb/socfb-Haverford76/socfb-Haverford76.simp-undir-edges
201278,463,187777,1039,551022,220,193227,751,193227,1001,54882,885,51232,959,50659,1538,50267,2018,a0bd390290e7d8a0198e6cf816302a3d34821290,4047,409700,4046,3,socfb/socfb-Howard90/socfb-Howard90.simp-undir-edges
606794,558,533078,974,2398408,225,525966,970,526035,1782,174072,1085,161940,1357,148551,2526,146335,2679,a0bd390290e7d8a0198e6cf816302a3d34821290,5157,373144,5156,3,socfb/socfb-JohnsHopkins55/socfb-JohnsHopkins55.simp-undir-edges
402246,696,334101,5509,1470044,299,343059,1172,343059,1678,102281,1394,96107,1548,90360,2521,89292,6997,a0bd390290e7d8a0198e6cf816302a3d34821290,5073,396692,5072,3,socfb/socfb-Lehigh96/socfb-Lehigh96.simp-undir-edges
988249,627,860561,1480,3854248,253,859199,1178,859486,2416,296564,1304,278380,1739,259657,3437,253921,3635,a0bd390290e7d8a0198e6cf816302a3d34821290,6402,502460,6401,3,socfb/socfb-MIT/socfb-MIT.simp-undir-edges
988249,610,860124,1475,3854248,251,859199,1176,859392,2448,296564,1262,278862,1728,259049,3413,254799,3639,a0bd390290e7d8a0198e6cf816302a3d34821290,6402,502460,6401,3,socfb/socfb-MIT8/socfb-MIT8.simp-undir-edges
2485624,1653,2035256,4449,11511508,793,2146032,3698,2146412,7574,741104,3753,696253,5098,651853,10420,633660,11029,a0bd390290e7d8a0198e6cf816302a3d34821290,9065,486490,9064,3,socfb/socfb-Maine59/socfb-Maine59.simp-undir-edges
454908,296,393315,3759,1769422,101,381234,495,381282,1106,148105,510,138146,756,128479,1540,125456,4601,a0bd390290e7d8a0198e6cf816302a3d34821290,3745,163802,3744,3,socfb/socfb-Mich67/socfb-Mich67.simp-undir-edges
141326,410,118865,1504,510944,190,124497,701,124497,863,38929,783,35961,880,34399,1333,33895,2327,a0bd390290e7d8a0198e6cf816302a3d34821290,3069,249214,3068,3,socfb/socfb-Middlebury45/socfb-Middlebury45.simp-undir-edges
167955,364,134776,1135,647364,143,123469,548,123517,792,45743,633,42822,685,39123,1143,38042,1845,a0bd390290e7d8a0198e6cf816302a3d34821290,2920,179824,2919,3,socfb/socfb-Oberlin44/socfb-Oberlin44.simp-undir-edges
181796,466,158620,2663,611022,204,153959,741,154193,1003,53204,863,49913,926,45800,1495,44882,3514,a0bd390290e7d8a0198e6cf816302a3d34821290,3440,304006,3439,3,socfb/socfb-Pepperdine86/socfb-Pepperdine86.simp-undir-edges
928533,875,773109,2434,3527706,392,779910,1552,780118,2643,255791,1870,238455,2291,213908,3920,209672,4743,a0bd390290e7d8a0198e6cf816302a3d34821290,6575,586614,6574,3,socfb/socfb-Princeton12/socfb-Princeton12.simp-undir-edges
17382,87,16269,825,48960,42,15432,126,15432,145,5837,126,5392,125,5245,216,5176,913,a0bd390290e7d8a0198e6cf816302a3d34821290,962,37624,961,3,socfb/socfb-Reed98/socfb-Reed98.simp-undir-edges
175102,579,167545,1201,531148,273,161433,927,161433,1158,51418,1081,48594,1194,47966,1775,47595,2278,a0bd390290e7d8a0198e6cf816302a3d34821290,4083,369652,4082,3,socfb/socfb-Rice31/socfb-Rice31.simp-undir-edges
315271,520,278662,2940,1276294,240,289071,897,289124,1345,90086,995,85490,1132,81849,1986,80454,4108,a0bd390290e7d8a0198e6cf816302a3d34821290,4561,322806,4560,3,socfb/socfb-Rochester38/socfb-Rochester38.simp-undir-edges
167519,532,149070,3044,518484,230,146956,827,146956,1043,44717,954,41839,1037,40076,1591,39509,3981,a0bd390290e7d8a0198e6cf816302a3d34821290,3578,303494,3577,3,socfb/socfb-Santa74/socfb-Santa74.simp-undir-edges
40899,176,35998,536,136186,65,34968,261,34968,297,13555,259,12582,277,12026,424,11889,756,a0bd390290e7d8a0198e6cf816302a3d34821290,1510,65968,1509,3,socfb/socfb-Simmons81/socfb-Simmons81.simp-undir-edges
109114,236,101970,1237,308510,67,106915,278,106927,382,33029,318,31070,395,30345,592,29985,1541,a0bd390290e7d8a0198e6cf816302a3d34821290,2970,194266,2969,3,socfb/socfb-Smith60/socfb-Smith60.simp-undir-edges
21122,167,19801,675,55144,73,20189,290,20219,293,6821,329,6414,350,6296,507,6231,904,a0bd390290e7d8a0198e6cf816302a3d34821290,1657,122098,1656,3,socfb/socfb-Swarthmore42/socfb-Swarthmore42.simp-undir-edges
70206,264,62489,413,202366,84,66430,334,66443,421,22552,392,21210,427,19587,621,19336,790,a0bd390290e7d8a0198e6cf816302a3d34821290,2613,223992,2612,3,socfb/socfb-Trinity100/socfb-Trinity100.simp-undir-edges
1154510,674,890290,3145,4899400,311,842803,1378,843384,2763,316012,1510,294566,2087,251445,3885,242982,5473,a0bd390290e7d8a0198e6cf816302a3d34821290,6672,499444,6671,3,socfb/socfb-Tufts18/socfb-Tufts18.simp-undir-edges
1558931,1153,1277724,2664,6673166,535,1294467,2276,1294781,4364,428790,2522,400580,3269,370033,6176,360702,6443,a0bd390290e7d8a0198e6cf816302a3d34821290,7740,567824,7739,3,socfb/socfb-Tulane29/socfb-Tulane29.simp-undir-edges
1908277,727,1514379,4625,8609214,325,1437222,1821,1437982,4617,598163,1690,552428,2744,480505,6018,465192,8400,a0bd390290e7d8a0198e6cf816302a3d34821290,6810,310640,6809,3,socfb/socfb-UC64/socfb-UC64.simp-undir-edges
3032196,1133,2302178,4186,14838268,589,2320420,2747,2321654,7095,889359,2759,823343,4421,720478,9436,697700,9954,a0bd390290e7d8a0198e6cf816302a3d34821290,8979,449156,8978,3,socfb/socfb-UCSC68/socfb-UCSC68.simp-undir-edges
1194954,733,973781,2498,5067988,317,917963,1523,919839,3054,350483,1588,327405,2169,279897,4274,272203,5137,a0bd390290e7d8a0198e6cf816302a3d34821290,6561,416176,6560,3,socfb/socfb-UChicago30/socfb-UChicago30.simp-undir-edges
174911,342,159065,671,615236,128,162296,530,162303,824,59143,587,55544,695,52429,1201,51223,1380,a0bd390290e7d8a0198e6cf816302a3d34821290,2672,130488,2671,3,socfb/socfb-USFCA72/socfb-USFCA72.simp-undir-edges
1059270,1755,915332,4822,3938410,913,893202,3387,893596,4695,258119,3785,244552,4311,225397,7029,219531,9096,a0bd390290e7d8a0198e6cf816302a3d34821290,8063,855658,8062,3,socfb/socfb-Vanderbilt48/socfb-Vanderbilt48.simp-undir-edges
105408,445,93305,1519,286316,178,98546,653,98579,765,33287,776,31299,812,28720,1201,28008,2183,a0bd390290e7d8a0198e6cf816302a3d34821290,3068,238322,3067,3,socfb/socfb-Vassar85/socfb-Vassar85.simp-undir-edges
1634513,829,1347035,7925,7302500,391,1387182,1745,1387455,4024,478164,1860,446687,2694,415395,5507,403953,10698,a0bd390290e7d8a0198e6cf816302a3d34821290,7322,382440,7321,3,socfb/socfb-Vermont70/socfb-Vermont70.simp-undir-edges
1352965,1269,1119167,2530,5414552,601,1166185,2488,1166569,4157,349660,2733,327156,3366,301725,6023,294238,6304,a0bd390290e7d8a0198e6cf816302a3d34821290,7755,629960,7754,3,socfb/socfb-Villanova62/socfb-Villanova62.simp-undir-edges
356924,939,314481,1902,1192892,441,312026,1543,312017,1981,97361,1918,92296,2039,83082,3078,81922,3750,a0bd390290e7d8a0198e6cf816302a3d34821290,5366,558372,5365,3,socfb/socfb-Wake73/socfb-Wake73.simp-undir-edges
888353,1137,776611,1991,3760114,547,768137,1997,768395,3153,227565,2426,215102,2773,195742,4689,193069,4933,a0bd390290e7d8a0198e6cf816302a3d34821290,7730,735052,7729,3,socfb/socfb-WashU32/socfb-WashU32.simp-undir-edges
201784,218,174290,1281,632592,67,158509,294,158518,524,54700,325,50504,402,46334,754,45248,1738,a0bd390290e7d8a0198e6cf816302a3d34821290,2970,189798,2969,3,socfb/socfb-Wellesley22/socfb-Wellesley22.simp-undir-edges
196854,236,167852,3078,650460,77,174660,309,174785,556,54313,352,50632,436,46691,805,46171,3509,a0bd390290e7d8a0198e6cf816302a3d34821290,3591,276068,3590,3,socfb/socfb-Wesleyan43/socfb-Wesleyan43.simp-undir-edges
514028,943,461604,1443,1958774,421,444237,1587,444926,2213,138469,1898,132085,2122,120624,3384,119473,3526,a0bd390290e7d8a0198e6cf816302a3d34821290,6472,532756,6471,3,socfb/socfb-William77/socfb-William77.simp-undir-edges
75237,346,70866,789,201670,137,73769,513,73769,575,20564,601,19478,618,19391,929,19212,1312,a0bd390290e7d8a0198e6cf816302a3d34821290,2788,225970,2787,3,socfb/socfb-Williams40/socfb-Williams40.simp-undir-edges
1528464,1777,1292674,9955,6070208,902,1229469,3383,1229714,5345,404234,3810,381458,4612,337040,7845,329689,13700,a0bd390290e7d8a0198e6cf816302a3d34821290,8561,810880,8560,3,socfb/socfb-Yale4/socfb-Yale4.simp-undir-edges
13845,282,10224,742,4213294,138,158,225,298,231,5891,295,5888,295,153,378,153,894,a0bd390290e7d8a0198e6cf816302a3d34821290,2888,5962,2887,3,socfb/socfb-nips-ego/socfb-nips-ego.simp-undir-edges
1686298,906,1247723,7730,23499602,530,719273,2167,722195,5955,610538,1830,616176,2422,272729,6962,274502,11720,a0bd390290e7d8a0198e6cf816302a3d34821290,7476,113886,7475,3,tech/tech-WHOIS/tech-WHOIS.simp-undir-edges
9,12,9,42,50,4,9,19,9,21,9,15,9,19,9,33,9,64,a0bd390290e7d8a0198e6cf816302a3d34821290,86,544,85,3,tech/tech-ip-traffic-flow-attrs/tech-ip-traffic-flow-attrs.simp-undir-edges
9,13,9,54,50,5,9,26,9,22,9,16,9,16,9,42,9,83,a0bd390290e7d8a0198e6cf816302a3d34821290,86,544,85,3,tech/tech-ip-traffic-flow/tech-ip-traffic-flow.simp-undir-edges
416639,215,278306,1743,1611300,72,143630,433,146872,1142,232238,335,228095,486,86060,1326,84536,2634,a0bd390290e7d8a0198e6cf816302a3d34821290,2113,13264,2112,3,tech/tech-routers-rf/tech-routers-rf.simp-undir-edges
0,8,0,71,0,6,0,20,0,20,0,14,0,15,0,27,0,91,a0bd390290e7d8a0198e6cf816302a3d34821290,146,19656,145,3,tscc/scc_enron-only/scc_enron-only.simp-undir-edges
13,70,13,427,36,60,13,127,13,118,12,144,12,150,12,184,11,553,a0bd390290e7d8a0198e6cf816302a3d34821290,488,142022,487,3,tscc/scc_fb-forum/scc_fb-forum.simp-undir-edges
681,151,678,165,1426,79,681,166,681,167,49,180,48,181,65,272,47,354,a0bd390290e7d8a0198e6cf816302a3d34821290,1293,1063776,1292,3,tscc/scc_fb-messages/scc_fb-messages.simp-undir-edges
0,10,0,44,0,8,0,24,0,24,0,27,0,25,0,51,0,84,a0bd390290e7d8a0198e6cf816302a3d34821290,113,12444,112,3,tscc/scc_infect-hyper/scc_infect-hyper.simp-undir-edges
7162,4291,7078,13163,234646,3659,7196,7772,7196,7776,6587,8126,6581,8241,6636,11771,6631,21104,a0bd390290e7d8a0198e6cf816302a3d34821290,6809,9428970,6808,3,tscc/scc_reality/scc_reality.simp-undir-edges
11,5,11,40,44,4,11,18,11,16,10,13,10,10,10,24,10,57,a0bd390290e7d8a0198e6cf816302a3d34821290,51,682,50,3,tscc/scc_rt_alwefaq/scc_rt_alwefaq.simp-undir-edges
2,5,2,41,2,4,2,17,2,14,2,9,2,9,2,18,2,53,a0bd390290e7d8a0198e6cf816302a3d34821290,28,186,27,3,tscc/scc_rt_assad/scc_rt_assad.simp-undir-edges
25,6,25,46,62,9,25,17,25,14,15,9,15,10,15,19,15,58,a0bd390290e7d8a0198e6cf816302a3d34821290,34,218,33,3,tscc/scc_rt_bahrain/scc_rt_bahrain.simp-undir-edges
0,8,0,50,0,4,0,18,0,17,0,12,0,11,0,25,0,61,a0bd390290e7d8a0198e6cf816302a3d34821290,53,422,52,3,tscc/scc_rt_barackobama/scc_rt_barackobama.simp-undir-edges
34,5,28,45,58,3,22,17,22,15,27,8,23,8,21,18,21,53,a0bd390290e7d8a0198e6cf816302a3d34821290,19,62,18,3,tscc/scc_rt_damascus/scc_rt_damascus.simp-undir-edges
3,4,3,40,4,3,3,15,3,15,3,8,2,8,2,20,2,53,a0bd390290e7d8a0198e6cf816302a3d34821290,13,54,12,3,tscc/scc_rt_dash/scc_rt_dash.simp-undir-edges
14,10,14,54,28,7,14,36,14,29,9,30,8,21,7,37,7,77,a0bd390290e7d8a0198e6cf816302a3d34821290,123,2144,122,3,tscc/scc_rt_gmanews/scc_rt_gmanews.simp-undir-edges
0,5,0,46,0,4,0,16,0,15,0,7,0,8,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,3,4,2,3,tscc/scc_rt_gop/scc_rt_gop.simp-undir-edges
0,5,0,44,0,3,0,15,0,14,0,7,0,7,0,18,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,5,12,4,3,tscc/scc_rt_http/scc_rt_http.simp-undir-edges
0,5,0,43,0,3,0,15,0,14,0,8,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,tscc/scc_rt_israel/scc_rt_israel.simp-undir-edges
35,5,30,43,216,4,23,19,23,16,17,11,16,11,16,27,16,66,a0bd390290e7d8a0198e6cf816302a3d34821290,60,882,59,3,tscc/scc_rt_justinbieber/scc_rt_justinbieber.simp-undir-edges
0,3,0,38,0,3,0,15,0,15,0,7,0,8,0,18,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,30,5,3,tscc/scc_rt_ksa/scc_rt_ksa.simp-undir-edges
0,4,0,40,0,4,0,16,0,14,0,7,0,7,0,24,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,tscc/scc_rt_lebanon/scc_rt_lebanon.simp-undir-edges
15,4,14,40,26,3,15,15,15,15,7,8,6,8,6,19,6,55,a0bd390290e7d8a0198e6cf816302a3d34821290,17,42,16,3,tscc/scc_rt_libya/scc_rt_libya.simp-undir-edges
139,39,137,87,270,9,139,60,139,55,15,60,14,40,13,82,14,124,a0bd390290e7d8a0198e6cf816302a3d34821290,255,9002,254,3,tscc/scc_rt_lolgop/scc_rt_lolgop.simp-undir-edges
4,6,4,47,6,4,4,17,4,16,3,9,2,9,2,20,2,54,a0bd390290e7d8a0198e6cf816302a3d34821290,30,134,29,3,tscc/scc_rt_mittromney/scc_rt_mittromney.simp-undir-edges
0,4,0,39,0,4,0,23,0,15,0,7,0,7,0,19,0,57,a0bd390290e7d8a0198e6cf816302a3d34821290,2,2,1,3,tscc/scc_rt_obama/scc_rt_obama.simp-undir-edges
8,6,8,47,12,4,8,16,8,16,7,8,4,8,5,19,4,54,a0bd390290e7d8a0198e6cf816302a3d34821290,17,72,16,3,tscc/scc_rt_occupy/scc_rt_occupy.simp-undir-edges
5,20,5,62,6,6,5,29,5,28,4,31,4,31,4,49,4,88,a0bd390290e7d8a0198e6cf816302a3d34821290,119,1854,118,3,tscc/scc_rt_occupywallstnyc/scc_rt_occupywallstnyc.simp-undir-edges
0,5,0,46,0,4,0,17,0,14,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,7,16,6,3,tscc/scc_rt_oman/scc_rt_oman.simp-undir-edges
0,5,0,45,0,4,0,16,0,16,0,9,0,9,0,19,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,29,726,28,3,tscc/scc_rt_onedirection/scc_rt_onedirection.simp-undir-edges
0,4,0,39,0,3,0,15,0,13,0,7,0,7,0,20,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,tscc/scc_rt_p2/scc_rt_p2.simp-undir-edges
0,5,0,45,0,4,0,16,0,15,0,8,0,8,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,tscc/scc_rt_qatif/scc_rt_qatif.simp-undir-edges
0,6,0,44,0,4,0,20,0,16,0,8,0,8,0,18,0,55,a0bd390290e7d8a0198e6cf816302a3d34821290,19,160,18,3,tscc/scc_rt_saudi/scc_rt_saudi.simp-undir-edges
0,5,0,45,0,4,0,16,0,15,0,7,0,7,0,18,0,52,a0bd390290e7d8a0198e6cf816302a3d34821290,6,10,5,3,tscc/scc_rt_tcot/scc_rt_tcot.simp-undir-edges
0,5,0,46,0,3,0,17,0,15,0,7,0,7,0,19,0,51,a0bd390290e7d8a0198e6cf816302a3d34821290,5,8,4,3,tscc/scc_rt_tlot/scc_rt_tlot.simp-undir-edges
0,5,0,44,0,3,0,15,0,14,0,7,0,7,0,20,0,54,a0bd390290e7d8a0198e6cf816302a3d34821290,4,6,3,3,tscc/scc_rt_uae/scc_rt_uae.simp-undir-edges
0,5,0,44,0,4,0,17,0,14,0,8,0,8,0,20,0,53,a0bd390290e7d8a0198e6cf816302a3d34821290,3,6,2,3,tscc/scc_rt_voteonedirection/scc_rt_voteonedirection.simp-undir-edges
50205,386,47333,3209,168468,251,40938,626,40938,693,16872,675,16074,698,13182,1038,13177,3779,a0bd390290e7d8a0198e6cf816302a3d34821290,2250,946748,2249,3,tscc/scc_twitter-copen/scc_twitter-copen.simp-undir-edges
917202,353,510874,1855,7934266,191,139378,602,161385,1832,290740,522,293553,863,90471,2062,90290,3047,a0bd390290e7d8a0198e6cf816302a3d34821290,4253,17794,4252,3,web/web-EPA/web-EPA.simp-undir-edges
53096,332,45755,1064,6725304,123,21881,437,30591,889,36890,389,36802,397,24339,1081,20476,1826,a0bd390290e7d8a0198e6cf816302a3d34821290,3031,12948,3030,3,web/web-edu/web-edu.simp-undir-edges
114965,108,72579,178,540836,22,15251,123,18361,324,65406,89,64027,160,12848,353,12381,415,a0bd390290e7d8a0198e6cf816302a3d34821290,1299,5546,1298,3,web/web-google/web-google.simp-undir-edges
32645,27,22798,501,113156,8,14655,47,14776,64,16663,29,15901,42,7606,82,7419,498,a0bd390290e7d8a0198e6cf816302a3d34821290,643,4560,642,3,web/web-polblogs/web-polblogs.simp-undir-edges
1346253,377,944033,4366,7408212,217,768292,1007,773865,3174,617172,805,588584,1454,311610,3815,304238,6768,a0bd390290e7d8a0198e6cf816302a3d34821290,4767,74750,4766,3,web/web-spam/web-spam.simp-undir-edges
128267,236,87412,1603,1811494,109,28355,344,30412,546,57123,362,57245,395,14033,734,14050,2000,a0bd390290e7d8a0198e6cf816302a3d34821290,2277,62742,2276,3,web/web-wiki-chameleon/web-wiki-chameleon.simp-undir-edges
636330,685,439759,1089,6136844,316,225388,1178,226465,2047,209259,1352,210288,1552,88420,2768,86473,2904,a0bd390290e7d8a0198e6cf816302a3d34821290,5201,396706,5200,3,web/web-wiki-squirrel/web-wiki-squirrel.simp-undir-edges


==> data/real_world_proc.csv <==
size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx
119446,166,108002,1700,512122,69,97348,288,97434,500,47732,229,45099,276,42350,663,41972,2063,2215,107360,2214,3,2.820448642266824
53637,96,40701,707,267822,60,20944,197,21265,308,28220,181,27833,213,11808,406,11678,936,878,6362,877,3,4.5424288617886175
754429,164,391044,2128,1587208,38,235259,413,250509,1147,490258,289,463436,657,154353,1301,147209,2816,2194,5376,2193,3,4.8876860184123405
115980,95,62439,906,322956,44,30718,218,32272,401,77798,214,76653,259,21053,459,20226,1161,993,2600,992,3,5.508953593312117
82971,133,71217,833,409774,47,55042,160,55062,275,27087,137,26028,162,21138,363,20921,1009,1692,94618,1691,3,3.9252057905194437
1028881,421,746356,1440,3916754,234,681238,1166,681584,2575,385207,839,349115,1490,275377,3358,266594,3875,4032,153426,4031,3,3.736263377115736
1266177,277,614601,1411,2638688,58,288542,520,317001,1723,725600,456,700462,1155,208035,1939,202322,2664,2831,9124,2830,3,6.086365275073906
30119,36,16709,218,76444,17,7787,152,8568,186,21458,128,20532,153,6549,254,5884,518,483,1994,482,3,4.5990227515651245
400573,382,343068,2350,1209258,177,340420,772,340424,1503,138756,736,127505,939,119706,2027,116897,3726,3287,169878,3286,3,3.3463067849564765
965457,406,750277,2933,3746994,339,704568,1167,704751,2600,340520,894,309778,1479,265586,3402,259662,5241,4409,217632,4408,3,3.63519537927451
605785,292,376517,2752,2412520,106,185488,581,188310,1462,270477,438,251129,738,104238,1682,101383,3697,2499,27300,2498,3,5.811556246282546
931621,525,666262,1987,6680004,314,362060,1541,365016,3265,289324,1090,274354,1441,146934,3880,144375,4667,4215,78954,4214,3,6.340404535369622
55917,161,54311,1502,215124,54,49037,219,49037,286,16567,225,15704,233,14155,416,14042,1758,2223,69758,2222,3,3.9503355704697984
102322,138,90038,850,358302,46,82024,207,82024,372,36910,174,34130,217,30390,479,29627,1121,1708,67964,1707,3,3.366962816716025
193291,167,164980,1559,602104,52,160643,252,160748,534,73388,209,65866,306,60621,715,59577,2011,2077,126046,2076,3,3.1885155309216278
257737,199,179895,1464,1181378,98,124433,457,124979,929,86016,311,78381,431,54880,1149,53349,2264,1999,40896,1998,3,4.6963739067055394
110894,242,75727,1616,1680084,119,41808,337,42953,515,59517,368,60514,400,18800,717,18261,2025,2274,156656,2273,3,5.898617021276595
4552,39,4047,252,17938,16,3117,53,3117,53,1535,88,1437,50,1038,97,1011,332,453,4050,452,3,4.3853564547206165
3993,46,3549,239,17938,16,2753,64,2753,50,1374,85,1323,77,926,112,915,277,453,4050,452,3,4.3120950323974085
26338,20,15577,350,85050,7,6384,37,7101,49,19506,26,18867,34,5131,62,4918,392,516,2376,515,3,5.133112453712727
5188403,1231,2850552,11994,23869264,579,1127444,4531,1170552,13576,2121006,3368,1938927,6699,676064,15373,672459,20365,7393,51138,7392,3,7.674425794007668
261744,182,195496,1397,1452576,56,133254,334,135183,778,107691,270,102124,339,59604,922,57505,1960,1972,25202,1971,3,4.391383128649084
4838863,1263,2805147,9816,22405612,653,1235041,4618,1273134,13354,2033679,3500,1858805,6579,690298,15307,680826,18965,7163,49670,7162,3,7.00981749910908
7482880,1537,4194287,9704,35058634,1028,1495740,5429,1577085,18018,2990533,4739,2789222,9492,829687,20253,815863,21644,9186,62076,9185,3,9.018919182776155
76101,42,39720,578,212822,13,14709,91,16534,168,50290,93,47023,129,10630,214,10010,789,791,2196,790,3,7.159078080903105
183158,208,99399,1246,530458,79,32964,346,37080,670,127781,323,123313,405,26782,798,25743,1761,1272,5452,1271,3,6.838846986782167
844188,307,551834,2547,4676170,88,194855,403,208506,1328,365944,356,353700,707,97691,1512,96719,3171,3343,12874,3342,3,8.64141016060845
332106,934,327376,4443,1249088,388,295335,1623,295335,2256,76530,1826,73225,1951,71586,3309,71573,6464,6008,313890,6007,3,4.639259073003101
291368,150,152149,561,707278,35,56362,244,64835,634,189255,210,180293,327,43811,733,42285,1006,1458,3896,1457,3,6.650567209148387
291368,158,155130,611,707278,37,56362,248,64081,647,189255,202,179916,319,43698,723,42011,1034,1458,3896,1457,3,6.667765115108243
66118,198,55039,758,597790,76,63642,350,63642,657,17903,268,16907,329,16771,828,16712,1353,1770,17810,1769,3,3.9424005724166715
435,38,434,128,946,16,385,66,385,62,234,55,209,78,199,103,199,191,242,6108,241,3,2.185929648241206
102812,108,52346,828,387004,49,16762,189,17780,352,43056,178,40278,230,12329,444,12635,1108,987,3072,986,3,8.33903804039257
30,95,30,1034,44,42,30,111,30,104,21,113,21,119,21,147,21,1129,1076,181622,1075,3,1.4285714285714286
98,5,87,50,214,3,74,15,74,16,58,8,54,9,52,21,47,55,29,88,28,3,1.8846153846153846
1213,10,912,66,15960,6,160,30,205,35,549,29,583,31,134,47,143,116,193,428,192,3,9.052238805970148
112727,55,56513,853,346916,17,16162,75,18148,200,77607,56,74381,92,14981,202,14689,994,1025,2086,1024,3,7.524664575128496
1106820,816,605178,4445,7506206,426,139698,1372,164977,2963,400065,1326,423458,1715,121522,3617,122509,6532,4991,14856,4990,3,9.107980447984726
1789226,458,1019636,2271,5536126,170,298168,1324,341702,3753,1064043,1033,1046626,1888,250761,4146,243950,4991,4158,26844,4157,3,7.13518449838691
10851,59,7665,151,47414,23,3286,86,3541,138,8365,127,8117,115,2821,206,2681,343,379,1828,378,3,3.846508330379298
881,14,598,63,2132,7,376,29,376,35,645,25,609,25,299,44,299,90,86,248,85,3,2.9464882943143813
3200,19,1434,99,10802,9,1288,48,1283,51,1896,46,2695,41,1217,66,1200,120,200,3068,199,3,2.629416598192276
1200,13,775,84,8888,15,198,30,243,31,844,23,1125,24,198,62,221,118,200,6470,199,3,6.0606060606060606
18500,43,5967,320,78102,25,6368,131,6136,152,16810,98,17259,137,6020,220,5932,529,500,8918,499,3,3.0730897009966776
500,75,500,316,31248,48,8,113,8,110,8,121,8,132,8,146,8,459,500,93254,499,3,62.5
8500,77,3496,333,74982,31,1320,108,1579,124,6281,114,7750,95,1435,142,1624,439,500,18278,499,3,5.923344947735192
2500,72,1791,317,62496,40,144,103,437,104,1655,127,2069,82,144,157,172,406,500,46382,499,3,17.36111111111111
1522,21,1475,118,4620,7,1108,32,1108,38,592,24,539,34,518,45,521,190,297,4296,296,3,2.9382239382239383
207949,53,92695,1180,344984,14,89141,112,91070,313,139210,81,145972,187,57096,353,50783,1331,1024,6112,1023,3,3.642094017094017
855125,165,325682,2051,1387226,31,286605,325,291384,1106,537774,280,564378,749,179014,1322,163352,2692,2048,12254,2047,3,4.776861027629124
3548025,417,1163162,2743,5571108,101,992779,1434,1012784,4461,2076312,1269,2323031,3489,601929,5146,550291,6295,4096,24528,4095,3,5.894424425472107
14210451,1245,4413398,15807,22321912,405,3361192,6414,3389426,21614,7490120,6068,9136549,13518,2073775,25222,1979049,30956,8192,49094,8191,3,6.852455546045255
43663,86,39659,1188,193366,43,34040,164,34041,211,15844,154,14768,184,12080,313,11873,1410,1222,33428,1221,3,3.6144867549668875
4,22,4,231,4,7,4,25,4,21,4,23,4,23,4,39,4,200,403,19130,402,3,1.0
1615,11,1202,54,3818,9,895,38,903,50,1147,45,1094,46,582,66,582,126,117,608,116,3,2.774914089347079
220,25,220,104,1474,12,188,42,188,33,184,38,180,53,122,59,111,143,202,9148,201,3,1.8032786885245902
112,44,112,168,188,10,112,59,112,41,48,56,43,54,45,61,46,244,327,11636,326,3,2.488888888888889
112,42,112,165,188,16,112,60,112,58,48,69,44,70,42,62,43,233,327,11636,326,3,2.6666666666666665
32911,43,30737,754,115684,12,29846,59,29856,95,14581,47,13459,63,12792,128,12674,775,899,14072,898,3,2.572779862414009
130583,208,116869,1112,810538,76,107713,340,107712,604,53183,304,50492,357,42688,810,42277,1578,1893,27670,1892,3,3.0590095577211396
5320535,1055,3009675,10338,20790754,547,1728659,4239,1740855,13433,2344458,3339,2057889,7256,889868,15614,859757,19918,7115,111558,7114,3,5.979015988888239
84,7,82,62,220,5,69,24,69,19,52,13,47,13,46,31,44,81,150,3052,149,3,1.826086956521739
208,14,206,85,450,8,208,32,208,28,92,18,79,18,82,45,85,102,167,6500,166,3,2.5365853658536586
4,5,4,48,4,4,4,18,4,17,4,10,4,12,4,23,4,58,39,490,38,3,1.0
333412,190,180603,901,848174,51,72857,379,76856,929,198798,288,192074,430,55048,1080,54189,1575,1613,9124,1612,3,6.056750472315071
188388,105,99607,1318,471930,52,45197,174,47064,456,115504,134,110252,211,35042,507,33596,1514,1189,7152,1188,3,5.376063010102163
73320,117,43168,685,196340,50,27391,227,28124,432,48294,218,46738,268,19376,531,18191,1052,765,4900,764,3,3.7840627580511974
275083,146,144826,439,668378,34,68101,211,71909,567,166241,136,165437,265,49696,636,49171,885,1430,7796,1429,3,5.535314713457824
2507,6,1733,72,5318,5,1634,24,1670,21,1799,12,1621,12,1082,24,1066,70,134,746,133,3,2.3170055452865066
61,5,56,44,112,4,61,16,61,16,38,9,31,9,30,21,30,56,31,186,30,3,2.033333333333333
43336,47,25241,359,80056,35,20173,187,20741,269,33203,158,30481,166,13797,349,12537,638,496,1968,495,3,3.1409726752192504
135,5,125,41,254,4,127,19,127,19,81,13,76,11,70,25,72,58,41,200,40,3,1.9285714285714286
29,4,26,40,60,4,29,15,29,16,26,8,23,8,23,19,24,56,22,98,21,3,1.2608695652173914
25,5,22,45,30,4,22,17,22,14,21,8,18,8,16,20,16,55,13,32,12,3,1.5625
3,4,3,47,4,4,3,15,3,14,3,8,2,8,2,18,2,52,7,16,6,3,1.5
849359,408,633933,3914,5827002,162,377926,690,379797,1973,324369,623,312456,980,155646,2364,153120,5083,3775,28240,3774,3,5.456992148850597
1570038,913,1152036,4799,14523024,458,673944,1887,681015,4654,551250,1701,556133,2335,256695,5649,253302,8086,5875,42978,5874,3,6.116355986676796
1660880,695,1443016,5695,17215694,434,1274885,1897,1275005,5848,691878,1594,670061,2471,579900,7131,576374,10761,7066,201454,7065,3,2.864080013795482
9,8,9,52,50,4,9,21,9,22,9,21,9,25,9,34,9,80,86,544,85,3,1.0
9,8,9,54,50,5,9,25,9,26,9,21,9,25,9,36,9,87,86,544,85,3,1.0
5391,40,5225,313,15000,28,4996,79,4996,104,2338,108,2187,118,2090,179,2081,417,503,6078,502,3,2.5794258373205743
393758,204,185258,1572,523724,49,154249,425,155829,921,224310,388,187596,666,81412,1129,66160,2218,1257,3580,1256,3,4.8366088537316365
5989,35,5612,202,18470,21,5487,68,5486,73,2586,92,2444,120,2396,159,2368,396,487,5302,486,3,2.4995826377295494
333030,166,235645,1713,1643182,48,310007,369,310007,1107,125441,211,111685,471,101965,1436,100098,2833,2334,7276,2333,3,3.2661207277006814
3719,15,2241,67,7862,5,1454,36,1459,32,2395,22,2048,26,771,61,735,122,179,598,178,3,4.823605706874189
7328,15,4300,101,13254,8,2875,54,2941,63,3574,44,3216,55,1201,95,1092,174,206,564,205,3,6.10158201498751
7099,25,4244,116,13306,11,2644,56,2726,64,3670,55,3232,49,1127,80,1038,146,204,562,203,3,6.299023957409051
13093,65,12144,617,97650,35,9259,126,9257,138,6352,158,6248,166,4086,210,4053,667,849,20768,848,3,3.2043563387175724
1230,8,1013,77,4082,6,964,22,963,23,829,16,733,14,583,31,552,91,143,1246,142,3,2.109777015437393
125469,108,85386,1159,519946,73,61354,355,61525,628,61690,245,55141,338,35627,820,34884,1698,1133,10902,1132,3,3.5217391304347827
109473,92,65941,829,205902,34,33476,205,36600,354,56924,161,50989,217,23581,415,23076,1012,829,2946,828,3,4.642423985411984
13093,88,11926,653,97650,38,9259,96,9429,139,6352,147,6246,155,3990,214,3790,716,849,20768,848,3,3.281453634085213
125469,145,86706,1143,519946,79,61354,347,61727,650,61690,232,55002,326,35589,801,34987,1715,1133,10902,1132,3,3.5254994520778893
1230,9,1001,79,4082,6,964,22,962,24,829,15,751,16,562,29,563,82,143,1246,142,3,2.188612099644128
112691,192,90365,1233,511184,83,85470,329,85471,589,52227,241,46850,334,39179,742,38443,1781,1266,12902,1265,3,2.876311289211057
11865,26,8258,197,49702,11,5603,42,5656,54,6938,48,6567,47,3379,91,3310,336,410,5530,409,3,3.511393903521752
208,13,205,81,450,8,208,25,208,30,92,18,81,18,80,36,85,101,167,6500,166,3,2.6
212316,668,150047,1812,32216180,656,11581,684,19431,1039,61170,910,62329,953,9647,1499,9665,2715,6809,15360,6808,3,22.008500051829586
279305,94,112089,1154,357500,22,87729,146,91358,370,200765,146,193139,276,60441,430,49784,1362,1039,2610,1038,3,4.621118115186711
498541,346,330977,1289,3269308,124,199752,700,202897,1587,263978,563,255702,721,107428,1883,104558,2607,2905,31290,2904,3,4.640698886696206
5072339,944,2024312,8696,8123914,260,930096,2648,963209,7509,3570734,2820,3441159,5932,675019,8576,625085,12700,4941,13188,4940,3,7.514364780843206
158112,75,62197,792,232580,51,102290,244,103288,410,119831,215,120882,320,61806,542,48071,1253,841,3804,840,3,2.5581982331812445
7075790,1292,2213046,7784,10943926,371,3141825,5188,3174888,12887,4305732,4150,4866976,7033,1666201,16769,1415515,20789,5736,28480,5735,3,4.2466605169484355
83445,35,36862,631,134672,9,53259,59,53691,97,65110,42,64125,71,30571,131,26634,611,642,3270,641,3,2.729547610480521
15947,14,8546,179,26452,10,11385,55,11411,72,12593,49,12165,52,7326,93,6445,259,291,1644,290,3,2.176767676767677
178737,59,70025,908,264942,13,111582,93,112370,206,130643,70,132960,140,64234,277,52407,1154,897,4174,896,3,2.7825917738269452
166777,57,68768,898,267964,16,100379,94,100921,245,124297,76,127913,150,56849,304,49049,1146,903,4906,902,3,2.9336839698147723
3681737,663,1220409,3031,5724278,175,1435830,2125,1460395,5563,2424403,1817,2652404,3397,798670,7014,693010,8187,4152,20640,4151,3,4.609835100855172
120705,41,51025,648,196598,13,59635,95,60742,209,80913,60,80600,110,40252,215,32781,870,775,4186,774,3,2.998732982212064
84036,94,42885,619,170866,23,36660,238,37779,385,54541,178,53495,251,26146,478,24762,987,725,5200,724,3,3.2141054080930163
2242,15,1272,50,2798,5,1882,41,1901,47,1916,41,1756,26,1286,69,988,111,95,242,94,3,1.7433903576982892
1879,16,1045,48,2378,7,1146,30,1155,52,1421,38,1355,42,821,58,715,114,90,254,89,3,2.2886723507917175
4490,23,1735,77,4766,11,2424,44,2473,53,3859,36,3735,66,2058,100,1439,148,123,278,122,3,2.181729834791059
4708,26,1959,77,4952,8,2687,58,2695,69,3705,64,3685,53,2125,109,1485,161,125,282,124,3,2.215529411764706
4179,14,1873,74,4624,11,2410,45,2422,66,3325,47,3328,66,1881,102,1404,151,121,298,120,3,2.221690590111643
2040,16,1066,65,2308,7,1422,38,1443,37,1489,37,1400,33,935,63,791,101,88,266,87,3,2.1818181818181817
1371,9,914,52,2380,7,796,27,810,38,1119,31,1048,20,558,41,526,89,90,372,89,3,2.456989247311828
496,6,367,43,810,4,350,22,352,24,375,12,327,12,237,31,239,68,57,288,56,3,2.0928270042194095
365,7,269,52,736,5,274,23,274,20,264,13,237,18,184,34,181,75,55,284,54,3,1.983695652173913
4065,10,2790,99,7774,9,2404,34,2484,37,2629,29,2344,39,1540,58,1438,126,171,1646,170,3,2.6396103896103895
1012,6,498,44,1254,4,993,26,993,25,924,21,862,20,692,36,503,74,64,142,63,3,1.4624277456647399
915,9,501,47,1214,5,930,23,930,27,827,18,792,19,639,45,508,85,64,138,63,3,1.431924882629108
1012,9,450,60,1254,5,993,26,996,29,924,16,836,16,680,40,519,94,64,142,63,3,1.488235294117647
915,10,492,57,1214,5,930,28,927,30,827,23,799,24,708,46,490,95,64,138,63,3,1.2923728813559323
2723,7,1815,70,5196,5,1774,18,1769,21,2163,10,1966,12,1225,25,1174,69,134,696,133,3,2.222857142857143
21471,32,15625,403,161982,14,8689,105,10195,156,15713,83,15599,102,6815,240,6638,697,687,13768,686,3,3.1505502567865005
714266,243,328361,1986,1470946,78,134930,564,146960,1455,503912,425,464874,804,98814,1589,89494,2930,2110,7336,2109,3,7.22838868986176
856953,322,456645,3181,2009482,75,150568,593,164910,1698,468415,469,445515,980,98477,1924,92295,4012,2485,10138,2484,3,8.702062410512099
956965,1044,829591,2784,3821552,486,800835,2003,801383,3259,282174,2256,266426,2674,233801,4745,229039,5604,6621,499918,6620,3,4.093074879919247
103659,78,59508,716,216698,31,28890,147,30599,306,74744,130,70095,195,21786,361,21128,964,814,2872,813,3,4.758055632057284
3065,31,2689,112,10298,13,2308,57,2308,60,1472,48,1312,37,1095,81,1070,148,219,1260,218,3,2.7990867579908674
405439,1850,394174,2416,2392834,883,358489,3004,358489,3580,80259,3692,79944,3874,76584,5586,75963,5802,9072,929918,9071,3,5.294043142170689
4390,21,3460,88,14968,10,3094,55,3094,61,1981,63,1830,80,1129,124,1260,185,251,900,250,3,3.8883968113374667
2,62,2,328,2,12,2,69,2,54,2,54,2,54,2,94,2,351,584,12118,583,3,1.0
2,113,2,706,2,47,2,129,2,116,2,151,2,164,2,199,2,855,1002,22504,1001,3,1.0
8114,246,8056,2280,9718,51,8072,239,8072,249,4090,309,3623,311,3602,411,3629,2504,3606,74140,3605,3,2.252637423653526
16514,656,16246,4684,23128,169,16434,893,16434,908,7281,1200,6340,1204,6352,1524,6332,5614,7441,164410,7440,3,2.599811083123426
6437424,921,1388429,6631,7403440,471,3531610,3627,3574069,8712,3585244,3415,4403993,6840,1657134,13884,1276341,18782,4720,27444,4719,3,3.8846731767014617
25329999,2385,4467077,11509,26975952,565,20568721,13969,20611669,33380,12956903,9483,18567614,18290,10847315,61262,5431046,61986,9000,26556,8999,3,2.335139986254663
4,4,4,44,4,8,4,15,4,15,4,8,4,8,4,18,4,54,6,10,5,3,1.0
8465787,1219,2458836,13525,12940518,418,3337927,5568,3374097,14411,5428144,5907,5601960,12499,1724750,18882,1541804,27783,6240,36336,6239,3,4.908413973039571
22539,290,10093,1122,191132,131,3737,402,3769,427,3833,457,3789,465,1730,665,1697,1567,1916,329868,1915,3,13.028323699421966
1390,51,892,212,7688,15,549,72,560,89,386,99,360,103,195,132,189,297,364,20948,363,3,7.128205128205129
121,11,98,59,258,5,62,26,62,22,37,14,33,15,26,31,22,82,72,1356,71,3,4.653846153846154
112727,54,60512,923,346916,13,16162,70,18756,199,77607,64,75176,116,14928,202,14910,977,1025,2086,1024,3,7.551379957127546
2581435,675,1400835,5681,12628382,261,452261,1737,492381,5011,1064920,1452,1050984,2554,288196,5544,288282,8518,5925,31540,5924,3,8.957220086330137
13181,44,12220,561,26476,16,11951,77,11951,93,6679,113,6210,97,6072,175,6005,740,816,15054,815,3,2.170783926218709
6986,53,6652,303,17890,13,5600,84,5599,85,3691,68,3408,95,3166,120,3161,375,458,5856,457,3,2.2065698041692987
8516,36,7963,235,31674,13,5266,61,5266,64,3655,63,3345,59,2950,93,2944,340,431,3624,430,3,2.886779661016949
45460,99,39040,863,150176,27,32539,157,32544,248,21364,143,20079,179,18320,320,18123,1088,968,12924,967,3,2.4814410480349345
44040,176,35546,1272,94266,73,34522,243,34531,332,18626,247,17411,286,16254,474,15917,1602,1270,25270,1269,3,2.709486895533407
16798,154,14948,1098,32942,69,13867,234,13868,227,7335,231,6940,251,6563,358,6469,1336,1268,29722,1267,3,2.5595002285540147
17822,127,16305,1008,32696,46,16400,192,16401,204,8419,184,7907,214,7732,316,7618,1191,1133,24616,1132,3,2.3049663735126744
917202,372,497450,1829,7934266,176,139378,603,161204,1789,290740,555,293779,849,90721,2060,90694,3027,4253,17794,4252,3,10.1101398794105
714453,547,416573,2159,6606986,216,57930,971,71642,2128,405719,921,405280,1166,46802,2558,46411,3724,4475,9304,4474,3,15.265437374471176
28167,30,16860,352,99936,19,17357,98,17408,164,15173,104,14071,126,11684,207,10340,566,560,8736,559,3,2.4107326258130777
30102,51,17156,408,100032,22,18022,81,17995,173,14516,84,13208,127,11720,195,10375,606,560,8736,559,3,2.5684300341296926
501081,240,245956,572,2762064,95,282956,520,282646,1456,215912,381,200497,659,164540,1706,141075,1904,2600,71760,2599,3,3.045344597058466
1874964,666,944644,2506,16377476,410,1004176,1987,1001737,6310,841542,1607,820008,2568,603853,7394,517421,8420,6545,295680,6544,3,3.105000720373998
1838065,666,940848,2472,16377684,417,1007193,1904,1004753,6329,838456,1615,817575,2514,604704,7410,514190,8327,6545,295680,6544,3,3.039611115520982
5026,554,5026,1650,24645184,425,5026,753,5026,1981,5026,701,5026,712,5026,2343,5026,3404,5534,16944,5533,3,1.0
22003,19,15737,225,61640,17,12040,75,12179,109,12874,73,11670,92,7080,175,6830,407,429,2624,428,3,3.107768361581921
1020711,539,545253,3131,6601702,189,126874,913,148782,2285,370924,819,388022,1194,110783,2679,112501,4617,4680,14060,4679,3,9.213606780823772
22335,22,16189,227,64500,19,12783,73,12896,122,13027,89,11932,95,7459,176,7145,422,439,2756,438,3,2.9943692183938864
1074688,467,599527,4021,7094946,116,132460,692,155877,1939,393486,648,416191,1007,116637,2210,118026,5120,4875,14608,4874,3,9.21395440554884
22476,24,15852,272,66628,12,12821,73,12936,139,13190,98,12023,103,7562,188,7289,419,446,2826,445,3,2.972229568897117
1106820,800,614560,4452,7506206,421,139698,1393,163522,3012,400065,1324,423391,1732,120409,3659,122710,6578,4991,14856,4990,3,9.192170020513418
704293,229,342471,2345,1188030,56,132027,602,147279,1656,321106,454,279349,961,124507,1794,123702,3304,2240,10224,2239,3,5.656653842755829
2014447,280,571420,2888,11735916,176,370153,1208,344236,4338,690583,731,602730,2162,336997,4501,337044,6423,4480,42976,4479,3,5.977640750511132
768441,379,349505,1152,3680414,220,179404,934,192001,2411,316827,705,274446,1309,148459,2774,147822,3193,2800,23036,2799,3,5.176115964677116
3465061,605,1047139,3929,27965814,394,712927,2609,699277,9470,1289497,1789,1136587,4427,653945,10102,651955,12185,6784,92914,6783,3,5.298704019451177
2178027,960,988160,7018,35985540,951,505091,2651,516959,8101,856592,2246,813894,3464,439619,9271,433130,13630,7382,87832,7381,3,4.954351381537195
2783216,789,1121326,8782,36437350,729,589317,2710,600258,9223,1053838,1984,970287,3691,548895,10245,545939,16255,7576,90484,7575,3,5.070579983421237
203312,85,39540,769,210400,22,200606,186,201223,288,104212,133,131604,267,133870,448,41655,1129,800,3200,799,3,1.5187271233286024
201760,89,41596,727,210400,21,90323,147,91343,272,87057,139,136241,262,65369,379,38292,1023,800,3200,799,3,3.086478300111674
205760,56,43720,750,210400,21,69951,158,75657,289,79506,114,129831,225,45676,384,34836,1069,800,3200,799,3,4.5047727471757595
27623,59,21639,639,69662,16,19978,93,20004,103,12169,90,11215,117,9768,196,8942,668,800,9388,799,3,2.827907452907453
24613,58,19722,647,59944,20,18805,81,18808,108,10803,87,10014,78,9013,135,8140,720,800,9322,799,3,2.7308332408742926
28692,67,22412,672,73366,20,19617,113,19636,125,12462,99,11496,124,9949,185,9229,769,800,9344,799,3,2.883907930445271
26750,62,21396,651,66250,22,20473,92,20474,128,11611,91,10760,121,9536,187,8707,732,800,9334,799,3,2.8051593959731544
27623,64,21593,648,69662,21,19978,86,19978,126,12169,103,11329,117,9841,207,9006,762,800,9388,799,3,2.8069301900213395
24613,59,19714,590,59944,21,18805,84,18807,110,10803,97,10089,98,8928,164,8179,717,800,9322,799,3,2.756832437275986
28692,61,22419,675,73366,21,19617,92,19675,126,12462,101,11517,120,9976,194,9023,759,800,9344,799,3,2.876102646351243
26750,67,21196,664,66250,21,20473,106,20473,106,11611,75,10790,105,9554,179,8690,774,800,9334,799,3,2.7998743981578396
81174,195,63407,1177,121716,48,66548,243,66548,298,26330,279,23995,362,22991,518,22787,1422,2000,39980,1999,3,3.5306859205776173
80616,190,63425,1164,120038,55,65531,247,65531,295,25794,271,23390,323,22748,494,22523,1471,2000,39980,1999,3,3.5438719887462633
81023,197,63574,1191,121524,46,65728,236,65736,303,26446,271,24015,318,23160,485,22943,1489,2000,39980,1999,3,3.4984024179620032
80662,191,63061,1176,118700,47,66156,251,66169,294,25705,267,23338,326,22509,476,22314,1450,2000,39980,1999,3,3.5835443600337644
80185,156,63260,1189,119296,50,66635,243,66636,293,26025,268,23677,323,22962,474,22774,1455,2000,39980,1999,3,3.4920738611619195
81174,210,63747,1234,121716,56,66548,231,66548,322,26330,276,23962,318,23077,492,22888,1429,2000,39980,1999,3,3.51752827490575
79059,186,62321,1210,115738,47,63435,242,63438,286,25304,279,23017,352,22059,494,21894,1403,2000,39980,1999,3,3.5839793281653747
81023,189,63318,1192,121524,49,65728,240,65727,322,26446,269,24088,348,23152,484,22858,1460,2000,39980,1999,3,3.4996112646855564
80662,199,62978,1165,118700,49,66156,257,66169,297,25705,279,23372,342,22485,522,22402,1420,2000,39980,1999,3,3.587369357349344
80185,185,64038,1203,119296,45,66635,230,66649,297,26025,270,23626,335,22995,486,22810,1409,2000,39980,1999,3,3.487062404870624
1304840,324,197623,1695,1326000,73,243140,673,283643,1688,408342,582,799489,1138,465241,2092,162896,3427,2000,8000,1999,3,2.8046539320481214
1315400,296,198044,1739,1326000,64,210475,680,265664,1730,337750,550,751253,1129,427008,2025,154784,3383,2000,8000,1999,3,3.080504346522782
1293840,288,200297,1683,1326000,62,176399,675,227868,1720,298823,540,831762,1113,329054,2043,141121,3430,2000,8000,1999,3,3.9319990032031216
195734,211,138518,1284,1013194,73,103574,380,103801,884,82850,296,80266,425,56825,1072,51196,2125,2000,23556,1999,3,3.4445050593928728
194265,213,137654,1352,1061502,89,105052,371,105262,879,84721,309,81995,375,58306,1061,52508,2058,2000,23532,1999,3,3.331818337735396
190430,220,134583,1314,964618,96,103691,364,103830,854,80433,283,77793,364,55430,1051,49528,2052,2000,23570,1999,3,3.435504239581454
190714,203,136064,1374,954764,99,100552,370,100765,858,78374,285,75707,398,53499,1034,47785,2030,2000,23558,1999,3,3.56481429559431
195734,176,138296,1341,1013194,83,103574,367,103804,881,82850,284,80235,408,56731,1075,51296,2069,2000,23556,1999,3,3.450212405915637
194265,217,136996,1330,1061502,85,105052,367,105274,882,84721,301,82081,407,58176,1054,52519,2115,2000,23532,1999,3,3.339263613861386
190430,210,135406,1383,964618,103,103691,373,103817,848,80433,287,77885,371,55579,1034,49627,2075,2000,23570,1999,3,3.4262941038881594
190714,225,135449,1226,954764,103,100552,365,100666,837,78374,283,75674,365,53458,1032,47915,2024,2000,23558,1999,3,3.567548355718508
2156,107,2142,734,2352,48,2146,149,2146,129,1476,159,1422,162,1434,214,1436,903,1000,19980,999,3,1.503486750348675
2224,110,2205,722,2480,37,2224,136,2224,141,1491,160,1453,175,1454,196,1451,846,1000,19980,999,3,1.5295735900962861
2258,107,2237,754,2500,48,2247,123,2247,143,1526,160,1478,173,1477,206,1458,887,1000,19980,999,3,1.5287745429925526
1883,83,1866,787,2044,40,1883,123,1883,129,1323,158,1291,159,1292,207,1299,849,1000,19980,999,3,1.4574303405572755
2014,107,1993,715,2198,26,2014,141,2014,130,1383,147,1342,182,1342,202,1340,878,1000,19980,999,3,1.5007451564828613
2950380,522,410149,1988,2988000,95,323680,1098,368086,3006,408414,831,1618059,1986,565849,3522,273411,4746,3000,12000,2999,3,5.2140765469232955
2934900,507,403451,2021,2988000,95,379874,1116,473563,3086,684491,912,1820008,2085,394825,3781,315773,5014,3000,12000,2999,3,7.4334198695624645
2940600,521,403067,1997,2988000,104,422387,1139,562652,3124,534260,957,1655401,2076,452891,3636,365006,4874,3000,12000,2999,3,6.492953050513258
40656,108,31826,735,112540,52,29307,165,29343,252,16667,177,15573,199,13579,371,12338,1052,1000,11818,999,3,2.9940349068414465
44441,92,34250,877,128570,46,30167,214,30213,281,18848,177,17680,211,15017,361,13478,1105,1000,11832,999,3,2.9593793700472797
43700,116,33612,861,126568,46,29839,182,29864,267,18024,178,16795,208,14532,376,13091,1083,1000,11828,999,3,3.007156619873383
43943,110,33407,868,127526,46,28910,194,28912,268,18541,177,17411,210,14511,374,13107,1063,1000,11832,999,3,3.0282544276755563
4006543,915,1777683,8628,5409500,250,698707,3018,737691,8492,1566190,2435,1406582,5777,582174,9381,577734,13369,4969,24996,4968,3,6.882036985506051
4006543,867,1765464,8546,5409500,252,698707,3043,739371,8573,1566190,2482,1404649,5741,581308,9361,577097,13360,4969,24996,4968,3,6.892289457568105
8240600,888,1035648,8006,8315000,163,714562,1792,1166280,6615,1513928,1661,5006014,4568,2018423,7904,615026,13991,5000,20000,4999,3,4.082692280062207
1089365,381,694730,5475,10616346,178,356899,1104,359357,4129,471205,749,452857,1166,217770,4494,204097,8350,5000,59140,4999,3,5.002364880378381
1089365,397,690693,5475,10616346,183,356899,1146,358505,4096,471205,751,452869,1184,217886,4483,203900,8317,5000,59140,4999,3,4.999701678859587
8080298,1008,3391599,10438,12593760,323,1280515,4457,1366267,14687,3030624,4079,2587105,11660,1085812,16096,1077711,19581,6955,34294,6954,3,7.441709982943641
8080298,982,3369344,10335,12593760,320,1280515,4452,1364014,14737,3030624,4072,2587125,11623,1085081,16169,1078205,19589,6955,34294,6954,3,7.4467233321752015
16124780,1900,1904266,9091,16303000,472,1139292,5226,2173322,17330,2119848,4258,10090597,10411,3425304,20720,1024109,25083,7000,28000,6999,3,4.707547125744168
2143790,960,1249725,5377,23992760,657,487457,3336,490402,10998,883956,2173,843184,3140,320615,12261,307954,14742,7000,82918,6999,3,6.68649314598506
2143790,959,1252123,5374,23992760,644,487457,3337,490661,11003,883956,2161,843110,3130,320376,12181,307676,14762,7000,82918,6999,3,6.691481259520064
21150560,2055,2468391,9228,21304000,509,1381422,7739,1530924,24192,3194446,5147,12000680,12653,4165274,28633,1292878,30797,8000,32000,7999,3,5.07783161443881
26714900,2281,3064717,7844,26964000,557,1645652,7801,3595113,28885,3910911,6218,16334523,16596,4092281,33571,1629077,31863,9000,36000,8999,3,6.528119647697702
576,13,365,59,1712,5,157,28,237,26,548,22,492,21,143,36,144,82,83,250,82,3,4.027972027972028
44466,67,28314,519,137578,46,15710,197,16010,316,28056,182,26672,195,10243,403,9820,861,638,2040,637,3,4.341111002635946
29,6,27,47,46,4,26,17,26,15,30,8,26,8,26,21,24,53,18,52,17,3,1.1153846153846154
52,5,48,46,86,4,52,18,52,17,26,17,23,10,22,21,24,56,33,270,32,3,2.3636363636363638
1077,8,685,45,1794,4,963,31,964,30,930,31,903,32,631,44,564,107,80,464,79,3,1.7068145800316956
40581,102,37503,470,270044,21,32132,85,32132,138,12544,64,12049,72,10060,171,9723,474,1538,15634,1537,3,4.03389662027833
90,15,90,62,5040,8,78,26,78,26,90,31,90,19,69,38,69,94,101,380,100,3,1.3043478260869565
219,6,177,51,326,4,175,17,180,15,164,10,167,10,140,24,123,57,36,112,35,3,1.5642857142857143
540,10,430,55,1062,6,291,28,293,29,366,15,345,16,154,36,151,79,70,190,69,3,3.5064935064935066
413,7,274,50,1020,4,267,20,268,20,263,18,237,14,200,32,189,73,62,288,61,3,2.065
251943,93,122929,1153,401550,48,49887,244,51154,572,140156,230,115994,388,25821,686,24059,1516,1096,3354,1095,3,9.75729057743697
1128,17,609,61,2706,6,405,38,444,34,808,33,768,42,278,53,234,111,111,386,110,3,4.057553956834532
857,11,580,57,1220,6,723,23,721,27,624,23,593,21,438,38,413,86,65,250,64,3,1.95662100456621
1833,16,1545,82,11868,9,618,40,676,43,1505,28,1455,23,592,61,599,126,180,456,179,3,3.0962837837837838
1458,15,930,67,1864,6,1366,30,1363,40,1095,28,1092,35,862,54,778,104,84,332,83,3,1.691415313225058
5743,22,3463,133,46402,16,771,71,1053,73,3281,46,3256,81,751,117,697,263,345,710,344,3,7.647137150466046
74,6,68,48,186,4,52,17,52,16,25,9,24,9,24,20,23,54,32,86,31,3,3.0833333333333335
1821,11,1326,56,4584,8,697,38,715,58,1507,48,1607,47,577,84,560,138,121,264,120,3,3.1559792027729636
2375,21,1361,72,2816,10,2375,40,2375,55,2187,38,2187,49,2194,84,1377,123,112,336,111,3,1.0824977210574294
746,10,512,56,1350,4,617,27,614,27,474,22,476,23,381,35,358,89,64,250,63,3,1.958005249343832
2417,11,1391,64,3508,6,1987,36,1996,44,2047,46,1894,29,1293,79,1172,115,105,240,104,3,1.8692962103634958
3120,39,2963,165,6226,10,2940,67,2940,70,1729,65,1568,94,1538,128,1546,207,341,4068,340,3,2.0286085825747726
11167,52,10141,336,32444,25,8659,93,8659,101,5944,91,5461,125,5045,166,5038,426,466,4986,465,3,2.213478691774034
11153,90,9953,514,21482,42,10181,141,10181,149,5448,162,5086,174,4921,224,4822,697,636,10648,635,3,2.2664092664092665
4924,66,4588,447,8970,38,4427,128,4427,131,2503,173,2337,175,2254,216,2233,595,634,12130,633,3,2.184560780834073
6225,37,5854,350,11246,14,5668,45,5668,43,3376,35,3120,41,3031,70,2996,407,544,8568,543,3,2.0537776311448366
30675,67,20012,632,403518,32,6132,139,6258,153,10097,120,10149,152,4256,208,4438,717,828,3026,827,3,7.207471804511278
3421221,1037,1986319,12396,50283396,911,660338,2587,692836,7539,860311,2480,801488,4272,443561,8805,447933,15326,8868,75040,8867,3,7.713078922628455
329999,314,238409,838,4716704,141,68581,379,71384,763,69816,371,66132,545,35035,985,36887,1393,2756,14810,2755,3,9.419123733409448
342,8,302,51,872,5,256,19,256,19,215,13,202,19,168,33,169,71,60,228,59,3,2.0357142857142856
16878,911,12988,1714,76388,660,15067,1576,15067,1583,3898,1760,3784,1760,3823,2472,3835,3294,4049,1836830,4048,3,4.414857441799634
167,5,134,39,250,3,156,17,156,16,127,9,119,10,110,21,103,56,32,98,31,3,1.518181818181818
7649630,1047,2906733,11240,11593078,311,1512641,4163,1591640,12474,2859467,4079,2036921,12348,1014243,14077,1005321,18692,5952,20888,5951,3,7.542206354887339
8104,39,6896,203,70174,30,3583,80,3617,104,2406,125,2280,124,1700,178,1722,414,500,4086,499,3,4.767058823529411
32826,99,26917,801,119326,45,26373,156,26372,181,13600,146,13044,154,12016,283,11461,968,975,20546,974,3,2.7318575233022635
90591,102,73054,797,351666,25,73606,134,73609,246,34930,132,33478,165,31292,346,30062,883,1692,44222,1691,3,2.8950210916528185
191460,280,161014,1000,765334,73,164795,363,164795,684,77335,415,75082,484,71636,938,69588,1644,2874,92520,2873,3,2.672678541515439
461290,616,394813,3474,2134466,240,406130,1065,406330,1775,179930,1259,174921,1457,168854,2586,164064,5035,4731,182420,4730,3,2.7318867187037323
1065269,1029,910827,8373,5555150,385,917859,1835,918016,3856,386653,2227,377034,2721,361697,5360,354033,11635,7621,346674,7620,3,2.945197223090045
184,10,168,41,610,4,171,21,171,22,122,13,116,18,114,30,120,64,70,504,69,3,1.6140350877192982
1350,5,1128,64,4202,4,1092,19,1092,17,769,9,742,11,634,21,613,69,136,1098,135,3,2.1293375394321767
3935,10,3315,123,15360,9,3109,31,3109,29,2324,20,2195,34,1889,51,1796,161,288,3424,287,3,2.0831127580730544
10671,21,9111,357,34936,11,9185,47,9184,41,5238,44,5018,48,4647,78,4321,277,538,9140,537,3,2.2963202065848933
1012742,522,683141,3804,5089640,205,301533,1476,305545,3146,357816,920,338785,1468,115017,3629,114026,6075,3704,25346,3703,3,8.805150542963213
256751,109,82470,1032,301284,43,204197,248,206023,496,149295,241,173146,368,108721,700,77130,1671,956,3640,955,3,2.3615584845614004
3196317,884,1867692,6863,28689646,473,496332,2487,540920,8123,1037727,2031,1046942,3202,256027,8969,251343,11729,8212,82860,8211,3,12.484296578095279
59935,65,13840,304,63822,15,12184,131,12291,155,53434,132,54880,127,11237,197,5805,437,441,888,440,3,5.333718964136335
38653,62,9127,238,39800,20,7928,112,7966,161,33656,138,34668,147,7360,206,4209,382,348,702,347,3,5.251766304347826
312216,274,50482,872,322532,54,47056,331,46764,625,280270,345,285017,433,44061,718,20308,1391,986,1980,985,3,7.085994416831212
153783,149,25173,566,156606,24,28470,153,28400,280,137802,169,142781,215,26927,369,12068,816,688,1382,687,3,5.711107810004828
1087216,653,150964,1140,1107566,43,126997,454,128281,1125,1032991,558,1035632,854,121450,1237,46312,1924,1826,3660,1825,3,8.951963771099217
617043,444,77800,330,621620,68,84632,557,84688,1061,579742,558,587558,732,82874,1182,28531,1323,1368,2742,1367,3,7.44555590414364
4055256,2476,470140,3659,4091932,136,422033,1709,420638,4186,3856620,2863,3863823,3691,410456,4451,108901,6483,3506,7020,3505,3,9.879879938409964
2464823,1496,289668,1028,2475966,73,321439,1140,322167,2616,2359097,1489,2353670,2034,319458,2891,74345,3284,2728,5462,2727,3,7.7156402406576134
345,5,211,46,470,4,297,20,298,20,276,14,220,15,188,26,161,73,41,92,40,3,1.8351063829787233
366399,147,160418,330,574966,44,87536,236,91658,627,242821,190,213960,387,60376,715,57564,816,1317,3382,1316,3,6.068619981449583
743939,267,341715,1702,1238090,87,160606,695,168082,1704,389873,579,329283,1180,110465,1984,109029,2941,1909,5968,1908,3,6.734612773276603
4424688,572,1822251,5596,6588632,163,796082,2070,843844,6246,2166027,2091,1764056,6424,562180,6904,551653,9254,4526,14056,4525,3,7.870589490910384
291368,160,154926,582,707278,54,56362,258,64847,642,189255,196,180698,362,43701,723,42027,941,1458,3896,1457,3,6.667307384270383
353410,296,283373,1217,2180244,114,239803,538,239937,1258,122755,482,118775,618,81912,1606,80105,2259,2898,32752,2897,3,4.314508252759058
2441,10,1385,48,3380,5,2229,43,2226,50,1993,34,1969,44,1540,79,1157,138,105,218,104,3,1.585064935064935
110903,110,59770,731,178762,47,34622,267,36208,444,58979,228,50397,310,23477,517,23183,1083,749,3036,748,3,4.723899987221536
9,6,9,45,12,3,9,17,9,16,8,8,8,8,8,20,8,52,24,116,23,3,1.125
7,5,7,45,12,3,7,16,7,15,3,9,2,8,2,20,2,54,23,102,22,3,3.5
136903,122,81201,982,404968,52,48867,269,50249,509,69777,199,61054,299,32536,587,31940,1377,994,7280,993,3,4.207739119744283
59935,45,15279,256,63822,20,12184,127,12233,169,53434,137,54580,155,11540,216,5976,440,441,888,440,3,5.19367417677643
38653,64,7702,234,39800,18,7928,151,7882,163,33656,139,34656,133,7397,227,4183,369,348,702,347,3,5.225496823036366
312216,281,48283,879,322532,37,47056,336,46967,604,280270,344,287873,432,44373,714,20147,1411,986,1980,985,3,7.0361706443107295
153783,146,27540,598,156606,27,28470,184,28394,308,137802,203,142803,241,27233,358,11556,846,688,1382,687,3,5.64693570300738
1087216,668,148880,1237,1107566,51,126997,431,126918,1110,1032991,577,1034083,843,121725,1221,46750,1928,1826,3660,1825,3,8.931739576915177
617043,451,73901,328,621620,65,84632,567,85299,1061,579742,560,587529,740,82316,1180,27732,1370,1368,2742,1367,3,7.496027503765975
4055256,2550,472278,3669,4091932,125,422033,1707,424166,4170,3856620,2793,3860887,3650,412949,4497,113291,6538,3506,7020,3505,3,9.820234459945416
2464823,1493,281076,1014,2475966,83,321439,1125,325866,2674,2359097,1461,2356754,2038,318134,2888,72833,3313,2728,5462,2727,3,7.747750947713857
881,14,627,43,2132,4,376,26,427,27,645,22,613,29,336,38,301,81,86,248,85,3,2.6220238095238093
23622,55,14936,187,41042,13,8302,99,8685,173,13518,115,11703,135,5536,236,5192,385,358,1210,357,3,4.266979768786127
758981,397,449235,844,2976530,156,206169,952,211896,2307,323753,695,292230,1114,123804,2675,122083,2928,2678,20736,2677,3,6.130504668669833
40400,44,35119,806,203724,11,22528,51,22531,93,13341,42,12551,52,9106,122,8959,872,1024,9832,1023,3,4.436635185591918
361,18,343,84,2614,8,116,52,116,54,147,48,142,49,72,82,71,143,233,1988,232,3,5.013888888888889
823,10,650,51,1356,8,574,31,584,41,397,41,370,39,312,45,290,105,107,1118,106,3,2.6378205128205128
3933,39,2488,123,7634,16,2184,68,2210,73,1555,81,1392,83,1118,112,1063,214,236,3064,235,3,3.5178890876565294
23114,49,12284,425,51086,16,8826,80,9001,101,8104,83,7156,94,4994,138,4606,498,552,8254,551,3,4.628354024829796
145263,131,63419,161,366842,28,38950,150,39356,311,43514,99,38885,206,23779,338,22630,453,1302,22090,1301,3,6.108877581058917
885362,355,310939,2091,2897258,148,155309,841,157352,2181,238385,744,214375,1311,115423,2531,111827,3827,3160,59336,3159,3,7.670585585195325
4641753,1054,1412732,2867,24049796,642,635308,3942,644437,12976,1291571,2957,1197168,5957,585341,14436,580571,14529,7742,159698,7741,3,7.929998069501368
52934,59,7856,236,52934,12,52934,79,52934,124,52446,81,52424,97,52416,178,8564,384,401,800,400,3,1.0098824786324787
3234,20,933,58,3234,7,3234,41,3234,51,3134,26,3140,46,3115,80,953,107,101,200,100,3,1.0382022471910113
475602,356,61423,1211,478794,48,81168,316,80822,649,473838,410,473740,480,79285,715,19969,1645,1201,2400,1200,3,5.9986378255659965
741,35,740,261,1562,22,672,63,672,62,416,86,373,103,342,135,350,414,478,17124,477,3,2.1666666666666665
1854,129,1850,984,3968,67,1691,181,1691,186,932,212,865,213,852,289,858,1161,1138,71232,1137,3,2.176056338028169
18533,247,18117,569,56268,86,16502,303,16502,328,7564,347,7125,356,7018,515,6972,904,2726,302018,2725,3,2.6407808492447993
48942,1032,48425,1890,127556,544,47608,1621,47608,1683,19743,2017,18532,2057,18373,2751,18368,3591,6561,1307606,6560,3,2.6638001415120014
23,13,23,56,34,5,23,28,23,24,16,22,15,18,14,34,15,82,84,1066,83,3,1.6428571428571428
151,23,150,88,270,10,114,33,114,33,66,36,59,26,58,68,58,119,201,4250,200,3,2.603448275862069
1458,9,1065,83,3024,6,1191,24,1198,23,747,17,710,16,641,37,538,97,150,1890,149,3,2.2745709828393137
3052,21,2109,85,7270,7,2020,44,2018,46,1774,48,1623,51,1177,64,1076,120,200,2690,199,3,2.5930331350892097
593304,231,188442,1536,1545216,81,236786,684,237536,1629,289832,460,267616,810,134130,1891,117096,3045,2000,39906,1999,3,4.423350480876762
3008,23,2090,86,7158,9,1986,46,1985,38,1745,28,1610,51,1183,72,1055,127,199,2674,198,3,2.5426880811496195
8516,16,4939,135,22784,8,5847,53,5856,52,4256,43,4021,60,2994,82,2674,241,300,4378,299,3,2.84435537742151
30426,46,15548,391,80512,20,20593,123,20603,211,15795,132,14612,158,10143,303,8883,568,500,7978,499,3,2.999704229517894
56516,52,26060,574,178016,30,32863,140,32871,244,29193,143,27558,180,18591,313,16106,775,700,11954,699,3,3.039965574740466
5072280,948,2009874,8620,8123914,269,930066,2622,969299,7506,3568765,2734,3452327,5882,668520,8507,620992,12768,4941,13188,4940,3,7.587327230299767
1724335,1104,1330797,10099,42012364,938,252884,2070,255277,4453,377366,2436,368451,3043,146443,5715,151184,11552,8904,145830,8903,3,11.774786094248274
1584914,1020,1287556,7959,37993566,860,226282,1771,228562,3873,306753,2102,298370,2595,122531,4957,125046,9435,8627,141524,8626,3,12.934800173017441
1584914,976,1280443,7875,37993566,862,226282,1770,228485,3896,306753,2104,298171,2620,122531,4984,124958,9267,8627,141524,8626,3,12.934800173017441
901627,740,846401,4902,19263012,393,98085,1000,98395,1988,78067,1290,72011,1535,42904,2612,42977,5627,7195,104182,7194,3,21.01498694760395
1584185,1219,1275894,5756,34079586,958,222809,2180,225168,4278,292776,2525,282988,3053,121964,5606,124166,8089,8308,131836,8307,3,12.98895575743662
1231532,1090,1032097,5922,26772234,726,161500,1880,163068,3523,212138,2161,201955,2590,92651,4631,94203,7802,7292,103402,7291,3,13.292160904901188
5689,19,3955,125,33590,9,3563,54,3562,49,2965,60,2872,64,2222,84,2109,227,313,3106,312,3,2.5603060306030603
53442,98,37107,512,141416,47,35176,205,35257,331,32605,178,29073,211,18365,455,17562,827,635,4166,634,3,2.9099918322896814
365284,112,153694,204,550246,17,45563,138,48101,434,245827,126,212934,316,36157,493,34603,558,1289,3996,1288,3,10.102718699007108
575,11,529,57,1088,5,529,30,529,40,336,33,285,33,268,46,278,115,112,850,111,3,2.1455223880597014
575,20,524,67,1088,7,529,32,529,39,336,43,288,34,275,45,275,101,112,850,111,3,2.090909090909091
1385248,536,1097569,6122,7964490,271,921483,1317,921872,3580,502884,1095,475377,1755,350654,4540,343132,8698,5042,78454,5041,3,3.9504696937722086
57045,847,57041,1759,219484,225,44024,1156,44024,1191,6540,1573,6297,1596,2391,2008,2396,2896,6774,123058,6773,3,23.858218318695105
1724335,1129,1342189,10058,42012364,902,252884,2027,255418,4447,377366,2451,367317,3035,146533,5732,150927,11518,8904,145830,8903,3,11.767554066319532
901627,769,845531,4917,19263012,396,98085,1013,98394,1985,78067,1255,72133,1574,42900,2624,42892,5640,7195,104182,7194,3,21.016946386946387
1584914,973,1278930,7853,37993566,872,226282,1777,228409,3874,306753,2067,299032,2584,122558,5019,125069,9309,8627,141524,8626,3,12.93195058666101
1461616,1004,1455973,6895,25295632,578,45088,4024,45088,14975,1450370,1960,1450362,2277,33889,15965,33888,19544,7517,40516,7516,3,43.12951105078344
5244204,585,1116506,3425,6007892,135,2752871,2161,2798753,5698,2958177,1979,3584548,4556,1330643,9142,1012533,11353,4253,24578,4252,3,3.941105164946571
20183473,2429,3637609,12201,21493162,649,16521887,13691,16568835,29882,10680700,8447,14857273,15708,8959232,53061,4386756,58915,8034,23626,8033,3,2.2528128527088036
155,9,150,45,776,4,41,32,41,34,31,35,28,21,26,43,25,92,110,498,109,3,5.961538461538462
799,13,734,89,1750,10,593,35,593,33,327,36,301,28,246,67,244,129,198,5484,197,3,3.247967479674797
4552,44,4128,273,17938,16,3117,52,3117,50,1535,45,1410,87,1040,118,1014,302,453,4050,452,3,4.376923076923077
1351265,858,937653,1525,15940900,438,458588,1526,469987,3875,556218,1485,560021,1929,181544,4627,183365,4805,6474,25144,6473,3,7.443181818181818
1425209,821,1058667,1643,15940900,383,455954,1652,464417,4178,565481,1489,569391,1931,173921,4912,172819,5129,6474,25144,6473,3,8.194576848109199
6864,17,4662,74,17772,8,2975,49,3049,76,4119,53,3589,77,2302,113,2373,195,219,862,218,3,2.9817549956559515
17036,24,7982,160,26600,10,9846,57,9988,71,14064,56,13377,69,6647,93,5816,220,292,1916,291,3,2.562960734165789
13522,24,8551,180,41428,15,5228,82,5334,102,6993,89,6182,99,4090,124,4188,314,331,1320,330,3,3.306112469437653
50502,62,26858,508,109888,32,13825,182,14621,260,23651,140,21600,168,11410,309,11631,714,608,2424,607,3,4.4261174408413675
1502,15,833,60,1986,7,1191,37,1190,36,1245,36,1107,38,804,60,666,99,85,438,84,3,1.8681592039800996
119707,87,63336,888,246454,43,29176,189,31374,332,57774,148,53316,202,24774,395,25198,1080,958,3824,957,3,4.831960926778073
240873,111,110808,1198,352974,45,63977,260,67550,574,113810,224,99421,353,44925,659,43954,1592,1089,4774,1088,3,5.361669449081803
12,5,10,44,14,4,12,16,12,14,12,8,10,8,10,20,9,52,10,18,9,3,1.2
9888934,1165,2901366,8087,14883290,453,3454169,4823,3490047,14078,6902814,4768,7708395,9478,1859564,18211,1722355,21057,6691,39496,6690,3,5.317877739082925
10763149,971,2233611,11308,12043712,215,4858852,4132,4907753,11492,5275247,3679,6937725,8506,2390988,17791,1697310,25533,6019,34946,6018,3,4.5015487321559124
4292739,2483,2311781,16632,39736626,1606,1510778,6551,1531615,16870,1538301,6272,1477773,8083,661191,20374,604372,29303,9825,1175552,9824,3,6.492434107542299
435869,310,228867,1380,2982458,114,58684,603,61699,1512,293025,493,286925,658,56921,1747,58099,2549,3016,51534,3015,3,7.657437501098013
1593927,411,645551,2398,3291306,124,222015,1096,240727,2964,786126,855,712313,2015,141675,3257,136721,4441,3152,21404,3151,3,11.250587612493383
4576,9,2228,114,18094,5,1216,23,1304,20,2088,16,1843,18,682,27,684,97,265,2600,264,3,6.709677419354839
1637048,368,657398,2321,3270108,109,204610,1000,225194,2800,926583,823,844742,2011,144662,3101,140490,4318,3134,20878,3133,3,11.31636504403368
4576,8,1804,93,18094,5,1216,24,1334,20,2088,11,1820,13,679,24,717,99,265,2600,264,3,6.739322533136966
21557,53,12438,460,164946,36,4025,138,4268,204,14940,163,15008,174,3651,217,3649,650,733,13320,732,3,5.904409750753218
325,7,239,57,416,4,270,19,270,18,239,11,217,12,165,32,160,68,39,92,38,3,1.9696969696969697
412,7,303,44,674,4,302,19,301,21,343,13,326,11,228,29,219,62,49,118,48,3,1.8070175438596492
2503,13,1652,66,4256,10,1853,48,1880,60,1985,53,1764,59,1164,89,1065,121,118,358,117,3,2.1503436426116838
12640,17,7268,143,23906,7,6291,35,6478,46,9928,28,9114,42,4666,61,4239,168,274,1338,273,3,2.7089584226318046
41327,53,20540,299,64288,21,18569,121,18833,151,31012,98,28583,121,11799,227,10746,473,443,1180,442,3,3.502584964827528
449186,178,177265,556,701196,51,137511,297,145450,771,321677,285,314216,472,91995,901,81222,1222,1454,3846,1453,3,4.88272188705908
552038,217,225874,857,862682,69,155006,411,164815,1040,397542,370,381967,690,106759,1227,92897,1689,1612,4212,1611,3,5.1708802068209705
535460,227,231178,909,875770,77,159857,481,167025,1105,381900,436,367769,672,108588,1325,96758,1772,1624,4426,1623,3,4.931115777065606
589204,191,254452,1149,984998,69,178531,393,189752,1101,419124,352,402207,684,119764,1290,109096,1997,1723,4788,1722,3,4.91970876056244
5886633,926,2178702,4330,9346398,246,1797461,2817,1863936,8314,3991263,3080,4053623,6876,1052746,10221,942474,11041,5300,16542,5299,3,5.591693532912973
3,4,3,46,6,3,3,16,3,15,3,8,3,8,3,19,3,53,7,12,6,3,1.0
1338,15,873,48,2498,5,933,36,920,32,1110,20,1036,20,698,56,641,91,92,384,91,3,1.9169054441260744
6,5,6,42,6,3,6,16,6,14,6,7,6,8,6,18,6,53,7,12,6,3,1.0
286,5,144,42,332,4,291,17,291,18,277,11,230,10,238,23,155,63,35,84,34,3,1.2016806722689075
216,6,112,45,216,4,216,15,216,16,202,9,194,10,191,23,137,56,28,54,27,3,1.130890052356021
835786,147,163867,1227,1071648,24,246647,249,251628,899,599957,253,658272,491,151191,1068,111611,2115,1800,9200,1799,3,5.528014233651474
18252,15,8216,153,27854,11,11811,55,11854,93,14276,56,13758,70,7117,111,6227,255,294,1030,293,3,2.564563720668821
32,6,28,48,44,4,32,24,32,15,17,8,14,8,14,19,14,54,17,48,16,3,2.2857142857142856
6941690,1138,1578883,14249,24808662,582,1043956,4982,1059320,16443,3207855,3460,3221334,5067,1044129,18029,1132394,28098,8738,583166,8737,3,6.6483068662971725
385,5,294,39,668,4,323,20,324,17,268,10,249,11,203,24,189,63,50,142,49,3,1.896551724137931
4087,15,3236,123,47088,7,1330,33,1385,30,1922,20,1875,22,712,38,703,125,285,808,284,3,5.740168539325842
5391,42,5216,317,15000,28,4996,98,4996,93,2338,124,2190,105,2080,147,2067,397,503,6078,502,3,2.591826923076923
1092,40,1082,281,2694,13,717,92,717,90,516,83,454,92,430,154,425,348,495,5902,494,3,2.5395348837209304
14293,24,11565,209,97660,21,6357,85,6363,112,7061,91,6907,110,4894,162,4894,421,455,2724,454,3,2.9205149162239477
30323,31,22895,438,253240,27,11394,96,11424,154,13090,97,12512,105,9235,210,9439,615,680,4074,679,3,3.2834867352463455
66654,228,66466,1634,584186,75,15919,233,15919,286,11476,277,9043,296,6696,433,6714,1754,2380,28530,2379,3,9.954301075268818
66654,208,66484,1668,584186,65,15919,236,15919,311,11476,279,9069,313,6720,429,6716,1801,2380,28530,2379,3,9.91875
294,12,281,57,524,6,272,25,272,25,201,18,185,23,189,44,189,86,84,498,83,3,1.5555555555555556
113,6,83,47,126,4,100,18,101,15,84,8,75,9,80,21,65,55,23,54,22,3,1.4125
113,4,75,40,126,4,100,16,104,16,84,9,73,9,74,21,66,57,23,54,22,3,1.527027027027027
371,7,286,51,502,4,258,19,258,18,335,11,298,14,197,27,186,69,42,88,41,3,1.883248730964467
117,5,98,45,172,3,111,18,111,15,93,8,91,9,76,22,78,62,25,50,24,3,1.5394736842105263
1363769,282,285522,2217,1490114,88,752504,663,753748,1695,694960,664,782224,1513,507563,2306,190091,3947,2121,12740,2120,3,2.686896010938544
2,4,2,37,2,3,2,16,2,14,2,7,2,7,2,18,2,54,5,8,4,3,1.0
127754,55,69429,754,203814,32,41705,186,43251,321,68358,134,58849,196,25920,400,25052,977,819,3248,818,3,4.928780864197531
116076,87,68099,740,198598,31,38277,191,40050,343,60841,147,54164,181,25549,379,24847,999,818,3492,817,3,4.5432697952953145
115709,80,66273,774,197368,27,39647,171,41305,297,61025,131,55004,218,25202,367,24762,977,813,3452,812,3,4.591262598206492
116252,81,66718,811,192924,27,38449,176,40219,310,62535,116,55757,226,25733,365,25071,960,813,3390,812,3,4.517623285275716
117647,74,66548,734,196514,31,38855,181,40596,325,63686,126,56409,203,25509,359,24845,990,816,3390,815,3,4.611980085460034
119180,87,66924,786,197462,28,39967,173,41369,306,61963,131,54679,220,25664,397,24625,987,818,3440,817,3,4.643859102244389
120293,91,67270,801,198080,19,39053,144,40849,337,61251,125,54312,223,25448,346,24673,972,818,3474,817,3,4.727011945928953
117203,86,66519,787,198240,30,38331,174,39894,318,61227,140,54132,198,25273,359,24492,1031,818,3536,817,3,4.637478732243896
117756,88,65812,779,195948,19,38363,172,39904,315,61027,134,53783,208,25274,362,24549,994,816,3450,815,3,4.659175437208198
248,58,248,244,61256,14,248,94,248,122,248,114,248,111,248,116,248,362,497,992,496,3,1.0
15582,62,15582,491,191072,18,2614,135,2927,228,15582,95,15582,104,2987,262,2650,731,808,3820,807,3,5.216605289588216
450,37,450,609,202050,12,450,55,450,211,450,31,450,33,450,208,450,772,901,1800,900,3,1.0
113670,150,100102,232,572250,44,27960,258,30344,692,102808,148,99415,217,28665,759,28669,879,1334,3184,1333,3,3.965463108320251
654,102,654,99,427062,13,654,108,654,394,654,63,654,65,654,435,654,503,1309,2616,1308,3,1.0
178,23,178,146,31506,11,178,68,178,78,178,82,178,65,178,119,178,264,357,712,356,3,1.0
14288,60,14271,540,175898,30,3928,182,4345,316,14264,149,14252,157,3622,375,3518,806,734,1592,733,3,3.944781888459415
414,77,414,590,170982,11,414,91,414,226,414,114,414,111,414,234,414,752,829,1656,828,3,1.0
6758,123,6758,875,232008,17,1451,181,1547,322,6758,92,6758,93,1836,357,1807,1161,1208,2852,1207,3,3.6808278867102397
480,73,480,623,229920,23,480,106,480,275,480,96,480,88,480,306,480,802,961,1920,960,3,1.0
1040,173,1040,1001,1080560,34,1040,211,1040,919,1040,124,1040,128,1040,983,1040,1716,2081,4160,2080,3,1.0
11552,75,11552,290,79156,25,2922,171,3274,249,11552,116,11552,121,3166,296,3166,534,494,1030,493,3,3.6487681617182566
768,85,768,437,589056,19,768,111,768,525,768,56,768,56,768,538,768,903,1537,3072,1536,3,1.0
1656,22,1656,107,12338,10,665,40,723,58,1656,44,1656,38,661,70,659,147,197,404,196,3,2.5052950075642966
428096,269,428252,2300,1886924,129,118328,689,123284,1971,430519,392,430227,526,114827,2164,112376,3836,2382,5476,2381,3,3.7281823961263467
361156,221,293081,2135,1949994,50,63884,431,71642,1498,313908,236,307803,382,65842,1555,64924,3172,2332,5676,2331,3,5.485191822848638
888,185,888,674,787656,31,888,209,888,745,888,222,888,240,888,852,888,1345,1777,3552,1776,3,1.0
361029,482,360712,1085,4991976,183,149088,1389,155496,4183,361667,857,361598,900,152044,4565,156556,4988,4095,28976,4094,3,2.3745034332167005
1344,235,1344,441,1804992,55,1344,278,1344,1468,1344,120,1344,122,1344,1515,1344,1686,2689,5376,2688,3,1.0
938,177,938,790,878906,39,938,201,938,794,938,194,938,193,938,882,938,1433,1877,3752,1876,3,1.0
2862,1506,2861,9350,6772,1203,2862,2654,2862,2635,559,2851,531,2833,532,4060,526,11948,5761,4692582,5760,3,5.379699248120301
213,1641,213,9773,298,1259,213,2759,213,2792,156,2987,132,3014,132,4236,132,12498,5761,4923500,5760,3,1.6136363636363635
1789226,413,1001790,2246,5536126,171,298168,1314,342705,3770,1064043,1018,1042543,1885,249122,4176,243066,5054,4158,26844,4157,3,7.182127632244442
8240846,1364,4433685,17901,23528016,569,1263742,5307,1483334,17988,4573004,4590,4434505,9815,1050930,19878,1018957,26315,8638,49612,8637,3,7.841479451533404
123936,93,57193,1040,355220,21,29401,136,30301,314,88270,98,87902,168,25003,354,24940,1244,1054,11142,1053,3,4.956845178578571
120162,97,58050,1032,369826,41,29667,170,30913,351,82042,126,81778,195,24818,437,24903,1293,1072,11372,1071,3,4.841727778225482
2880,8,1514,79,5400,5,816,25,843,23,2049,12,2301,14,744,27,857,77,144,1152,143,3,3.870967741935484
5785,8,2560,70,7792,5,3824,31,3825,36,3631,20,3451,30,2134,48,1838,108,161,1216,160,3,2.71087160262418
9004,21,3196,94,10026,8,8580,41,8580,56,6385,38,6049,35,5186,83,3086,159,187,1304,186,3,1.736212880833012
11603,37,5325,120,16338,16,7021,80,7071,95,7100,79,6521,100,4286,147,3607,238,229,1548,228,3,2.707186187587494
28,6,28,47,64,4,22,18,22,15,22,9,20,9,18,19,18,62,24,136,23,3,1.5555555555555556
3014,6,2270,106,17348,5,1235,24,1235,19,1376,11,1265,12,723,22,711,98,256,2660,255,3,4.1687413554633475
4544,7,3002,103,22434,4,1873,25,1921,23,2830,15,2723,17,1332,34,1284,119,268,2814,267,3,3.4114114114114114
11187,14,6427,137,26222,9,3097,45,3150,52,6721,36,6102,46,2434,76,2290,214,292,2248,291,3,4.596138044371405
38728,32,18592,342,63058,13,19797,109,20269,163,22468,101,20817,126,12687,219,11035,483,445,3364,444,3,3.052573500433515
139,9,112,55,666,5,44,19,44,23,99,18,99,14,29,28,29,74,61,496,60,3,4.793103448275862
862,7,554,52,1142,5,710,21,710,26,716,19,629,21,474,43,433,91,62,156,61,3,1.8185654008438819
55029,76,27838,536,130048,41,20880,172,21392,295,33145,185,33887,248,15340,415,14798,796,634,6594,633,3,3.5872881355932202
93010,89,34790,632,152978,32,16006,171,16411,286,43916,168,40107,232,11187,381,10092,803,715,5950,714,3,8.314114597300438
656,12,462,59,1472,6,364,25,362,26,466,17,411,20,316,37,315,84,73,304,72,3,2.0759493670886076
87992,94,36053,756,211870,39,21755,206,22245,336,54526,148,54694,188,18218,405,18318,1008,838,9172,837,3,4.82994840267867
1885,17,967,66,2688,6,1749,40,1748,37,1348,39,1305,39,944,57,764,112,96,672,95,3,1.9968220338983051
614,8,525,46,1018,6,480,30,480,27,360,24,335,24,302,38,295,83,85,484,84,3,2.033112582781457
928446,265,393654,841,2396848,52,149912,393,168736,1495,396750,313,335585,964,146925,1557,146465,1995,2689,15898,2688,3,6.3191832567636546
6229,14,4164,95,16322,13,3410,44,3469,67,3534,45,3319,63,2416,95,2323,179,204,1064,203,3,2.578228476821192
24925,65,14839,228,56728,17,10620,141,10915,203,13448,133,12166,131,7279,258,7080,392,377,1858,376,3,3.424234098090397
2990,36,1638,118,16042,10,775,67,790,72,2216,76,2278,56,585,109,549,189,240,2790,239,3,5.111111111111111
2990,18,1617,104,16042,15,775,65,804,71,2216,77,2285,72,557,108,585,190,240,2790,239,3,5.368043087971275
18262,23,9388,380,92406,13,5098,64,5293,105,13922,71,15074,78,3850,118,3822,477,544,6090,543,3,4.743376623376624
18262,31,8095,342,92406,13,5098,60,5453,72,13922,69,14804,81,3851,118,3845,434,544,6090,543,3,4.742144897429239
45333,86,19125,677,231922,25,10855,156,11463,240,39894,148,41610,168,9409,305,9422,825,846,9378,845,3,4.818046551174407
45333,86,16846,663,231922,25,10855,150,11408,226,39894,168,41263,157,9422,287,9441,829,846,9378,845,3,4.81139885374655
454,11,292,68,3354,8,107,37,125,31,362,32,363,31,83,58,84,96,116,1066,115,3,5.469879518072289
82895,104,28910,1073,422692,66,20746,252,21274,395,72736,250,78311,277,17315,500,17125,1376,1142,12658,1141,3,4.787467513716431
82895,123,31125,1056,422692,64,20746,266,21357,388,72736,237,78403,281,17243,512,17162,1304,1142,12658,1141,3,4.8074580989386995
82895,126,30188,956,422692,58,20746,254,21371,384,72736,221,78653,274,17219,486,17254,1383,1142,12658,1141,3,4.814158778093966
82895,118,29093,1039,422692,57,20746,242,21312,402,72736,225,77952,271,17161,467,17270,1360,1142,12658,1141,3,4.830429462152555
82895,141,27266,1063,422692,39,20746,262,21274,397,72736,235,78205,274,17214,518,17275,1349,1142,12658,1141,3,4.815557104682235
116238,166,38125,469,2192832,56,10512,177,10143,292,65823,201,66247,227,9221,385,9226,700,2694,274668,2693,3,12.6057911289448
133371,255,59115,905,2384820,101,17957,331,18543,506,97304,361,97345,392,13760,681,13743,1295,2859,318684,2858,3,9.69265988372093
558990,256,240287,1516,2906880,102,97420,551,101068,1349,461797,497,462692,624,93328,1538,95436,2496,2996,76852,2995,3,5.989520829761701
372906,224,143752,1539,3411792,69,29040,323,35939,864,250001,333,251290,405,32509,976,32166,2225,3222,71694,3221,3,11.470854224983851
3993,42,3637,187,17938,9,2753,47,2753,46,1374,83,1304,74,928,73,906,344,453,4050,452,3,4.302801724137931
1522,21,1474,127,4620,9,1108,32,1108,40,592,25,544,43,513,55,518,180,297,4296,296,3,2.9668615984405458
16299812,1662,1954654,10222,16563400,331,1303885,4408,1901837,15185,9605294,5886,12016761,10186,2543827,17776,1111786,23581,7055,27882,7054,3,6.407594541609944
16299812,1695,1954350,10265,16563400,347,1303885,4408,1872081,15315,9605294,5969,12055642,10310,2514297,17719,1115205,23628,7055,27882,7054,3,6.482850673568
1514,56,1217,462,420982,31,1514,184,1514,291,869,154,868,127,868,400,868,889,870,1738,869,3,1.7442396313364055
12734165,1249,5377787,17360,22140090,446,2455516,6855,2765401,22303,6009268,7006,5202816,19811,1690249,24882,1630097,29738,8219,27532,8218,3,7.533898851589322
4,4,4,38,4,4,4,15,4,15,4,8,4,8,4,20,4,55,18,70,17,3,1.0
20,4,19,40,40,3,18,16,18,13,10,7,10,7,10,19,10,54,15,30,14,3,2.0
443,6,443,52,1398,4,276,25,276,23,141,13,128,17,127,31,128,61,72,278,71,3,3.4881889763779528
863,9,663,46,1598,5,693,34,695,35,514,34,485,34,448,37,423,79,96,566,95,3,1.9263392857142858
889,14,671,60,2814,7,355,35,369,33,613,26,609,26,320,50,331,101,96,192,95,3,2.778125
2873,22,2870,100,19306,12,913,43,927,44,466,26,444,36,466,67,464,135,200,782,199,3,6.165236051502146
36128,76,22046,474,188074,33,13077,144,13127,216,17411,126,15763,179,11527,300,11599,652,600,3588,599,3,3.1342066452676325
39535,59,17051,483,182152,37,12529,165,12410,244,21336,158,20072,160,11845,313,11837,667,600,4744,599,3,3.3376952300548757
18159,59,9064,318,72748,20,2797,99,3332,168,10629,113,10552,123,2847,198,3027,384,470,938,469,3,6.378292939936776
11043,27,11024,247,126376,24,2118,67,2175,70,1147,55,1080,66,1207,75,1205,284,450,1772,449,3,9.149130074565038
416194,344,220533,2435,3157070,126,94131,508,100496,1234,156827,475,142009,716,83084,1467,87234,3322,2400,14376,2399,3,5.009315873092292
3151616,582,1045472,2858,11303468,226,412904,1899,447683,6530,1132658,1497,1015934,3859,407451,6936,406630,8021,5400,43182,5399,3,7.734957086864433
3615784,596,1207515,3193,9115226,197,589347,2119,612080,7531,1739046,1732,1649407,4437,571994,7972,569959,9161,5400,43094,5399,3,6.321367007346231
785533,483,338595,2972,4605436,179,93834,978,100503,2463,473552,793,477701,1084,94161,2770,93144,4830,3696,7392,3695,3,8.342445386094031
18779,83,18755,470,266754,31,3062,120,3281,129,1726,151,1584,158,1775,207,1765,533,630,2488,629,3,10.579718309859155
1079724,522,555416,1894,9131728,303,203019,1155,222365,2840,377731,997,342530,1645,174330,3302,186472,4095,4200,25176,4199,3,6.1935639304766825
32358,68,32325,665,557504,61,4087,123,4435,153,2404,135,2237,170,2553,262,2545,758,882,3490,881,3,12.674500587544065
2560019,913,1317556,7409,25259362,518,414917,2117,473574,5969,894211,1989,829625,3525,341744,6892,371023,11121,7350,44068,7349,3,7.491043002949576
50534,62,50502,959,1038614,45,5772,71,6311,114,3370,56,3088,91,3585,130,3583,927,1176,4660,1175,3,14.095955369595536
74418,178,74362,476,1778814,81,7806,187,8844,258,4492,204,4068,235,4762,350,4768,624,1512,5998,1511,3,15.627467450650988
79879,133,79819,572,1924052,77,7850,108,8724,162,4577,93,4192,112,4923,195,4909,536,1568,6220,1567,3,16.225675401178144
176,4,116,47,320,4,46,16,46,16,175,9,170,11,46,22,46,55,34,66,33,3,3.8260869565217392
4,4,4,40,12,3,4,15,4,15,4,8,4,8,4,19,4,53,10,18,9,3,1.0
2386,81,2086,821,691226,34,12,66,11,74,8,92,8,96,11,106,12,850,1196,2390,1195,3,216.9090909090909
2720,21,2720,101,22650,12,582,43,581,46,300,49,296,49,298,69,297,128,210,818,209,3,9.12751677852349
3010543,739,1356086,8106,7857932,215,390522,1764,447265,5354,819342,1460,800370,3091,335151,5927,366798,10745,6300,27594,6299,3,8.982646627937855
20721,52,12584,617,287676,19,4057,73,5877,90,9357,71,10207,81,3620,127,3861,672,920,1920,919,3,5.72403314917127
105428,135,66450,225,1157120,58,34246,187,34488,323,43004,139,40702,196,25693,397,29063,504,1330,7780,1329,3,4.103374459969642
3161274,826,986536,5528,16989784,446,390712,2199,415199,6465,1064040,2070,945336,4465,354439,7235,410859,10535,5970,46594,5969,3,8.919091860658675
60,5,47,44,60,3,60,14,60,15,56,8,48,8,51,18,43,54,16,30,15,3,1.1764705882352942
18706435,2483,3841266,11025,20886862,674,17322264,13670,17340131,30534,7836712,9192,11933168,17202,8570261,54762,4125557,57643,7920,23760,7919,3,2.182714738792669
14041,72,14041,262,156866,20,14041,83,14041,189,9938,65,9831,61,9825,218,9824,405,1408,92652,1407,3,1.4291094147582697
408,7,310,48,602,4,320,21,322,23,315,17,284,18,242,33,217,74,49,214,48,3,1.6859504132231404
212982,814,212977,837,8359552,281,20111,889,20110,1141,5899,1212,5722,1254,5138,1740,5138,1775,6469,93844,6468,3,41.45231607629428
328,5,257,41,754,4,221,21,221,19,266,13,246,14,139,33,141,72,54,248,53,3,2.3597122302158273
1492,14,1062,50,2336,5,984,28,991,30,940,18,901,32,720,47,670,90,87,294,86,3,2.0722222222222224
458,9,341,54,778,5,356,22,356,23,306,15,277,18,220,32,220,76,53,202,52,3,2.081818181818182
2323945,317,417235,1617,2678750,77,460379,928,485913,2501,1594022,952,1595686,1767,352184,3032,233494,3787,2851,30186,2850,3,6.59866717397724
433190,143,191205,569,692412,51,124145,313,130143,753,244269,232,222550,528,80590,878,73464,1225,1452,4230,1451,3,5.375232659138851
465245,244,210495,757,755348,61,136047,513,141506,1119,260374,414,236233,715,87942,1348,81284,1738,1517,4484,1516,3,5.2903618293875505
422903,164,196060,612,688678,33,129400,282,136186,704,255239,229,236648,475,84096,858,76905,1205,1446,4048,1445,3,5.028812309741248
207949,64,95560,1143,344984,14,89141,112,90920,293,139210,81,145055,183,57408,370,51191,1322,1024,6112,1023,3,3.62230002787068
855125,150,342421,2071,1387226,33,286605,331,292475,1097,537774,270,563669,747,178648,1322,162726,2761,2048,12254,2047,3,4.786647485558193
3548025,406,1166374,2717,5571108,102,992779,1422,1013698,4503,2076312,1330,2333808,3446,604089,5098,550611,6393,4096,24528,4095,3,5.873348132477168
14210451,1291,4399689,15828,22321912,420,3361192,6424,3389472,21544,7490120,6031,9175411,13469,2079193,25009,1975270,31234,8192,49094,8191,3,6.834599289243471
4934764,517,1951759,7328,7549872,195,1409838,1951,1487122,6150,2714325,2124,2407630,6417,822629,7550,753289,11204,4761,13224,4760,3,5.998772229036419
3694366,940,1996909,4355,9888952,279,297224,2453,315604,7547,2690234,2298,2606617,4529,295747,8145,291189,9010,5454,11406,5453,3,12.491643195028184
10942049,1420,4732373,10622,27715460,533,799394,6491,833769,22628,7518361,5929,7116751,14768,797859,23462,790108,24731,9125,19092,9124,3,13.714264049161569
1687560,488,533870,3509,2267038,139,1655228,1345,1655324,2865,1018207,1119,1014068,2175,986134,4549,560998,7466,2559,8184,2558,3,1.711288729523574
409,10,345,54,778,5,288,21,288,25,327,17,312,14,215,38,212,78,62,318,61,3,1.9023255813953488
2,4,2,44,2,4,2,15,2,15,2,8,2,8,2,18,2,52,5,8,4,3,1.0
241972,155,72762,1077,329886,66,106350,345,107359,633,155505,300,160068,441,63582,807,52032,1647,1005,7616,1004,3,3.8056682708942784
304279,171,66626,1022,330810,36,83030,367,88722,706,249144,300,245470,450,67665,864,42093,1755,1007,7568,1006,3,4.496844749870687
372771,180,112425,1637,502388,69,148848,375,152566,789,219389,362,236695,500,91677,982,75471,2368,1242,9184,1241,3,4.06613436303544
6176,15,2617,87,7726,6,4903,33,4963,39,4809,21,4632,35,3489,49,2451,108,162,1020,161,3,1.7701347090856978
2922,22,2191,87,8910,11,2139,46,2148,48,1985,44,1922,56,1372,79,1404,145,193,3300,192,3,2.129737609329446
1017,12,606,58,1336,6,829,27,826,27,716,22,675,18,549,39,421,87,72,472,71,3,1.8524590163934427
7432,27,4349,99,13500,9,3979,63,4100,74,4829,67,4541,61,2579,110,2434,200,209,1534,208,3,2.8817371074059714
10717,37,4855,130,14968,13,6811,76,6804,92,8348,60,8072,92,4253,141,3651,214,221,1408,220,3,2.51986832823889
2553,23,1337,72,4542,10,1343,42,1359,45,1600,39,1529,46,820,76,823,119,117,324,116,3,3.1134146341463413
10757,24,6515,144,18746,19,5115,93,5228,114,8720,101,8252,107,3769,167,3415,255,245,1216,244,3,2.854072698328469
1779555,513,402032,921,2360400,138,467771,1239,476566,2987,964560,1390,1100501,2138,266087,3624,230257,3781,2680,22346,2679,3,6.687869005250162
22941,20,8897,138,28484,12,14460,59,14684,103,13303,77,13748,99,7970,149,6798,328,307,2216,306,3,2.878419071518193
26936,38,7648,200,29990,13,19628,78,20000,111,19902,84,18758,97,10776,161,6886,318,310,2138,309,3,2.4996288047512993
22650,53,10539,234,35868,20,12757,101,12789,145,14775,91,13429,121,7741,197,6946,350,340,2874,339,3,2.925978555742152
37208,37,10744,256,40824,23,18290,129,19028,199,29907,135,28301,111,12835,259,8178,445,361,2592,360,3,2.898948188546942
31203,39,14810,310,54970,10,22220,96,22315,115,25990,79,26118,100,13705,168,12075,428,419,3144,418,3,2.276760306457497
12344,45,6351,147,19460,18,8019,98,8011,122,10168,97,9686,114,5818,192,4946,275,249,1364,248,3,2.1216913028532143
47465,55,19116,374,80158,37,21002,164,21308,265,33177,137,33013,207,14614,376,12639,706,503,5524,502,3,3.2479129601751744
5176,18,2964,100,8566,8,2842,42,2871,46,3289,24,3173,32,1998,68,1860,129,172,1392,171,3,2.5905905905905904
697,10,504,55,968,4,649,20,649,26,634,17,573,21,490,34,421,83,59,208,58,3,1.4224489795918367
91740,50,23824,502,112714,32,36973,162,38090,274,59989,188,57938,209,22629,372,16418,755,592,4512,591,3,4.054089884661275
40683,52,16907,295,60838,21,21910,122,22156,156,26344,105,25670,121,12986,231,11689,497,442,3480,441,3,3.1328353611581705
1164,11,493,57,1260,5,1164,29,1164,27,1068,20,1027,22,1035,44,524,89,66,254,65,3,1.1246376811594203
1309,12,742,64,1600,6,1243,30,1243,30,1180,18,1163,23,1048,41,780,87,72,150,71,3,1.2490458015267176
166840,137,38255,677,186966,49,122897,300,124089,447,119867,265,120313,362,74697,691,38406,1318,758,5236,757,3,2.2335569032223517
204140,123,53080,871,245582,36,64087,242,66812,466,153469,269,150358,320,44248,563,34436,1293,869,6416,868,3,4.613541854999096
1221,16,816,61,2038,6,774,32,781,34,970,22,872,34,539,45,500,101,87,454,86,3,2.2653061224489797
228315,128,51864,891,251534,57,81212,283,84508,510,185329,293,181765,379,54518,626,34584,1385,878,6570,877,3,4.1878829010602
205598,74,60168,920,274502,17,110160,161,112239,291,134190,105,141697,187,58115,387,46780,1281,918,6466,917,3,3.537778542544954
195066,120,55278,1058,312720,51,52448,292,56550,587,136011,236,138455,277,44524,714,38490,1539,992,15752,991,3,4.3811427544695
1846622,1035,1617890,6638,13215036,494,1331885,2496,1331982,6378,398648,2113,391888,2867,301953,7820,299404,11116,8379,102666,8378,3,6.115594148758251
13845,280,10544,765,4213294,122,158,235,154,239,5891,303,5889,309,153,378,151,974,2888,5962,2887,3,90.49019607843137
1685779,724,1469396,5791,17223836,450,1289457,1942,1289605,5941,698832,1602,676195,2505,585910,7262,581217,10756,7066,201334,7065,3,2.877197863153044
125469,130,86394,1183,519946,74,61354,345,61592,658,61690,237,54935,337,35621,768,34772,1617,1133,10902,1132,3,3.522332332051318
179146,105,83214,1167,454952,23,37010,162,38731,358,131985,118,127178,174,27640,403,26061,1352,1174,17374,1173,3,6.481403762662808
18180,22,8595,159,25454,8,14890,46,15138,79,14700,44,14794,54,8731,95,7049,234,282,950,281,3,2.082235711831405
5484,32,3663,247,58896,9,507,54,659,55,5403,60,5365,61,571,58,509,261,432,3102,431,3,9.604203152364272
1020,12,785,62,8440,6,239,30,252,22,669,16,777,20,163,39,146,81,169,1068,168,3,6.257668711656442
128,7,111,50,512,4,48,19,58,20,100,16,100,22,44,28,41,67,52,376,51,3,2.909090909090909
14639,140,13384,654,1039390,57,5575,188,7411,292,12676,174,12726,181,6630,364,6931,927,1731,38224,1730,3,2.2079939668174964
4000,34,3211,424,188526,7,200,25,420,24,3329,22,3325,23,348,33,200,386,775,5876,774,3,11.494252873563218
347997,336,113816,2382,1921644,160,76487,650,74087,1241,242495,563,245078,665,60051,1522,61537,3390,2430,47008,2429,3,5.795024229405006
402,7,245,51,1582,4,122,22,141,25,320,20,318,20,103,37,107,92,77,480,76,3,3.9029126213592233
104091,107,43316,1007,384964,49,31714,239,32118,368,71235,184,72372,218,23088,465,24221,1356,1104,15834,1103,3,4.508445945945946
371507,193,127349,1582,1443624,64,112082,402,110147,977,270261,316,274134,381,87811,1093,90627,2324,2106,31006,2105,3,4.230756966667046
8994000,1038,5960181,17529,13491000,389,8994000,5973,8994000,14552,7500,1727,6000,3315,6000,14573,6000,16746,6001,15000,6000,3,1499.0
1902081,326,770694,1667,2646700,70,459533,823,481911,2326,956639,752,783266,2405,275091,2673,263753,3430,2836,8912,2835,3,6.914370153876353
1885606,300,786029,1685,2645668,61,479690,764,498977,2364,944670,705,778736,2356,280286,2702,268581,3410,2834,8904,2833,3,6.727435547975996
1340,260,1340,2321,3420,101,1320,340,1320,335,876,411,859,416,855,553,861,2645,2511,337234,2510,3,1.567251461988304
938,280,938,2427,3190,104,925,357,925,343,593,426,589,421,579,570,580,2689,2511,341384,2510,3,1.620034542314335
6,4,6,43,8,4,6,17,6,15,4,7,3,8,3,18,3,52,17,78,16,3,2.0
1609,12,650,49,1656,6,883,29,903,29,1555,26,1541,21,815,49,541,83,73,144,72,3,1.9742331288343558
1854,6,1328,65,4018,4,1239,20,1240,16,995,9,922,10,835,21,801,67,129,744,128,3,2.220359281437126
3665646,622,1454636,4443,7509434,187,504886,2028,558285,6853,1384884,1705,1173740,4650,498578,7385,497642,8968,5529,32858,5528,3,7.3522016615253785
5923,16,3783,95,17742,9,3295,58,3306,67,3352,63,3138,70,2448,105,2375,191,211,1182,210,3,2.4195261437908497
36886,64,21257,364,86940,24,14346,136,15053,205,19498,118,17808,104,10059,261,9963,543,463,2338,462,3,3.6669649070484143
69924,70,39282,524,142190,41,25737,238,26876,343,36878,190,33196,275,17386,464,17145,873,625,3054,624,3,4.021856666283217
29,5,28,44,40,4,29,22,29,15,19,9,15,9,14,22,17,54,35,236,34,3,2.0714285714285716
1044399,530,572788,3986,8069384,214,208278,1061,220017,2528,523022,905,541659,1239,171403,2955,174408,5677,4785,31062,4784,3,6.0932364077641585
575,10,515,51,1088,8,529,30,529,32,336,43,279,25,278,62,265,100,112,850,111,3,2.068345323741007
346,5,271,42,750,5,268,21,268,21,229,12,199,13,155,30,150,65,52,152,51,3,2.232258064516129
16,5,15,49,18,3,16,16,16,15,10,8,8,8,8,20,8,54,10,18,9,3,2.0
30,5,26,43,36,3,30,16,30,14,22,8,18,8,15,19,16,56,15,36,14,3,2.0
270,8,216,49,704,4,179,25,179,19,206,13,180,14,137,33,131,74,51,158,50,3,1.9708029197080292
3,4,3,39,6,4,3,17,3,14,3,8,3,7,3,18,3,53,10,18,9,3,1.0
56,4,44,40,74,4,56,16,56,17,54,8,48,8,32,20,29,53,18,34,17,3,1.75
56,4,51,39,74,3,56,16,56,16,54,8,48,8,31,20,31,57,18,34,17,3,1.8064516129032258
48,5,42,44,80,3,42,20,42,15,40,8,29,8,25,19,26,55,19,42,18,3,1.92
8,4,8,39,10,4,8,15,8,14,5,7,4,7,4,20,4,54,10,24,9,3,2.0
8,4,8,43,10,3,8,15,8,16,5,8,4,8,4,20,4,52,10,24,9,3,2.0
8,5,8,44,10,3,8,16,8,14,5,7,4,7,4,20,4,55,10,24,9,3,2.0
8928957,1033,3506197,14777,17337102,374,1198802,4027,1312049,14193,3900195,4546,3324644,13138,951419,15422,941145,20905,7323,28488,7322,3,9.384884052136861
1352522,310,599768,1451,2798500,68,254932,598,275126,1902,629580,519,540233,1582,184844,2154,181385,2865,2841,10950,2840,3,7.317099824717059
1223524,475,1044570,5693,8688534,187,244493,1124,324469,3257,1082054,999,1113523,1223,214127,3705,211925,7389,5026,89000,5025,3,5.7140108440318125
1809055,729,578259,1998,9397706,316,475228,1944,466122,4436,1624173,1750,1629351,2202,447083,5304,443315,6014,5357,202338,5356,3,4.04635157230313
10481,19,5870,88,16506,12,9909,77,9901,96,7843,67,7318,92,5939,153,5259,222,225,528,224,3,1.7647752146826066
10831,32,4345,118,14400,12,10142,69,10156,83,7772,74,7196,86,5458,131,4495,218,211,472,210,3,1.9844265298644193
43941,37,21076,332,68260,20,41115,127,41133,193,30853,104,29294,154,26444,258,20346,556,455,1068,454,3,1.661662380880351
44716,28,14631,287,59026,14,40699,78,40696,139,31571,86,29526,106,21196,210,16588,449,424,940,423,3,2.109643328929987
191,6,110,46,252,4,188,19,188,17,154,11,146,10,141,21,107,57,31,78,30,3,1.3546099290780143
191,6,104,46,252,4,188,19,188,17,154,9,147,9,150,24,102,60,31,78,30,3,1.2733333333333334
2351,16,745,60,2552,6,2348,33,2348,37,2098,34,2059,43,2035,68,852,107,91,238,90,3,1.1552825552825552
2351,15,765,61,2552,7,2348,45,2348,39,2098,35,2022,36,2020,74,882,107,91,238,90,3,1.1638613861386138
10091,20,2139,96,10502,9,10088,54,10088,61,9452,55,8972,62,8888,116,2658,181,181,478,180,3,1.1353510351035103
289992,106,92011,1155,370396,33,200303,232,201661,461,233365,182,216267,281,107240,578,74484,1658,1060,3696,1059,3,2.7041402461767996
66873,39,36120,601,140494,12,18750,84,19723,117,50052,72,49616,85,14974,150,14338,668,653,2060,652,3,4.465940964338186
149822,214,117315,1648,795878,34,135640,270,135640,771,52930,252,48806,404,45003,985,44243,2315,2374,6906,2373,3,3.3291558340555074
149822,212,118184,1647,795878,57,135640,269,135640,797,52930,252,48830,361,44164,979,44164,2279,2374,6906,2373,3,3.392401050629472
1023,340,1023,1403,1045506,48,1023,366,1023,1094,1023,335,1023,339,1023,1257,1023,2294,3264,8958,3263,3,1.0
1224,422,1224,1236,1496952,60,1224,512,1224,1609,1224,513,1224,506,1224,1832,1224,2586,4298,12288,4297,3,1.0
344,15,246,64,2232,8,147,30,147,38,176,37,172,36,149,56,151,99,104,1098,103,3,2.3087248322147653
1156592,349,690070,3602,4514436,124,229028,848,246457,2458,691414,626,674183,1109,151724,2703,148349,5095,3621,18922,3620,3,7.622999657272416
36886,42,17232,345,69152,25,31409,135,31393,204,32618,115,34488,155,23280,285,15880,599,463,2284,462,3,1.5844501718213058
241355,64,55536,850,264096,13,81768,92,84626,240,203852,82,201124,136,65606,305,37478,1166,900,6844,899,3,3.678855592476298
15173,25,6425,134,20222,19,13787,102,13856,139,13339,88,14888,99,9301,197,6014,288,252,952,251,3,1.6313299645199442
12106,20,4978,117,15892,15,10868,78,10886,97,9948,87,11285,78,7070,157,4683,240,224,840,223,3,1.7123055162659122
2750541,695,563741,3378,3608112,169,2208683,1985,2261776,4359,2308099,1696,2742417,2516,1573334,7076,611449,9847,3296,12864,3295,3,1.7482244710913257
2840683,587,529702,2776,3264852,128,2514742,1659,2530237,3704,1924527,1563,2196249,2809,1343596,6859,671150,9033,3136,12224,3135,3,2.114238952780449
1332,8,788,62,5186,5,569,23,572,20,622,15,630,15,413,30,393,93,142,2314,141,3,3.225181598062954
1332,8,793,77,5186,6,569,24,592,21,622,14,638,15,418,28,402,85,142,2314,141,3,3.186602870813397
1332,6,803,64,5186,5,569,22,573,19,622,12,610,16,416,29,395,95,142,2314,141,3,3.201923076923077
457507,145,217097,840,811114,42,93681,257,100994,774,348197,211,326954,420,74620,869,70898,1311,1563,3598,1562,3,6.13115786652372
15792,15,6826,143,24366,5,6901,34,6983,42,12620,31,11840,46,4585,69,4168,205,276,768,275,3,3.4442748091603055
5883001,849,2296368,4483,9268586,242,903156,2493,948116,8200,2843548,3113,2356204,8999,623726,9096,605472,9677,5296,17494,5295,3,9.43202784556039
6049024,810,2334777,4579,9293556,222,885772,2429,932890,8051,2992022,3154,2479743,9475,624009,8813,603153,9533,5288,16936,5287,3,9.693808903397226
19,5,17,38,24,3,19,17,19,15,17,8,14,10,15,19,15,54,32,180,31,3,1.2666666666666666
771698,367,276758,2665,4898144,123,303418,675,305030,1810,414636,551,436604,846,152688,2114,128818,4319,3639,12458,3638,3,5.054084145446924
2,4,2,41,2,3,2,16,2,14,2,7,2,7,2,18,2,55,5,8,4,3,1.0
9210,28,5382,102,13236,8,5955,62,6040,76,6507,53,6208,57,3744,111,3386,201,203,666,202,3,2.4599358974358974
556,7,401,54,838,5,376,22,375,24,320,17,254,20,230,34,214,85,59,272,58,3,2.417391304347826
3090,7,2168,72,6352,5,1993,22,2004,23,1905,12,1720,21,1337,25,1291,70,137,592,136,3,2.31114435302917
32589,36,16945,232,56782,15,16998,106,17420,143,22661,85,21515,106,11023,143,9941,449,425,2194,424,3,2.956454685657262
10455,34,5801,126,16292,10,4787,75,4841,91,6658,84,5752,80,3081,135,2917,232,225,812,224,3,3.3933787731256086
408,8,296,52,602,4,320,22,326,21,315,15,287,15,242,31,209,72,49,214,48,3,1.6859504132231404
261964,85,63085,967,286824,23,189813,184,191204,391,172680,191,198033,295,103694,579,65159,1532,936,5328,935,3,2.526317819738847
294009,170,77445,1125,333848,61,246028,381,248393,708,236748,375,246694,500,156921,1016,79219,2087,1009,5856,1008,3,1.8736115625059744
356671,150,85137,1186,389662,48,229237,259,231770,579,312105,268,308993,409,123788,824,76979,2020,1089,6272,1088,3,2.8813051345849354
617825,173,128040,520,683136,29,378572,309,381802,764,371698,254,454628,472,226834,1118,137154,1574,1440,8064,1439,3,2.7236878069425217
410889,141,88425,1352,457344,38,272528,231,280992,559,350534,217,361198,339,178741,767,96924,2206,1180,6570,1179,3,2.2987954638275494
558903,263,120075,469,625138,53,359692,568,362856,1138,472986,540,483078,738,223027,1642,125537,1817,1377,7616,1376,3,2.5059880642254075
377202,195,86570,1252,425078,64,318633,433,319437,790,242006,423,288658,546,185411,1207,106223,2481,1138,6312,1137,3,2.03441004039674
370411,189,95311,1313,426984,66,321590,471,321827,811,251246,458,285407,580,192613,1193,108202,2476,1141,6324,1140,3,1.9230841116643218
556769,203,119860,333,599512,53,297613,430,304031,898,318355,344,404230,558,151727,1229,100345,1372,1349,7752,1348,3,3.669544642680604
4227729,701,1169440,2805,5799402,189,518165,1887,543663,5332,3700851,2182,3623964,3708,464658,5848,340456,6766,4171,12216,4170,3,9.098582183024934
719,12,668,73,1750,10,497,31,497,29,263,24,233,24,191,51,186,104,198,5484,197,3,3.764397905759162
204355,113,91716,1108,320594,55,83774,311,85620,615,110704,246,101903,370,51723,763,49168,1561,983,5356,982,3,3.9509502542389265
43,7,42,47,146,4,18,18,18,15,17,8,16,9,6,22,6,54,34,156,33,3,7.166666666666667
47,6,47,50,72,4,40,18,40,15,36,9,27,10,26,22,25,54,30,112,29,3,1.8076923076923077
85,5,82,46,130,4,85,19,85,16,73,9,64,9,63,21,61,57,30,112,29,3,1.3492063492063493
63011,39,28554,569,235706,30,16139,111,16424,210,28892,104,26297,171,14826,256,14651,723,676,4034,675,3,4.250033724537974
1103,12,595,60,1576,7,1090,27,1090,31,955,26,901,23,852,46,556,97,72,164,71,3,1.2946009389671362
44,6,42,47,96,4,40,17,40,15,33,9,30,9,25,21,27,55,25,144,24,3,1.76
9259927,946,3668911,7378,14238510,267,2523636,3863,2658648,12481,4803342,4487,4246529,13302,1464259,15113,1349924,16419,6545,18440,6544,3,6.3239679592203295
177,8,165,52,798,4,169,23,169,22,80,18,75,20,79,32,76,88,77,508,76,3,2.240506329113924
110430,98,53409,650,170504,36,53922,230,54944,352,84548,180,78210,275,38297,446,29197,974,718,1676,717,3,2.8835156800793795
1440924,453,629534,1038,2390730,128,311302,1107,333231,2811,718966,976,638690,2017,203155,3272,191464,3425,2670,9540,2669,3,7.092732150328567
1038917,295,482185,3285,2005114,62,200044,520,213092,1506,681082,468,650561,1045,158029,1723,139236,3973,2464,8014,2463,3,6.574217390478963
138726,77,66317,823,220916,33,36388,143,38897,301,100589,135,93249,192,27672,371,23189,1008,817,1910,816,3,5.013226366001734
6308343,1148,2435846,10887,12506906,383,815897,4209,899847,11848,3290657,3840,3141959,8344,629528,13238,590914,17545,6123,20188,6122,3,10.020750467016558
3838998,611,1300454,4574,6886914,179,502106,1843,535076,5348,2455658,1895,2326351,4672,404666,5788,331819,7868,4539,11218,4538,3,9.486831115043023
3,4,3,38,4,3,3,17,3,14,3,7,2,7,2,18,2,51,6,10,5,3,1.5
66,4,59,38,108,3,68,15,68,15,54,8,49,8,38,18,40,54,21,40,20,3,1.736842105263158
6,4,6,44,8,3,6,17,6,13,5,7,4,7,4,20,4,53,8,14,7,3,1.5
66,5,58,45,108,4,68,16,68,15,54,8,49,8,44,18,41,53,21,40,20,3,1.5
3,4,3,39,4,3,3,16,3,14,3,7,2,7,2,18,2,53,6,10,5,3,1.5
6,3,6,39,8,4,6,15,6,14,5,7,4,7,4,19,4,53,8,14,7,3,1.5
32070,47,16025,867,313200,22,5537,79,6373,89,21978,62,23266,57,5333,145,5367,907,1038,50550,1037,3,6.0135008438027375
126696,168,70434,1410,1572912,46,22645,181,25578,356,88003,178,99127,211,18915,449,19265,1616,2208,78144,2207,3,6.6981760507533705
540249,354,209159,2533,3784420,193,77527,837,82088,1683,341982,708,356725,836,68022,1996,76806,3761,3416,157028,3415,3,7.942268677780718
21512,59,11634,550,143934,24,6296,94,6656,125,13686,116,14574,129,4830,200,4716,668,691,21484,690,3,4.453830227743271
3143,8,1787,78,5762,5,1620,23,1621,23,2345,12,2172,16,1257,27,1166,69,137,332,136,3,2.5003977724741446
451,6,353,52,780,4,321,20,321,22,298,17,261,15,227,36,214,80,51,144,50,3,1.986784140969163
3434,11,1614,86,7128,7,963,27,966,28,1696,17,1544,19,735,42,715,99,153,670,152,3,4.672108843537415
4095,29,2287,95,15302,12,1238,62,1413,85,2620,65,2614,52,1160,83,1200,194,218,698,217,3,3.5301724137931036
4547,25,2249,105,13086,8,1332,58,1413,56,2737,42,2841,59,1136,93,1116,153,202,666,201,3,4.002640845070423
40116,36,23861,291,68472,16,14826,125,15402,193,24293,125,21701,166,9848,255,9526,471,465,1682,464,3,4.0735174654752235
9139,21,5146,130,16670,15,2424,66,2570,85,5930,81,5210,81,1397,119,1298,206,234,666,233,3,6.541875447387258
1887,22,1431,70,3968,11,1211,37,1220,52,1282,48,1139,39,807,77,772,129,113,458,112,3,2.3382899628252787
300667,172,139137,1446,538786,70,76800,386,80357,780,149213,344,135998,529,52062,952,48580,1958,1264,3944,1263,3,5.775171910414506
3049030,383,1259700,2646,5670452,105,575623,1086,608089,3751,1233376,1028,1040416,3664,409043,4161,397915,5087,4105,14464,4104,3,7.454057397388539
22258,44,13126,197,36034,18,9588,100,9714,132,13978,86,12502,121,6341,184,6051,353,334,1068,333,3,3.510171897177101
13140,27,8434,162,30202,12,6075,73,6152,81,8290,60,7344,68,4000,109,3718,261,300,1232,299,3,3.285
28363,48,16482,337,61580,20,11588,97,11916,148,15670,100,14961,115,8520,178,8521,469,445,1688,444,3,3.3289906103286384
10038154,1304,4708866,16770,18088960,477,778398,4832,857072,17050,4558230,5281,4092636,14106,487413,18340,478223,21974,7248,27524,7247,3,20.594760500848356
7820707,818,3879682,6321,13994320,240,878695,3061,927888,11852,3803410,3170,3358662,9401,477116,12806,456196,12995,6411,24266,6410,3,16.39162593583112
1562948,347,795749,3135,3770936,124,263895,859,290450,2662,780752,670,700512,1836,176565,2961,170805,4790,3363,11306,3362,3,8.851969529634978
1072052,472,706351,3522,6057894,200,35884,819,83693,2343,194284,748,182336,1248,27960,2634,27044,4408,3562,14406,3561,3,38.34234620886981
4518377,722,1902633,4839,10179974,199,590894,1998,679439,6610,2049253,2030,1865475,5522,481098,7224,472498,8900,5528,18118,5527,3,9.391801670345751
30848,64,24075,582,166630,43,19880,167,19883,273,15089,195,14229,215,11127,371,10776,808,757,8378,756,3,2.7723555315898265
295337,236,208385,473,2612906,91,134649,409,135410,1068,110142,334,106406,464,68100,1281,66110,1459,2604,50494,2603,3,4.336813509544787
32108,31,17661,261,64816,14,11787,133,12186,152,17339,95,15803,129,7591,228,7326,497,455,2270,454,3,4.229745751547886
96781,67,53350,751,203836,19,29934,136,31324,226,49927,118,44989,176,20648,276,20294,804,801,3724,800,3,4.6871851995350635
68117,53,44492,843,419994,15,33210,67,33509,156,25594,43,24723,75,13928,174,13657,934,1028,5898,1027,3,4.890651924181505
221237,145,107971,1084,335214,56,61628,353,66787,693,135865,282,126964,446,44953,839,40202,1636,1005,2658,1004,3,4.921518029942384
7774,103,7774,575,1099806,44,7774,178,7774,484,7492,70,7492,73,7492,514,7492,912,1677,18328,1676,3,1.0376401494927923
560559,164,248738,1104,962608,44,202855,348,206507,1012,264543,263,229916,646,102925,1198,96637,1823,1706,6454,1705,3,5.446286130677678
158180,47,74300,859,279016,18,58117,117,59648,263,85306,66,78702,165,37976,317,37265,1056,910,3514,909,3,4.165262270907942
2595374,594,1302096,3579,9919282,163,290414,1450,337289,5149,1174264,1204,1122815,2873,219606,5505,222762,7004,5509,20008,5508,3,11.818320082329262
2595374,611,1279043,3535,9919282,163,290414,1459,345414,5161,1174264,1198,1127217,2839,220799,5554,219537,6924,5509,20008,5508,3,11.754464467683277
60090,44,25550,318,77298,30,41814,197,42137,266,40730,149,36675,222,22107,413,19597,717,485,1250,484,3,2.7181435744334372
135039,103,55779,688,167954,32,88633,219,89476,385,91712,208,79993,324,43909,530,40106,1040,716,1852,715,3,3.0754287275957095
13905,40,6217,128,17298,15,11636,84,11664,112,10991,88,9309,112,6446,175,5484,252,232,562,231,3,2.1571517219981384
4037,28,2540,171,26646,11,2283,50,2280,44,1996,50,1895,43,1252,72,1167,208,303,1826,302,3,3.22444089456869
640,11,523,60,1296,6,554,24,553,23,443,15,389,19,337,37,321,81,68,282,67,3,1.8991097922848665
1717776,326,802656,3988,3221792,76,225912,824,258896,2867,644049,643,551899,1995,163292,3095,160382,5491,3602,16792,3601,3,10.519658035911128
6517,48,5229,137,33140,20,5829,73,5829,121,2617,84,2330,115,2266,164,2227,307,366,2096,365,3,2.8759929390997354
519054,190,267565,1539,1130130,38,111390,304,120883,956,235554,240,205670,561,73671,1075,72828,2120,1951,9294,1950,3,7.045567455308059
458850,178,238428,863,842266,44,78802,388,89947,971,224798,326,203811,570,69026,1112,68012,1570,1605,4948,1604,3,6.647495146756294
2508,29,2045,102,4112,13,1901,57,1909,60,1170,64,1080,67,1025,96,1015,154,225,2076,224,3,2.446829268292683
20344,64,12290,350,69168,32,9544,132,9554,172,9096,124,8582,121,7485,228,7283,494,486,4440,485,3,2.7179692718770876
78356,60,41699,810,392104,34,26548,149,26583,266,35143,92,32425,157,24009,317,23813,1021,931,8406,930,3,3.2636094797784163
234938,210,112655,782,1393138,94,63394,397,63541,915,96662,328,88518,430,59637,1041,59550,1560,1632,14564,1631,3,3.9394671093448697
5187825,1032,2095562,13637,32522240,724,727963,4004,847179,15078,2110224,3238,1984876,7153,713615,16611,717102,23709,8856,76574,8855,3,7.269781324663859
5910562,995,2766267,4763,14983636,420,694793,3566,835918,12270,2081791,3190,1897969,7937,561536,13530,561076,13890,7716,33130,7715,3,10.525704496238887
314208,191,154474,489,655486,54,84802,406,90878,887,163419,380,147936,521,62147,1066,61254,1256,1390,4610,1389,3,5.055883630746456
2780183,692,1146827,2995,5890512,241,535544,1944,577215,5103,1291068,1702,1220098,3706,411556,5782,410600,6695,4216,12662,4215,3,6.75529697052163
155676,116,75301,916,331814,58,34369,291,36924,523,87506,221,81350,308,26101,609,25751,1305,1003,2702,1002,3,5.964369181257423
4808367,989,1867289,3080,9048090,309,632940,2717,736820,7810,2573759,2767,2621384,6068,475190,8723,443425,8927,5221,14312,5220,3,10.118830362591805
675115,148,317394,1790,1423778,30,141017,243,152237,902,314444,204,289080,618,107696,994,106027,2265,2054,7048,2053,3,6.2687100727975045
512574,265,206148,1516,1345352,82,144390,522,153381,1254,253962,473,241377,739,86862,1479,79719,2520,2021,5332,2020,3,5.90101540374387
698235,192,327726,1836,1446958,36,143419,312,156605,1038,340347,254,306794,712,112568,1141,110956,2434,2068,6744,2067,3,6.202784094947054
6202973,1039,2245938,14485,30568210,694,760468,4121,904458,15502,2430975,3674,2163123,9047,767657,16971,768146,24541,8856,76568,8855,3,8.080396583369916
265983,192,119897,819,1373072,93,65885,416,66281,969,109499,343,99843,448,61825,1091,61478,1459,1632,14564,1631,3,4.302191670036393
3888,25,3168,105,11998,11,1961,53,2064,64,3486,53,3384,56,1591,91,1565,168,204,1064,203,3,2.4437460716530484
5111,13,3147,94,9016,7,2857,29,2907,35,3070,26,2792,31,1963,50,1876,121,162,604,161,3,2.6036678553234847
20731,23,11529,193,29466,15,10499,77,10722,116,11720,84,10692,107,6698,146,6547,302,316,1200,315,3,3.0951030158256194
1102,13,769,62,2008,7,729,28,736,28,722,19,653,24,518,49,489,92,77,270,76,3,2.1274131274131274
1046,13,752,57,2002,7,692,27,688,27,655,28,632,23,473,40,458,98,76,254,75,3,2.211416490486258
100403,42,49739,614,148808,19,40953,124,42212,236,54627,124,47957,198,25287,269,24150,818,671,2270,670,3,3.97053822122039
6846,22,4463,110,10336,10,4235,48,4236,59,4427,37,4103,55,2686,88,2591,135,185,616,184,3,2.548771407297096
58376,68,31956,506,104052,30,17861,179,18738,240,31146,170,27751,212,12368,315,12164,698,599,2178,598,3,4.719922380336352
250783,150,117136,1297,478502,51,61958,221,64854,541,123439,196,108298,312,43349,618,42672,1646,1199,4356,1198,3,5.785208424646474
548741,143,259281,1325,1113582,30,120691,204,129030,792,266240,179,233431,527,85043,848,83451,1650,1798,6556,1797,3,6.452512258504521
40593,53,23524,368,67848,25,16729,121,17278,180,25428,119,23288,156,11703,225,11118,528,457,1386,456,3,3.4685977954370673
191165,185,93857,1161,505824,71,38940,267,42112,552,86359,236,83720,359,28445,659,27087,1617,1245,3474,1244,3,6.720513271225172
15383,43,6663,170,34190,14,4216,72,4601,98,6770,77,5790,87,2857,138,2784,284,327,1076,326,3,5.384319215960798
53034,61,17644,504,117544,20,11721,150,12550,230,22499,155,19994,199,8876,299,8622,697,600,2004,599,3,5.974988733663812
327026,118,91913,427,650396,21,53824,121,58358,408,137129,108,118480,289,41543,481,41425,725,1413,4732,1412,3,7.871988060563753
71211,46,39524,545,169494,15,23125,84,23424,162,36172,86,29363,141,13988,189,13657,634,660,3710,659,3,5.090863597369173
1018323,329,454808,3352,1982730,106,200003,661,213685,1820,445912,616,360161,1373,130891,2094,128564,4237,2500,14546,2499,3,7.779931393296713
1830201,300,799199,3119,3211146,63,322447,752,355062,2497,775899,647,624694,2161,216097,2734,214630,4507,3340,19298,3339,3,8.469349412532335
4496,21,3419,92,24898,11,2178,76,2193,85,2354,87,2264,90,1447,129,1382,213,253,1590,252,3,3.1071181755355908
3884,14,2631,92,8514,8,2252,36,2278,35,2477,21,2376,27,1447,53,1392,108,162,704,161,3,2.6841741534208707
363897,231,210583,1065,1175244,94,63418,432,68852,938,120155,356,102023,590,33546,1110,34729,1722,1777,7102,1776,3,10.847701663387587
333736,265,192404,1608,2610266,115,36645,419,48776,929,60822,371,56434,482,24277,1106,24239,2186,2160,12636,2159,3,13.747003336491328
165263,189,90999,556,1232144,69,28391,273,31651,531,38853,234,35336,318,17682,672,17202,997,1500,8674,1499,3,9.346397466349961
1220736,336,579778,2406,8817408,151,114350,628,139048,2166,239909,465,226444,891,89245,2345,88200,3682,4359,25560,4358,3,13.678480587147739
482208,262,220472,2559,2512592,70,75761,338,80867,1054,126745,274,118231,461,52650,1166,52140,3028,2463,14184,2462,3,9.158746438746439
2156098,586,954315,3140,10706380,187,201604,1481,223051,4422,442428,1043,420040,1925,155644,4857,155845,6205,5531,32332,5530,3,13.852753720027756
691506,287,320928,1262,2639950,72,117062,584,123591,1663,204409,415,194154,718,83227,1872,83905,2447,2867,16350,2866,3,8.308673867855383
813098,285,420212,1032,2573740,82,204522,571,219448,1583,339247,432,339017,842,142473,1807,141044,2260,2735,15408,2734,3,5.707032209611646
68201,50,36852,528,118102,32,24582,199,25397,307,36888,162,32697,244,16402,380,15945,835,599,1900,598,3,4.158090476771125
148695,205,81479,1206,481772,84,36411,301,41159,537,53291,270,51205,367,24740,663,24181,1596,1274,5030,1273,3,6.010307194826193
149891,207,78351,1258,482744,85,36432,315,41030,556,54019,269,53140,365,24752,705,24408,1629,1278,5036,1277,3,6.055712669683258
188540,201,101741,1327,667330,75,42145,345,48750,650,68890,285,60760,415,28252,782,27587,1783,1274,6324,1273,3,6.673509840011326
5429,15,3575,86,8176,7,2316,39,2375,36,3436,32,3130,30,1612,58,1546,114,165,506,164,3,3.3678660049627793
1756489,478,792997,2289,3263996,146,393851,1385,419175,3518,780712,1109,633273,2744,291289,4022,287838,5122,3045,12136,3044,3,6.030056061162625
2582979,407,764569,2276,5948526,133,297173,1094,318024,3577,1138895,1044,998517,3094,279236,3789,304397,5035,4256,14650,4255,3,9.250164735206063
13876,81,11767,381,140046,43,10188,168,10188,260,7169,125,6880,139,5745,338,5632,729,625,3774,624,3,2.4153176675369887
15318,53,9525,215,51834,22,6665,78,6831,127,7482,81,6866,93,4618,173,4540,319,346,1952,345,3,3.317020355132092
2,226,2,272,2,20,2,149,2,145,2,204,2,212,2,271,2,465,2595,11814,2594,3,1.0
931352,1125,627311,4462,38906372,900,222209,2295,235432,5399,366213,2133,402607,2412,135610,6471,139257,9314,8418,57356,8417,3,6.867871100951257
75237,95,39690,450,131432,48,27508,242,28811,361,41077,194,38391,275,18670,440,18476,934,629,2602,628,3,4.029833958221746
96781,75,52727,676,203836,23,29934,140,31263,235,49927,113,45155,166,20545,298,20346,908,801,3724,800,3,4.7106838646872715
219,8,173,49,398,4,176,18,177,17,158,10,152,10,126,25,121,63,40,134,39,3,1.7380952380952381
5238,7,4333,120,26990,6,2828,26,2872,23,2452,14,2257,17,1590,30,1552,102,261,1288,260,3,3.2943396226415094
3005058,335,1779717,4050,9407234,161,18537,874,20117,3269,960800,1176,700129,3761,17598,3454,17598,4592,4400,35204,4399,3,170.76133651551314
90122,66,47141,603,170278,41,23144,248,25762,441,46378,210,42861,274,19018,533,18692,984,744,2428,743,3,4.738773793248502
2387372,764,1530681,2228,13563746,274,38182,2150,41026,6815,1262427,1625,1261406,3281,32707,7284,31637,7320,5224,18892,5223,3,72.9926926957532
7014,32,5445,155,34562,20,7014,100,7014,105,2682,113,2462,95,2446,185,2407,319,378,1986,377,3,2.867538838920687
7670,32,4751,111,18098,14,4280,52,4362,77,4406,68,4272,77,2763,112,2676,202,215,926,214,3,2.7759681505609843
7444,29,4581,130,17194,13,3962,52,4013,75,4287,66,4169,67,2667,112,2532,193,211,906,210,3,2.791151106111736
3332,6,2071,76,5244,5,1976,22,2016,19,2177,9,1960,11,1392,21,1326,67,130,370,129,3,2.3936781609195403
13,5,13,44,18,3,13,17,13,15,12,8,11,12,11,18,11,51,14,38,13,3,1.1818181818181819
617893,182,250325,1533,1456978,45,89851,323,96442,958,477704,293,455612,527,74731,1056,68381,2057,1957,12418,1956,3,8.268228713652968
2642396,619,1301796,3488,9787088,173,308372,1515,354688,5333,1197922,1268,1158828,2931,225077,5709,227612,7123,5516,20026,5515,3,11.739964545466663
8,4,8,38,26,3,8,15,8,15,8,8,8,7,8,19,8,53,13,34,12,3,1.0
33,4,25,39,36,4,33,16,33,14,20,8,13,8,16,17,13,55,13,24,12,3,2.0625
286,11,231,67,1036,6,240,28,240,41,177,39,170,30,163,49,163,93,108,1394,107,3,1.7546012269938651
1871,25,1866,289,87550,7,1293,30,1293,27,1630,29,1628,23,1210,42,1210,231,531,9170,530,3,1.5462809917355371
6940,86,6914,858,425410,30,3891,120,3891,111,5480,107,5489,112,3366,169,3360,883,1082,24216,1081,3,2.061794414735591
58769,75,32467,500,109652,34,16065,170,18049,279,30654,174,28759,208,13320,354,13135,745,604,2410,603,3,4.412087087087087
92410,98,47920,645,176826,41,27899,204,29762,364,44497,208,40137,260,18375,440,17555,999,740,2590,739,3,5.029115646258504
155676,140,79751,996,331814,56,34369,279,37450,513,87506,227,81748,325,26492,596,25813,1315,1003,2702,1002,3,5.876340027178016
41065,57,26065,377,67364,15,16539,119,17584,204,27857,118,24888,161,11829,269,11391,514,460,1390,459,3,3.471552963056894
68958,69,40637,683,267986,25,22136,126,22966,224,28562,119,26899,135,14603,260,14252,837,808,5070,807,3,4.722180373895775
40723,62,26298,323,68068,25,17153,120,18039,212,28286,121,25416,132,12139,268,11796,588,460,1392,459,3,3.354724441881539
41065,60,26442,375,67364,15,16539,131,17937,211,27857,121,24804,157,11923,276,11472,545,460,1390,459,3,3.4441835108613605
1376,16,953,65,2218,8,828,38,833,35,902,34,825,25,577,57,581,106,89,278,88,3,2.38474870017331
294009,170,77209,1112,333848,66,246028,409,248822,707,236748,345,247404,483,155654,1003,78955,2058,1009,5856,1008,3,1.8888624770323923
476037,255,113551,1589,530592,84,356711,520,362169,990,385438,468,396963,668,201716,1472,116521,2996,1270,7398,1269,3,2.359936742747229
726028,176,161317,785,803604,39,520436,331,530531,861,583208,305,604562,596,282316,1334,163271,1939,1561,9120,1560,3,2.571685628869777
1061272,324,224669,1539,1170244,71,732278,756,744892,1602,859603,706,897758,1091,390925,2446,220375,3706,1882,11022,1881,3,2.7147713755835516
1529102,305,292214,2681,1649624,75,995071,779,1013507,1913,1227949,800,1272027,1421,528852,2953,292099,5380,2233,13104,2232,3,2.891360910046667
2087371,445,396715,667,2263108,100,1311132,992,1334486,2468,1689442,965,1766452,1781,685359,3860,376861,3899,2614,15366,2613,3,3.045660741304922
2817519,529,509622,2320,3033392,128,1105774,1467,1147190,3513,2283163,1553,2403813,2476,835602,4622,406144,6065,3025,17808,3024,3,3.3718432938169127
3734120,474,637787,4017,3984940,85,1376424,1067,1452309,3284,3009952,1365,3167543,2572,1070127,4326,496689,7952,3466,20430,3465,3,3.489417611180729
17629,7,7678,104,22004,5,17155,35,17171,42,15360,22,15395,36,11830,68,7151,215,265,1488,264,3,1.4901944209636517
42325,28,16066,287,52780,8,39394,84,39505,102,36360,72,37976,99,26834,167,15237,406,406,2310,405,3,1.5772900052172616
93673,47,29029,487,107824,25,80630,184,80992,257,75931,181,75467,238,52364,385,29230,827,577,3312,576,3,1.7888816744328164
170441,57,50053,778,197508,11,143974,111,145401,219,137714,104,142831,155,94118,315,49573,999,778,4494,777,3,1.8109288340168725
3423,10,1951,82,5440,5,2257,31,2309,29,2340,21,2333,20,1611,38,1421,104,147,1210,146,3,2.1247672253258845
1115348,349,386610,1710,4239374,133,175839,944,179356,2679,422525,626,376088,1355,168293,2894,167844,3750,3003,24006,3002,3,6.627417658488469
282980,177,164709,815,914770,80,70237,334,73849,784,149337,267,141733,387,45794,943,45340,1337,1615,6212,1614,3,6.179412150063327
250468,173,132849,1403,498064,63,56946,283,60668,625,139719,262,126905,382,41391,732,40781,1713,1226,4816,1225,3,6.051267183687275
315986,180,217970,1672,2607714,84,77650,241,81012,614,112905,224,107914,323,41759,741,40243,2016,2217,12836,2216,3,7.5668957589980606
31,15,31,85,54,13,31,33,31,26,7,26,7,20,7,36,7,113,183,4868,182,3,4.428571428571429
3357,13,2054,79,8104,6,1386,27,1417,27,2193,16,2095,23,962,35,927,92,161,418,160,3,3.4896049896049894
961661,413,554954,1280,2753924,140,179289,876,197015,2278,470213,665,432355,1211,122047,2560,119378,3073,2783,12014,2782,3,7.87943169434726
393758,190,185956,1620,523724,74,154249,441,158862,916,224310,382,187515,636,81433,1142,65522,2231,1257,3580,1256,3,4.835361585597976
1976675,855,666156,4644,10953524,381,459358,2237,444568,4926,1116893,2006,1350387,2534,406315,5877,427644,8830,5882,219164,5881,3,4.8648831571563935
4615498,559,1763553,6486,7565306,190,541769,1677,564995,5376,3619322,1948,3380872,4564,474333,5777,444344,9030,4759,13394,4758,3,9.730501567464207
1969062,338,654326,2512,3475202,70,245828,695,255649,2269,1428339,750,1302948,1870,213607,2398,196865,3978,3214,9274,3213,3,9.218152963151956
598846,196,264527,1178,993480,63,82039,360,87533,961,466803,340,436522,616,71421,1100,65780,1699,1722,4804,1721,3,8.384732781674858
5989,63,5643,209,18470,25,5487,98,5489,97,2586,113,2415,113,2391,158,2366,376,487,5302,486,3,2.504809703053116
1333,7,1040,72,3358,12,910,19,909,19,1028,11,950,12,582,23,575,68,131,1684,130,3,2.290378006872852
34062,45,20988,525,101364,14,18810,59,18990,108,16155,71,15590,92,10432,158,9929,618,657,12568,656,3,3.2651457055214723
1524267,373,782212,1729,2789382,99,305189,973,333252,2699,793477,739,678697,2058,203011,2987,193000,3708,2867,8648,2866,3,7.5082975799340925
2024778,655,926497,3798,10986222,214,278811,1565,302508,4627,1011745,1249,1065416,2082,205880,5059,206110,7363,5794,22202,5793,3,9.834748397124539
23066,20,7707,143,26528,9,21095,43,21385,60,20910,53,19984,60,18367,99,7491,288,287,992,286,3,1.2558392769641205
1888170,559,562657,909,2319022,125,1420808,1199,1424107,2785,1142087,1095,1347511,1890,735007,4527,529004,4727,2640,6604,2639,3,2.568914309659636
348,21,278,58,616,7,289,30,289,32,217,25,192,43,186,44,175,96,115,1226,114,3,1.8709677419354838
19458,741,18972,3298,122526,168,13322,941,13322,976,4505,1288,4352,1295,4151,1646,4072,4282,6120,100580,6119,3,4.687545169838593
177,7,165,47,798,4,169,20,169,27,80,24,76,25,77,33,77,77,77,508,76,3,2.2987012987012987
18959,54,18959,417,268256,49,2630,125,2850,136,2273,145,2044,138,2285,203,2277,581,630,2490,629,3,8.297155361050327
747801,380,373556,1943,4734904,166,145320,721,160052,1903,288497,617,258438,1090,129727,2171,134693,3459,3150,18892,3149,3,5.764420668018223
2569711,632,894108,4417,8496444,311,369298,2563,397170,7403,1075904,1798,1029024,3500,364618,7918,363497,10393,4725,37772,4724,3,7.047680037738126
1663163,647,637499,2702,6599230,227,196477,1680,193810,4257,940893,1272,955111,1877,189291,4690,188667,6006,4475,8952,4474,3,8.786276156816752
39193,66,39173,735,717200,64,4795,136,5413,164,3699,137,3281,169,3790,242,3756,819,990,3922,989,3,10.341160949868074
2869323,741,1329654,5081,20026024,360,428586,1780,497845,5629,921785,1634,847834,3532,362503,6306,386596,8704,6930,41554,6929,3,7.915308287103831
74283,150,74202,462,1711812,69,7966,150,9740,217,5667,158,4990,192,5848,298,5834,543,1485,5892,1484,3,12.702291381668946
8345,54,8313,195,84492,28,1495,65,1569,85,1159,85,1065,118,1135,154,1127,308,378,1494,377,3,7.352422907488987
157567,188,82825,1425,819002,67,40848,302,42828,593,66378,266,60011,372,37372,718,38051,1871,1260,7550,1259,3,4.21617788718827
244554,209,103932,1517,606090,77,43269,374,47614,874,125418,319,119866,475,42683,995,42357,2139,1260,7536,1259,3,5.729541035072511
103089,65,56489,747,211982,21,26623,143,29201,263,66045,106,63454,178,22360,305,21738,856,798,1970,797,3,4.610420393559928
158982,144,107995,233,854628,36,33161,157,42697,352,59055,143,53830,207,19384,430,19004,517,1321,5260,1320,3,8.201712752785802
3023768,461,1282974,4236,6786166,133,372855,1390,471390,4429,1491831,1219,1350577,3582,294972,4781,287238,6863,4501,13260,4500,3,10.25103399644712
2155599,566,1026708,5185,8960490,177,334730,1060,409767,3176,927434,1078,866333,2243,228398,3637,218640,6942,4893,21716,4892,3,9.437906636660566
4270953,654,1738428,3026,9216270,186,566744,1837,653686,5950,1870308,1841,1724860,5146,408155,6561,402186,7245,5272,15328,5271,3,10.464046746946625
13216387,1616,5479533,16330,28698128,605,1388309,7177,1759640,24457,6182738,7679,5581854,19776,1094329,26422,1061169,29409,9402,27464,9401,3,12.077160524851301
6939545,946,3236411,14425,13243420,269,1042861,3704,1168700,12129,3711383,3533,3413248,8978,884291,13133,843018,19115,6313,17802,6312,3,7.847580717207345
333,8,287,52,764,5,300,26,300,23,237,16,214,15,201,34,188,78,70,548,69,3,1.6567164179104477
177,8,169,57,798,4,169,23,169,20,80,16,77,16,77,32,78,78,77,508,76,3,2.2987012987012987
150220,154,119535,836,948304,69,73450,231,73563,528,67809,162,66473,211,41349,628,40736,1215,1707,18118,1706,3,3.632977822921957
583,26,545,105,972,11,575,51,575,50,351,60,316,47,309,69,295,136,217,3678,216,3,1.8867313915857604
300308,163,150242,599,707278,53,55174,254,62049,628,190327,197,179740,356,43670,721,42172,937,1458,3896,1457,3,6.876757499427525
1130926,931,1063311,7415,10480224,401,584675,1559,585682,2980,154302,1607,150636,1953,115157,3902,114688,8630,7601,110768,7600,3,9.820731696727076
41,6,34,41,188,4,32,18,32,16,28,11,26,9,25,23,25,58,40,230,39,3,1.64
902068,149,215115,1270,1064558,26,227460,232,236117,808,454712,229,534650,621,151061,1055,115110,1890,1792,8564,1791,3,5.9715479177286
770,9,770,51,4062,5,213,31,213,31,132,20,128,35,126,40,126,85,105,404,104,3,6.111111111111111
1511,25,1390,128,35722,8,656,45,861,36,1391,27,1391,27,741,61,662,186,306,660,305,3,2.039136302294197
14671,30,11354,285,113342,17,6967,93,6987,146,8131,83,7783,98,5397,175,5447,446,455,2628,454,3,2.7183620529924033
171507,180,77568,301,1052752,86,49223,279,49686,611,76672,237,67734,323,44059,723,44412,840,1365,10528,1364,3,3.892666651535441
929692,319,308144,1624,4784516,147,172941,712,174064,2225,351881,565,309467,1161,165291,2405,165882,3367,3003,28976,3002,3,5.624577260709899
2077048,612,673800,5250,14559724,394,444128,2147,427126,6226,753136,1519,671162,2868,419213,6835,419587,10514,4945,59278,4944,3,4.954636425874198
2359738,753,731297,3662,20327034,527,664498,2643,619483,8016,1120193,1953,1021639,3569,614635,8800,614270,10987,5715,79762,5714,3,3.839250937548301
3274074,755,997500,4422,18440786,493,569537,2735,549484,8775,1117828,2108,976990,4493,529790,9576,529418,11712,5715,63746,5714,3,6.179946771362238
1793185,331,733470,1410,5160720,120,292767,982,324362,3315,672854,721,606397,1978,277844,3578,279411,4032,3990,26444,3989,3,6.453927383711723
196996,125,106155,468,590608,25,48811,133,51842,397,79587,105,77499,179,40942,434,44731,692,1422,6100,1421,3,4.811587123247521
8,5,8,43,10,4,8,16,8,14,8,8,8,7,8,19,8,57,15,52,14,3,1.0
8,5,8,48,10,3,8,16,8,15,8,8,8,8,8,20,8,55,15,52,14,3,1.0
142,6,142,46,404,4,79,19,79,17,48,10,44,11,44,25,44,60,45,168,44,3,3.227272727272727
1252,12,1102,66,3814,7,1009,34,1009,42,781,47,733,49,683,53,655,116,120,674,119,3,1.8330893118594436
3954,15,2747,116,11056,14,2566,57,2572,52,2353,60,2233,64,1862,96,1777,169,210,1574,209,3,2.1235230934479055
5486,45,3124,134,10274,19,3621,79,3631,66,2330,89,2098,75,1809,120,1711,213,252,2332,251,3,3.0326147042564955
5486,44,3178,141,10274,19,3621,59,3624,89,2330,95,2084,79,1813,128,1742,233,252,2332,251,3,3.0259238830667403
3954,28,2753,118,11056,14,2566,57,2582,64,2353,48,2218,60,1839,98,1788,165,210,1574,209,3,2.1500815660685153
1447,21,1345,66,5752,7,981,33,977,37,829,25,776,34,640,53,644,103,120,472,119,3,2.2609375
824,17,824,63,4152,8,302,35,302,39,151,28,138,35,135,41,135,92,105,402,104,3,6.103703703703704
647669,318,321980,2964,2497236,102,137919,647,148556,1634,263412,501,237251,932,120950,1880,126626,4138,2511,14842,2510,3,5.354849111202976
13619,70,10014,390,124208,35,4265,142,4700,175,7768,128,8168,167,3860,243,3899,643,634,1436,633,3,3.528238341968912
14671,52,11328,281,113342,27,6967,96,7004,124,8131,101,7708,89,5395,174,5443,426,455,2628,454,3,2.7193697868396662
171507,194,78682,315,1052752,86,49223,281,49560,607,76672,249,67527,351,44021,701,44555,867,1365,10528,1364,3,3.8960268962540607
929692,308,305330,1593,4784516,155,172941,710,173281,2206,351881,602,309554,1156,165755,2433,166112,3351,3003,28976,3002,3,5.608832312750747
2552895,413,711568,5704,13528688,203,444360,1521,432341,5435,855112,1117,748131,2745,422285,5739,421377,10101,5005,58016,5004,3,6.045431402962454
4103185,698,1005271,1845,23903968,431,749003,2975,704846,10063,1384791,2091,1216176,5000,694682,10574,694753,10703,6435,87018,6434,3,5.906565881943105
6486480,758,1396141,2433,19549530,383,1419090,3514,1467250,11382,3684766,2679,3662265,5491,875292,12532,836562,12563,6435,51480,6434,3,7.410646961242648
3280469,678,958251,1735,25767432,447,775978,2916,724097,9645,1320104,1986,1181492,4344,717690,10424,716925,10528,6435,88694,6434,3,4.57087182488261
2297083,646,795772,5398,13336074,321,410374,2024,408891,6143,803589,1473,702583,2959,390125,6700,390409,10356,4935,50156,4934,3,5.888069208586991
770,9,770,46,4062,5,213,32,213,31,132,25,128,33,126,35,126,71,105,404,104,3,6.111111111111111
34854,73,21745,501,183134,25,11203,187,11461,261,15274,145,14267,179,8986,330,10200,746,630,2636,629,3,3.878700200311596
388,16,287,68,5234,8,127,31,126,32,216,32,216,33,116,59,116,98,120,240,119,3,3.3448275862068964
14671,29,11419,215,113342,25,6967,96,6990,120,8131,76,7703,99,5379,168,5472,407,455,2628,454,3,2.7274586354340955
169196,166,79078,276,1026402,58,48321,243,48700,561,74825,214,65547,332,43406,642,43977,800,1350,10432,1349,3,3.8979864534856934
732806,288,278765,1171,4656062,114,160050,540,159124,1756,273486,405,239499,867,153844,1907,153562,2613,2852,28484,2851,3,4.763305686279608
1591575,552,529620,2438,11175988,377,368096,2189,353071,5327,610636,1355,547016,2441,347403,5815,347620,7107,4340,51976,4339,3,4.58135076553743
1542463,613,512925,3731,13705672,447,476433,2362,447472,6376,817037,1611,758079,2707,444855,6973,444503,9483,4735,66042,4734,3,3.4673387957873913
1882444,666,583187,3857,13821610,432,464287,2411,434515,6596,805372,1611,723693,2969,429308,7164,429232,9660,4735,58070,4734,3,4.384833266559207
1318058,318,473359,3631,7192090,171,249721,1064,247416,3257,483969,745,425312,1587,236567,3493,237031,5968,3635,34042,3634,3,5.571605507107923
360726,225,178833,1295,1708046,93,77508,488,82950,1212,154199,387,136434,606,73167,1404,74753,2314,1895,12572,1894,3,4.930173438845381
2720,24,2720,103,22650,12,582,34,588,47,300,39,296,49,298,61,297,135,210,818,209,3,9.12751677852349
3010543,732,1332890,8061,7857932,206,390522,1769,440518,5385,819342,1464,801267,3045,336579,5958,364733,10724,6300,27594,6299,3,8.944536052457224
20721,49,14201,579,287676,14,4057,59,5387,111,9357,70,9498,80,3500,121,3884,618,920,1920,919,3,5.920285714285714
105428,147,67338,219,1157120,60,34246,173,34496,328,43004,127,40654,214,25648,380,28834,516,1330,7780,1329,3,4.1105739238927015
3161274,830,991939,5648,16989784,450,390712,2200,415197,6495,1064040,2068,945113,4471,355720,7261,410802,10572,5970,46594,5969,3,8.886972900033735
3128762,562,880655,4889,7353566,370,503250,2338,511296,6360,1627646,1637,1759020,2611,462417,6996,523548,10299,4704,100052,4703,3,6.766105052366155
230818,201,123367,1680,1837484,69,42226,257,45805,645,142134,223,152557,288,42477,740,41913,2143,2348,4790,2347,3,5.433952491936813
160850,88,80548,933,304870,44,78482,243,81455,434,90382,164,84561,262,37972,564,33876,1159,967,2746,966,3,4.236016011798167
5218192,1467,2430401,12050,22537632,613,469492,4535,548263,13069,1545214,3630,1456383,6632,296532,14745,295348,19257,8699,41196,8698,3,17.597399268881606
5601547,1427,2681133,10747,18714536,593,594962,4545,757729,12973,1666802,3726,1619063,7001,401305,14666,393563,18192,8440,37700,8439,3,13.958328453420714
3754862,718,1478114,2721,15092498,408,392218,1692,390806,5380,269673,1541,274769,2581,171351,6002,180639,6268,7684,322320,7683,3,21.913277424701345
4,4,4,38,10,3,4,15,4,16,4,8,4,8,4,18,4,52,11,20,10,3,1.0
1160972,262,220385,1644,1277784,52,286265,490,288017,1292,514587,480,598834,1057,159966,1560,155763,2807,1961,5156,1960,3,7.257617243664279
110875,71,33181,588,123852,44,99393,219,99476,339,81649,242,84700,312,64119,499,36056,1029,615,2342,614,3,1.729206631419704
199353,117,79825,1209,466372,41,61813,175,64412,434,122344,150,117921,237,43716,484,42257,1563,1189,3978,1188,3,4.560183914356299
7507,32,3948,111,15064,13,2947,62,2997,77,4816,68,4399,78,1782,108,1755,192,218,682,217,3,4.212682379349046
47181,38,21046,425,105684,22,15734,121,16092,184,30149,120,29099,129,11274,255,10740,640,569,1854,568,3,4.1849387972325705
5776,15,1888,92,7800,7,5776,32,5776,38,5702,20,5740,31,5745,53,2237,120,158,624,157,3,1.005395996518712
33390,44,5279,174,33390,16,33390,120,33390,162,33012,118,32984,120,32983,228,5644,357,319,636,318,3,1.0123396901434072
41139,39,18575,318,70608,16,18530,109,18836,198,23661,111,22611,140,11789,238,10572,539,468,3800,467,3,3.4896089575027567
5000,8,1660,77,5802,5,4178,21,4186,19,3910,11,3786,13,2795,26,1942,73,136,356,135,3,1.7889087656529516
61555,45,20216,347,75480,16,33501,183,34205,253,46456,162,43477,207,17526,348,15431,637,482,1896,481,3,3.5122104302179618
154612,46,71980,907,274348,13,37809,71,38872,200,73335,56,55720,138,22681,216,21952,903,897,6900,896,3,6.816807019090869
52800,50,8208,240,52932,11,40187,60,40411,89,51934,69,51927,85,40647,154,7580,373,400,802,399,3,1.2989888552660713
498541,345,328293,1174,3269308,121,199752,707,202835,1623,263978,565,259069,728,106416,1918,104926,2633,2905,31290,2904,3,4.684831228386709
5103994,937,1999481,8829,8123914,248,946446,2638,988205,7454,3624086,2839,3486543,6016,686483,8559,629564,12798,4941,13188,4940,3,7.434989650144286
38500,39,35416,702,132290,13,34521,58,34543,85,18194,41,16479,66,15699,138,15595,812,899,14038,898,3,2.4523855022612904
160180,237,139992,1202,810538,84,125893,382,125882,733,63642,314,59538,384,49403,930,48805,1780,1893,27670,1892,3,3.2423132198449487
70604,126,58671,546,613528,32,44973,161,45077,276,29493,126,28847,147,17806,351,17369,718,1572,34428,1571,3,3.9651802763113557
333030,181,233431,1753,1643182,57,310007,357,310009,1123,125441,211,110966,468,100003,1473,100995,2909,2334,7276,2333,3,3.33020009399718
2216,15,932,62,2686,8,737,39,728,43,1307,38,1155,42,628,54,547,104,95,326,94,3,3.5286624203821657
2216,16,1110,62,2686,8,737,38,725,36,1307,23,1123,33,602,64,546,101,95,326,94,3,3.681063122923588
3142,12,1440,64,3488,8,2740,37,2777,53,2645,48,2445,39,2333,83,1488,135,105,208,104,3,1.3467638234033434
54,6,42,47,66,4,54,16,54,16,52,8,44,8,34,19,32,54,17,32,16,3,1.588235294117647
54,4,46,39,66,4,54,17,54,15,52,8,42,8,35,19,29,55,17,32,16,3,1.542857142857143
54,5,50,47,66,3,54,16,54,14,52,8,45,8,38,20,37,53,17,32,16,3,1.4210526315789473
54,4,43,38,66,3,54,17,54,15,52,8,43,8,33,20,35,55,17,32,16,3,1.6363636363636365
54,5,37,45,66,4,54,16,54,22,52,8,42,9,37,19,29,56,17,32,16,3,1.4594594594594594
54,5,50,46,66,4,54,18,54,16,52,8,42,8,39,19,35,53,17,32,16,3,1.3846153846153846
54,4,44,40,66,4,54,16,54,15,52,8,44,8,40,20,32,61,17,32,16,3,1.35
54,5,36,46,66,4,54,17,54,15,52,8,44,8,35,19,33,57,17,32,16,3,1.542857142857143
54,4,49,40,66,4,54,18,54,15,52,8,43,8,33,19,33,56,17,32,16,3,1.6363636363636365
54,5,33,49,66,4,54,17,54,14,52,8,43,9,33,19,34,54,17,32,16,3,1.6363636363636365
54,4,40,41,66,3,54,16,54,15,52,8,43,8,38,20,36,53,17,32,16,3,1.4210526315789473
54,4,42,39,66,4,54,16,54,20,52,8,39,9,32,20,33,54,17,32,16,3,1.6875
54,4,39,38,66,3,54,16,54,15,52,8,41,8,39,19,32,54,17,32,16,3,1.3846153846153846
54,5,44,45,66,4,54,17,54,15,52,8,40,8,34,18,35,61,17,32,16,3,1.588235294117647
54,4,41,40,66,4,54,16,54,17,52,9,43,8,35,20,32,55,17,32,16,3,1.542857142857143
54,5,34,44,66,4,54,17,54,16,52,8,44,8,42,20,30,56,17,32,16,3,1.2857142857142858
54,5,41,49,66,4,54,17,54,15,52,8,44,8,36,18,29,54,17,32,16,3,1.5
54,4,41,40,66,3,54,16,54,15,52,8,46,8,41,21,32,55,17,32,16,3,1.3170731707317074
54,5,44,45,66,4,54,16,54,15,52,8,41,8,36,21,35,55,17,32,16,3,1.5
54,4,40,40,66,4,54,17,54,17,52,9,40,8,34,19,32,56,17,32,16,3,1.588235294117647
54,5,36,44,66,4,54,17,54,17,52,8,40,9,35,19,32,60,17,32,16,3,1.542857142857143
54,5,41,46,66,3,54,18,54,15,52,8,42,8,37,20,35,54,17,32,16,3,1.4594594594594594
54,5,43,45,66,4,54,16,54,15,52,8,45,8,36,19,32,54,17,32,16,3,1.5
54,5,47,49,66,4,54,16,54,15,52,8,40,8,38,19,32,54,17,32,16,3,1.4210526315789473
54,4,45,41,66,4,54,17,54,15,52,8,44,8,40,20,34,55,17,32,16,3,1.35
54,5,38,45,66,4,54,17,54,14,52,8,41,8,38,20,36,55,17,32,16,3,1.4210526315789473
54,5,45,45,66,4,54,17,54,17,52,9,42,9,37,20,31,54,17,32,16,3,1.4594594594594594
54,5,37,45,66,4,54,16,54,15,52,8,42,8,38,20,36,59,17,32,16,3,1.4210526315789473
54,4,36,40,66,4,54,16,54,14,52,8,42,8,38,20,33,55,17,32,16,3,1.4210526315789473
54,5,42,45,66,3,54,16,54,15,52,8,44,9,39,18,33,53,17,32,16,3,1.3846153846153846
54,4,41,45,66,3,54,17,54,16,52,8,43,8,43,20,30,55,17,32,16,3,1.255813953488372
54,4,49,40,66,4,54,16,54,14,52,8,41,8,42,19,33,54,17,32,16,3,1.2857142857142858
54,4,45,40,66,4,54,21,54,16,52,8,43,8,32,19,34,53,17,32,16,3,1.6875
54,4,46,40,66,4,54,16,54,17,52,9,43,8,40,18,30,54,17,32,16,3,1.35
54,4,44,40,66,3,54,18,54,14,52,9,42,9,38,20,32,55,17,32,16,3,1.4210526315789473
54,5,41,44,66,3,54,16,54,15,52,8,43,8,36,18,33,54,17,32,16,3,1.5
54,4,38,40,66,4,54,16,54,15,52,8,44,8,38,20,36,54,17,32,16,3,1.4210526315789473
54,4,40,44,66,3,54,16,54,16,52,8,43,8,35,20,34,56,17,32,16,3,1.542857142857143
54,4,38,41,66,4,54,15,54,15,52,8,41,8,37,18,32,54,17,32,16,3,1.4594594594594594
54,4,43,39,66,4,54,19,54,16,52,8,39,8,38,20,37,56,17,32,16,3,1.4210526315789473
54,4,39,39,66,4,54,21,54,14,52,8,41,8,36,18,33,53,17,32,16,3,1.5
54,4,39,40,66,4,54,16,54,15,52,8,47,8,36,21,32,53,17,32,16,3,1.5
54,5,35,44,66,3,54,16,54,16,52,8,42,8,37,21,34,54,17,32,16,3,1.4594594594594594
54,4,40,39,66,3,54,16,54,14,52,8,44,8,35,21,31,53,17,32,16,3,1.542857142857143
54,10,52,44,66,4,54,16,54,16,52,8,41,8,38,19,34,54,17,32,16,3,1.4210526315789473
54,4,44,39,66,3,54,17,54,15,52,8,43,8,38,20,31,54,17,32,16,3,1.4210526315789473
54,4,43,40,66,3,54,18,54,15,52,8,42,9,40,19,32,55,17,32,16,3,1.35
54,4,38,40,66,4,54,17,54,15,52,8,48,8,38,19,32,56,17,32,16,3,1.4210526315789473
54,5,45,44,66,4,54,15,54,14,52,8,45,8,34,25,29,53,17,32,16,3,1.588235294117647
54,5,37,44,66,4,54,15,54,15,52,8,43,8,36,20,35,55,17,32,16,3,1.5
54,5,41,43,66,4,54,17,54,14,52,8,40,8,40,19,32,56,17,32,16,3,1.35
54,10,45,40,66,4,54,16,54,14,52,8,40,8,32,19,31,54,17,32,16,3,1.6875
54,4,47,39,66,4,54,16,54,15,52,8,43,8,41,19,38,55,17,32,16,3,1.3170731707317074
54,4,47,40,66,4,54,16,54,15,52,8,42,8,37,18,37,55,17,32,16,3,1.4594594594594594
54,4,41,40,66,4,54,17,54,15,52,8,43,8,38,20,40,54,17,32,16,3,1.4210526315789473
54,4,37,41,66,4,54,17,54,15,52,8,45,9,35,25,35,55,17,32,16,3,1.542857142857143
54,4,39,42,66,4,54,15,54,16,52,8,44,8,35,19,32,55,17,32,16,3,1.542857142857143
269,7,187,43,458,4,111,19,109,18,215,14,197,11,104,26,101,64,48,196,47,3,2.5865384615384617
596,9,399,53,1446,5,571,24,571,23,193,16,128,18,78,37,78,78,63,222,62,3,7.641025641025641
9203,23,5050,156,37868,10,1366,53,1529,87,1725,81,1628,86,951,125,832,260,334,3846,333,3,9.677181913774973
7470,23,5567,317,84366,7,3503,39,3503,53,3014,21,2766,25,2153,66,2122,257,523,3934,522,3,3.4695773339526244
3829,26,2813,152,20168,8,1576,52,1576,59,2148,50,1976,54,1020,73,1045,214,303,1522,302,3,3.753921568627451
344005,253,166350,1178,1193970,90,106348,619,122846,1522,170107,357,175945,434,95632,1720,97112,2569,1900,5382,1899,3,3.5971745859126654
39116,90,25638,540,250070,47,6356,139,6889,209,26796,129,26352,151,3746,265,3611,710,724,3424,723,3,10.442071542979178
725805,345,458581,2748,5423318,143,89318,576,119809,1681,466295,536,460782,745,39318,1896,43819,3683,3511,17876,3510,3,18.459865710361665
8558038,1030,3951813,19142,28523036,481,1431243,5683,1766264,20692,3242075,4180,2788096,10923,1217469,22471,1200443,31033,8842,63674,8841,3,7.029368304244297
8162822,1027,3771398,17108,28226842,466,1358724,5770,1643371,20237,3117264,4028,2685648,10374,1165418,22185,1151814,29762,8717,63050,8716,3,7.004201067771392
4380261,722,2139700,10611,13611078,251,812955,2958,952945,9519,1715135,2093,1511139,5273,677362,10517,669143,16175,6299,41552,6298,3,6.46664708088142
7130564,1065,3444262,10111,20821826,445,1224197,4396,1516619,15707,2729274,3730,2421285,9297,1080186,17502,1058280,20465,8104,52016,8103,3,6.60123719433505
2107,720,2103,1515,4369608,188,2107,1461,2107,5085,2103,1039,2097,1048,2097,5559,2097,6523,7945,35462,7944,3,1.0047687172150692
63336,170,54842,612,1137768,51,55894,208,55894,596,24372,167,24310,181,22404,669,21037,1267,2820,40792,2819,3,2.8269951794322443
394958,785,337856,1057,2768802,203,252628,1244,252628,2581,65020,1539,62308,1722,44904,3345,44629,3406,7732,114854,7731,3,8.795608409050418
204508,188,142595,1041,1043062,109,95608,413,96185,840,85967,374,82126,455,45445,1073,44798,1722,1788,24952,1787,3,4.500121025415337
270251,212,187330,1385,1364242,97,125834,437,126268,876,125271,307,120564,432,60383,1092,59168,2083,2000,32196,1999,3,4.475613997317126
5387311,791,2135820,9631,8054050,222,1766255,2559,1836142,7515,2844449,2959,2397162,8162,979914,9400,927184,14443,4917,14542,4916,3,5.497738577058803
43663,116,39891,1226,193366,55,34040,182,34040,227,15844,152,15004,181,12058,309,11835,1377,1222,33428,1221,3,3.6210814397080777
861,19,647,64,2358,6,561,31,561,42,515,40,473,24,336,53,326,111,105,882,104,3,2.5625
5072339,944,1933040,8610,8123914,266,930096,2685,972661,7569,3570734,2756,3435198,5962,673417,8640,624483,12799,4941,13188,4940,3,7.532240795821905
105,6,101,45,420,4,70,17,69,16,41,12,39,11,33,23,34,58,46,166,45,3,3.1818181818181817
600338,143,305774,1202,930400,33,216689,257,227407,845,368347,216,330312,585,135836,977,128770,1677,1678,5250,1677,3,4.41957949291793
3570,12,1944,49,4634,6,1158,39,1281,47,2903,30,2703,58,819,84,759,111,121,260,120,3,4.358974358974359
57258,34,22210,370,92128,10,27134,82,27207,120,37082,70,33994,94,16936,175,16704,541,528,1192,527,3,3.3808455361360417
29052,21,13187,238,52780,7,10292,41,10437,68,19510,40,17870,70,6878,107,6765,347,402,964,401,3,4.2239022971794125
229227,244,216013,1250,1480818,89,93323,450,96941,1128,150158,329,169301,475,31496,1340,31079,2043,1900,7928,1899,3,7.277971805943612
344005,262,157903,1204,1193970,90,106348,605,120659,1539,170107,335,176469,477,94922,1713,95081,2595,1900,5382,1899,3,3.6240808242557048
208,14,205,79,450,7,208,31,208,24,92,23,80,19,80,39,79,105,167,6500,166,3,2.6
8830,46,8561,208,36318,11,4414,91,4692,115,8593,85,8962,70,3744,161,3686,317,344,2960,343,3,2.3584401709401708
441413,158,180465,846,944788,63,64172,232,67102,681,286315,204,262959,403,41328,749,40441,1310,1693,14580,1692,3,10.680724932249323
1387604,976,662190,2541,13557968,332,186392,2397,215812,6466,554727,1808,553697,2449,122766,7344,111656,8345,6765,36838,6764,3,11.302836290178062
105252,142,76842,993,1290468,44,33357,171,33983,445,42088,118,40753,148,14300,509,14295,1235,1941,9220,1940,3,7.3602797202797206
2001650,490,338394,2980,2081650,105,43900,737,57678,2042,2000450,1032,1999160,1417,45229,2172,25384,3868,2502,5002,2501,3,44.255897764708486
26380,29,14720,191,36466,16,16486,90,16732,108,14379,70,9928,132,5498,179,5479,322,335,740,334,3,4.7981084030556564
901,14,798,59,2698,7,215,30,215,39,881,26,876,29,216,44,230,95,91,242,90,3,4.171296296296297
2,4,2,46,2,3,2,16,2,14,2,7,2,7,2,18,2,52,5,8,4,3,1.0
147088,127,76347,982,332124,51,17191,343,20112,675,87609,255,78290,366,12596,783,11482,1454,1021,3060,1020,3,11.677357891394093
7,4,7,39,10,4,7,16,7,14,5,7,4,7,4,19,4,54,9,16,8,3,1.75
3,4,3,40,4,4,3,16,3,14,3,7,2,7,2,18,2,52,8,14,7,3,1.5
1594407,778,894046,5238,13091284,419,319225,1727,345477,3944,773680,1680,782910,2228,176843,4817,169641,7862,5973,291556,5972,3,9.015946347890502
159,6,121,40,756,4,110,19,110,18,87,13,79,11,64,26,60,59,61,224,60,3,2.484375
4,5,4,44,6,3,4,16,4,14,3,8,2,8,2,19,2,55,29,192,28,3,2.0
461,8,461,64,3476,5,169,29,169,25,169,23,160,24,81,39,81,104,173,1294,172,3,5.691358024691358
51950,103,43422,147,906296,50,10199,96,10269,147,15462,78,15658,83,6209,181,6205,214,1301,10170,1300,3,8.366886777258818
16,5,16,39,30,3,16,18,16,19,3,11,2,9,2,21,2,58,47,334,46,3,8.0
852,8,839,119,6516,6,397,24,397,22,157,16,145,16,100,37,101,123,277,2094,276,3,8.52
78154,138,70505,1185,2409204,60,13143,106,13173,216,21919,108,22399,126,6931,256,6922,1072,2064,16182,2063,3,11.27600634829029
525,100,525,600,972,53,525,108,525,117,153,173,149,156,141,176,143,709,738,72510,737,3,3.723404255319149
81,6,48,45,92,4,74,16,74,14,68,8,61,8,60,19,47,56,20,48,19,3,1.35
11,23,11,222,16,9,11,30,11,32,9,27,9,27,9,37,9,230,404,28522,403,3,1.2222222222222223
1024,78,1024,422,253952,16,1024,66,1024,64,1024,57,1024,56,1024,86,1024,339,1544,46548,1543,3,1.0
6144,442,6144,3270,4177920,132,6144,578,6144,1039,6132,695,6131,697,6131,1401,6131,4299,6152,124272,6151,3,1.0021203718806067
2072,169,2052,1075,1032216,46,2072,153,2072,180,2062,170,2055,172,2055,265,2055,1199,3080,93008,3079,3,1.0082725060827251
512,25,512,467,63488,8,512,30,512,25,501,22,499,23,500,41,500,367,776,15540,775,3,1.024
1528,86,1528,351,258048,16,1528,67,1528,76,1104,56,1104,54,1104,96,1104,319,1544,31076,1543,3,1.3840579710144927
316,5,238,40,586,4,216,19,216,20,198,14,164,12,128,27,129,60,48,138,47,3,2.46875
4628,7,2304,75,6560,5,1566,25,1680,26,3361,18,3089,21,1338,39,1199,86,146,514,145,3,3.4588938714499253
2012172,530,472717,2570,3384218,171,480952,1605,492674,3917,1459920,1442,1498434,2235,311741,4551,288687,6115,3197,18686,3196,3,6.454627399026756
108,4,90,39,166,3,85,18,86,17,93,8,86,9,66,22,64,56,28,80,27,3,1.6363636363636365
1672151,295,389212,1454,2668264,70,379278,808,392715,2262,1260405,647,1286498,1278,236970,2558,216759,3292,2839,17714,2838,3,7.056382664472296
105,4,90,40,176,4,85,18,88,16,93,9,87,9,56,22,56,55,29,78,28,3,1.875
1795254,421,409952,1916,3024894,137,385136,1194,395317,3028,1308635,1011,1342045,1725,258827,3471,244460,4611,3022,18168,3021,3,6.936115629358606
78,5,60,39,140,3,58,20,58,14,74,8,71,8,48,20,43,53,27,74,26,3,1.625
130,5,94,44,192,4,110,17,110,17,118,9,117,9,75,22,75,57,28,64,27,3,1.7333333333333334
70,4,43,40,70,3,70,18,70,14,73,8,57,8,61,20,50,57,17,32,16,3,1.1475409836065573
2327448,368,1187122,4447,3966332,97,188476,864,222874,3019,964961,829,828884,2658,132762,3287,118661,5328,3479,11834,3478,3,17.53098025037285
1765363,337,915301,3318,3411852,76,151331,830,183688,2809,847753,697,736460,2147,103581,3061,102830,4755,3355,10482,3354,3,17.043309101089967
1765363,344,905348,3198,3411852,83,151331,853,179473,2836,847753,699,735350,2150,106676,3055,103530,4824,3355,10482,3354,3,16.548830102366043
9467630,1004,3958221,16798,18431342,393,900345,3745,949026,14081,3602142,4391,2875468,13816,471638,15412,459398,20704,7458,43670,7457,3,20.073933822126293
3043021,930,1134282,6213,14836166,567,381405,2566,409781,6261,1110028,2334,1099088,3748,269639,7237,269643,10422,6012,66766,6011,3,11.285537329540608
32,3,31,37,54,3,27,16,27,16,32,8,32,8,27,19,27,52,16,34,15,3,1.1851851851851851
6458,25,5294,396,57976,8,5726,40,6316,61,2714,45,2531,40,2361,79,2490,452,663,3364,662,3,2.7352816603134267
5832,31,4923,444,49890,11,5211,59,5211,71,2398,45,2228,51,2085,81,2062,430,663,3440,662,3,2.7971223021582734
5375,36,4545,456,54582,17,5324,50,5324,58,2397,33,2250,37,2205,71,2180,467,663,3418,662,3,2.437641723356009
56845,42,18493,300,66580,20,53513,160,53372,173,44599,118,45588,159,41441,290,20845,627,450,1016,449,3,1.3717091769021017
3024060,354,1202055,5712,5277792,91,726821,1057,781471,3603,1081483,1005,782399,3984,498443,4079,491849,7557,3719,15272,3718,3,6.067012677477665
218330,150,105542,1038,341704,68,87631,402,90901,699,134522,313,123773,446,52919,884,49114,1742,1019,2766,1018,3,4.1257393374780325
13611,20,8522,223,49702,11,5644,44,5735,53,7460,41,6918,51,3391,83,3324,322,410,5530,409,3,4.013860218224712
932,11,602,57,1056,11,734,27,735,29,566,16,573,24,450,42,382,84,66,384,65,3,2.071111111111111
19044,9,7677,127,20574,5,18612,30,18641,33,10559,17,11587,22,10200,43,6751,142,258,1536,257,3,1.8670588235294117
1642836,345,449024,1129,2464866,87,411208,833,420786,2368,1109464,832,1146066,1393,287532,2733,256635,3148,2730,19404,2729,3,5.713576228037227
9554,21,3821,93,16206,10,4131,80,4178,96,4774,84,4857,98,2708,137,2495,233,240,2318,239,3,3.5280649926144756
59008,83,16568,509,108448,19,13730,159,14103,249,29532,153,30146,203,11280,325,9983,716,600,10400,599,3,5.231205673758865
1096,13,307,60,1632,6,470,33,465,31,528,25,534,20,296,41,289,89,80,692,79,3,3.7027027027027026
1461616,1019,1456266,7019,25295632,567,45088,4050,45088,15090,1450370,1962,1450363,2288,33889,16003,33892,19582,7517,40516,7516,3,43.12951105078344
32717,61,17494,236,43472,25,21175,134,21301,193,19034,111,17710,162,11724,294,10648,447,363,1066,362,3,2.7906004776526783
31298,38,17063,280,42494,25,19336,134,19650,210,19873,109,18191,137,11253,285,10246,416,362,1076,361,3,2.7813027637074557
31089,58,17527,279,41750,23,17622,132,17893,205,19091,129,16893,149,10074,265,9519,448,362,1128,361,3,3.086063132817153
29206,62,17384,214,41300,25,15338,135,15668,188,18001,124,16444,159,9760,286,9156,434,361,1148,360,3,2.9924180327868855
1952333,586,544751,2757,5999088,298,403542,1952,408042,4828,813149,1497,834811,2268,288663,5599,274985,7120,4350,233448,4349,3,6.76336419977621
284651,58,90409,1070,353890,20,252507,183,252974,391,179075,112,200681,275,137490,565,87659,1700,1036,3736,1035,3,2.070339661066259
279305,79,100317,1093,357500,17,87729,148,90287,364,200765,134,194920,239,61712,454,49307,1348,1039,2610,1038,3,4.525943090484833
21462,561,20891,556,159942,113,14758,691,14693,757,5183,947,5008,965,4750,1234,4745,1309,6434,107316,6433,3,4.518315789473684
19458,722,18935,3299,122526,165,13322,928,13322,977,4505,1274,4348,1291,4129,1656,4077,4263,6120,100580,6119,3,4.712521191571809
2063747,618,557198,3151,10091192,265,314790,1685,320953,4223,1315253,1507,1335701,2002,312642,4860,375023,6734,5563,280778,5562,3,6.600990909730618
799,12,708,60,1750,6,593,30,593,39,327,24,296,46,247,57,246,125,198,5484,197,3,3.2348178137651824
4552,38,4132,239,17938,17,3117,72,3117,71,1535,59,1437,87,1042,118,1037,273,453,4050,452,3,4.36852207293666
1351265,881,959354,1553,15940900,428,458588,1529,464083,3850,556218,1484,563199,1931,189575,4617,179530,4824,6474,25144,6473,3,7.127864961097191
43,5,42,40,146,4,18,17,18,15,17,9,15,9,7,22,7,55,34,156,33,3,6.142857142857143
6920254,1313,1547585,8037,7743500,270,5990080,4325,6000519,9337,4674412,3644,5406977,5780,3213086,17582,1768735,24565,4824,13674,4823,3,2.1537717944679975
11099983,1371,1607869,8342,11911440,350,2690793,4894,2697496,13173,4967264,5417,5807749,10974,1288548,16358,1223033,21905,5981,15704,5980,3,8.614334118713467
1041414,276,277353,1655,1154066,62,915686,673,916649,1536,773160,583,812156,1056,521077,2600,301209,3842,1866,7076,1865,3,1.998579864396241
3074006,1365,1769524,9757,25766992,651,408481,3851,451102,11069,1713182,2914,1740632,4090,292805,12508,287400,17490,8929,52640,8928,3,10.498475094346066
4,4,4,39,4,3,4,17,4,13,4,7,4,7,4,19,4,52,6,10,5,3,1.0
5072280,949,1914179,8480,8123914,263,930066,2612,962512,7484,3568765,2773,3447202,5813,677499,8679,622484,12734,4941,13188,4940,3,7.48677119818627
589204,192,237408,1044,984998,54,178531,411,187774,1072,419124,375,400141,641,117491,1290,107386,2029,1723,4788,1722,3,5.014886246606123
5886633,909,2190420,4412,9346398,245,1797461,2732,1864577,8302,3991263,3051,4063122,6943,1057711,10109,948677,11126,5300,16542,5299,3,5.565445570671006
179146,90,86142,1184,454952,36,37010,143,39914,356,131985,104,127386,218,28173,388,25722,1358,1174,17374,1173,3,6.358783232172647
21057,44,11090,193,34284,11,14664,95,14741,124,16559,101,15544,117,9209,183,7995,376,327,1798,326,3,2.286567488326637
4290,10,2468,77,6442,6,3155,26,3167,29,3467,21,3326,21,2274,38,1963,83,146,656,145,3,1.8865435356200528
22898,56,12406,218,38600,22,13774,94,13976,149,17505,125,16889,145,8970,225,8001,377,349,2010,348,3,2.5527313266443703
6941,21,4204,103,10442,9,4835,41,4899,50,6019,39,5744,42,3529,64,2839,164,183,816,182,3,1.966846132048739
1492,10,772,60,2258,7,985,37,996,36,1308,35,1188,37,722,53,670,112,88,406,87,3,2.0664819944598336
2061,21,1265,68,3152,9,1549,37,1550,50,1699,42,1530,46,1025,73,890,126,104,510,103,3,2.010731707317073
465,9,345,55,752,5,382,19,382,23,466,16,453,16,283,35,262,82,53,232,52,3,1.6431095406360423
1750,16,1026,60,2580,8,1369,39,1379,39,1527,31,1420,32,915,51,816,108,94,460,93,3,1.9125683060109289
28183,41,13538,273,43780,26,18977,132,19072,214,21143,141,21018,170,11764,304,10094,479,370,1806,369,3,2.3956987419245155
12023,42,6488,132,19296,17,8714,97,8850,123,9594,79,9082,115,5572,179,4885,270,246,1136,245,3,2.157753050969131
19371,37,10075,213,30732,14,14358,78,14460,119,14521,62,13945,90,8846,174,7562,347,309,1464,308,3,2.1898033009269726
2184,21,1217,72,3394,10,1550,49,1573,52,1750,49,1609,54,1144,73,968,123,109,608,108,3,1.9090909090909092
3595,6,1987,75,5082,5,2883,21,2885,18,3254,9,3166,11,2227,21,1760,70,129,544,128,3,1.614279299506062
18352,19,9320,190,30212,14,13479,72,13666,114,14808,76,14326,92,8394,145,7269,320,306,1456,305,3,2.1863235644507983
5295,14,2963,93,7572,7,4139,30,4139,33,4222,20,3954,24,2699,51,2329,118,157,726,156,3,1.9618377176732122
299,8,187,52,524,4,186,19,185,20,206,12,211,12,136,28,143,68,47,272,46,3,2.198529411764706
4059,9,2155,88,6594,6,3054,28,3068,25,3419,13,3324,17,2171,33,1774,88,146,730,145,3,1.869645324735145
1603,9,945,52,2450,7,1180,29,1181,33,1317,29,1275,38,860,56,752,104,93,422,92,3,1.863953488372093
2974,24,1684,74,4290,8,2503,51,2522,62,2184,31,2110,54,1587,96,1377,143,119,546,118,3,1.8739760554505356
1895,20,1143,67,2996,9,1434,35,1431,48,1627,33,1495,45,987,74,869,108,102,488,101,3,1.9199594731509626
2338,21,1499,71,3818,7,1630,39,1651,55,1814,38,1798,40,1202,84,1077,137,113,582,112,3,1.945091514143095
5590,15,2429,97,8322,8,3843,38,3885,40,4322,27,4113,36,2505,54,2312,120,162,752,161,3,2.2315369261477045
17937,25,9378,169,28052,12,13661,65,13722,81,14625,58,14059,72,8440,118,7063,290,296,1360,295,3,2.1252369668246445
3289,7,1741,77,5196,5,2599,22,2618,18,3077,10,2861,11,1752,22,1415,69,131,706,130,3,1.8772831050228311
64303,55,30123,462,102394,13,45035,137,45202,200,47018,125,47096,183,27186,317,22822,748,561,2844,560,3,2.3652983153093503
10319,22,5251,106,16434,15,7507,80,7629,95,8282,88,8177,88,4869,129,4069,239,228,1082,227,3,2.119326350379955
21931,29,10818,200,34626,18,13640,93,13760,129,17198,87,16322,118,8539,188,7417,364,329,1574,328,3,2.5683335285162197
17573,26,8981,163,27508,11,12970,61,13162,78,13749,58,13917,70,8073,106,6858,259,294,1460,293,3,2.176762046327264
5542,18,3308,94,9132,7,4076,39,4118,40,4500,31,4329,37,2708,61,2499,146,172,850,171,3,2.0465288035450517
545,7,397,60,886,5,370,21,370,27,457,14,422,20,292,33,252,80,59,320,58,3,1.8664383561643836
1411,16,922,64,2258,6,1135,31,1140,41,1072,28,1011,37,809,60,740,100,88,410,87,3,1.7441285537700866
12322,47,6285,137,19298,19,9339,99,9338,126,9786,101,9294,116,5720,173,5032,278,247,1156,246,3,2.1541958041958043
2565,22,1401,68,3538,9,2146,40,2143,54,2223,50,2036,29,1431,73,1208,125,108,446,107,3,1.7924528301886793
1079,12,691,58,1498,7,835,30,832,34,909,27,829,23,588,42,534,103,72,274,71,3,1.8350340136054422
2011,19,1224,70,2876,9,1645,43,1645,40,1588,35,1515,43,1008,73,930,121,99,430,98,3,1.9950396825396826
14157,12,7715,152,22438,6,11186,35,11226,40,11230,21,10835,32,6952,55,5865,157,265,1294,264,3,2.036392405063291
3667,7,1700,76,5578,4,2765,21,2765,19,3304,10,3085,12,2089,28,1696,73,136,702,135,3,1.7553853518429872
711,6,423,43,1086,5,506,26,505,24,541,20,514,17,348,36,325,67,64,298,63,3,2.043103448275862
4613,13,2855,93,7744,6,3289,30,3396,37,3817,20,3513,27,2169,55,2032,111,159,774,158,3,2.1267865375749193
71384,66,33002,566,107436,27,41946,158,42707,234,52875,128,52300,194,25903,275,21873,718,573,2574,572,3,2.7558197892136045
6100,22,3435,99,10424,10,4458,51,4477,57,5234,38,4778,52,2863,85,2529,147,183,1028,182,3,2.130632203981837
580,9,393,54,830,5,514,22,514,26,526,16,510,17,385,37,305,80,56,244,55,3,1.5064935064935066
5228,11,3068,98,9234,8,3291,44,3389,41,4226,25,4203,44,2380,64,2078,141,174,1020,173,3,2.196638655462185
634,9,400,47,1098,5,487,26,489,26,475,19,439,23,341,42,333,83,65,342,64,3,1.8592375366568914
16710,20,8964,176,25926,10,12372,52,12477,79,12746,48,12522,61,7781,101,6617,248,286,1326,285,3,2.14753887675106
730,11,523,59,1132,5,572,28,571,31,545,20,486,20,360,43,340,89,64,286,63,3,2.0277777777777777
27152,59,13306,273,44504,27,16664,143,16921,224,21736,145,21143,162,11092,303,9723,465,372,1998,371,3,2.447890371438875
2178,20,1334,69,3262,9,1713,37,1720,42,1789,46,1656,46,1214,58,1071,111,104,458,103,3,1.7940691927512356
804,11,493,57,1204,5,630,29,627,26,623,20,567,18,430,43,390,84,70,390,69,3,1.869767441860465
7782,28,4462,113,12874,11,4900,49,4905,61,5882,48,5536,66,3397,95,2989,190,201,932,200,3,2.2908448631145126
7155,23,4065,107,11096,8,5232,46,5283,53,5424,43,5157,61,3465,96,3045,169,190,980,189,3,2.064935064935065
1632,18,1026,62,2802,9,1175,42,1213,41,1324,46,1248,43,860,53,769,108,99,566,98,3,1.8976744186046512
874,8,583,55,1388,4,680,25,687,33,666,20,627,21,509,37,455,92,72,350,71,3,1.7170923379174852
114859,102,47568,662,164144,32,83854,222,84361,345,83036,185,82726,273,48527,453,38031,1037,707,3292,706,3,2.3669091433634883
6334,19,3569,104,9308,9,4179,53,4211,41,4866,33,4540,47,2832,74,2539,137,175,912,174,3,2.236581920903955
676,10,485,47,1174,5,495,25,489,23,553,13,522,14,385,36,360,72,66,318,65,3,1.7558441558441558
3592,7,2214,85,6714,5,2521,27,2570,28,2815,17,2687,21,1601,41,1479,107,150,944,149,3,2.2435977514053715
34847,39,16466,324,57570,16,22147,89,22242,126,27829,84,28603,109,14510,186,12198,447,423,2384,422,3,2.4015851137146798
8617,26,4378,109,11966,8,6678,58,6693,59,6854,60,6409,59,4212,91,3554,186,195,820,194,3,2.0458214624881292
5066,12,2568,88,6514,6,4135,28,4140,32,3951,20,3815,27,2775,44,2213,95,148,700,147,3,1.8255855855855856
8552,20,4720,128,15754,10,5325,77,5396,90,7564,84,7351,94,3831,141,3307,237,227,1424,226,3,2.2323153223701384
4240,8,2454,75,5712,5,4012,26,4016,22,3435,13,3303,13,2682,28,2087,73,137,652,136,3,1.580909768829232
4024,5,2370,56,6276,4,2761,22,2782,22,3166,12,3007,14,1849,32,1670,79,143,642,142,3,2.1763115197404
10817,34,5486,130,16676,16,7906,116,8031,96,8688,94,8523,61,5357,155,4301,235,230,1082,229,3,2.0192271793914505
575,10,431,54,832,5,478,25,480,26,451,17,434,15,356,32,336,74,58,266,57,3,1.6151685393258426
30040,41,14728,214,44812,16,23670,151,23746,206,23791,135,23609,132,15739,293,12357,510,372,1642,371,3,1.908634601944215
749,10,526,55,1020,5,589,23,590,25,537,14,526,15,393,37,369,80,61,252,60,3,1.905852417302799
65464,58,29594,431,101742,21,39066,129,39462,204,50346,129,48043,159,24799,257,20987,690,558,2714,557,3,2.6397838622525103
71653,71,31000,513,107552,17,44353,151,44812,251,54104,159,52453,193,27351,341,23040,758,574,2710,573,3,2.619757961317685
11132,39,6278,135,16276,16,8085,82,8107,100,8711,89,8194,102,4951,149,4341,236,226,970,225,3,2.248434659664714
12444,32,7811,192,30104,13,6550,51,6698,75,7524,62,7383,73,4616,114,4487,282,302,2422,301,3,2.695840554592721
68606,45,28518,507,95832,15,46401,111,46981,190,52789,106,51993,145,27999,246,22819,603,543,2552,542,3,2.450301796492732
14529,17,7770,172,24576,8,8761,44,8801,49,11504,31,11038,35,6065,86,5263,192,277,1362,276,3,2.3955482275350373
6360,13,3968,111,10402,7,5228,41,5270,59,5464,40,5241,53,3535,90,3049,135,185,968,184,3,1.799151343705799
1483,16,764,63,2130,6,1220,33,1219,36,1384,30,1274,41,825,65,653,107,89,518,88,3,1.7975757575757576
3000,14,1726,77,4500,11,1646,54,1698,63,2526,56,2428,42,1279,93,1150,141,122,546,121,3,2.3455824863174355
14167,47,6654,150,19446,20,10345,94,10385,131,10884,82,10523,120,6875,194,5611,284,247,1058,246,3,2.0606545454545455
71238,37,29430,458,96862,15,50198,114,50581,191,57455,114,54665,154,31990,280,24131,676,544,2278,543,3,2.2268834010628322
573,10,429,57,1030,6,406,28,410,24,464,15,432,19,305,41,283,90,63,310,62,3,1.8786885245901639
3433,6,1940,72,5168,5,2718,20,2740,17,2817,10,2732,11,1818,27,1551,69,130,584,129,3,1.8883388338833884
3185,4,1847,51,4970,4,2321,18,2347,15,2409,9,2366,10,1612,21,1387,69,129,624,128,3,1.9758064516129032
164,5,119,45,242,4,156,17,156,18,166,11,152,10,113,21,108,57,33,162,32,3,1.4513274336283186
5622,9,2764,91,8028,6,4100,32,4137,35,4683,21,4517,30,2995,54,2366,122,161,734,160,3,1.877128547579299
551,9,325,52,794,5,353,23,353,24,443,20,413,18,281,36,253,77,56,298,55,3,1.9608540925266904
15831,20,8801,157,26096,8,10733,45,10880,69,12270,49,12137,64,6957,119,6124,250,288,1502,287,3,2.275549805950841
6191,12,3350,101,9698,9,4692,38,4710,50,4932,34,4618,39,3029,74,2651,127,177,928,176,3,2.043908880818752
184036,137,69772,911,261430,70,108753,363,109975,594,132204,293,141114,400,68559,762,51233,1482,891,3718,890,3,2.6843448708411732
2291,19,1344,68,3620,10,1801,40,1805,56,1864,50,1737,52,1160,84,1059,134,111,516,110,3,1.975
2738,22,1654,69,3694,7,2304,48,2306,59,2031,52,1892,41,1507,73,1357,128,111,460,110,3,1.8168546781685468
2046,20,1235,70,3260,9,1516,44,1498,50,1659,26,1559,38,1045,65,907,113,104,436,103,3,1.9578947368421054
50195,72,23158,380,75890,28,32098,192,32380,246,39778,114,38184,207,19986,366,16622,652,483,2274,482,3,2.5115080556389473
2997,27,1934,86,4698,12,2343,45,2350,67,2371,44,2181,66,1600,105,1483,151,127,696,126,3,1.873125
1460,14,890,55,2160,7,1199,38,1207,40,1149,22,1076,35,840,52,718,99,86,408,85,3,1.7380952380952381
715,11,557,56,1274,4,561,25,562,30,679,16,656,24,433,37,366,88,67,310,66,3,1.651270207852194
12681,26,6622,142,20068,20,7938,103,8082,129,10174,86,9606,96,5736,186,4677,265,252,1206,251,3,2.210774058577406
17105,14,9271,167,26386,8,12299,56,12421,81,13392,45,12945,68,7757,107,6744,271,289,1536,288,3,2.205105066391646
1839,18,1211,69,2688,9,1518,41,1512,39,1559,34,1367,25,989,52,920,116,94,378,93,3,1.859453993933266
3778,7,2105,71,5700,5,2993,22,3035,22,3038,13,2934,15,2107,26,1788,72,137,680,136,3,1.7930707166587565
867,7,532,42,1378,6,641,24,657,31,644,17,609,17,431,43,409,82,73,444,72,3,2.011600928074246
10708,38,5664,123,15580,10,8456,80,8479,98,8256,88,8140,99,5532,149,4610,232,224,1106,223,3,1.935647143890094
1829,17,901,65,2228,8,1506,38,1540,42,1545,23,1439,33,1001,55,804,102,87,326,86,3,1.8271728271728271
3161,6,2041,77,5210,5,2377,21,2388,19,2588,11,2474,11,1592,23,1464,72,132,630,131,3,1.9855527638190955
817,6,522,43,1204,4,633,27,633,28,661,15,594,19,447,43,406,90,64,262,63,3,1.8277404921700224
2340,22,1545,60,3992,9,1804,37,1785,43,1803,48,1695,48,1176,71,1073,104,115,588,114,3,1.989795918367347
366,7,262,51,668,5,263,20,262,23,289,16,272,18,174,30,160,78,53,336,52,3,2.103448275862069
2221,19,1339,67,3180,9,1648,46,1649,42,1849,44,1618,35,1093,78,975,121,103,396,102,3,2.032021957913998
6559,21,3747,106,10506,10,4636,55,4653,55,5018,28,4991,53,3195,85,2859,162,183,944,182,3,2.0528951486697964
4896,12,2907,85,7604,7,4005,35,4032,37,3995,29,3979,28,2618,53,2246,122,158,824,157,3,1.87012987012987
4936,10,2733,82,8470,8,3604,37,3644,40,4127,33,3919,37,2579,65,2176,129,164,826,163,3,1.9139201240791004
44768,38,20622,293,67922,25,30834,152,31123,194,34060,107,33045,141,19397,275,15767,592,456,2378,455,3,2.307985770995515
26726,60,11964,223,38554,20,19201,124,19331,164,20456,102,20129,154,11661,237,9722,435,346,1584,345,3,2.2919132149901382
21294,41,9019,202,31970,15,13847,80,13954,129,17189,72,16422,105,9489,162,7708,292,314,1454,313,3,2.2440720834650647
19892,27,10397,186,31174,13,12540,78,12699,104,15959,84,15233,92,8230,158,7043,347,312,1522,311,3,2.417010935601458
29692,23,15066,249,49746,7,20312,44,20428,69,22310,41,22130,57,12925,105,11343,390,394,2274,393,3,2.2972533849129593
772,11,530,57,1066,6,579,23,581,29,687,18,644,16,444,43,410,88,62,230,61,3,1.7387387387387387
187,7,140,48,354,4,128,18,128,18,123,9,109,11,96,28,97,58,40,202,39,3,1.9479166666666667
4074,9,2246,79,6544,5,3087,26,3079,28,3264,21,3160,19,2122,41,1804,111,146,754,145,3,1.9198868991517437
8964,38,5392,137,17322,17,5509,81,5555,94,6172,66,5654,90,3655,144,3388,235,231,1456,230,3,2.452530779753762
6038,18,3523,105,9292,9,4516,38,4616,45,4471,40,4386,37,3008,74,2696,141,173,810,172,3,2.007313829787234
2176,19,1326,58,3422,8,1549,34,1579,48,1658,32,1484,43,1071,72,975,92,106,446,105,3,2.0317460317460316
465,9,356,54,820,9,351,20,351,22,360,13,318,16,261,33,244,78,55,242,54,3,1.7816091954022988
3075,27,1899,76,4828,12,2489,57,2501,80,2268,53,2182,49,1620,91,1436,151,126,574,125,3,1.8981481481481481
6460,19,2943,96,9080,9,4793,37,4821,42,5471,39,5191,45,3283,80,2666,150,172,862,171,3,1.9677124581175753
13885,47,6905,127,20468,21,9872,107,9979,136,10462,108,10024,102,6134,201,5219,284,254,1136,253,3,2.263612650798826
42224,71,20542,399,74878,32,23063,129,23431,237,28705,128,27367,180,14809,285,13675,587,483,3040,482,3,2.8512391113512052
3298,7,2091,73,5122,5,2566,21,2573,19,2903,10,2654,10,1676,22,1444,67,130,564,129,3,1.967780429594272
3550,5,1971,54,5382,4,2626,20,2645,18,2658,10,2580,12,1711,23,1485,72,133,642,132,3,2.074810052600818
4651,7,2419,58,7302,5,3065,33,3191,33,3588,19,3442,26,2165,42,1904,118,153,746,152,3,2.148267898383372
13887,13,7325,137,22500,6,9320,37,9455,37,10822,17,10384,23,6251,46,5227,177,267,1430,266,3,2.2215645496720526
503,7,376,45,800,5,390,24,388,23,374,12,363,18,260,31,247,62,57,288,56,3,1.9346153846153846
767,6,536,45,1374,5,568,23,568,27,555,18,530,19,423,33,377,67,71,358,70,3,1.8132387706855793
2356,22,1423,66,3718,10,1706,41,1714,47,2015,39,1986,30,1291,84,1069,119,113,632,112,3,1.8249419054996128
711,8,471,47,1010,5,573,25,569,25,591,13,550,13,418,34,354,65,61,258,60,3,1.700956937799043
2754,13,1679,64,3936,7,2101,53,2099,59,2216,41,2051,42,1378,92,1243,140,114,498,113,3,1.9985486211901307
2665,23,1625,73,3868,10,2064,49,2089,56,2114,41,2003,40,1327,88,1223,139,113,494,112,3,2.0082893745290127
14515,11,7503,159,22846,6,11350,37,11392,37,11336,20,10802,24,7074,53,6154,183,266,1262,265,3,2.0518801243992084
3298,6,1941,68,4868,4,2518,19,2526,19,2665,9,2527,10,1719,21,1476,66,129,602,128,3,1.9185573007562535
3159,13,1865,49,4434,6,2626,38,2626,57,2556,51,2441,52,1739,73,1433,125,121,524,120,3,1.816561242093157
4421,15,2348,85,7406,7,3361,29,3384,35,3862,19,3600,22,2469,49,1956,113,157,914,156,3,1.7906034831915756
3619,6,2033,73,5360,5,2587,21,2643,19,3009,10,2812,11,1775,24,1557,71,131,606,130,3,2.0388732394366196
24940,53,12110,174,37812,21,17022,93,17164,152,19683,120,18943,143,10542,228,8925,402,344,1694,343,3,2.365774995257067
26644,33,12693,189,37000,20,20379,116,20557,155,20487,98,19553,120,13124,245,10244,437,340,1620,339,3,2.030173727522097
306,8,220,52,498,5,171,19,169,19,239,12,213,14,158,34,151,66,45,216,44,3,1.9367088607594938
2132,11,1233,55,3394,8,1466,45,1484,51,1571,46,1416,40,1035,67,933,126,106,490,105,3,2.059903381642512
4320,13,2328,72,7320,6,2573,30,2609,28,3623,18,3600,21,2141,44,1677,113,154,780,153,3,2.0177487155534797
4051,8,2032,74,5904,5,2354,24,2383,25,3135,13,2879,15,1715,29,1439,77,139,664,138,3,2.3620991253644315
25756,54,12577,186,38462,22,16395,128,16473,187,20581,122,19198,137,10577,236,9028,403,347,1706,346,3,2.4350950174907817
11070,41,5785,126,16728,11,8061,77,8112,104,8450,52,7922,82,5074,158,4431,251,232,1244,231,3,2.181710681907765
2535,22,1345,73,3716,10,1878,50,1884,47,1938,40,1818,53,1177,85,1044,136,112,502,111,3,2.1537807986406117
2490,22,1341,73,3528,10,1945,48,1961,56,1914,40,1750,38,1180,72,1061,131,108,448,107,3,2.110169491525424
2670,24,1519,73,4172,11,1933,52,1950,57,2102,44,2072,44,1286,88,1158,140,118,578,117,3,2.0762052877138415
4513,9,2566,88,7524,7,3244,33,3284,34,4009,27,4219,27,2021,51,1812,119,155,712,154,3,2.2330529440870857
4418,10,2668,87,6734,6,3459,30,3466,28,3668,16,3452,19,2314,42,1947,96,148,758,147,3,1.9092480553154711
2990,13,1935,60,4814,8,2534,45,2543,68,2506,47,2448,52,1706,103,1492,149,127,644,126,3,1.7526377491207503
7783,25,4375,92,11578,10,5804,57,5811,66,5853,63,5503,66,3796,99,3208,181,194,978,193,3,2.0503161222339306
1301,15,743,63,1938,7,989,30,991,37,1094,20,1021,29,668,51,584,94,83,410,82,3,1.9476047904191616
803,11,544,57,1312,6,591,31,591,31,600,25,537,22,377,41,363,93,70,402,69,3,2.129973474801061
23467,51,12166,211,35862,19,17528,119,17736,133,19209,113,18536,120,10817,203,9258,366,334,1522,333,3,2.169455486733845
1620,19,1059,64,2640,8,1326,40,1340,45,1374,40,1283,38,883,67,802,101,97,516,96,3,1.8346545866364665
6938,20,4079,114,10330,10,5402,42,5455,50,5550,48,5186,55,3653,79,3030,165,183,818,182,3,1.899260881467287
2111,20,1046,67,3230,9,1714,39,1720,43,1844,35,1849,48,1183,59,1021,110,104,480,103,3,1.7844463229078613
1460,17,949,62,2366,8,1270,39,1272,36,1239,31,1190,24,827,57,750,103,92,464,91,3,1.7654171704957677
1983,20,1122,69,3248,9,1578,45,1575,41,1751,26,1624,27,1085,77,917,108,103,428,102,3,1.8276497695852534
4107,9,2121,77,6346,5,3204,25,3243,24,3563,12,3551,14,2360,32,1777,96,143,672,142,3,1.7402542372881356
2232,20,1253,57,3444,9,1627,51,1640,45,2047,39,1923,39,1220,81,1013,129,107,430,106,3,1.8295081967213114
1300,15,820,61,1950,8,1076,40,1075,34,1042,21,1015,28,738,51,654,107,84,408,83,3,1.7615176151761518
10978,36,5818,148,19012,19,6877,94,6997,118,8264,75,8098,113,4759,150,4163,241,245,1352,244,3,2.3067871401554947
699,12,543,59,1468,7,488,31,491,28,625,21,623,17,370,45,339,91,73,426,72,3,1.8891891891891892
21186,49,10630,198,36144,19,13922,103,13989,153,16099,88,15759,104,8765,201,7862,379,336,1892,335,3,2.4171135196805476
18976,35,9134,173,29692,13,12675,57,12758,116,15309,76,15099,86,8253,131,7150,336,305,1466,304,3,2.299285108445414
22722,46,10621,205,33442,11,16542,95,16675,120,18213,100,17420,114,10112,182,8592,353,323,1488,322,3,2.2470332278481013
11629,43,5772,135,17802,11,6647,88,6936,108,8725,91,8649,108,4646,161,3894,253,237,1180,236,3,2.503013344812742
567,10,377,56,810,5,393,26,396,22,486,19,440,18,314,38,259,80,56,220,55,3,1.805732484076433
20236,33,9946,169,29018,8,16504,67,16729,93,16011,72,15919,90,10907,167,8386,319,301,1426,300,3,1.8553222701017695
19609,21,9448,184,26868,10,16268,50,16333,70,15213,55,14731,51,10374,137,8154,249,289,1296,288,3,1.8902062849431271
1722,18,978,67,2664,8,1239,43,1251,45,1314,32,1238,35,884,68,762,114,96,496,95,3,1.9479638009049773
3225,26,1909,67,4674,8,2524,55,2525,66,2545,47,2359,58,1631,101,1388,153,125,560,124,3,1.9773145309625997
2596,30,1473,73,4014,11,1886,41,1904,60,2212,54,2132,57,1454,90,1183,137,115,474,114,3,1.7854195323246218
12445,43,6459,112,17968,16,9391,93,9572,116,9999,103,9354,113,6239,174,5150,283,238,1034,237,3,1.9947106908158359
14672,11,8301,168,22944,7,10608,34,10886,49,11630,26,10946,40,6755,62,5856,194,268,1176,267,3,2.172020725388601
650,8,446,46,890,5,559,21,558,25,518,19,472,18,328,35,310,71,58,238,57,3,1.9817073170731707
2250,21,1449,71,3470,7,1872,48,1888,53,1752,47,1627,51,1244,77,1079,129,108,498,107,3,1.8086816720257235
1952,19,1203,69,2942,9,1496,36,1507,41,1547,43,1420,33,974,75,853,117,101,438,100,3,2.004106776180698
1157,9,861,60,1942,7,919,41,924,34,947,25,888,21,670,56,609,105,82,388,81,3,1.726865671641791
28766,35,12492,208,39448,14,22364,126,22470,171,22690,101,21445,142,13749,229,10768,420,350,1628,349,3,2.0922248890828423
10046,19,4763,125,14602,14,8038,73,8075,88,7831,77,7676,91,4851,129,4109,223,216,1134,215,3,2.0709132137703565
978,13,622,60,1592,7,598,27,607,35,804,24,699,25,439,46,395,97,76,360,75,3,2.2277904328018225
12021,37,5312,118,16464,14,9050,84,9128,83,9269,91,8705,106,5560,147,4516,247,227,958,226,3,2.16205035971223
158,8,130,53,340,5,130,19,129,19,134,16,129,17,102,31,97,65,50,390,49,3,1.5490196078431373
606,5,352,47,850,4,393,23,397,22,513,17,464,15,291,37,273,79,56,232,55,3,2.082474226804124
21100,25,9569,191,32168,10,14359,85,14350,95,15969,88,15510,101,8830,154,7585,364,316,1496,315,3,2.3895809739524347
2084,21,1192,72,3426,9,1631,49,1649,53,1707,46,1614,41,1149,78,1030,131,107,488,106,3,1.813751087902524
639,9,463,55,930,5,479,23,481,25,525,20,495,15,341,35,301,85,58,232,57,3,1.8739002932551319
19427,34,9434,169,29732,12,13161,60,13255,94,14877,71,14297,72,8333,161,7112,300,305,1510,304,3,2.331333253330133
853,11,582,58,1152,6,665,30,662,27,675,17,644,17,513,44,454,93,66,284,65,3,1.6627680311890838
3270,25,1812,76,4622,11,2160,54,2204,54,2357,61,2247,65,1455,100,1283,135,123,504,122,3,2.247422680412371
1936,12,1174,69,2884,9,1466,45,1488,44,1506,33,1440,42,1066,65,914,105,98,428,97,3,1.8161350844277673
653,9,417,54,912,4,503,24,506,25,517,19,462,15,335,39,314,81,58,238,57,3,1.9492537313432836
423,7,327,42,748,4,307,23,307,22,363,13,329,15,230,26,220,62,52,212,51,3,1.8391304347826087
5249,11,3039,70,8690,7,3735,38,3725,43,4206,28,3812,34,2333,73,2105,133,171,948,170,3,2.249892841834548
43349,62,20672,336,67122,24,28385,151,28661,185,34742,118,33461,157,17335,260,14736,567,455,2240,454,3,2.500663397750216
16605,27,8989,185,27948,11,10470,60,10550,81,12383,57,11860,74,6904,112,6080,264,296,1586,295,3,2.405127462340672
10484,23,5890,132,17502,18,6684,88,6734,105,7837,93,7555,86,4386,159,3927,246,237,1388,236,3,2.390332877336981
18951,41,10051,208,32042,11,13495,79,13606,92,15008,81,14558,102,8609,158,7583,339,317,1750,316,3,2.2013009641073293
20390,41,10359,199,31660,14,13684,84,13788,111,15812,87,14733,97,8781,185,7631,330,316,1566,315,3,2.3220589910033027
30619,20,14644,276,48998,7,19187,42,19415,76,22575,34,22180,60,12168,73,10856,343,392,2142,391,3,2.516354372123603
34157,21,14391,282,51458,9,22684,55,22942,69,25286,35,25329,61,13787,123,11886,390,399,1878,398,3,2.4774787843620802
7908,30,4656,121,13334,13,5457,65,5570,76,6039,67,5856,61,3608,116,3286,191,207,1098,206,3,2.1917960088691797
10775,45,6058,124,18694,19,6930,71,6980,93,8389,70,7858,111,4630,158,4214,245,243,1348,242,3,2.3272138228941683
22852,38,12782,249,42058,15,14997,131,15272,200,18223,126,17642,122,10105,261,8754,462,363,2132,362,3,2.2614547253834734
2430,24,1655,74,4030,11,1842,52,1856,60,1800,30,1753,57,1178,86,1072,135,119,670,118,3,2.062818336162988
13134,10,7522,161,22848,6,8534,42,8630,49,10000,22,9893,37,5670,54,5169,178,269,1560,268,3,2.3164021164021165
9925,34,5430,106,14372,13,7656,68,7750,85,7868,79,7629,72,5281,132,4252,216,214,954,213,3,1.87937890551032
20792,39,9941,179,31670,10,14296,70,14330,110,16423,83,15813,106,9574,186,7628,338,315,1456,314,3,2.171715061625235
12377,44,6508,143,17934,16,9292,98,9329,115,9821,102,9513,87,5898,167,5088,248,238,1102,237,3,2.098507968802984
505,9,376,56,884,5,359,20,363,23,345,14,337,17,264,33,245,80,58,308,57,3,1.9128787878787878
12492,27,5827,130,20130,21,7613,79,7632,131,9557,111,9167,122,5397,193,4501,276,252,1362,251,3,2.314619232907171
19620,41,10394,201,31840,16,13505,84,13668,108,15365,68,14634,90,8695,166,7594,339,316,1612,315,3,2.2564692351926396
6064,20,3436,106,9746,9,4250,40,4314,44,4821,42,4676,40,2979,78,2620,138,177,788,176,3,2.035582410204767
15675,25,8949,184,27644,12,10312,75,10395,80,11806,58,11499,71,6701,131,6074,270,296,1758,295,3,2.3392031040143264
61134,30,26440,472,92784,10,42916,78,43067,150,47464,61,46768,113,25851,230,20982,674,534,2552,533,3,2.3648601601485435
5026,14,3042,93,7714,7,4136,36,4147,36,3928,29,3823,29,2551,45,2290,107,158,720,157,3,1.9702077616620932
1744,18,1085,61,3078,9,1349,36,1340,41,1381,25,1306,26,931,55,825,120,102,518,101,3,1.8732545649838883
26451,37,13684,250,42784,24,18041,140,18220,192,20323,137,19807,154,11407,270,9871,440,364,1830,363,3,2.3188393091961075
14269,16,8024,163,24188,7,9528,41,9541,68,10653,38,10460,41,6543,74,5832,207,277,1532,276,3,2.180803912578328
65522,52,30249,491,102050,21,42590,154,42960,180,50104,111,49497,172,25295,305,21410,714,560,2710,559,3,2.590314291361929
20365,39,10569,152,32932,14,13613,89,13848,118,14522,90,14422,93,8704,187,7614,328,322,1764,321,3,2.3397288602941178
17493,16,9488,184,26288,9,12110,47,12161,69,13792,49,13262,57,7376,106,6457,229,288,1290,287,3,2.371610629067245
36014,25,17032,237,55036,13,23679,60,23988,122,26630,73,26138,98,15208,169,12828,424,414,2088,413,3,2.3680957390846924
17232,23,8574,161,26170,10,12988,48,13076,74,13308,50,12817,48,8267,109,6899,257,288,1514,287,3,2.084432079351639
30125,27,15896,259,52556,11,20520,51,20740,72,22378,31,22037,63,12899,132,11343,404,404,2320,403,3,2.3354523606481123
20692,48,10895,219,34464,11,14720,76,14732,143,15832,102,15714,88,9125,178,8008,348,327,1506,326,3,2.2676164383561646
1448,18,947,67,2742,9,962,41,985,47,1091,24,1051,25,687,57,647,100,99,634,98,3,2.1077147016011644
21674,49,11388,149,35462,18,14169,96,14306,136,16492,109,15857,100,8951,220,7869,365,334,1938,333,3,2.421405429560943
32066,21,16414,312,52814,12,19669,79,20053,100,23278,59,22811,85,12483,143,11367,398,406,2500,405,3,2.568773532003525
10454,39,5659,126,15816,16,7820,76,7886,91,7874,80,7576,75,4864,142,4281,239,224,994,223,3,2.1492598684210527
20303,34,9922,187,30560,14,14337,64,14388,86,15531,77,15763,89,8692,153,7350,311,310,1492,309,3,2.3358260469397147
11334,44,5978,137,18248,18,7270,91,7360,112,9212,90,8960,114,4793,168,4191,256,241,1246,240,3,2.3646985186730647
37336,25,14777,259,53022,8,24112,56,24295,87,28175,46,28066,84,15395,137,12152,391,405,1768,404,3,2.4252029879831114
15473,24,9039,175,27076,11,10688,61,10712,75,12473,53,12087,57,7086,125,6295,253,292,1588,291,3,2.1836014676827546
16108,19,8666,184,24684,8,10931,41,10950,57,12786,41,12341,53,7021,78,6289,209,278,1294,277,3,2.2942600769121206
70378,71,32434,430,109596,17,42897,182,43122,272,53848,155,54460,199,26105,370,22644,724,580,2788,579,3,2.695958628615208
15288,14,7122,163,23656,8,9752,45,9848,60,12068,34,12157,46,6748,79,5623,212,272,1282,271,3,2.2655601659751037
9108,31,5099,107,13340,13,7214,66,7214,76,7170,70,6845,62,4484,107,3754,217,208,934,207,3,2.0312221231043712
30036,72,15144,274,47142,30,20161,154,20320,224,24701,128,23637,152,12751,280,10781,514,383,1856,382,3,2.3555799545133715
109750,80,48933,733,173566,43,64803,234,65532,391,77586,213,76906,268,37759,539,33095,1112,729,3998,728,3,2.906591805927064
46752,56,21209,375,66302,24,31644,128,31994,194,36272,122,35970,141,20080,267,16191,598,452,2018,451,3,2.3282868525896414
93942,46,41463,607,142144,16,60402,110,61027,186,70515,101,69479,158,35500,272,30728,810,660,3080,659,3,2.6462535211267606
36446,33,16320,318,54306,12,23316,68,23614,113,27960,57,26916,94,15202,162,12729,436,410,1940,409,3,2.3974477042494406
17652,17,8842,194,27736,11,12288,51,12419,79,14536,47,13830,74,7681,137,6642,268,295,1482,294,3,2.298138263246973
35865,40,16495,273,55976,13,23231,78,23414,121,27136,82,25767,95,13502,161,12441,463,419,2232,418,3,2.6562731447193006
34808,21,15265,262,52194,8,19168,70,19326,86,26352,55,26524,80,12415,127,10628,390,402,1872,401,3,2.803705195328232
18394,38,9939,203,30564,14,13627,80,13714,101,14420,63,13976,96,8633,164,7540,304,309,1612,308,3,2.130661415498668
57739,37,27479,485,99112,18,35111,138,35333,200,42987,108,42769,161,21637,263,19376,669,553,3194,552,3,2.668530757498729
30814,33,16336,254,53828,9,19631,75,19777,107,22333,65,22277,92,12330,152,11111,425,411,2520,410,3,2.4991078669910785
2852,26,1921,77,4524,11,2148,59,2160,66,2149,60,2086,45,1447,107,1290,134,124,634,123,3,1.9709744298548721
10344,41,5573,139,16498,11,7445,79,7531,101,8019,61,7483,100,4814,143,4207,216,230,1204,229,3,2.1487328624844206
13879,10,7296,152,20882,5,10093,29,10082,29,11578,16,10902,20,6443,37,5581,135,257,1144,256,3,2.1541207512028557
13106,11,7160,137,22360,7,8780,31,8911,37,9993,22,9534,31,5618,50,5083,152,267,1558,266,3,2.3328586685653256
22372,27,11424,159,33368,10,16476,92,16560,122,17311,91,16827,98,10796,178,8773,363,323,1432,322,3,2.0722489811041127
3167,6,1803,76,4894,5,2138,20,2138,16,2458,9,2322,10,1550,22,1389,66,129,618,128,3,2.043225806451613
13482,11,7613,108,22766,6,8379,31,8487,43,9701,26,9223,36,5483,61,4985,177,269,1526,268,3,2.4588728798103228
3168,22,1699,68,4214,8,2534,42,2586,50,2573,46,2465,49,1728,90,1420,127,118,458,117,3,1.8333333333333333
10256,40,5662,137,17218,17,7056,87,7091,104,7874,94,7579,103,4566,135,4092,244,234,1254,233,3,2.24616732369689
4040,8,2270,80,5664,5,3262,24,3264,22,3364,13,3226,15,2464,29,1888,71,136,564,135,3,1.6396103896103895
39215,44,18382,349,61036,18,24562,99,25284,142,30519,99,28813,129,15106,226,12981,474,436,2306,435,3,2.595988349000397
8864,31,4924,121,13840,14,6773,71,6781,85,6934,69,6703,78,4256,126,3703,211,212,1002,211,3,2.082706766917293
8522,33,4799,129,14264,21,5917,71,5947,83,6632,75,6325,84,4038,112,3484,211,214,1210,213,3,2.1104507181773156
9130,36,4927,127,15402,15,6005,76,6036,91,7263,83,7015,90,4046,135,3487,214,221,1266,220,3,2.2565496786950074
3807,12,2515,92,7190,7,2536,30,2558,34,3057,18,2858,21,1849,51,1762,112,156,888,155,3,2.05895078420768
5555,13,2821,91,7734,7,4350,31,4375,34,4635,20,4295,25,3059,57,2478,133,158,672,157,3,1.8159529257927427
6652,21,3602,90,10416,10,5103,49,5111,58,5112,48,5024,43,3313,87,2950,167,183,942,182,3,2.007847872019318
37337,53,18960,325,63878,14,23840,116,24190,167,28971,118,29033,146,14976,240,13334,547,446,2548,445,3,2.4931223290598292
24015,55,11691,219,37374,19,18484,115,18664,169,19664,117,19047,124,11500,204,9639,400,341,1622,340,3,2.088260869565217
35828,79,20051,379,83168,32,17056,169,17262,245,22471,150,21244,163,11957,323,11294,664,510,4556,509,3,2.996403780212428
49076,42,25983,449,93576,14,24076,90,24634,157,32711,69,31112,104,16449,215,15081,566,538,3678,537,3,2.983524834336434
90200,39,38900,580,136126,9,58100,61,58793,148,68988,66,67069,105,35304,165,28463,666,645,3022,644,3,2.55495128030818
10978,45,6311,133,18828,17,7854,97,7899,118,8209,90,8022,97,5066,177,4493,248,245,1440,244,3,2.166995657323332
45518,62,22165,304,77354,18,30405,182,30593,260,33941,152,33077,185,18227,335,16068,640,490,2794,489,3,2.4972842486421243
4323,13,2718,93,6904,7,2916,29,2966,32,3451,18,3313,24,2021,45,1813,116,151,808,150,3,2.1390400791687285
29744,15,14738,293,50012,7,19755,51,19926,75,21755,40,20939,61,12077,102,10784,386,394,2258,393,3,2.46286329386437
38278,59,17713,329,64788,22,23038,110,23351,184,28912,115,28473,144,14228,245,12938,540,449,2598,448,3,2.6903289288726455
14135,11,7252,156,21600,6,10116,29,10155,30,11134,17,10615,21,6377,41,5383,134,262,1292,261,3,2.216559510741728
7612,15,4122,71,11796,7,5360,44,5443,71,5956,58,5969,66,3788,100,3099,184,194,870,193,3,2.009503695881732
49211,55,23150,420,80328,32,31750,185,31947,297,36638,173,36575,209,19490,389,17143,681,498,2638,497,3,2.524935864545921
20582,26,10410,204,31662,15,14920,82,14947,111,15834,88,15357,108,9372,162,7965,319,315,1516,314,3,2.196116090482288
1286836,385,486229,3769,2061844,108,600416,852,609136,2177,844174,779,875607,1563,346790,2774,305040,5686,2495,13128,2494,3,3.7107067677845382
4473,13,2501,77,7524,7,3224,30,3262,31,3592,19,3510,22,2146,52,1954,113,157,844,156,3,2.0843429636533086
50029,68,22639,382,76254,32,35643,156,35944,269,40019,151,38355,192,21569,356,17456,661,485,2260,484,3,2.3194862997820946
158112,115,62197,792,232580,42,102290,230,103474,410,119831,179,119172,317,61897,556,47696,1263,841,3804,840,3,2.5544372102040485
26185,64,12861,228,39666,22,18454,123,18541,166,20719,99,19690,123,11705,223,9735,420,351,1584,350,3,2.2370781717214867
25844,35,12803,206,39656,14,16655,130,16826,159,20358,114,19882,146,11099,258,8938,431,351,1574,350,3,2.3284980628885483
13743,15,7313,152,22960,7,9116,40,9241,47,10558,26,9956,37,5945,65,5297,187,270,1572,269,3,2.311690496215307
42119,54,18266,325,64630,23,28320,138,28641,181,33003,119,32420,130,18022,260,14909,549,447,2082,446,3,2.3370880035512154
12684,37,6209,141,18830,19,9339,98,9411,120,10145,83,9710,114,6052,176,4909,264,243,1108,242,3,2.095836087243886
47010,62,23737,410,78462,35,29362,180,29786,264,34125,158,33874,202,18606,374,16098,695,492,2784,491,3,2.526604321186714
61758,44,27774,447,95054,10,41070,114,41402,162,48668,89,48088,141,24721,248,21113,644,540,2634,539,3,2.4981999110068362
51252,49,27202,460,98194,12,23502,108,23914,182,32943,109,31209,150,16239,242,15166,605,551,3938,550,3,3.156105671531498
85461,39,40055,571,133804,8,60718,65,61196,120,67515,42,66430,74,37042,138,29840,706,640,3024,639,3,2.307137843528967
3960,9,2366,82,6808,6,2616,28,2631,29,3068,17,2878,23,1796,40,1635,106,152,892,151,3,2.2048997772828507
107225,70,51669,703,170696,38,64097,229,64720,385,81051,202,81229,272,38259,474,33254,1014,721,3510,720,3,2.8026085365534907
5094,14,2584,94,8088,10,3818,36,3856,34,4155,21,3960,30,2667,54,2093,112,162,736,161,3,1.9100112485939258
7075790,1286,2193765,8019,10943926,384,3141825,5221,3180023,12793,4305732,4208,4882497,7001,1667371,16831,1416475,20947,5736,28480,5735,3,4.243680620569747
6833,13,3690,91,10152,7,4982,46,5004,46,5257,34,5098,39,3180,69,2744,153,180,796,179,3,2.14874213836478
5651,14,3056,79,8650,7,4455,40,4483,45,4550,23,4424,35,3025,58,2491,123,167,756,166,3,1.868099173553719
4940,15,2897,86,8444,6,3498,32,3521,39,3591,35,3499,27,2272,64,2108,114,168,1010,167,3,2.1742957746478875
13575,12,7351,134,22514,7,7847,34,8053,49,9866,30,9672,33,5479,52,4922,174,269,1472,268,3,2.4776419054572
27370,59,14342,260,42902,26,18168,149,18382,177,20317,141,19821,131,11103,290,9671,452,365,1848,364,3,2.4650995226515358
29652,17,14446,273,47714,6,18617,37,18761,42,22409,19,22054,29,11804,56,10463,276,385,2042,384,3,2.5120298203998646
28728,67,13890,195,46376,16,18887,149,19142,239,21398,150,20277,164,11515,284,10309,469,381,2110,380,3,2.4948328267477202
2745,7,1748,72,5090,5,1692,20,1708,19,1983,10,1826,11,1207,22,1122,66,131,776,130,3,2.2742336371168186
3769,5,2143,54,5744,4,2793,20,2790,21,3340,12,3055,13,1886,27,1594,73,137,590,136,3,1.998409331919406
42738,42,20242,244,62398,21,29509,114,29763,172,32593,115,31232,143,17498,240,14838,500,440,1964,439,3,2.4424505657789464
100184,85,45867,682,159474,27,60680,190,61352,325,77178,149,76713,183,36967,441,31680,899,697,3442,696,3,2.7100927854572996
7934,36,4793,129,15002,14,5217,76,5288,85,6335,80,6022,86,3614,134,3214,210,222,1450,221,3,2.1953514111787493
15901,21,8538,176,25490,7,10656,50,10750,63,11937,44,11626,58,7090,84,6253,246,283,1418,282,3,2.2427362482369535
53804,75,21878,395,77420,33,36519,194,36666,273,41514,154,41211,207,22532,381,17466,707,487,2224,486,3,2.3878927747203975
16294,37,9266,174,30758,12,8170,70,8342,93,10744,75,10160,92,5803,132,5478,293,310,1986,309,3,2.8078580044804413
21085,27,10695,191,33158,16,13770,70,13919,136,15834,90,15180,82,8784,166,7571,353,320,1556,319,3,2.4003870673952643
31029,24,15846,260,50052,8,20283,49,20513,76,25030,41,23964,58,12589,113,11028,351,394,1868,393,3,2.4647708316784493
53717,57,24847,397,83828,21,37448,216,37821,302,39727,165,40215,225,22039,427,18890,794,508,2544,507,3,2.437361041789555
8168,27,4385,110,12190,10,6142,47,6172,70,6857,61,6647,67,4058,108,3502,179,196,882,195,3,2.0128141941843274
18364,21,9294,176,29224,9,12067,69,12144,89,14186,68,13459,70,7828,150,6824,304,302,1526,301,3,2.3459376596831887
51279,78,23354,392,81614,32,32173,205,32452,302,38400,143,37678,218,19404,403,16963,727,500,2402,499,3,2.6427025355596783
23084,56,12248,208,36962,20,15094,114,15361,167,18574,105,17903,121,9496,192,8205,409,340,1786,339,3,2.4309182813816346
7640,31,4680,109,14052,12,5505,68,5534,80,5986,70,5817,53,3539,118,3279,207,213,1254,212,3,2.158801921446736
26543,24,14329,293,49262,11,13159,41,13316,55,17683,27,16650,49,9138,93,8576,312,395,2654,394,3,2.904683738235938
27993,67,14082,249,41226,21,16851,168,17186,198,21905,131,21020,150,10689,254,9338,425,358,1578,357,3,2.618860510805501
83029,92,33866,543,117850,40,53586,209,54326,292,59816,190,61523,234,31800,441,25394,921,601,2688,600,3,2.6109748427672956
30514,25,14763,273,51754,10,20705,51,20863,83,25173,56,24679,68,13349,133,11509,414,401,2270,400,3,2.2858641096711363
5245,14,3070,99,8138,8,3345,33,3382,36,4096,32,3732,30,2259,57,2032,121,162,814,161,3,2.3218238158477202
7208,22,4005,95,10726,9,4895,41,5079,60,6108,50,5888,58,3429,91,2895,163,186,864,185,3,2.1020705745115196
40571,26,18919,323,56926,10,26741,83,26960,136,30972,81,30313,112,16909,194,13792,480,419,1740,418,3,2.39937311490922
8847,32,4676,125,13986,9,6248,83,6268,82,6825,73,6570,80,3984,125,3538,217,212,1162,211,3,2.220632530120482
51051,80,23812,446,82066,37,30154,216,30584,276,38245,180,37090,192,18859,391,16782,692,504,2844,503,3,2.7069834031496898
857,8,564,51,1270,4,572,27,586,30,693,21,598,22,412,42,398,84,68,296,67,3,2.0800970873786406
29267,17,14123,244,48680,7,18506,39,18711,56,20773,34,20367,48,12138,71,10532,350,389,2176,388,3,2.41118800461361
8951,36,5302,123,14942,14,6843,57,6911,88,7142,79,7010,86,4343,113,3762,223,219,1164,218,3,2.0610177296799446
83445,42,37587,530,134672,9,53259,63,53625,104,65110,40,63282,73,30888,137,26485,603,642,3270,641,3,2.7015345765345766
12717,47,7063,139,19722,18,7928,101,8004,128,9792,99,9184,120,5158,189,4636,276,250,1200,249,3,2.4654905001938734
15947,23,8807,175,26452,11,11385,58,11477,64,12593,52,12128,65,7282,111,6319,238,291,1644,290,3,2.1899203515517716
47808,65,22796,360,71552,29,34576,125,34764,212,36132,132,35134,170,20566,305,17214,646,469,2268,468,3,2.3246134396576874
16999,27,8720,157,27814,10,12084,52,12149,75,12758,57,12469,68,7598,116,6539,278,295,1568,294,3,2.2372992892866543
8976,29,4803,117,13522,13,6279,69,6372,93,6979,70,6602,62,4223,110,3514,200,209,1040,208,3,2.125503196779541
22260,46,10315,205,33238,17,15978,90,16384,132,17627,94,16918,93,9982,180,8206,352,321,1458,320,3,2.230014025245442
33750,26,16271,257,52088,8,23511,59,23833,84,26865,55,25774,70,13994,130,11896,422,401,1852,400,3,2.4117478919536945
12970,51,6726,156,20558,19,8483,105,8571,134,10521,102,10067,101,5565,193,4815,294,255,1406,254,3,2.330637915543576
63360,49,25581,486,96396,17,39193,111,39950,184,49418,110,49966,137,24741,248,20147,653,545,2600,544,3,2.560931247726446
42593,67,21166,408,70414,26,28418,137,28665,203,31844,113,31092,174,17318,313,15291,584,468,2684,467,3,2.4594641413558147
44601,41,20683,361,69686,27,25552,162,25948,209,33788,133,34153,169,16337,275,14049,530,463,2128,462,3,2.7300605986411215
10837,45,6100,116,18150,18,8226,102,8273,107,8710,102,8594,85,5209,168,4469,258,240,1262,239,3,2.0804377039738915
61024,29,29123,414,92866,13,38113,87,38490,136,46475,79,45864,128,23467,174,20020,643,533,2488,532,3,2.600417607704436
8550,19,4875,125,14524,14,6033,72,6097,71,6844,70,6514,50,4031,111,3595,191,217,1200,216,3,2.121061771272637
2357,25,1561,76,4170,11,1609,51,1667,49,1747,55,1642,32,1092,86,1044,132,120,702,119,3,2.1584249084249083
38812,43,18928,262,58582,17,25427,90,25937,137,29587,89,28628,124,16251,207,13584,482,425,1940,424,3,2.388283797920128
5745,15,2869,97,8186,8,4603,38,4601,41,4772,22,4487,26,3213,55,2606,135,162,654,161,3,1.7880485527544352
33604,43,17196,317,58936,15,21416,95,21689,139,24265,83,23809,93,13367,185,12041,477,427,2490,426,3,2.5139522705169446
36455,46,18269,319,60406,12,23178,116,23635,135,28438,98,27765,124,14730,209,12825,429,431,2324,430,3,2.4748811948404614
19782,37,10505,203,31444,15,14908,81,14989,107,15255,85,14768,101,9352,182,7754,314,312,1454,311,3,2.1152694610778444
83959,94,38271,556,129508,50,55253,223,55830,382,62014,231,59938,280,32501,479,27808,1003,629,3052,628,3,2.5832743607888986
3081,27,1837,78,4678,12,2464,58,2491,55,2519,50,2373,65,1582,100,1394,142,126,660,125,3,1.947534766118837
6995,24,3938,94,11124,6,5030,43,5097,63,5337,43,5312,45,3301,94,2946,163,190,1002,189,3,2.1190548318691307
32111,19,14247,261,47974,6,20504,39,20684,53,24754,26,25373,43,13479,64,11148,336,386,1816,385,3,2.3822983900882857
48507,81,24297,365,80504,35,31211,203,31541,297,36945,167,35976,209,19343,372,16927,732,499,2584,498,3,2.507728894173603
20162,26,9833,214,31798,10,15602,90,15720,116,15661,80,15092,104,10198,165,8544,339,314,1484,313,3,1.9770543243773289
8467,32,5139,118,14078,13,5991,54,5987,83,6448,73,6203,66,3949,124,3384,211,211,1062,210,3,2.144087110660927
112137,79,57558,800,209202,26,53487,147,54503,282,70621,114,68473,155,35410,343,32221,965,803,5548,802,3,3.166817283253318
27374,58,12466,223,40494,23,18302,111,18489,181,21204,110,21084,151,12306,260,9672,442,354,1580,353,3,2.224443360962132
24819,56,13267,206,42016,25,16499,114,16688,190,19051,122,18765,148,10723,265,9408,414,363,2060,362,3,2.314557493238832
9791,36,5707,114,15392,15,6977,75,6965,94,7444,82,7323,92,4620,124,4006,224,222,1020,221,3,2.1192640692640694
21740,43,10572,215,33354,18,15499,95,15621,117,17372,82,16976,84,9700,198,8293,351,322,1514,321,3,2.241237113402062
44991,46,21509,371,73872,30,31490,176,31866,229,34423,129,33344,186,18838,335,16500,647,476,2462,475,3,2.3883108610255865
42585,61,20021,354,67538,25,27227,129,27518,194,33079,112,31500,163,16533,249,14400,565,456,2262,455,3,2.5757575757575757
17256,33,9604,196,29030,13,11297,69,11530,107,13288,69,12998,56,7372,153,6513,288,302,1676,301,3,2.340748779164406
23672,50,11578,217,35040,17,18137,104,18224,132,18778,60,18510,124,11201,207,9181,380,331,1442,330,3,2.1133827336844924
25276,35,10830,207,38464,13,18125,123,18174,163,18992,99,18730,143,11580,237,9347,406,345,1650,344,3,2.1827288428324696
15038,16,7958,156,23200,7,10951,38,10989,48,10888,24,10600,38,6729,75,5915,190,271,1338,270,3,2.2348045772031506
43760,47,22199,334,71584,28,28867,122,29004,203,35299,142,35804,178,18398,282,15210,601,471,2302,470,3,2.3785194042830744
34555,34,16567,241,55580,13,23502,75,23629,132,25458,74,25399,97,14276,160,12510,448,415,2080,414,3,2.4204959372373214
12940,10,7147,146,20934,5,9422,34,9463,28,10040,14,9597,19,6060,36,5218,122,258,1406,257,3,2.1353135313531353
16065,14,8710,111,27558,7,10029,59,10239,77,12103,58,11721,70,6566,109,5965,262,296,1778,295,3,2.446695095948827
53979,25,25177,375,84786,6,36996,51,37333,86,41061,38,39686,64,22095,99,18766,447,512,2436,511,3,2.443041412084182
71342,77,33196,488,113530,36,42043,169,42729,290,50588,161,49100,228,25142,381,22579,804,592,3324,591,3,2.8375626441810518
11339,40,5973,135,16926,15,7602,85,7689,85,9147,93,8746,104,5216,147,4417,234,231,1036,230,3,2.173888036809816
20705,47,10372,233,34116,11,12975,98,13104,128,17350,100,16864,120,8342,167,7392,330,327,1716,326,3,2.4820187005514267
10097,37,5071,133,15344,14,6583,75,6642,91,7680,81,7301,92,4447,137,4006,220,220,1040,219,3,2.2705194513154936
25836,57,13898,244,41360,25,17401,152,17589,190,20730,133,19817,144,11705,263,10033,430,358,1756,357,3,2.207261853908586
13362,50,6923,139,20216,12,9414,104,9473,123,10368,100,9920,110,6173,173,5343,286,252,1192,251,3,2.164587720719261
15202,25,8512,133,27030,11,10166,58,10248,77,12134,55,11958,68,6761,109,6030,287,293,1736,292,3,2.248483952078095
28858,63,14364,236,44704,26,19420,142,19657,224,22787,143,22056,166,12882,281,10497,495,372,1744,371,3,2.240180096258345
28980,18,14370,294,49008,8,17982,41,18234,71,21058,39,20512,58,11266,89,10315,353,393,2322,392,3,2.5723415586721106
23017,58,12451,226,39542,23,13799,118,14057,166,18025,114,17478,136,9120,231,8129,410,352,1954,351,3,2.523793859649123
12842,10,7171,152,21582,5,8151,33,8229,36,9322,21,8884,26,5252,41,4868,137,262,1474,261,3,2.4451637471439454
6009,16,3175,77,9156,7,4461,38,4485,48,4641,40,4308,46,2873,58,2517,135,173,996,172,3,2.091541942220675
40368,30,19729,288,61730,13,26725,90,26945,147,33303,112,31098,142,17412,230,14477,529,438,2084,437,3,2.3184011026878015
294839,79,119370,1399,443746,21,176883,141,178497,421,220540,112,220862,254,96172,543,82105,1766,1160,5484,1159,3,3.065746787006613
7354,22,4373,97,11978,10,4818,59,4881,68,5716,58,5362,63,3335,100,2891,171,197,1066,196,3,2.2050974512743626
5079,13,2831,93,7496,7,3697,35,3736,32,4013,24,3891,23,2454,48,2083,121,157,720,156,3,2.069682151589242
8412,27,4755,88,12362,7,6303,59,6295,71,6601,36,6560,54,4179,93,3468,197,198,848,197,3,2.012921751615219
38864,45,19101,304,58604,11,25815,93,25927,140,27803,90,26650,121,14926,183,13356,457,427,2078,426,3,2.6037786412970654
66814,63,31384,407,105924,16,36396,121,37150,217,45381,152,43962,191,23284,307,20718,751,571,3184,570,3,2.8695241367462634
7200,24,3580,107,10956,10,4844,55,4897,63,5918,44,5602,59,3249,94,2834,171,188,902,187,3,2.21606648199446
11770,44,6168,136,18430,19,7106,92,7204,114,9365,101,8744,100,5173,172,4604,252,242,1228,241,3,2.275275468780205
16497,19,8110,169,24370,7,11741,40,11882,63,12337,39,11951,53,7183,98,6190,244,277,1258,276,3,2.296672699429208
42929,56,19684,340,64396,22,29089,136,29231,172,34317,111,33715,106,17721,250,14351,508,445,2126,444,3,2.4224930872975565
60873,39,30191,429,99746,20,38216,102,38507,197,43588,102,43503,156,23408,279,20480,665,555,2988,554,3,2.6005211893369786
8597,26,4877,111,13648,9,5944,67,6046,79,6528,71,6472,74,4061,109,3394,209,209,1068,208,3,2.11696626446688
27794,55,14382,283,44070,23,18504,163,18621,178,21175,113,20568,148,11388,272,9897,435,370,1880,369,3,2.4406392694063928
16417,18,8680,178,24738,8,11912,41,12029,53,12995,34,12587,45,7940,69,6470,225,278,1224,277,3,2.067632241813602
11059,45,6108,128,18860,11,8194,90,8236,121,8753,81,8575,109,5276,152,4710,263,245,1314,244,3,2.096095526914329
21993,33,11840,201,37180,19,14382,117,14557,152,16620,102,16501,109,9094,226,8194,403,344,2060,343,3,2.418407741367935
10264,22,5876,138,17130,17,7523,86,7537,105,8615,83,8197,97,4841,160,4215,247,232,1118,231,3,2.120223094401983
18794,37,9694,197,29814,14,13157,60,13267,95,14826,56,13961,69,8307,145,7083,314,306,1492,305,3,2.2624292765137834
59406,56,30051,470,100890,20,29661,148,30237,197,42777,127,41446,157,20344,267,18208,635,557,2994,556,3,2.920074714903657
82706,85,37814,495,132330,30,52023,237,52454,400,61940,240,62726,287,31179,536,26711,1018,636,2988,635,3,2.6526187497995446
19722,25,9130,199,30534,14,14707,96,14788,101,15585,78,15162,75,9586,153,7517,317,308,1474,307,3,2.0573753390360943
11891,44,6558,132,17950,18,8357,91,8443,113,9228,101,8873,112,5653,170,4723,244,239,1144,238,3,2.103484875287458
92106,85,39000,579,132914,51,58564,242,59254,399,64655,253,63157,319,33853,517,29019,995,639,2988,638,3,2.7207633001506513
23162,58,12348,238,38706,19,15776,121,15924,163,17269,95,16825,119,10014,252,8811,440,347,1892,346,3,2.3129618534052327
34476,31,15150,310,53174,11,22738,76,22848,81,28390,52,28424,48,15413,148,11914,378,404,1866,403,3,2.236813079867644
11209,44,6134,124,18504,16,8114,73,8154,126,8959,100,8797,111,5292,173,4550,269,241,1220,240,3,2.118102796674225
205195,158,87345,1117,339910,70,106184,387,107790,729,140813,316,140915,427,64737,921,57754,1785,1019,5662,1018,3,3.1696711308834207
42335,58,20223,339,70052,17,28156,152,28386,219,31441,127,30943,148,16901,261,15167,586,464,2680,463,3,2.5048813679663926
13557,9,7377,139,21170,5,9915,32,9979,31,10939,16,10511,25,6482,41,5462,143,259,1226,258,3,2.091484109842641
5628,16,3258,79,9182,8,4009,43,4066,48,4398,39,4179,30,2585,64,2325,143,173,950,172,3,2.1771760154738877
11174,41,6198,144,17616,18,8087,90,8162,120,8756,93,8153,109,5139,155,4427,260,236,1140,235,3,2.174352986962444
8949,16,4747,124,13208,13,6287,66,6313,78,6792,68,6247,78,4132,118,3596,182,205,914,204,3,2.1657792836398837
5100,13,2775,92,7576,15,3878,33,3889,34,3972,25,3859,28,2478,50,2150,112,157,658,156,3,2.0581113801452786
87931,57,38899,592,144126,17,52933,103,53271,192,63580,86,62771,163,32733,237,28594,774,664,3696,663,3,2.686310451226591
3585,8,2097,78,5614,5,2764,22,2771,22,2872,14,2732,14,1901,29,1600,75,135,602,134,3,1.8858495528669121
24364,27,11048,196,34566,11,16696,78,16806,129,18264,108,17571,127,10850,198,8707,366,327,1404,326,3,2.2455299539170506
20776,44,11102,205,32476,17,13753,82,13800,113,15090,89,14416,106,8844,161,7674,355,317,1578,316,3,2.349163274536409
11619,50,6337,136,19400,12,7634,98,7680,112,9465,104,9359,88,5006,183,4633,256,248,1230,247,3,2.3210147822612863
10477,24,5980,145,18662,19,7385,93,7408,112,8256,98,7949,104,4725,158,4340,263,242,1412,241,3,2.2173544973544974
52457,78,23449,440,80644,20,35338,208,35607,285,37436,184,36815,217,20864,392,17851,725,499,2472,498,3,2.5142350460122698
36253,46,18498,329,60946,19,23328,106,23661,153,26513,94,25790,134,14529,206,13184,519,435,2474,434,3,2.4952164636244754
41656,56,18721,343,65332,23,24757,144,24939,175,32983,125,32104,149,15723,251,13417,525,449,2356,448,3,2.6493671691153087
3426,7,2018,77,5226,5,2683,21,2696,21,2664,10,2597,11,1772,24,1550,68,131,590,130,3,1.9334085778781038
12113,24,6670,98,19688,11,8353,101,8428,123,9533,95,9014,118,5350,187,4793,272,252,1306,251,3,2.26411214953271
13684,9,7287,155,20538,5,10049,26,10195,26,10644,13,10294,18,6203,35,5490,135,257,1246,256,3,2.206029340641625
6218,19,3627,93,9788,9,4982,47,5002,56,5143,45,4815,43,3145,83,2807,149,180,964,179,3,1.9771065182829888
17537,34,9157,183,29546,13,12559,74,12666,93,14479,74,13965,81,7927,136,6788,304,305,1654,304,3,2.212312350195534
5240,15,2961,99,8770,8,3888,34,3905,38,3916,23,3649,27,2467,53,2228,126,168,872,167,3,2.124037292257803
4453,13,2822,86,7728,7,3698,32,3710,35,3760,23,3584,27,2548,52,2252,119,159,842,158,3,1.7476452119309263
54270,23,27399,407,86954,8,29266,59,29665,77,36578,41,35493,75,18804,107,17213,448,516,2760,515,3,2.8860880663688575
16178,19,8754,147,25398,7,10533,50,10617,65,13136,41,12316,50,6989,83,6111,215,282,1262,281,3,2.314780369151524
10144,35,5469,118,15452,15,8118,81,8183,88,8130,82,7880,93,5463,142,4442,234,220,984,219,3,1.8568552077613034
6566,21,4002,109,10946,11,4537,44,4629,59,5450,48,5433,35,3424,91,2957,179,188,1004,187,3,1.917640186915888
9119,33,4685,112,14444,9,6972,58,6994,86,7520,77,7150,50,4660,130,3940,213,214,1020,213,3,1.9568669527896996
21203,26,10824,182,31088,15,15482,103,15664,91,17468,86,16350,105,9752,157,7897,332,312,1374,311,3,2.1742206726825266
7782,23,4302,115,11102,10,5959,53,5959,63,5876,44,5551,63,3722,99,3258,168,189,872,188,3,2.090811391724879
7342,24,4297,112,11326,11,5429,55,5484,66,6191,54,5963,60,3722,95,3159,184,190,850,189,3,1.9725953788285868
25151,52,12239,236,36070,20,17059,101,17215,129,19406,117,19282,112,10692,217,8675,396,336,1484,335,3,2.3523194912083802
7359,25,3944,105,11322,11,5530,61,5611,66,5803,57,5758,64,3493,100,3064,173,192,926,191,3,2.106784998568566
15508,18,8219,173,24738,7,10986,48,11010,62,12093,42,11537,54,6927,84,6019,229,280,1418,279,3,2.2387758048217123
46180,63,21175,383,71310,16,30088,124,30381,199,36565,118,35285,182,18300,263,15915,602,469,2238,468,3,2.523497267759563
178737,61,69678,924,264942,13,111582,93,112456,200,130643,70,135515,142,64406,291,52269,1106,897,4174,896,3,2.7751606993137283
25031,46,12403,238,38120,13,17713,141,17887,163,19247,98,18472,122,11553,235,9542,407,344,1604,343,3,2.166623387864624
262548,159,101883,1226,401350,37,150013,321,151111,644,189410,281,192147,358,91041,802,74210,1881,1103,5116,1102,3,2.883843543019079
17759,26,8075,179,28102,8,13668,65,13798,82,14612,60,14807,75,9124,125,7131,271,297,1452,296,3,1.9464050854888206
14185,11,7310,155,20924,5,11682,28,11826,28,10898,13,10836,18,7461,36,6426,129,257,1210,256,3,1.9012196756466961
14624,14,8245,137,23334,6,9915,32,10007,38,11350,19,10892,29,6232,62,5638,182,272,1478,271,3,2.3465982028241337
11789,43,6463,124,17948,17,7624,86,7797,114,9189,78,8610,108,5034,165,4551,266,240,1116,239,3,2.341875248311482
9369,31,4912,113,14134,14,6843,56,6876,84,7651,71,7211,84,4375,124,3693,218,213,960,212,3,2.1414857142857144
6353,13,3602,112,9480,9,4532,45,4561,52,5015,33,4555,47,2975,68,2641,134,175,794,174,3,2.1354621848739495
8740,30,4743,123,14202,14,5592,55,5762,82,7351,59,7135,82,4006,111,3441,215,213,1070,212,3,2.18172740888667
109014,101,44298,640,172074,40,51378,240,52268,378,86172,195,85978,258,32612,504,28416,1039,725,3502,724,3,3.342757267263584
7831,26,4519,119,13366,13,5173,54,5211,77,6024,69,5887,76,3433,107,3096,193,208,1154,207,3,2.28109525196621
17745,25,9580,194,27778,11,12135,73,12255,81,13851,56,13638,74,7882,116,6573,260,294,1386,293,3,2.2513321492007106
19906,36,10031,198,30000,14,15091,76,15167,98,15212,76,14498,95,9112,146,7949,325,306,1444,305,3,2.18459174714662
2837,24,1635,75,4478,11,2067,55,2088,63,2274,45,2092,63,1350,95,1204,146,123,580,122,3,2.1014814814814815
6882,26,3939,110,11702,11,4619,46,4632,54,5270,32,5102,61,3244,85,2897,173,192,1008,191,3,2.1214549938347718
34821,33,17572,318,55504,14,26574,77,26786,113,28261,73,27284,94,15928,174,13452,432,414,2046,413,3,2.18615017579106
32569,19,15445,290,50104,9,23105,47,23250,68,25385,41,25133,65,15169,108,12121,391,394,1862,393,3,2.1470762739798275
1781,19,1197,65,2808,9,1321,34,1330,38,1516,41,1409,33,935,68,828,115,99,478,98,3,1.904812834224599
24243,52,11620,246,36526,12,16133,106,16295,146,18717,91,17860,134,9791,217,8725,397,338,1534,337,3,2.4760494331528955
12716,11,6986,146,22272,6,8842,38,8855,33,10488,18,10486,28,5929,52,5244,142,263,1378,262,3,2.144712430426716
2651,12,1442,54,3952,6,2058,38,2065,56,2117,51,1915,42,1315,70,1169,128,116,542,115,3,2.0159695817490495
23160,56,12005,214,37634,18,15896,100,16148,167,18452,109,17700,134,10274,228,8906,384,343,1690,342,3,2.2542339887093634
60207,39,29670,467,92676,10,41068,102,41508,135,45960,72,46033,125,23722,214,20159,562,534,2434,533,3,2.5380237753983645
36315,38,16768,320,56548,15,23396,85,23693,144,29812,84,28755,108,15235,144,12500,460,419,2102,418,3,2.3836560551361994
12907,9,7356,159,20874,5,9327,29,9436,26,10185,12,9963,17,5813,35,5117,127,257,1262,256,3,2.2203681403750215
22693,46,11616,187,35950,20,15584,106,15664,138,17168,112,16888,109,9599,189,8346,342,336,1842,335,3,2.3641004271278256
77952,94,33860,550,123708,45,46968,182,47369,325,56505,185,57722,243,28298,428,24403,898,616,3300,615,3,2.754682309703866
13506,16,6959,142,21132,5,9680,29,9811,29,10274,13,10070,19,6244,37,5463,132,259,1316,258,3,2.1630365150544524
46389,72,23470,331,72474,25,34895,149,35050,226,35718,140,34314,148,19702,313,16987,600,471,2200,470,3,2.354532534768044
6060,11,3167,97,8642,8,4040,34,4116,42,4833,36,4398,28,2714,67,2366,126,167,706,166,3,2.232866617538688
19974,32,9051,205,30512,14,13168,92,13229,116,15424,78,14604,93,8373,144,7126,319,307,1364,306,3,2.3855249014690076
4188,10,2344,86,6668,6,3209,30,3241,31,3260,22,3140,22,2203,38,1988,104,148,744,147,3,1.9010440308669996
27633,61,12681,200,42220,15,19621,114,19648,189,22942,106,21610,156,12498,264,10210,434,362,1628,361,3,2.21099375900144
16876,15,7455,155,25690,8,11941,44,12025,64,12869,31,12169,44,7598,115,6391,270,284,1388,283,3,2.2211108186364834
34113,26,16248,261,52598,11,21556,61,21884,91,26067,58,25572,73,13377,116,11552,388,404,1954,403,3,2.550123346041713
3766,9,2414,85,6386,6,2790,27,2819,26,2765,17,2594,18,1808,35,1672,100,145,832,144,3,2.0829646017699117
13286,10,7320,134,21400,6,9466,30,9471,31,9567,17,9418,27,6023,45,5406,122,260,1378,259,3,2.205877469699485
6013,21,3281,80,8232,5,5006,29,5013,41,4737,28,4418,28,3337,57,2619,124,164,704,163,3,1.8019178903206472
36846,39,17933,280,56766,9,27042,100,27084,143,29028,81,28166,110,16465,191,13692,476,418,1990,417,3,2.2378378378378376
37951,52,18665,357,63510,20,23537,110,23837,169,26249,90,26082,145,14304,234,12905,490,442,2558,441,3,2.653173937360179
17570,26,8891,182,27736,12,11765,61,12120,79,13657,56,13057,70,7330,117,6424,269,294,1402,293,3,2.3969986357435196
27173,60,13275,271,42092,15,17184,132,17372,203,19631,126,19384,141,10595,287,9236,431,360,1682,359,3,2.564700330344502
43058,64,20931,371,73600,28,26464,175,26872,230,33349,148,32440,186,16582,318,14695,576,478,2714,477,3,2.5966710891327947
27494,52,11283,202,39692,22,18022,124,18106,185,21092,119,21072,124,11111,246,9268,422,351,1544,350,3,2.4744847448474485
14109,12,7523,163,21834,6,10344,33,10468,36,10869,19,10324,29,6592,45,5802,184,263,1256,262,3,2.1403216019417477
34581,20,17086,268,52846,11,20712,65,20881,106,25999,52,25716,87,13328,143,11635,327,405,1964,404,3,2.5946128451380552
3500,6,1979,76,5192,5,2811,23,2841,18,2897,9,2702,11,1861,23,1571,70,131,586,130,3,1.8807092960773777
21086,25,11585,139,35508,11,12622,89,12748,154,15282,96,14886,110,8206,174,7355,364,333,1926,332,3,2.5695832317816234
23439,34,12740,226,39044,22,15255,121,15507,161,18402,118,17922,134,9701,247,8495,401,348,1694,347,3,2.4161426657045664
3092,27,1935,77,4564,12,2367,59,2356,63,2253,60,2091,61,1485,85,1326,132,124,622,123,3,2.082154882154882
33184,20,15913,284,52338,10,22299,62,22501,94,25926,48,25126,77,14281,130,11824,418,403,1924,402,3,2.3236468034451367
18376,17,9333,162,27850,11,11788,50,11896,80,13987,59,13614,73,7440,119,6403,294,294,1376,293,3,2.4698924731182794
62580,56,29906,463,99198,19,36902,113,37092,204,46906,121,45986,130,22931,270,19658,651,553,2802,552,3,2.7290567354236623
17749,24,8705,170,28156,8,11406,78,11503,104,14462,58,13826,72,7436,108,6442,294,297,1360,296,3,2.386901559978483
21455,26,10589,204,32040,16,14660,86,14781,110,16765,87,17003,109,9724,143,7916,351,316,1412,315,3,2.2063965446318385
2188,22,1355,71,3406,10,1468,39,1481,55,1833,47,1749,41,1101,80,1022,122,108,536,107,3,1.9872842870118075
9419,30,5198,122,14990,15,5936,73,6007,88,7658,79,7256,53,4152,112,3644,223,218,1164,217,3,2.2685452793834298
12623,25,6474,141,18348,17,9774,95,9819,119,9845,104,9317,102,5771,178,4974,276,242,1128,241,3,2.1873158897937968
9986,20,4884,111,14444,14,7937,72,7977,89,8371,74,7921,88,5135,114,4222,217,214,928,213,3,1.9446932814021423
4920,14,2937,95,7798,7,3665,31,3708,37,3620,25,3527,32,2442,56,2202,131,159,772,158,3,2.0147420147420148
22382,32,11917,211,37168,20,14315,112,14410,139,17545,117,17486,101,10122,211,8338,382,341,1898,340,3,2.2112230784429956
26991,59,12709,250,43216,25,18205,138,18282,194,20353,133,19339,122,10895,251,9695,470,366,1868,365,3,2.4773749426342357
17200,16,8332,148,26358,9,11542,51,11676,68,13566,50,13141,63,7479,107,6338,248,287,1282,286,3,2.2997726968846104
12321,36,6931,144,19312,11,9083,99,9147,123,9500,76,8938,120,5844,183,5025,277,247,1116,246,3,2.108316221765914
1943,11,1115,64,2838,8,1422,41,1426,39,1515,41,1371,44,972,53,842,103,97,418,96,3,1.9989711934156378
12179,14,7370,133,22812,7,7867,36,7971,41,9414,24,9189,33,5529,52,4886,202,269,1630,268,3,2.202749140893471
138402,84,60370,759,213766,27,84798,196,85662,324,105446,143,103267,244,50573,380,42220,1031,807,3896,806,3,2.736677673857592
35891,55,17297,322,64078,20,19962,127,20294,165,26668,115,25803,128,13514,214,12066,525,447,2764,446,3,2.6558383898179665
32656,22,16074,273,53690,11,20946,55,21120,88,24416,40,23294,77,13557,140,11887,399,406,2144,405,3,2.4087925057166037
41562,54,19923,332,65322,24,25130,120,25736,163,32988,109,31741,155,16440,261,13875,563,449,2204,448,3,2.528102189781022
3757,8,2232,79,5524,5,2911,23,2935,24,2855,13,2614,15,1922,26,1655,70,136,630,135,3,1.9547346514047867
49220,68,21724,306,72416,26,34624,142,34816,225,37140,149,36746,169,20476,322,17363,579,474,2174,473,3,2.403789802695839
29279,68,14600,232,46388,17,19594,150,19757,209,23578,98,22397,166,12441,281,10591,486,378,1894,377,3,2.353428181014388
3930,11,2238,88,6824,7,2684,35,2695,32,3106,19,2863,26,1826,46,1645,105,150,854,149,3,2.1522453450164294
23609,57,12850,215,39296,21,16307,122,16443,188,17277,124,16460,128,9965,233,8963,418,351,1968,350,3,2.3691921726041145
18562,38,9766,179,31258,15,11357,69,11476,97,13926,62,13443,88,7692,144,6620,310,312,1748,311,3,2.4131565262610506
10804,38,6015,121,15970,16,7591,80,7658,93,8616,87,7795,81,5005,147,4270,243,226,1012,225,3,2.1586413586413586
9993,36,5599,130,15506,14,7067,79,7168,94,7780,66,7502,73,4698,138,4099,241,222,1070,221,3,2.127075351213282
87914,98,35932,577,125696,42,59107,223,59556,358,65478,194,65550,269,36556,491,28755,981,620,2710,619,3,2.404913010176168
4731,10,2548,90,7340,7,3378,32,3388,32,3674,19,3395,26,2328,43,2082,104,155,746,154,3,2.0322164948453607
2893,13,1811,60,4558,6,2123,51,2132,59,2160,38,2092,32,1362,77,1248,115,123,578,122,3,2.1240822320117476
4811,14,2658,91,8024,15,3239,33,3282,35,3602,21,3418,35,2229,52,1865,128,164,946,163,3,2.158366980708838
48402,80,22880,374,76312,32,29448,169,29642,241,37476,150,37130,151,18537,346,16157,673,484,2362,483,3,2.611102120084156
2122,21,1354,70,3200,10,1762,45,1770,53,1725,35,1574,44,1163,80,1056,111,104,426,103,3,1.824591573516767
19534,38,10344,203,31398,15,13604,87,13741,110,15713,81,15178,101,8559,162,7490,319,315,1554,314,3,2.2822759668185535
15057,15,7915,153,23492,7,11051,38,11091,51,11834,29,11198,44,6474,67,5849,185,273,1288,272,3,2.325764596848934
5378,14,3537,77,8396,6,4124,35,4154,35,4067,27,3958,37,2562,58,2271,135,164,738,163,3,2.0991412958626072
4141,9,2368,79,6340,6,3346,26,3349,25,3364,16,3103,18,2114,35,1880,87,144,686,143,3,1.9588457899716178
6050,21,3754,93,10588,10,4509,50,4505,49,4720,38,4498,34,2974,67,2660,176,185,978,184,3,2.034297242770679
9127,19,4768,113,14606,14,6654,74,6680,73,7343,77,7042,83,4520,127,3774,214,216,1042,215,3,2.0192477876106194
9355,32,5130,127,13984,14,6853,73,6908,76,7437,71,7209,84,4675,129,3904,202,212,1062,211,3,2.0010695187165775
19982,42,10025,200,31966,16,14514,81,14546,123,15404,87,15009,83,8727,164,7556,341,315,1422,314,3,2.2896757190328865
25023,58,13097,248,41170,24,17743,131,17912,178,19199,127,19280,147,10896,248,9304,420,357,1742,356,3,2.296530837004405
45625,24,23616,364,88824,10,22022,70,22592,94,28707,58,27591,92,15519,153,14563,547,525,3514,524,3,2.939944584058251
5569,18,3467,98,9030,9,4087,42,4179,48,4405,38,4171,37,2806,63,2452,134,171,900,170,3,1.9846756949394155
17675,35,9155,163,30988,15,10663,85,10726,101,13062,77,12497,88,7257,150,6515,320,313,1854,312,3,2.435579440540168
26947,40,13737,271,42862,15,17054,138,17289,183,20003,109,19108,154,10723,266,9170,442,366,1790,365,3,2.513009419005875
27712,64,13792,245,41144,14,21436,110,21485,200,21098,108,20327,144,12827,222,10600,422,357,1626,356,3,2.160442815935137
9670,38,4845,132,15832,16,6255,79,6320,94,7667,85,7808,94,4263,142,3636,229,225,1098,224,3,2.2683556181093127
14338,10,7963,160,21386,6,10454,28,10579,30,10988,16,10408,22,6585,38,5568,130,259,1228,258,3,2.177372817008352
29363,19,15392,242,49996,6,19265,44,19557,59,21796,40,21054,57,12346,91,10686,333,394,2202,393,3,2.3783411631297584
8510,33,5020,119,14518,15,6054,74,6114,72,6697,74,6387,66,3963,129,3543,220,216,1240,215,3,2.147363108755993
92504,77,42132,637,149614,22,51326,155,52038,236,68022,126,67411,193,32322,322,28631,826,678,3806,677,3,2.8619516119052038
42677,56,20393,381,64668,23,29076,118,29361,171,32897,98,32045,116,18621,250,14922,551,447,2064,446,3,2.291874765050212
37010,31,18845,279,60474,12,25171,93,25232,141,27311,96,26909,113,15571,204,13685,481,431,2116,430,3,2.3768544088369405
61547,41,28023,407,94240,11,37999,113,38255,124,45336,67,44406,111,23079,228,19796,654,539,2786,538,3,2.66679665496772
30234,21,14874,271,49698,7,19574,44,19762,52,22537,30,22017,56,12601,88,10895,359,392,2014,391,3,2.3993333862391872
33142,19,15369,251,48506,7,24178,36,24414,55,24222,27,23522,48,14519,84,12232,353,387,1744,386,3,2.2826640953233692
22863,41,10620,204,33860,17,16926,79,17126,146,18838,90,18567,120,11160,173,8741,358,323,1382,322,3,2.048655913978495
23561,58,11285,218,38474,22,16026,114,16194,160,18795,118,17906,141,10714,218,9139,420,346,1822,345,3,2.1990853089415716
32436,21,15575,291,49976,9,21935,42,22046,66,24589,39,23840,63,13745,91,11707,354,395,1878,394,3,2.3598399417970173
2039,20,1237,69,3060,9,1609,37,1617,52,1631,44,1544,45,1033,56,885,123,101,444,100,3,1.973862536302033
113785,96,48938,703,171934,34,76714,226,77069,382,83450,207,82634,292,43964,519,36530,1109,723,3654,722,3,2.5881402966063143
31216,22,15564,298,52112,10,20751,53,21086,76,23786,55,23289,57,12804,109,11404,389,404,2292,403,3,2.437988128709778
7797,23,4018,107,10948,10,5996,44,6009,63,6279,52,6133,59,3759,83,3120,170,186,786,185,3,2.074221867517957
18654,28,10436,209,32626,11,12092,85,12168,111,14807,65,14477,104,8128,165,7197,317,320,1876,319,3,2.295029527559055
20677,41,9984,204,31722,10,14447,86,14497,125,15622,89,14737,82,8932,181,7633,349,316,1718,315,3,2.314935064935065
9053,35,4734,112,14156,9,6625,60,6669,82,7517,75,7459,78,4168,125,3740,212,213,1030,212,3,2.172024952015355
17269,25,9172,177,27232,11,12792,59,12880,79,14060,57,13192,69,8110,97,6992,268,293,1314,292,3,2.1293464858199753
20624,44,10474,214,33236,17,14122,91,14165,115,15988,93,15605,72,8938,197,7679,364,321,1556,320,3,2.3074513313940477
33597,26,16586,297,51230,9,21946,62,22035,73,24250,44,23608,69,13295,132,11816,391,399,1892,398,3,2.5270402406919894
2690,24,1735,74,4032,11,2172,42,2193,48,2340,30,2166,54,1561,66,1329,121,116,516,115,3,1.723254324151185
49547,85,22830,369,78542,19,32913,186,33414,292,39442,164,39586,203,20237,387,17150,686,492,2394,491,3,2.448337204131047
45323,70,20579,389,72566,29,29487,155,29667,214,36840,149,36025,165,18163,293,15865,619,473,2328,472,3,2.4953476848538236
22075,25,10239,201,30842,15,16285,82,16296,116,17017,79,16824,106,10499,161,8089,325,311,1370,310,3,2.102581198209353
15911,18,8033,171,24616,6,11415,48,11574,59,12770,34,12663,46,7357,73,6201,200,277,1286,276,3,2.1627021883920077
21185,35,9594,188,29916,14,16190,78,16347,120,16230,72,15818,96,10005,175,8122,333,305,1286,304,3,2.1174412793603197
31986,18,15788,295,50188,8,20942,47,21075,62,24502,37,24409,60,12425,110,11152,382,394,1928,393,3,2.5743259557344063
4817,13,2752,93,7268,7,3556,32,3551,35,3802,26,3498,26,2138,52,1953,119,154,722,153,3,2.253040224508887
751,10,483,60,1034,4,686,23,688,25,607,15,560,18,439,40,397,81,61,230,60,3,1.7107061503416856
25974,35,12998,250,41488,14,16514,133,16814,202,20105,103,19720,123,10159,262,9124,456,361,1740,360,3,2.5567477113889163
27453,59,13677,230,39372,23,19148,131,19279,176,20773,117,19748,104,12055,282,10001,436,352,1668,351,3,2.277312318540025
1020,11,730,50,1692,6,774,26,774,32,800,21,757,28,540,43,501,83,78,368,77,3,1.8888888888888888
7942,16,4447,102,13014,12,5790,60,5863,73,6366,61,6046,56,3723,113,3332,203,203,1028,202,3,2.1332258930969648
1291,22,832,61,2090,8,955,36,969,39,1057,33,964,35,662,50,627,98,86,432,85,3,1.9501510574018126
8203,16,4061,96,12752,12,5749,60,5828,74,6314,50,6007,65,3792,112,3229,197,201,948,200,3,2.1632383966244726
27865,49,13258,214,39950,24,18473,130,18682,172,21945,128,20960,149,11178,275,9717,437,353,1596,352,3,2.492843084630524
68491,71,32194,420,112202,18,43853,188,44189,274,51056,170,50118,206,26084,334,22728,814,585,3174,584,3,2.625785922404539
438,9,303,53,666,5,308,20,305,20,337,15,293,15,215,40,192,74,50,220,49,3,2.0372093023255813
28514,61,14037,252,44434,15,19776,132,19884,190,22486,109,21131,144,12082,288,10362,471,372,1790,371,3,2.360039728521768
57173,31,27340,408,93680,10,35824,102,36041,159,41895,91,41369,131,21457,224,18680,630,537,2872,536,3,2.6645383790837487
8586,41,5049,111,14424,15,5502,71,5574,83,6124,58,5930,79,3698,126,3382,192,217,1268,216,3,2.3217955651703623
11341,43,6004,119,18182,11,7967,88,8039,113,8478,75,8097,97,4938,169,4429,264,240,1190,239,3,2.2966788173349535
11719,43,5410,121,17410,11,8438,89,8467,102,9404,99,8713,108,5744,158,4743,255,235,1090,234,3,2.040215877437326
42140,47,19362,364,62636,21,29280,137,29521,150,32692,102,33043,146,17945,228,14918,511,440,2086,439,3,2.3482864307606577
52315,58,24208,386,83328,38,30655,205,31232,302,39405,191,38294,226,18859,416,16680,705,508,2764,507,3,2.7740071053608357
11973,44,5845,133,17684,11,9007,91,9082,147,9953,100,9806,104,6514,159,4879,249,236,1008,235,3,1.8380411421553577
158843,116,65959,874,241394,54,99344,262,99787,465,113644,218,113172,335,56091,580,48326,1218,858,4050,857,3,2.831880337309016
13394,15,7578,153,23306,6,9290,36,9351,48,10192,27,9989,32,5969,73,5421,199,272,1520,271,3,2.2439269559390183
38978,42,19261,324,61122,20,24851,132,24954,150,29617,106,28713,139,15640,221,13504,512,436,2302,435,3,2.4921994884910488
27046,23,14138,241,52048,8,14091,67,14278,101,19430,43,18810,70,9891,122,9168,391,401,2542,400,3,2.734405014659792
42530,58,19657,347,65862,23,27460,103,27570,151,34859,115,35683,134,18362,257,14544,535,450,2010,449,3,2.3161964927567804
151293,108,63315,839,229088,47,96364,222,97479,384,115061,195,111495,277,55437,485,47353,1206,834,3786,833,3,2.729097894907733
28811,63,13698,227,41102,25,21277,138,21390,187,22095,137,20604,143,13041,278,10943,464,359,1754,358,3,2.209263093321064
5061,15,2590,95,8152,8,3200,38,3190,41,4170,26,4057,35,2238,52,1989,114,162,782,161,3,2.2613941018766757
8098,17,4451,114,13360,13,5701,67,5771,79,6357,65,5948,76,3945,119,3306,205,208,1168,207,3,2.052724968314322
13440,26,7401,163,19772,20,9131,106,9239,109,10979,105,10119,100,5772,184,5158,267,251,1164,250,3,2.3284823284823286
18820,34,9491,201,31012,15,12562,66,12625,124,14920,64,14738,101,7890,153,7009,302,312,1574,311,3,2.385297845373891
106461,110,48206,685,171612,25,64376,234,65229,387,73247,190,72971,280,37057,494,33572,1073,727,3924,726,3,2.872898507704347
112412,69,47202,635,164690,35,75711,187,76370,366,79936,157,79231,266,44625,497,36609,1076,710,3272,709,3,2.5190364145658264
11961,24,6359,120,18028,17,8535,94,8572,114,9525,80,9228,109,5695,170,4639,254,238,1072,237,3,2.1002633889376647
13169,9,7021,146,21460,6,8457,30,8495,31,9893,13,9812,19,5564,37,5054,133,260,1360,259,3,2.366822429906542
9000,29,4816,93,13372,7,6556,51,6646,79,7047,68,6689,75,4122,104,3645,203,207,1058,206,3,2.183406113537118
166777,64,70512,859,267964,16,100379,107,101700,235,124297,67,126815,144,57431,313,48712,1120,903,4906,902,3,2.9039543103898593
80546,95,36120,561,127188,47,52573,209,53156,353,64461,198,64524,258,32511,460,25819,931,623,2950,622,3,2.47749992310295
6670,20,3591,94,9872,9,4875,46,4893,51,5080,27,4726,43,3051,80,2609,150,178,866,177,3,2.18616846935431
5949,19,3537,101,9262,9,4907,37,4948,53,4707,41,4411,41,3144,75,2741,129,174,844,173,3,1.8921755725190839
12636,42,7001,116,18084,11,8611,72,8702,115,10087,82,9201,105,5797,153,4995,269,240,1066,239,3,2.179748145592548
60354,29,28116,450,92204,13,37295,86,37543,147,46455,81,45450,126,24077,204,19836,584,532,2490,531,3,2.5067076463014497
35654,44,18304,357,59318,18,22902,95,23241,136,26702,93,26747,123,14129,209,12556,500,429,2332,428,3,2.5234623823342064
4295,13,2611,95,7476,7,3241,29,3253,31,3637,23,3461,26,2155,47,1909,122,157,838,156,3,1.9930394431554523
7941,27,4548,96,12718,11,5731,59,5821,69,6076,60,5933,59,3674,110,3252,200,200,884,199,3,2.1614044637996734
10541,40,5886,134,16622,17,7380,85,7446,100,7960,91,7633,102,4828,154,4288,241,232,1226,231,3,2.183305716652858
73490,51,35881,550,140548,14,31398,100,32283,158,50884,87,48630,134,22923,219,20755,667,655,4558,654,3,3.2059503555381057
61080,51,28558,470,97806,19,37633,135,38260,182,44803,117,43669,147,23191,265,20199,649,550,3024,549,3,2.633780345823811
27725,40,13888,235,44108,27,17861,141,18104,201,20140,133,19574,130,11199,280,9737,503,370,1920,369,3,2.475667470309849
48801,22,24030,371,84400,7,30465,50,30704,83,37437,38,37309,68,19193,100,17086,496,514,3092,513,3,2.542645756265305
21837,30,11251,208,35766,19,14621,85,14742,150,16830,107,16482,105,9109,205,7913,389,335,1806,334,3,2.397299374245252
40108,35,19181,331,63466,22,28460,134,28695,170,31985,118,31106,124,17417,238,14494,536,442,2138,441,3,2.302807601768387
7023,26,4239,117,11778,11,4692,61,4731,69,5454,59,5245,65,3229,98,2927,161,197,1152,196,3,2.1749767729947354
47264,66,21477,342,73276,17,28000,176,28376,231,35327,142,34875,191,18363,301,15704,634,475,2232,474,3,2.57387137178021
15199,15,7620,145,23336,7,9371,33,9432,43,12203,27,11562,42,6057,65,5281,187,270,1258,269,3,2.509328050189863
610694,184,223360,1096,959940,65,353161,384,356435,1009,418700,323,441687,620,190887,1344,162849,2212,1704,8596,1703,3,3.1992435315134085
9614,30,4850,107,13706,13,7437,67,7451,81,7592,74,7049,67,4910,126,4071,216,210,1054,209,3,1.9580448065173115
8833,30,5067,125,13186,13,6712,66,6722,80,6870,63,6384,71,4345,115,3877,197,206,1046,205,3,2.0329113924050635
105855,94,48334,662,164844,36,59770,207,60473,373,81320,184,81045,239,36321,494,31131,1015,710,3660,709,3,2.9144296687866524
76868,100,31244,569,125064,46,47707,223,47959,328,56302,215,58349,233,28286,447,24059,916,618,3068,617,3,2.7175281057767093
19878,24,9866,197,31664,15,12620,81,12694,113,14989,81,14817,66,8138,154,7223,307,314,1564,313,3,2.4426148930941265
44976,73,21813,396,74542,31,27959,188,28340,206,33774,148,33134,182,17525,334,15481,644,481,2694,480,3,2.566390870185449
12773,27,6827,152,20512,18,9139,106,9181,135,9324,108,9274,99,5784,174,5067,291,254,1416,253,3,2.2083333333333335
14868,19,7385,175,25192,9,9802,58,10014,62,11480,44,11203,56,6118,89,5467,217,283,1642,282,3,2.4302059496567505
17730,22,9573,184,29804,12,11507,74,11587,96,13071,76,12489,92,7577,146,6644,301,308,1830,307,3,2.3399762438960012
114620,124,53183,741,177774,45,67799,272,68650,390,86856,219,84249,294,42375,502,35607,1132,737,3482,736,3,2.704896755162242
3311,23,1869,75,4788,10,2769,42,2784,67,2687,63,2607,58,1890,76,1608,155,126,534,125,3,1.7518518518518518
15523,13,7550,134,22300,5,10870,32,11020,35,12214,26,11719,33,7352,52,5949,166,264,1210,263,3,2.111398258977149
34326,25,17396,276,57252,15,20484,98,20804,131,27713,84,27409,110,13118,182,11764,469,421,2332,420,3,2.6167098643085835
20606,29,11367,199,34922,19,13183,98,13333,135,16582,104,15839,77,8833,186,7762,357,331,1786,330,3,2.332842748782973
4770,14,2887,97,7708,6,3120,35,3127,39,3907,25,3739,29,2217,50,2012,110,160,816,159,3,2.151556156968877
73974,66,33459,591,118354,23,45168,169,45658,284,56255,194,56301,251,27663,445,23452,907,605,3290,604,3,2.6741134367205293
21184,44,10312,226,32842,11,12733,85,12857,114,15868,76,15198,112,8176,171,7360,351,321,1668,320,3,2.5909980430528377
2939,14,1754,78,4594,11,2266,44,2283,62,2261,45,2214,57,1484,98,1365,128,123,558,122,3,1.9804582210242587
20038,41,9331,152,32276,16,14272,86,14373,116,15807,90,15079,101,9332,166,7674,332,317,1570,316,3,2.147235319331333
24608,52,10907,193,38984,12,11503,118,11897,158,20571,98,19387,139,8238,231,6793,397,348,1696,347,3,2.9871327992231125
680,8,417,56,938,5,550,25,551,31,499,14,471,15,384,40,344,87,60,252,59,3,1.7708333333333333
73562,46,31157,467,107914,28,43121,168,43677,260,55040,155,52886,204,26729,343,22448,781,576,2688,575,3,2.7521418683826555
32116,26,16096,278,51280,7,19756,56,19934,90,25053,48,24243,67,12613,123,10738,378,398,1958,397,3,2.5462617933877745
2534,20,1268,67,3204,9,2210,45,2233,50,2018,36,1985,39,1529,79,1205,119,103,372,102,3,1.65729234793983
23580,55,11642,180,37806,18,16021,112,16131,156,18567,114,18411,134,10041,205,8643,396,345,1702,344,3,2.3483716761278757
45253,67,20539,381,68678,26,31054,140,31233,211,34906,109,34533,173,18832,273,15425,607,461,2102,460,3,2.402984282073067
16689,25,9144,180,27516,11,11643,49,11806,96,12373,48,12285,73,7572,118,6381,249,295,1668,294,3,2.204041204437401
30248,17,14444,288,48502,7,21872,43,22392,58,23449,30,22531,49,12850,83,11033,324,388,1826,387,3,2.353929961089494
51952,53,24740,373,81358,33,36058,189,36336,305,39021,152,38838,204,22244,394,18552,741,500,2308,499,3,2.335551159863334
22340,32,11771,209,36756,18,13854,135,13952,150,17506,116,16812,131,9678,210,8021,406,341,1900,340,3,2.308328166976648
14555,15,8076,163,23542,7,10385,39,10436,47,11587,24,11056,42,6667,69,5715,176,271,1352,270,3,2.1831408429578523
21013,46,9509,194,33492,17,13002,89,13258,134,16730,95,15849,108,8742,173,7602,338,324,1730,323,3,2.4036833676504235
7413,23,4108,114,10572,10,5769,52,5859,60,5999,51,5626,57,3770,92,3192,163,185,852,184,3,1.96631299734748
11400,45,6409,130,18984,12,7115,74,7171,116,8959,102,8701,97,4768,175,4251,269,245,1302,244,3,2.390939597315436
13765,12,7264,152,21822,6,9977,31,10103,33,10945,17,10312,21,5935,42,5415,152,263,1298,262,3,2.3192923336141535
2825,25,1785,64,4526,11,2145,55,2139,53,2311,42,2142,35,1364,67,1249,107,124,618,123,3,2.0711143695014664
4080,7,2593,67,6728,5,3144,24,3155,27,3322,19,3068,22,2111,44,1902,115,150,784,149,3,1.9327333017527237
23594,46,12178,247,38084,21,16566,110,16667,159,17478,104,17056,141,10635,201,9191,402,345,1792,344,3,2.218523742360132
7536,27,4460,107,11976,12,5068,48,5097,83,5610,58,5263,56,3410,106,3085,190,197,972,196,3,2.2099706744868035
71368,73,35429,519,121138,43,40757,195,41228,337,52602,204,51846,258,25947,452,23081,883,611,3758,610,3,2.750529926388407
9545,34,5836,115,14768,14,6722,58,6788,88,7464,79,6864,83,4285,131,3827,194,218,1006,217,3,2.2275379229871644
11551,45,6291,128,18908,19,8267,96,8341,120,8942,105,8742,90,5367,177,4697,265,246,1288,245,3,2.1522265697782745
15150,17,8161,169,24700,9,9247,46,9285,52,11781,34,11503,51,6285,83,5617,231,279,1408,278,3,2.4105011933174225
149738,101,61700,842,230518,41,88103,234,88882,405,108806,210,108182,288,51040,498,43417,1209,839,3952,838,3,2.9337382445141067
5198,15,2782,93,8200,8,3765,37,3789,41,4221,27,4011,37,2519,49,2210,125,164,826,163,3,2.0635172687574435
23599,31,12425,203,37488,20,16780,111,17007,150,18868,117,18462,108,12005,238,9057,414,341,1588,340,3,1.9657642648896294
19488,35,9754,212,30264,9,13692,93,13850,97,15723,62,15351,94,8929,132,7465,299,307,1442,306,3,2.182551237540598
16714,26,8696,186,27672,10,11929,70,12093,75,13826,55,13462,47,7853,131,6336,286,294,1380,293,3,2.128358589074239
15663,20,8681,149,25382,9,10604,43,10671,77,12496,44,11840,57,6934,96,5998,241,282,1488,281,3,2.258869339486588
17167,13,9029,147,25612,7,11260,44,11482,80,13011,45,12712,60,7069,112,6181,252,283,1266,282,3,2.428490592728816
17835,33,9731,186,29258,12,12887,71,13092,91,13591,57,13513,84,7983,159,7006,276,302,1480,301,3,2.2341225103344606
9453,30,4911,99,14942,8,7590,56,7608,88,8053,59,7713,79,5333,135,4331,223,217,1026,216,3,1.7725482842677667
9414,35,5427,117,15296,10,6862,77,6905,76,7356,81,7341,89,4123,132,3746,221,220,1040,219,3,2.2832888673296146
11298,47,6223,147,19348,20,6861,99,6989,122,9214,101,8900,96,5080,171,4358,276,248,1374,247,3,2.224015748031496
2689,23,1565,74,4208,11,1836,50,1836,62,2192,45,2083,59,1218,92,1055,139,118,600,117,3,2.2077175697865354
6638,17,4226,119,14556,9,3573,67,3621,73,4139,68,3939,68,2479,109,2404,169,212,1540,211,3,2.6776926179911253
4650,13,2841,85,7332,7,3533,33,3537,35,3454,19,3263,23,2299,45,2064,109,155,826,154,3,2.0226185297955634
8426,30,4438,114,13370,9,5855,62,5947,77,6516,68,6087,47,3721,114,3437,205,207,1056,206,3,2.264445041655469
34877,22,16646,310,51016,9,24256,58,24342,95,25895,52,25504,81,14787,135,12561,404,399,1888,398,3,2.3586258199770067
801,11,537,57,1206,6,649,27,655,25,637,20,595,21,443,44,408,91,65,280,64,3,1.8081264108352144
14434,9,7391,154,21656,6,9645,30,9836,35,11441,14,10351,22,6092,38,5484,149,260,1176,259,3,2.3693368351936965
16728,19,8377,144,25916,7,11495,45,11524,57,13046,31,12371,53,7305,89,6240,230,285,1296,284,3,2.2899383983572896
20424,44,10567,205,32856,11,13261,90,13389,115,16630,84,16086,113,8422,190,7502,332,320,1496,319,3,2.425077178817383
3018,26,1742,77,4390,11,2186,43,2252,63,2314,57,2178,59,1490,96,1328,149,121,516,120,3,2.025503355704698
149884,121,64203,915,248134,64,92470,308,93342,490,117048,241,117912,327,53658,620,46485,1334,869,4520,868,3,2.793320660479332
18620,25,9453,196,30912,13,12398,77,12548,120,14163,75,14079,79,7784,144,7018,306,311,1674,310,3,2.3920863309352516
11585,9,6555,155,20506,5,7422,24,7506,25,8614,12,8211,17,4637,31,4334,123,257,1584,256,3,2.4983825749406945
3265,4,1975,58,5052,4,2233,18,2245,15,2563,9,2364,10,1400,20,1334,66,129,618,128,3,2.3321428571428573
23087,25,12193,182,34994,18,14758,100,14862,133,17630,106,17008,79,9418,220,8211,397,330,1556,329,3,2.451369717562115
24744,63,12483,215,40122,23,16939,127,17171,163,20250,125,19387,124,11299,251,9576,430,353,1608,352,3,2.189928312240021
12647,25,6978,130,18420,16,8533,94,8700,110,9739,95,9107,90,5273,156,4774,278,242,1106,241,3,2.398444908021999
10059,33,5539,135,16114,16,6983,63,7055,97,8439,78,8074,96,4732,143,4055,233,225,1010,224,3,2.1257396449704142
11372,44,6107,120,18040,19,8386,74,8491,115,9601,101,9461,91,5456,162,4701,251,241,1292,240,3,2.084310850439883
4193,8,2397,87,6948,7,3210,30,3243,28,3248,17,3167,24,2196,45,1907,110,150,820,149,3,1.9093806921675773
15682,14,7392,137,25224,8,9540,43,9644,61,12424,29,12057,39,6572,106,5851,200,282,1440,281,3,2.386183810103469
9627,36,4775,105,14916,15,6382,74,6427,85,7691,82,7230,75,4268,134,3642,203,219,1162,218,3,2.255623242736645
2709,13,1516,81,4090,8,1730,54,1788,49,2104,54,2046,44,1220,89,1065,134,117,554,116,3,2.2204918032786884
2208,21,1360,73,3306,10,1810,48,1841,53,1766,37,1692,30,1310,71,1111,117,107,466,106,3,1.6854961832061068
63781,42,28776,414,103494,23,37577,158,37879,234,51627,117,50051,185,23197,313,19777,713,565,3074,564,3,2.7495365780057766
9158,32,5096,119,13784,13,6190,78,6277,81,7286,73,6958,82,4000,105,3434,209,210,978,209,3,2.2895
41293,66,19041,341,68368,23,25310,136,25502,196,32717,128,31420,175,15703,262,13831,548,459,2634,458,3,2.629624912437114
14495,17,7941,161,24048,8,9781,52,9816,50,10968,31,10663,36,6062,72,5418,218,275,1576,274,3,2.3911250412405147
7471,23,3846,93,10958,10,5268,44,5274,63,5994,53,5681,58,3470,82,2900,153,188,868,187,3,2.1530259365994238
15128,15,8607,189,27264,12,8744,52,8906,80,10363,59,10009,69,5781,100,5414,287,298,1956,297,3,2.616848296142536
21870,51,11219,179,35432,19,13790,117,14002,158,16722,109,15941,122,8915,200,7828,368,334,1924,333,3,2.453168816601234
46650,60,21821,321,72420,29,32565,173,32679,208,35162,118,34562,194,19256,276,16474,636,472,2298,471,3,2.4226215205650186
18538,18,9045,159,27882,11,13686,65,13728,83,15228,62,14290,73,8566,123,7293,297,296,1352,295,3,2.164137286948401
8153,28,3746,104,12872,12,5842,51,5950,75,6512,66,6413,56,3910,113,3330,198,202,958,201,3,2.0851662404092073
19934,41,9499,163,31102,14,13453,76,13522,98,15449,81,14742,84,8668,174,7331,318,310,1428,309,3,2.299723119520074
39701,57,19430,316,67968,15,25209,135,25543,156,30290,129,29995,161,16291,246,13650,574,457,2446,456,3,2.436989748941133
1355,16,907,65,2154,8,1149,31,1157,32,1063,21,1050,22,828,58,712,99,87,432,86,3,1.6364734299516908
27794,42,13580,242,45128,25,17240,139,17390,197,20282,143,19258,155,11197,264,9985,473,373,2026,372,3,2.482272037152809
17015,18,9601,161,28526,12,11969,56,12073,83,13131,49,12972,65,7856,127,6898,269,298,1466,297,3,2.1658604887983706
18945,39,9927,208,30862,10,12537,81,12653,120,14243,65,13473,80,8104,152,7055,316,313,1714,312,3,2.3377344521224086
3681737,677,1171508,2904,5724278,181,1435830,2164,1456181,5565,2424403,1803,2601077,3395,799762,6973,695441,8189,4152,20640,4151,3,4.603540803389008
52588,75,25440,312,80538,31,33984,202,34240,303,40259,162,39285,203,21151,388,17923,669,498,2398,497,3,2.486312703891069
23734,54,11662,221,36908,12,17431,111,17505,159,19454,117,17966,139,11054,219,9240,378,340,1656,339,3,2.147096073819432
41601,28,23271,416,86550,10,20035,51,20407,103,25746,51,24886,72,14039,140,13355,480,522,3944,521,3,2.963245245387848
6546,22,3439,105,10466,10,4315,42,4402,48,5684,29,5527,44,2882,83,2594,166,184,1012,183,3,2.2713393476752257
29621,20,15458,264,48910,7,19369,51,19432,65,22695,29,21356,55,12525,90,11096,352,391,2094,390,3,2.3649500998003994
12846,14,7542,160,23274,7,8483,41,8574,39,10199,29,9743,38,5441,62,4929,207,271,1492,270,3,2.360963058261349
2800,25,1637,69,4356,11,2317,56,2336,62,2219,57,2084,57,1486,97,1357,144,121,548,120,3,1.8842530282637955
11012,39,5782,128,16740,11,7033,79,7056,104,8426,91,8052,89,4680,156,4220,250,232,1200,231,3,2.352991452991453
29589,67,13377,231,43060,26,21304,140,21376,207,21723,136,21581,131,12805,262,10947,474,366,1808,365,3,2.3107379929714953
22181,30,12159,213,35198,17,14837,99,15046,119,16387,108,16190,125,9353,202,8344,367,332,1814,331,3,2.3715385437827434
9675,40,5430,128,16404,17,6765,67,6859,102,7344,72,7092,99,4266,145,3921,236,230,1268,229,3,2.2679324894514767
4891,17,2768,95,8504,8,3610,40,3626,37,3877,27,3822,25,2383,60,2161,120,165,838,164,3,2.0524548887956358
2286,14,1460,70,4310,11,1723,54,1725,51,1835,42,1782,41,1210,92,1070,137,122,722,121,3,1.8892561983471075
37129,55,19486,358,63864,14,24104,116,24346,164,27964,114,27634,147,15125,246,13350,528,445,2472,444,3,2.4548099173553717
75956,114,36279,538,126166,49,47982,226,48576,324,58478,224,57136,283,28472,493,25135,990,623,3476,622,3,2.667743748243889
43061,52,18941,322,65446,22,28045,102,28361,198,33498,123,32489,139,17506,265,14776,548,450,2018,449,3,2.459785216497201
16225,16,8315,162,24050,6,11232,40,11293,49,13125,36,12901,38,7427,69,6344,222,274,1298,273,3,2.184596741618419
15866,12,8049,151,24446,8,11119,42,11214,59,12574,34,12424,52,7051,86,6210,248,278,1288,277,3,2.2501772798184656
19590,26,10528,215,31616,16,12760,83,12853,108,15467,88,15203,103,8025,160,7310,321,316,1608,315,3,2.4411214953271028
7948,30,4150,114,12882,13,5640,76,5674,76,6512,67,6124,58,3986,118,3508,205,204,1086,203,3,1.9939789262418464
22665,48,11573,239,36604,19,15091,107,15211,138,17550,108,17415,124,9919,198,8408,363,336,1592,335,3,2.285008569412239
39849,56,20543,309,66418,14,25294,118,25636,199,30753,122,29615,136,15688,255,13983,519,455,2536,454,3,2.5400943396226414
22403,55,12309,220,37932,13,15758,122,15820,164,17231,121,17221,115,9807,215,8859,415,346,1944,345,3,2.2843887019475884
21079,36,9971,203,32304,14,14284,85,14391,111,16915,65,15792,107,8889,164,7587,327,317,1538,316,3,2.3713578580267747
14032,12,6925,146,22074,6,9648,32,9747,43,10567,22,10474,31,6276,44,5339,147,264,1352,263,3,2.235818992989165
39621,26,18223,313,59580,18,27180,113,27347,115,30026,98,30167,117,16502,219,14270,499,429,1976,428,3,2.400981699187977
61880,42,30714,505,104758,25,37434,143,37955,231,44463,131,43931,179,23737,327,20492,766,570,3276,569,3,2.606900619286346
20820,52,11022,232,35554,20,13930,106,14097,145,16322,104,15661,115,8952,218,8086,375,338,1876,337,3,2.3257372654155497
7462,24,4150,105,11516,11,6097,53,6109,55,6175,46,5907,48,4104,93,3266,169,191,842,190,3,1.8182261208576997
57898,33,25841,388,88022,10,35753,64,36269,125,45552,62,43786,104,21640,175,18879,524,522,2808,521,3,2.6755083179297596
17647,22,8318,138,27144,11,13009,58,13051,73,13964,54,13205,69,8357,126,6802,274,291,1326,290,3,2.111642934067249
9933,24,5118,115,14598,14,7277,73,7382,88,7755,77,7177,71,4590,127,4028,218,215,974,214,3,2.164052287581699
40905,43,17821,329,60546,19,29934,106,30053,141,30471,106,31070,90,17873,179,14599,515,432,1950,431,3,2.288647680859397
3702,8,2207,76,5732,5,2946,24,2952,22,2931,13,2791,13,1861,26,1686,75,138,694,137,3,1.9892530897367007
2076,10,1328,47,3226,8,1577,41,1579,47,1766,31,1654,30,1181,67,1005,105,104,444,103,3,1.7578323454699407
13546,9,7214,152,20888,5,9170,27,9408,28,10823,13,10433,18,6214,36,5242,132,257,1198,256,3,2.1799163179916317
24920,33,13036,155,40668,14,16586,126,16799,206,18734,92,18734,143,10294,223,9302,431,357,1968,356,3,2.420827666601904
26651,67,13936,246,44478,28,15293,117,15418,224,19248,144,18872,139,10020,258,9258,446,374,2116,373,3,2.6597804391217563
28813,65,13645,280,42796,26,20653,118,20879,169,21814,117,20621,130,12572,282,10651,446,365,1694,364,3,2.2918390073178494
8925,30,4638,101,13490,13,7335,67,7374,66,7593,70,7307,74,4690,120,3967,210,206,876,205,3,1.9029850746268657
16326,27,9002,175,28210,12,11299,60,11450,80,12202,61,11818,71,7021,119,6438,280,298,1796,297,3,2.3253097849309214
100160,74,43605,597,153154,25,70177,165,70660,279,79453,133,78812,209,40432,381,34219,925,684,3112,683,3,2.477245745943807
9559,31,5038,119,14208,14,7474,58,7494,81,7867,69,7418,86,5040,120,4070,214,213,910,212,3,1.896626984126984
21954,28,11110,227,32792,15,16590,91,16611,116,16922,94,16219,102,10000,176,8669,351,320,1462,319,3,2.1954
27223,57,13473,222,40608,14,19124,135,19341,172,20941,118,19996,147,12030,260,10025,451,355,1674,354,3,2.2629260182876143
39494,29,16455,321,59386,17,22607,89,22942,139,31357,100,30779,132,15469,137,12294,480,429,2104,428,3,2.55310621242485
17452,35,8756,179,30342,14,10697,92,10803,113,12509,71,12610,86,7365,140,6472,312,310,1778,309,3,2.3695858791581808
5535,16,3367,90,8300,6,4537,40,4547,43,4290,22,4060,39,2801,60,2466,122,165,808,164,3,1.9760799714387718
14888,13,8098,169,24160,8,9727,44,9877,45,11327,26,10904,37,6216,78,5552,208,277,1450,276,3,2.395109395109395
17238,20,8158,169,25926,9,12869,61,12904,75,13855,40,12895,54,8188,99,6856,256,284,1298,283,3,2.1052760136785538
127612,51,57276,758,199504,15,79847,105,80758,208,95603,74,93037,163,45691,261,39651,903,779,3596,778,3,2.792935151342715
20127,42,10883,215,33336,18,13085,93,13217,116,14644,97,14107,116,8564,180,7613,357,326,1948,325,3,2.3501868285847736
9021,33,4991,126,14106,13,6541,73,6593,69,6998,59,6636,82,4360,110,3771,216,213,990,212,3,2.0690366972477063
44613,60,20770,334,68426,22,28917,130,29177,186,34534,111,33884,168,18912,268,15333,588,458,2186,457,3,2.358978426395939
15543,24,8285,174,27106,10,10280,57,10446,92,12067,53,11578,67,6679,98,5982,256,293,1668,292,3,2.327144782153017
5435,17,2849,87,8560,7,4035,35,4063,39,4588,33,4461,35,2726,66,2319,140,168,846,167,3,1.9937637564196624
21897,25,11359,185,31972,16,14035,86,14109,109,16206,83,15409,112,8920,187,7761,330,317,1464,316,3,2.4548206278026905
63054,41,28830,415,101852,21,34091,143,34648,224,47177,126,45827,173,21897,252,19107,639,561,3118,560,3,2.8795725441841347
14600,12,7454,153,21950,6,10911,32,10982,36,11107,18,10578,28,6728,52,5760,170,263,1184,262,3,2.170035671819263
15886,18,8275,166,25446,9,10818,42,10941,63,12128,44,11407,59,6969,92,6081,233,283,1428,282,3,2.2795236045343663
17510,26,9424,176,27994,11,11604,61,11790,80,13328,57,13858,68,7957,140,6723,302,296,1364,295,3,2.200578107326882
8528,29,4739,105,13108,13,6141,52,6219,62,6218,66,5930,76,3926,108,3412,201,204,1026,203,3,2.172185430463576
42022,62,21567,337,70498,28,26126,142,26400,203,30381,139,29998,172,16273,271,14229,579,467,2450,466,3,2.5823142628894487
31430,71,14951,287,46250,25,21582,158,21714,220,24428,142,23937,169,13082,275,11244,468,379,1744,378,3,2.402537838251032
106205,74,44938,661,150974,23,65204,166,65834,260,79827,136,78285,204,38354,336,31759,910,679,3062,678,3,2.769072326224123
4696,15,2732,93,7846,8,3612,36,3633,47,3864,25,3652,29,2428,49,2195,115,162,920,161,3,1.9341021416803954
24797,33,12479,192,40194,20,16427,128,16612,173,17979,104,17139,136,10190,235,9011,381,355,1970,354,3,2.4334641805691857
14079,13,7545,160,22590,6,9639,37,9685,36,11071,16,10693,22,6605,50,5537,170,265,1244,264,3,2.131566994700984
26533,64,13194,202,41742,23,18481,133,18662,164,19836,113,19824,138,11832,266,9838,442,362,1716,361,3,2.242478025693036
12409,43,6264,116,17398,16,8834,85,8931,111,9395,89,8813,110,5387,170,4824,258,236,1080,235,3,2.3035084462595137
8328,17,4363,110,12804,12,5802,62,5859,75,6715,53,6420,73,3999,105,3414,198,201,928,200,3,2.082520630157539
17978,24,9054,178,27118,18,13290,60,13368,72,13920,55,13712,69,7794,130,6620,259,291,1284,290,3,2.306646138054914
18450,42,10133,206,31970,10,12146,67,12244,107,13358,81,13513,81,7559,160,6995,328,317,1886,316,3,2.4407990474930545
34673,29,19100,301,58398,17,22142,111,22414,132,25433,81,24767,118,13744,189,12491,470,427,2424,426,3,2.5227735739231663
4822,15,2453,94,7922,7,3079,36,3104,39,3992,25,3698,30,2136,50,1906,106,162,792,161,3,2.25749063670412
15377,11,7787,144,23212,7,11167,45,11244,42,11629,27,11496,32,7005,69,6107,192,271,1316,270,3,2.195146324054247
20910,45,10788,186,35312,12,14084,102,14191,154,16421,105,15645,92,8845,212,7684,383,333,1872,332,3,2.364047484454494
11968,49,6741,134,20300,21,8559,101,8704,128,9658,97,9345,117,5625,185,4860,273,252,1198,251,3,2.1276444444444444
33186,38,16602,319,56446,15,22226,85,22437,140,25596,78,24758,108,13571,182,11886,461,420,2354,419,3,2.4453614324662882
558,10,370,62,886,5,429,25,426,24,422,17,423,14,305,34,283,80,59,312,58,3,1.8295081967213114
20005,36,9684,188,30400,13,14478,74,14533,101,15424,81,15128,79,9324,154,7478,293,308,1424,307,3,2.1455383955383955
42352,62,21268,344,70962,28,28441,167,28656,202,32571,141,31641,172,17714,261,15388,582,468,2516,467,3,2.390877272214068
20394,43,10955,231,32638,11,13892,88,14001,114,16229,92,15878,111,8784,149,7656,332,319,1562,318,3,2.32172131147541
10364,23,6063,127,17366,16,6901,96,7014,105,7611,86,7389,102,4528,159,4111,252,236,1394,235,3,2.28886925795053
8833,19,4780,122,13740,13,6555,56,6604,82,7259,67,6817,63,4208,118,3599,214,210,1014,209,3,2.099096958174905
54979,25,24527,411,88964,8,31032,72,31607,106,42889,55,42896,100,20264,153,17597,560,523,2602,522,3,2.7131365969206476
58321,43,27340,391,92858,9,35258,75,35939,151,48133,85,46988,105,22947,218,19393,615,534,2604,533,3,2.5415522726282305
13410,9,7355,155,20922,5,9703,27,9754,25,10042,12,9911,18,6080,34,5308,119,256,1222,255,3,2.205592105263158
120705,40,51022,718,196598,10,59635,100,60707,193,80913,69,81847,109,40237,233,32779,805,775,4186,774,3,2.9998508835151725
39222,32,19109,337,61548,13,26194,105,26376,122,30618,80,29687,125,16013,229,13801,515,436,2138,435,3,2.4493848747892337
7886,31,4121,120,13566,9,4855,80,4919,80,6374,65,6163,77,3404,100,3002,197,208,1106,207,3,2.31668625146886
46976,69,22770,361,73742,18,33197,172,33525,249,37265,152,36170,165,19609,329,17051,672,476,2148,475,3,2.3956346575552043
30267,26,14639,275,51798,10,18008,67,18196,81,23329,45,22220,76,11379,109,10146,358,401,2234,400,3,2.659899815449512
119067,121,54688,724,185666,51,70692,270,72031,464,89574,248,91633,321,42287,612,37326,1148,753,3692,752,3,2.8156880365124035
18685,23,9251,177,30044,13,12366,61,12469,107,14828,74,14714,86,7601,137,6743,312,305,1470,304,3,2.4582291803710037
55001,56,24250,362,80688,36,37688,185,38120,314,40443,178,39956,208,23173,397,18664,716,498,2206,497,3,2.3734950157510895
84036,76,44190,623,170866,40,36660,220,37668,343,54541,193,53325,247,26054,457,24447,1035,725,5200,724,3,3.225454824595072
17109,30,9237,149,28794,12,11846,65,11941,110,13306,64,13112,79,7685,125,6738,292,300,1496,299,3,2.226284970722186
3495,28,1901,79,4606,12,2875,57,2888,66,2834,46,2595,56,1825,88,1479,158,125,558,124,3,1.915068493150685
24355,35,12162,202,39516,23,15653,111,15955,169,17917,122,17023,144,10130,233,8724,384,349,1708,348,3,2.404244817374136
8055,26,4912,105,12638,12,5727,50,5775,61,6157,64,5978,71,3818,111,3432,195,202,998,201,3,2.109743321110529
65185,39,29862,422,102124,20,39330,126,39772,179,49764,122,47710,180,23117,260,20288,670,558,2792,557,3,2.8197863044512697
7652,30,4424,113,13108,13,5347,51,5348,75,6024,65,5795,72,3411,115,3092,202,205,1068,204,3,2.2433304016417472
3208,7,2068,76,5042,5,2487,27,2506,17,2479,9,2294,10,1614,23,1445,70,130,620,129,3,1.9876084262701363
36495,20,17113,289,55066,9,24289,89,24716,112,28102,60,27686,97,15783,140,13135,456,413,2268,412,3,2.312298042197301
6044,22,3841,109,10768,10,4040,51,4094,56,4824,29,4652,51,2707,87,2459,159,187,1066,186,3,2.2327299593646104
2412,21,1501,71,3318,9,1754,39,1774,46,1886,27,1843,51,1214,81,1060,123,106,436,105,3,1.986820428336079
8730,16,4116,109,12180,12,6876,56,6868,73,7519,65,7029,74,4539,112,3765,197,198,876,197,3,1.923331130204891
6249,20,3644,85,10102,9,4692,46,4780,53,4892,34,4747,49,3064,80,2660,162,178,796,177,3,2.039490861618799
4835,11,2809,91,6890,7,3948,32,3995,27,3729,17,3508,20,2438,40,2248,87,150,636,149,3,1.9831829368334701
24242,31,12844,155,39328,12,16116,121,16269,168,19217,100,18168,141,10545,235,9135,447,349,1740,348,3,2.298909435751541
3952,10,2325,85,6326,6,3112,26,3122,24,3632,14,3459,17,2114,37,1808,92,144,662,143,3,1.869441816461684
7260,13,4217,101,10660,10,5787,50,5799,51,5935,50,5550,45,3712,77,3164,145,185,840,184,3,1.9558189655172413
6423,17,3127,91,9280,9,4718,36,4789,49,5124,34,4973,31,3255,66,2645,141,173,762,172,3,1.9732718894009216
5197,10,3116,92,8676,8,3871,40,3880,38,4158,23,3920,39,2632,65,2269,130,168,886,167,3,1.9745440729483283
2909,24,1838,69,4790,8,2248,58,2256,68,2396,48,2376,61,1589,101,1404,153,125,554,124,3,1.8307111390811832
1740,16,1114,67,2620,8,1426,42,1419,47,1381,31,1370,36,1012,66,854,105,94,458,93,3,1.7193675889328064
1337,9,856,50,2038,7,1102,31,1102,28,1004,18,945,31,704,44,612,93,82,352,81,3,1.8991477272727273
919,12,544,57,1312,6,810,26,811,31,797,20,735,22,560,38,460,81,68,306,67,3,1.6410714285714285
19822,43,10460,185,32558,14,13278,67,13441,112,16373,89,15905,107,8710,169,7454,325,318,1566,317,3,2.275774971297359
828,12,535,65,1384,5,655,27,657,29,677,17,709,18,440,37,402,87,70,302,69,3,1.8818181818181818
390,7,256,52,608,5,337,21,337,22,364,15,331,15,244,32,215,73,50,318,49,3,1.598360655737705
30184,17,15999,297,47388,6,20391,37,20619,55,22618,23,22078,36,12734,60,11003,257,384,1908,383,3,2.370347102245956
21141,30,11487,174,37154,19,14144,113,14248,144,17911,110,17569,128,9695,175,8199,359,341,1908,340,3,2.1806085611139765
1526,14,919,63,2078,8,1124,36,1150,42,1194,22,1059,29,763,54,684,105,87,436,86,3,2.0
301,8,224,51,536,4,171,18,170,20,239,13,228,11,133,25,128,67,46,212,45,3,2.263157894736842
3663,7,2050,73,5346,5,2938,23,2949,21,2953,12,2731,12,1947,25,1639,75,133,634,132,3,1.88135593220339
183,4,120,44,216,4,136,17,136,17,147,10,137,9,111,21,91,58,31,126,30,3,1.6486486486486487
720,11,552,56,1342,5,557,26,559,29,653,25,623,26,438,45,407,92,70,362,69,3,1.643835616438356
212,7,148,49,328,4,149,18,149,17,162,9,143,11,109,23,106,60,37,142,36,3,1.944954128440367
2925,26,1570,68,4740,11,2366,56,2387,66,2322,46,2255,47,1571,97,1409,148,124,578,123,3,1.8618714194780395
4338,10,2648,88,6388,7,3304,26,3324,30,3545,16,3341,23,2220,43,1980,110,147,764,146,3,1.954054054054054
7679,27,4420,113,12848,13,5490,63,5560,75,5901,64,5720,69,3803,98,3315,181,203,1120,202,3,2.019195372074678
34052,19,16851,312,49342,7,24307,46,24527,71,24578,36,23487,60,14334,96,12557,366,390,1728,389,3,2.3756104367238735
6881,20,3647,107,9576,9,5488,44,5530,43,5519,34,5257,31,3612,64,2975,154,175,750,174,3,1.9050387596899225
4574,19,3025,105,10080,7,2892,42,2926,56,3306,39,3067,44,1978,83,1901,156,190,1488,189,3,2.3124368048533874
2319,12,1242,70,3660,10,1796,49,1796,54,1982,39,1846,51,1265,82,1037,115,110,472,109,3,1.833201581027668
3190,25,1782,73,4656,12,2697,56,2728,54,2598,63,2437,62,1837,99,1586,130,125,632,124,3,1.7365269461077844
20560,40,9878,202,31418,15,14223,80,14310,125,16408,75,16010,91,8784,154,7379,304,313,1476,312,3,2.3406193078324224
29072,66,13505,256,43714,27,20348,146,20590,204,21781,135,21645,166,13157,285,10732,460,369,1758,368,3,2.2096222543132935
11109,40,5912,127,16658,17,7813,81,7845,102,8885,90,8459,103,5097,134,4358,241,231,1144,230,3,2.179517363154797
1487,17,688,71,2514,8,993,39,1057,36,1297,30,1215,40,713,49,640,114,94,546,93,3,2.085553997194951
9528,31,4959,120,13688,13,7039,54,7089,77,7070,70,6698,64,4237,107,3813,196,208,944,207,3,2.2487609157422703
17597,25,8895,167,27514,11,13151,51,13246,70,13708,47,13118,58,8437,138,6996,276,294,1458,293,3,2.0856939670498993
63310,42,27107,447,95160,15,39642,114,40179,168,48160,95,47115,131,24265,235,20468,642,540,2528,539,3,2.609107768390686
5951,18,3682,95,9174,9,4567,44,4602,48,4605,39,4547,36,3064,72,2681,147,172,758,171,3,1.9422323759791122
1191,15,784,59,2100,6,830,29,837,34,1028,28,1006,28,659,50,597,99,86,456,85,3,1.8072837632776935
9854,41,5475,110,16996,11,5811,83,5921,103,7265,84,6689,94,4000,143,3643,240,234,1290,233,3,2.4635
7936,32,4338,103,14106,14,4542,67,4698,77,5550,72,5056,60,3193,116,2977,210,215,1314,214,3,2.4854368932038833
1896,20,1173,71,3188,9,1255,37,1258,43,1468,26,1470,27,875,57,843,123,104,520,103,3,2.166857142857143
1350,15,826,66,2166,8,1026,36,1028,35,1086,40,1054,36,755,60,667,107,86,408,85,3,1.7880794701986755
11214,13,7217,160,30316,10,5613,48,5662,49,6413,32,5795,43,4072,64,3877,221,285,2188,284,3,2.7539292730844793
8459,30,4739,106,12996,9,6481,65,6520,77,6557,66,6391,78,4057,119,3600,216,206,1074,205,3,2.0850382055706187
100500,85,45407,661,156472,17,64359,181,64842,311,75281,116,76650,195,38334,423,31370,945,691,3302,690,3,2.6216935357645954
5433,15,3145,97,8002,7,4302,37,4358,35,4243,21,4060,25,2942,53,2433,118,161,732,160,3,1.846702923181509
2893,14,1887,72,4542,8,2222,57,2212,65,2358,59,2212,56,1493,88,1342,128,124,590,123,3,1.9377093101138647
1417,15,949,67,2150,6,903,31,915,39,1071,29,973,35,635,51,586,106,85,360,84,3,2.231496062992126
2501,24,1618,76,4038,11,1902,41,1903,48,1926,30,1876,43,1334,87,1137,133,117,556,116,3,1.8748125937031483
760,11,524,58,1192,5,648,27,655,26,606,16,571,16,443,44,372,83,67,320,66,3,1.7155756207674944
23711,30,12018,227,35626,12,16231,103,16360,141,19011,89,18631,105,10332,225,8666,372,333,1566,332,3,2.2949090205187765
3232,7,1889,82,5284,5,2246,23,2277,20,2591,10,2504,11,1586,23,1441,75,133,674,132,3,2.037831021437579
7636,13,3590,79,11090,10,4958,43,4980,65,6193,44,5910,53,3505,98,2907,183,191,984,190,3,2.178601997146933
640,10,450,58,962,4,521,21,516,28,490,21,459,19,337,38,319,83,61,294,60,3,1.8991097922848665
855,12,588,58,1378,7,662,26,672,32,740,26,661,23,470,37,426,86,71,358,70,3,1.8191489361702127
11621,39,5883,130,16374,16,8382,80,8462,100,9123,91,8666,104,5330,153,4544,247,228,994,227,3,2.1803001876172607
721,11,473,58,1210,6,557,29,556,30,640,20,581,20,390,36,329,83,67,360,66,3,1.8487179487179488
15579,11,8357,153,24206,6,10573,36,10571,43,12662,30,12179,39,6630,71,5657,206,274,1238,273,3,2.3497737556561087
13278,9,6698,159,20924,5,10170,31,10284,28,10987,17,10546,18,6324,37,5185,117,258,1360,257,3,2.0996204933586338
1668,10,905,60,2506,6,1089,39,1125,36,1337,29,1211,30,704,56,684,105,91,366,90,3,2.3693181818181817
14323,15,7116,151,22948,6,10175,35,10229,43,10801,23,10313,39,6468,57,5550,219,271,1578,270,3,2.214440321583179
2967,26,1962,73,4740,8,2466,46,2466,64,2283,57,2165,63,1520,102,1391,135,125,578,124,3,1.9519736842105264
4068,10,2499,83,7418,7,3035,29,3043,34,3362,23,3222,25,2065,46,1869,107,156,798,155,3,1.9699757869249395
2303,21,1307,50,3558,6,1834,35,1837,49,1993,44,1831,40,1290,65,1128,103,110,478,109,3,1.7852713178294575
1758,11,1140,63,2834,9,1410,43,1417,39,1447,33,1343,44,938,72,855,121,101,520,100,3,1.8742004264392325
4445,14,2654,96,7904,8,2993,36,3010,34,3826,28,3631,24,2023,51,1841,109,160,896,159,3,2.1972318339100347
21117,38,10303,166,31902,10,14211,84,14443,126,17043,88,16225,101,9034,164,7351,314,315,1512,314,3,2.337502767323445
2164,21,1418,71,3640,10,1576,50,1585,45,1744,40,1570,38,1046,82,960,119,112,606,111,3,2.068833652007648
28318,81,14696,278,46738,30,19787,139,19887,213,20894,121,20337,134,12195,294,10907,489,381,2054,380,3,2.32209922099221
3933,7,2120,77,5578,5,2858,23,2845,23,3317,14,3263,14,1998,26,1613,77,136,576,135,3,1.9684684684684686
61224,40,27989,492,108258,26,32033,176,32479,238,48510,156,48856,154,21676,339,18851,740,578,3350,577,3,2.824506366488282
9112,38,5755,134,16544,15,5733,74,5790,92,6095,58,5785,92,3765,104,3501,223,227,1388,226,3,2.4201859229747678
2366,20,1412,72,3494,10,1848,48,1834,55,1932,27,1711,39,1199,81,1039,116,107,434,106,3,1.9733110925771475
2143,18,1285,76,2856,9,1926,44,1925,48,1789,43,1694,37,1265,57,1035,112,98,384,97,3,1.6940711462450593
10361,18,5318,116,13986,13,8662,69,8647,86,8377,77,8332,90,5281,135,4338,219,211,864,210,3,1.9619390266994887
8108,31,4067,122,13652,9,5159,81,5166,79,6567,71,6437,65,3651,102,3090,205,209,1088,208,3,2.2207614352232263
2216,13,1244,72,3482,9,1675,48,1700,54,1830,38,1753,30,1136,81,996,127,109,576,108,3,1.9507042253521127
2195,20,1455,71,3320,7,1868,40,1869,55,1712,36,1606,38,1178,81,1041,128,106,498,105,3,1.8633276740237692
5119,15,2811,88,7850,6,4036,35,4047,37,4156,21,4017,30,2773,54,2279,128,159,744,158,3,1.846015146051208
9753,37,5144,118,15836,20,6457,61,6580,91,7013,78,6727,82,4349,117,3851,215,224,1226,223,3,2.2425845021844104
445,8,279,52,680,4,326,19,342,23,341,15,302,15,208,30,192,74,49,180,48,3,2.139423076923077
1723,10,1063,49,2780,5,1337,38,1336,43,1387,38,1330,28,943,73,828,90,99,498,98,3,1.8271474019088016
10110,37,5617,107,15868,15,8070,79,8103,98,7750,86,7477,95,5116,142,4399,235,224,1090,223,3,1.9761532447224395
27563,48,12790,252,40548,23,21231,128,21356,199,21109,130,20962,152,12984,252,10521,485,354,1634,353,3,2.1228434996919283
2675,14,1619,76,4458,12,1913,42,1913,60,1958,56,1877,53,1289,96,1196,148,123,680,122,3,2.0752521334367726
3935,8,2251,79,5636,5,3401,23,3403,20,3417,11,3309,12,2262,26,1814,72,135,578,134,3,1.7396109637488948
25686,52,12032,198,38320,29,19638,113,19795,190,18754,129,18686,146,11356,227,9645,390,345,1608,344,3,2.2618879887284256
3468,8,2071,79,5568,5,2642,24,2673,22,2781,13,2624,12,1881,29,1601,75,137,716,136,3,1.8437001594896332
1525,10,1049,58,2644,8,1138,39,1145,37,1132,23,1065,24,801,62,727,110,95,498,94,3,1.9038701622971286
33634,20,16615,304,50738,7,22151,63,22428,79,27418,48,26142,67,13340,127,11605,403,397,1786,396,3,2.521289355322339
1253,15,837,60,1798,6,1091,31,1101,32,1144,32,1058,33,763,43,645,98,80,354,79,3,1.6422018348623852
1196,16,797,61,2200,8,856,37,880,36,1018,27,925,35,625,59,579,108,89,508,88,3,1.9136
215,7,160,49,322,4,202,20,202,18,188,10,182,10,148,22,118,60,37,188,36,3,1.4527027027027026
1484,9,790,60,2102,5,1324,37,1323,42,1184,36,1199,30,866,60,702,98,88,478,87,3,1.7136258660508084
31403,53,13400,217,42806,15,24940,142,25000,199,24954,137,24064,161,15375,295,11988,502,365,1610,364,3,2.0424715447154473
955,12,635,60,1502,7,825,26,841,28,751,17,711,18,587,47,517,97,72,322,71,3,1.626916524701874
7286,12,3404,99,9970,9,6004,48,6014,54,5696,38,5551,34,3944,84,3144,166,178,750,177,3,1.8473630831643002
4023,12,2303,88,7050,7,3100,26,3121,30,3247,20,3259,20,2057,40,1843,85,151,716,150,3,1.9557608167233835
593,6,429,45,918,5,491,20,490,21,432,19,401,16,322,32,299,64,60,296,59,3,1.8416149068322982
12725,26,6742,133,20178,12,7467,115,7619,125,10320,106,10075,85,5033,140,4507,277,251,1288,250,3,2.5283131333200872
137,7,113,50,240,4,110,19,110,17,84,10,77,10,81,21,75,57,36,190,35,3,1.691358024691358
212212,122,93055,1127,341690,70,108299,387,110845,728,156364,347,159181,462,65690,898,57657,1768,1021,5778,1020,3,3.230506926472827
1144,16,734,63,2162,7,792,31,799,41,882,35,805,27,510,52,514,98,89,522,88,3,2.243137254901961
1084,15,723,58,2078,7,707,36,703,33,867,20,791,21,501,49,489,105,87,550,86,3,2.1636726546906186
2755,25,1702,76,4388,11,2132,55,2136,61,2377,56,2205,61,1384,82,1207,149,121,576,120,3,1.990606936416185
5068,19,3164,92,9292,9,3539,41,3564,41,4207,32,3965,37,2273,56,2044,145,174,1112,173,3,2.229652441706995
640,10,449,54,992,5,462,23,462,24,496,16,473,15,323,32,300,81,60,258,59,3,1.9814241486068112
2645,23,1470,75,4048,10,1878,53,1934,58,2374,31,2181,43,1507,88,1170,138,116,538,115,3,1.7551426675514268
860,8,565,55,1254,6,703,28,705,27,647,20,583,25,483,37,443,88,67,290,66,3,1.7805383022774328
11286,39,6258,134,16492,16,8785,78,8826,99,9093,91,8171,101,5505,144,4665,254,228,1022,227,3,2.050136239782016
2769,26,1760,79,4472,11,2150,55,2178,64,2132,45,2109,63,1442,95,1277,143,124,610,123,3,1.920249653259362
1378,16,934,63,2256,8,1018,32,1011,42,1160,35,1041,23,771,61,720,109,88,414,87,3,1.787289234760052
49121,54,23555,371,81782,33,30808,188,31035,286,35742,152,34511,212,19135,384,16851,736,503,2814,502,3,2.5670760386725897
6071,14,3507,97,10126,10,4423,46,4466,55,4774,46,4688,43,3076,83,2701,142,182,984,181,3,1.973667100130039
105424,75,44697,680,153188,25,71256,168,71585,303,76624,152,77929,200,42113,397,33782,916,684,2946,683,3,2.5033600075986038
363,8,236,51,504,4,358,19,358,19,324,14,335,13,256,27,213,68,45,238,44,3,1.41796875
5711,11,3371,98,9048,7,4238,36,4292,47,4202,25,4011,37,2776,76,2428,118,173,946,172,3,2.0572766570605188
3413,6,1966,69,5028,4,2470,21,2484,18,2837,9,2685,10,1695,22,1426,69,130,606,129,3,2.0135693215339234
30612,16,15442,262,50544,7,19971,49,20128,74,22769,45,22147,63,12451,106,10886,387,397,2310,396,3,2.458597702995743
39341,32,17543,276,60952,18,27701,104,27797,157,31291,106,30838,129,18253,200,14425,444,433,1980,432,3,2.1553169342025966
2656,25,1537,76,4552,11,2014,56,2024,66,2096,58,1955,54,1328,96,1213,145,123,650,122,3,2.0
5243,14,3067,97,7688,8,3853,36,3852,37,3964,20,3654,35,2441,56,2188,130,159,748,158,3,2.147890208930766
2523,20,1440,65,3678,10,2024,40,2032,47,2108,29,1976,40,1370,84,1134,116,110,482,109,3,1.8416058394160584
86,6,71,47,144,4,65,19,65,17,59,10,52,9,50,21,49,57,30,146,29,3,1.72
17037,15,8615,136,26962,10,12537,71,12643,95,13452,56,12758,69,8058,131,6817,270,292,1540,291,3,2.1142963514519733
880,14,587,60,1648,7,573,33,583,31,750,25,682,19,466,45,421,91,79,468,78,3,1.888412017167382
4385,10,2174,80,6654,6,3249,29,3251,28,4155,16,3996,19,2613,41,1774,105,147,702,146,3,1.6781477229238424
1016,6,601,43,1426,6,718,25,722,25,813,19,787,20,540,44,476,71,72,334,71,3,1.8814814814814815
98401,75,42526,643,153692,25,62751,161,63296,285,73933,159,72946,208,38241,378,31140,914,685,3276,684,3,2.573180617661672
3424,7,2217,77,5508,5,2884,23,2887,22,2746,13,2576,12,1907,25,1697,74,134,612,133,3,1.795490298898794
67208,33,30533,496,101982,20,43014,146,43306,211,54460,126,52248,175,27550,301,21215,714,560,2714,559,3,2.439491833030853
916,13,578,61,1500,7,714,28,718,31,712,23,663,24,483,42,449,97,76,422,75,3,1.89648033126294
17920,15,8257,144,26780,10,12061,43,12195,70,14664,53,14323,58,8186,104,6616,259,289,1262,288,3,2.189103347178109
3093,6,2116,82,4852,4,2596,19,2616,17,2577,9,2475,10,1728,22,1560,66,128,568,127,3,1.7899305555555556
30286,74,14380,210,46300,28,19290,137,19653,229,22476,132,21952,159,12338,302,10564,495,379,1878,378,3,2.4546928189333768
15509,18,8159,155,24222,8,10554,43,10628,48,11687,25,11184,33,6845,69,5869,232,275,1320,274,3,2.2657414170927686
8646,27,4782,115,13346,13,6849,65,6918,85,7140,62,6710,78,4649,118,3830,209,206,980,205,3,1.8597547859754786
4580,11,2693,89,6820,7,3645,27,3658,27,3547,14,3360,20,2408,39,2027,103,149,746,148,3,1.9019933554817277
708,9,447,46,1038,4,537,23,541,28,628,15,564,18,398,35,360,82,63,304,62,3,1.778894472361809
3574,11,2080,75,5506,5,2582,23,2611,20,2885,10,2645,12,1744,24,1574,73,135,634,134,3,2.0493119266055047
64388,46,29573,454,99672,19,39898,120,40694,190,49460,126,48976,155,24880,262,21172,664,553,2626,552,3,2.587942122186495
6373,18,3408,97,8938,9,4855,40,4870,47,5128,39,4861,38,2974,67,2611,148,171,712,170,3,2.1429051782111634
71231,84,29082,469,110746,18,38327,157,38653,262,54258,141,56822,188,22957,386,19546,794,582,2838,581,3,3.1028008886178506
512,9,311,54,774,5,452,23,452,25,509,16,492,14,341,33,293,82,55,318,54,3,1.501466275659824
6490,11,3798,73,9294,6,4528,40,4523,39,4910,25,4630,30,2809,65,2545,146,173,746,172,3,2.3104307582769668
2744,23,1689,58,4084,9,1826,36,1837,44,2059,27,1918,29,1255,61,1138,106,117,516,116,3,2.186454183266932
22861,41,11691,216,34598,18,16194,100,16376,141,17672,105,16955,115,9690,218,8375,357,329,1512,328,3,2.359236326109391
27996,66,13757,273,44576,24,19416,124,19566,223,21788,141,20989,152,11339,284,9921,498,372,1818,371,3,2.4690007937207867
2304,21,1431,71,3330,9,1858,37,1859,53,2044,48,1870,48,1332,73,1119,127,106,444,105,3,1.7297297297297298
4387,14,2387,92,7428,7,2782,30,2832,32,3408,19,3242,23,1917,44,1742,109,157,844,156,3,2.288471570161711
3264,26,1888,71,4614,11,2719,56,2754,68,2503,62,2368,62,1756,89,1504,138,124,614,123,3,1.85876993166287
2206,23,1469,75,3782,10,1491,49,1501,56,1967,52,1880,49,1190,84,1015,132,114,554,113,3,1.853781512605042
33919,40,17408,316,57060,16,16412,81,16883,115,25753,80,25100,93,10612,179,9909,451,423,2420,422,3,3.1962872220128156
35435,31,16899,267,53000,11,26460,57,26569,105,27126,60,26256,91,15657,131,12952,372,405,1874,404,3,2.263204956249601
14877,15,7651,169,23554,8,11242,42,11321,52,12430,31,12601,45,7177,71,5847,231,273,1338,272,3,2.0728716734011425
4028,9,2369,79,6292,6,2911,27,3028,25,3245,15,3009,17,1970,36,1715,99,143,674,142,3,2.0446700507614213
1153,16,816,63,2122,8,819,32,818,34,903,21,855,23,572,60,557,96,89,512,88,3,2.015734265734266
20797,25,10537,185,31712,9,14248,81,14318,131,16545,81,15680,104,8828,165,7526,323,314,1462,313,3,2.3557997281377436
22214,27,9188,175,32054,10,14718,71,14833,135,18292,92,17925,110,9765,171,7882,331,316,1464,315,3,2.274859190988223
6951,20,3759,99,9850,9,5193,40,5251,54,5519,46,5176,45,3261,74,2747,148,179,810,178,3,2.1315547378104878
2869,24,1627,75,4208,11,2246,54,2259,63,2369,58,2283,61,1484,92,1273,125,119,548,118,3,1.9332884097035041
3881,9,2434,84,5918,6,2721,27,2833,24,3385,15,3157,18,2052,33,1702,88,140,626,139,3,1.8913255360623782
5155,13,3002,78,8346,6,3927,33,3932,42,4309,34,4172,32,2563,54,2222,125,164,826,163,3,2.0113148653921185
62225,48,26961,418,97114,16,39282,103,39504,186,49037,114,48641,135,25048,259,20153,587,546,2626,545,3,2.484230277866496
8375,27,4621,118,12156,11,5555,59,5575,71,6683,62,6510,70,3750,105,3196,182,198,942,197,3,2.2333333333333334
8642,17,4554,117,13198,13,6323,66,6374,77,7240,68,6967,79,4291,104,3630,206,205,1014,204,3,2.0139827546026567
8138,27,4508,118,11984,11,6446,58,6486,70,6548,60,6420,74,3971,92,3550,182,195,846,194,3,2.049357844371695
49437,38,20309,325,67650,24,32839,140,33499,212,39237,101,40479,170,21147,282,16280,612,456,2062,455,3,2.337778408284863
49165,49,23234,369,74850,28,33619,164,33916,248,36736,135,36072,186,19690,333,16903,674,481,2292,480,3,2.4969527679024885
3923,9,2233,84,6268,6,2660,27,2668,25,3283,17,2947,19,1926,33,1640,96,144,732,143,3,2.036863966770509
1125,14,748,60,1726,6,844,29,836,32,771,26,732,21,600,49,510,94,82,528,81,3,1.875
930,12,554,65,1422,5,699,29,714,32,718,22,608,26,433,42,409,91,71,342,70,3,2.147806004618938
786,6,577,46,1278,6,599,28,598,24,663,23,642,14,424,34,385,78,70,358,69,3,1.8537735849056605
14128,26,6908,142,20112,12,10236,95,10295,142,10631,115,10093,138,6306,202,5480,283,252,1146,251,3,2.240405962575325
3870,10,2487,87,6416,6,2509,27,2557,27,3152,15,2956,18,1762,35,1651,98,144,692,143,3,2.1963677639046537
1423,16,899,65,2372,8,1056,39,1076,42,1166,37,1144,39,751,47,677,105,91,450,90,3,1.8948069241011984
5928,18,3489,84,9434,8,3909,42,3971,48,4572,26,4288,48,2628,67,2432,145,177,970,176,3,2.2557077625570776
70681,64,28657,478,106276,22,43873,163,44852,202,53177,126,54268,170,27580,328,21873,746,570,2770,569,3,2.5627628716461204
6691,22,3369,109,10348,7,4503,50,4514,56,5486,37,5237,46,2976,85,2516,148,182,868,181,3,2.2483198924731185
14237,29,7032,141,20604,21,9994,101,10082,144,11166,115,10663,104,6696,209,5471,279,255,1160,254,3,2.126194743130227
2051,18,1270,66,2970,6,1532,44,1554,42,1615,25,1509,38,1057,65,913,117,100,444,99,3,1.9403973509933774
1449,9,901,52,2396,7,1079,30,1096,31,1169,27,1081,27,755,52,691,91,90,442,89,3,1.919205298013245
10989,37,5513,111,17666,17,7131,86,7186,102,8983,98,8664,84,4910,163,4194,255,236,1146,235,3,2.238085539714868
176,7,136,51,334,4,134,20,134,19,128,11,115,10,95,26,88,64,41,228,40,3,1.8526315789473684
2310,12,1578,59,3876,6,1689,48,1751,55,1774,51,1696,54,1165,86,1085,133,114,568,113,3,1.9828326180257512
2266,19,1309,71,3124,6,1879,45,1881,42,1888,37,1741,46,1237,66,1058,112,102,432,101,3,1.8318512530315278
3077,27,1965,78,4966,12,2404,60,2407,68,2529,59,2405,59,1686,100,1510,155,127,600,126,3,1.8250296559905101
8535,31,5061,125,13632,12,5734,67,5833,80,6470,56,6240,47,3885,121,3472,210,208,1066,207,3,2.1969111969111967
2788,23,1634,73,4416,11,2209,44,2217,51,2318,56,2184,49,1486,84,1247,146,122,616,121,3,1.8761776581426648
1919,17,1127,66,2506,8,1796,34,1796,37,1539,24,1433,25,1202,58,928,93,91,348,90,3,1.5965058236272878
18276,22,9667,157,26932,11,12194,56,12291,75,14195,55,13719,70,7588,110,6844,263,291,1334,290,3,2.408539799683711
7215,14,4292,98,10832,10,5626,51,5633,62,5635,48,5168,58,3405,82,2986,160,185,816,184,3,2.118942731277533
4379,7,2109,84,5786,5,3601,24,3599,23,3390,15,3221,16,2311,30,1886,75,138,592,137,3,1.8948507139766335
9061,31,4964,86,14096,12,6473,53,6599,81,7161,72,6891,81,4123,125,3669,209,211,982,210,3,2.1976715983507153
12579,9,6802,139,21318,4,8468,26,8520,29,9584,12,9201,18,5529,36,4874,113,259,1428,258,3,2.2750949538795444
54613,76,24694,391,83630,34,40766,207,41160,337,44132,172,44542,213,24363,417,19564,744,508,2218,507,3,2.2416369084267127
823,11,472,57,1176,4,551,27,551,26,696,16,641,17,389,35,357,88,65,280,64,3,2.115681233933162
597,10,393,56,876,4,461,21,478,24,457,17,408,20,308,33,279,85,58,256,57,3,1.9383116883116882
17326,38,9179,165,31490,10,8764,64,8871,102,13484,84,13142,78,6241,147,5832,317,315,1922,314,3,2.7761576670405383
1969,19,1172,72,2744,9,1631,44,1625,48,1704,43,1589,44,1006,65,924,106,98,466,97,3,1.9572564612326044
995,12,606,57,1562,7,760,30,758,29,766,26,697,18,476,39,452,96,73,328,72,3,2.0903361344537816
1944,18,1080,62,2686,8,1421,36,1438,47,1543,36,1463,41,1026,67,907,111,95,368,94,3,1.894736842105263
61269,66,26855,410,105274,23,32692,125,33105,237,46387,150,45905,185,20716,285,18079,679,569,3202,568,3,2.957569028770033
5461,11,3017,92,7872,6,4465,31,4494,35,4238,26,4000,30,2783,54,2459,139,160,708,159,3,1.9622709306503774
30817,60,13532,265,40080,24,23376,133,23586,179,24721,119,24030,166,14455,242,11372,461,353,1436,352,3,2.1319266689726737
34828,27,17324,257,56890,15,23650,84,23802,120,27707,80,27631,109,15163,204,12946,426,421,2346,420,3,2.2969069445360417
8938,39,4583,118,16194,14,4851,78,4878,96,7031,87,6815,91,3307,141,3086,231,229,1436,228,3,2.7027517387360147
10123,38,5837,135,15610,16,6860,78,6949,91,7544,79,7256,57,4552,138,4014,229,224,1104,223,3,2.2238576449912126
13842,42,6700,147,20250,12,10073,105,10156,133,10791,96,10593,114,6349,198,5135,282,254,1188,253,3,2.180185856040321
35960,27,14249,259,51790,10,20433,58,20522,97,27989,54,28082,78,13763,110,10787,403,401,1888,400,3,2.6128024413281987
61949,38,27817,494,91168,12,40415,99,40871,154,47383,81,45372,132,24786,203,20685,629,530,2470,529,3,2.499354474300008
72603,49,29868,432,108404,15,50811,155,51474,252,58326,166,60029,177,30430,352,24202,776,576,2692,575,3,2.385902070325337
30592,18,15820,292,48406,7,20201,43,20523,49,23218,19,22871,32,12527,59,10777,258,388,1934,387,3,2.442085096192225
6367,23,3758,84,10938,6,4445,42,4478,60,5294,40,5126,45,2999,89,2803,167,188,1008,187,3,2.123041013671224
1636,18,999,67,2388,8,1320,39,1341,38,1370,36,1285,30,876,59,789,91,91,386,90,3,1.8675799086757991
12287,44,6611,132,17784,18,9896,93,9967,116,9847,96,9657,91,6620,150,5359,262,238,1072,237,3,1.8560422960725076
10200,31,5080,123,14950,15,8079,75,8089,89,8712,82,8501,83,5208,135,4199,220,218,990,217,3,1.9585253456221199
752,11,515,59,1138,5,555,28,557,28,575,16,540,20,368,44,342,86,65,290,64,3,2.0434782608695654
2226,22,1467,72,3988,10,1708,48,1713,48,1869,40,1747,52,1175,85,1084,135,115,614,114,3,1.8944680851063829
1121,12,730,48,1616,6,863,25,867,27,908,27,857,23,611,48,554,81,76,338,75,3,1.834697217675941
10499,31,5229,105,14848,13,7290,55,7339,84,8024,81,7487,92,4791,123,3894,227,217,938,216,3,2.1914005426841996
9890,22,4618,114,15584,15,7163,62,7241,78,8074,85,7762,54,4538,141,3918,226,223,1150,222,3,2.1793741736447774
4385,9,2601,83,6304,6,3206,26,3214,26,3625,15,3237,21,2225,37,1855,105,144,628,143,3,1.9707865168539327
29033,42,14346,238,45644,28,18564,151,18672,179,23028,153,22042,169,12766,299,10260,516,377,1788,376,3,2.2742440858530473
55249,57,22540,419,82756,38,37361,232,37769,308,43674,190,43530,223,23671,410,18453,724,504,2320,503,3,2.3340374297663806
1747,19,1198,69,2978,7,1400,35,1422,47,1440,43,1354,43,975,63,908,118,100,534,99,3,1.7917948717948717
14592,12,7045,129,22122,6,9466,31,9542,36,11973,24,11770,29,6391,57,5200,164,263,1242,262,3,2.283210765138476
10754,22,5612,125,17998,18,6532,90,6703,113,8208,98,8299,106,4526,167,3965,246,240,1390,239,3,2.376049491825011
354,8,238,51,536,4,334,22,334,21,304,15,290,13,236,29,195,70,46,236,45,3,1.5
954,8,525,54,1348,5,876,26,874,31,819,17,763,26,607,41,498,89,68,274,67,3,1.57166392092257
6881,15,3362,100,11412,10,4658,55,4659,66,6070,56,5759,62,3316,85,2733,171,192,936,191,3,2.075090470446321
3815,7,2066,70,5952,5,2651,24,2662,23,3151,14,3107,14,1781,29,1548,78,140,642,139,3,2.142055025266704
1063,8,680,53,1472,5,851,28,848,29,938,18,887,29,605,45,514,96,74,318,73,3,1.7570247933884298
1603,14,1141,73,3948,11,1081,38,1076,54,1085,42,1001,48,756,71,698,124,123,1020,122,3,2.1203703703703702
28380,42,13939,266,44314,28,19231,146,19365,212,20778,132,20455,160,12073,281,10317,494,372,2068,371,3,2.3506999088876004
23722,31,11653,211,36268,20,17120,107,17192,142,18577,90,18035,107,10698,216,8806,380,336,1590,335,3,2.217423817535988
9692,21,5384,135,16092,16,6730,80,6824,101,8159,83,7617,86,4592,147,3842,231,227,1222,226,3,2.1106271777003482
6572,14,3269,114,10490,7,4004,48,4036,55,5600,48,5382,54,2721,83,2351,154,182,948,181,3,2.4152884968761485
3554,7,2001,79,5752,5,2431,23,2460,22,2969,12,2876,14,1615,28,1467,73,139,686,138,3,2.2006191950464395
2202,20,1364,60,3608,9,1507,36,1513,46,1644,28,1695,41,1052,80,933,112,112,586,111,3,2.093155893536122
897,12,561,56,1460,6,581,27,613,29,757,21,694,27,429,40,420,91,72,354,71,3,2.090909090909091
19157,25,10130,174,27512,12,12845,63,12890,84,14337,60,13501,76,8268,118,6994,287,295,1368,294,3,2.317005321722303
595,10,390,56,910,5,465,28,464,25,465,15,439,17,336,39,306,87,59,268,58,3,1.7708333333333333
16013,9,7725,149,21806,5,11938,33,12084,39,12757,21,12394,31,7723,55,6149,201,262,1094,261,3,2.073417065907031
6314,19,3709,103,10212,7,4653,40,4702,53,4804,45,4674,40,3099,81,2653,154,181,892,180,3,2.037431429493385
8926,32,4467,109,14238,13,6422,70,6490,84,7671,74,7274,78,4263,126,3692,216,212,906,211,3,2.093830635702557
27667,65,13534,215,42198,15,19105,132,19344,212,21436,124,20807,148,12175,270,10241,412,361,1622,360,3,2.2724435318275154
12033,43,6308,136,17878,17,8762,90,8872,112,10045,75,9480,97,5895,148,4816,257,237,1008,236,3,2.0412213740458016
835,12,585,60,1344,7,646,26,651,29,629,17,592,22,483,40,419,100,74,448,73,3,1.7287784679089027
1595,17,996,61,2438,6,1254,32,1254,44,1310,23,1248,33,940,50,825,111,91,376,90,3,1.696808510638298
22089,31,10053,183,36938,20,12401,109,12507,138,19372,114,18361,107,8326,204,7183,344,339,1702,338,3,2.653014652894547
2410,13,1450,69,3510,9,2001,46,2003,51,2095,48,1952,40,1392,82,1119,113,111,578,110,3,1.7313218390804597
1113,12,663,48,1736,6,952,27,952,28,1103,17,1070,24,786,38,606,79,79,480,78,3,1.416030534351145
12721,43,5855,119,19928,12,8589,80,8762,128,10030,75,9758,122,5570,187,4722,278,250,1156,249,3,2.283842010771993
4447,9,2424,85,6024,6,3100,24,3135,23,3715,16,3484,17,2136,34,1846,78,140,562,139,3,2.0819288389513106
9698,34,5372,111,15334,10,7364,75,7354,91,7975,82,7301,91,4783,135,4047,236,221,1072,220,3,2.027597742002927
7124,22,3844,98,10566,10,5207,42,5206,51,5397,40,5215,47,3355,77,3011,170,184,830,183,3,2.123397913561848
45240,53,21715,428,80502,32,25706,202,26063,245,33912,145,33194,187,16747,365,15115,652,499,3150,498,3,2.7013793515256466
9925,43,5845,144,18292,18,5768,67,5842,112,6850,95,6344,99,3914,155,3626,240,239,1472,238,3,2.5357690342360755
8565,36,4848,128,15390,14,4885,74,4934,87,5996,79,5654,65,3162,130,3008,219,221,1328,220,3,2.708728652751423
4023,10,2511,88,6350,6,2989,30,3014,29,2923,16,2794,17,1944,38,1808,90,145,724,144,3,2.0694444444444446
2850,4,1844,57,4974,3,2204,17,2226,15,2263,9,2224,10,1506,19,1375,64,128,710,127,3,1.8924302788844622
17301,17,8419,137,28908,8,10083,63,10402,112,14602,68,14157,54,6787,146,5966,298,301,1422,300,3,2.5491380580521583
7781,18,4564,123,13574,9,4765,67,4782,80,5828,71,5506,65,3130,119,2783,202,213,1322,212,3,2.4859424920127795
4414,10,2576,84,6786,7,3187,29,3223,29,3217,18,3065,21,2017,48,1853,107,151,792,150,3,2.1883986117997027
3215,6,1700,77,5294,4,2033,20,2072,18,2952,9,2833,10,1614,22,1436,68,132,630,131,3,1.9919454770755887
2365,19,1321,51,3378,6,1678,42,1678,49,1932,34,1734,39,1168,66,1009,103,107,504,106,3,2.024828767123288
11316,44,6391,136,18584,18,7749,94,7758,115,8703,99,8302,103,4945,162,4518,261,243,1192,242,3,2.2883720930232556
26449,70,13433,251,47004,17,17384,157,17708,241,21284,134,20705,174,11348,306,10040,469,383,2288,382,3,2.330719069439549
4432,12,2348,87,7112,6,3249,30,3247,31,3606,26,3424,22,2113,42,1911,99,153,786,152,3,2.097491717936583
5438,13,3053,82,8080,7,4102,36,4134,32,4348,26,4251,32,2643,56,2301,116,162,752,161,3,2.0575104048429815
15639,21,8189,144,26192,7,9414,49,9671,76,12512,49,11790,60,6513,114,5419,261,287,1492,286,3,2.4011976047904193
477,9,329,60,780,5,404,22,399,24,408,18,365,18,262,34,243,81,53,222,52,3,1.8206106870229009
1928,19,1142,69,2854,9,1404,43,1401,48,1454,34,1445,37,1027,55,905,108,98,420,97,3,1.8773125608568646
21894,40,10852,181,33356,15,14402,90,14599,117,16952,96,16442,111,9503,174,8032,349,321,1568,320,3,2.303904030306219
30120,66,13208,194,43804,15,19246,147,19446,199,24215,137,22627,169,12142,280,10441,428,369,1728,368,3,2.480645692637127
85,6,72,46,200,4,59,19,59,16,67,10,68,10,45,22,45,59,30,174,29,3,1.8888888888888888
1787,11,1146,60,2820,8,1322,42,1338,48,1324,40,1344,32,937,62,853,109,98,444,97,3,1.9071504802561365
4153,10,2495,74,6582,9,3229,25,3250,23,3238,13,3144,16,2110,37,1855,98,147,706,146,3,1.9682464454976303
29983,30,16198,245,55210,13,17160,87,17340,98,22771,71,22348,97,11355,170,10474,422,416,2662,415,3,2.6405107881990313
8441,28,4320,117,12008,10,6712,60,6779,69,7019,55,6931,69,4529,116,3614,201,196,848,195,3,1.863766835946125
17000,25,8864,175,27018,8,11256,51,11282,68,14174,54,13841,65,7899,109,6559,244,291,1420,290,3,2.152171160906444
2900,6,1753,64,4932,4,2166,18,2209,15,2354,8,2246,10,1526,20,1321,71,128,734,127,3,1.9003931847968545
5773,9,3012,66,8598,7,4244,39,4263,43,4590,30,4376,39,2864,59,2522,131,166,750,165,3,2.015712290502793
3079,26,1683,71,4840,8,2387,57,2391,70,2385,34,2248,65,1647,103,1422,134,127,570,126,3,1.8694596235579841
189,7,128,47,252,4,163,16,163,16,172,11,158,11,123,22,114,58,33,150,32,3,1.5365853658536586
12406,43,6196,122,17822,11,9563,94,9568,106,9733,98,9178,114,5828,171,5063,263,237,1080,236,3,2.1286890871654083
22935,32,11642,181,36360,20,15147,86,15259,138,18355,103,17445,104,9891,206,8392,359,336,1696,335,3,2.318774643615408
2724,26,1822,78,4420,12,2029,58,2041,64,2152,60,2056,50,1310,97,1203,142,126,728,125,3,2.0793893129770993
4211,13,2373,87,7210,6,3191,32,3209,32,3375,18,3165,26,2058,41,1902,102,154,780,153,3,2.0461613216715255
33700,21,17118,254,55116,8,22529,68,22733,113,25550,71,25010,84,14120,168,12455,456,413,2262,412,3,2.3866855524079322
55176,23,27131,421,87078,9,35029,57,35356,102,40310,51,40171,75,21577,122,18417,470,517,2482,516,3,2.55716735412708
6669,22,3636,106,11518,8,4944,45,4969,66,5490,54,5421,47,3509,86,2860,179,192,928,191,3,1.9005414648047876
8818,34,4591,128,14674,14,6271,73,6344,88,6971,78,6680,65,4131,133,3473,222,217,1148,216,3,2.1345921084483175
76400,83,33712,504,113208,34,49407,189,49730,296,55647,179,55122,210,28957,396,23901,824,589,2754,588,3,2.638394861346134
1005,14,712,62,1708,7,775,34,779,32,821,25,770,32,540,47,514,95,78,412,77,3,1.8611111111111112
27982,36,12576,219,40258,23,20468,119,20614,177,20471,117,19796,125,12365,255,10095,434,353,1842,352,3,2.2630004043671654
5191,15,3322,90,8810,7,3779,40,3794,39,4014,36,3880,41,2658,67,2376,133,169,942,168,3,1.9529721595184348
7232,20,3986,82,10954,9,5329,42,5352,59,5609,50,5339,60,3373,81,2975,175,187,854,186,3,2.1440853839312184
18331,27,9237,165,28534,11,12629,53,12678,84,13650,59,13350,64,8171,113,7055,284,299,1514,298,3,2.2434218577897442
4402,10,1962,85,6506,6,3503,31,3533,27,3580,18,3533,20,2414,40,1862,100,146,768,145,3,1.8235294117647058
8968,30,5268,98,14218,9,6524,70,6604,83,7069,59,6811,64,4300,126,3611,208,212,988,211,3,2.085581395348837
5553,16,2777,91,8220,8,4444,33,4458,41,4588,22,4310,31,2884,52,2507,122,162,692,161,3,1.9254507628294035
3506,7,2156,75,5354,5,2199,20,2292,20,2579,10,2308,12,1521,24,1470,68,133,620,132,3,2.305062458908613
21938,26,10574,159,34644,18,13468,90,13791,116,16814,104,16049,99,8460,186,7460,351,329,1584,328,3,2.593144208037825
28683,63,14104,269,43544,27,20624,146,20712,182,22008,134,21443,164,12834,286,10782,476,367,1708,366,3,2.23492286115007
28292,61,14370,263,44154,15,19935,147,20015,207,22223,113,21169,172,12456,285,10668,508,371,1850,370,3,2.271355170199101
4363,12,2450,91,7294,7,3061,33,3091,34,3536,22,3223,25,2073,41,1840,103,154,796,153,3,2.104679208876025
2011,11,1206,57,3664,7,1356,39,1364,54,1599,40,1477,38,1001,71,913,138,113,704,112,3,2.008991008991009
3050,27,1887,77,4718,12,2519,46,2518,67,2425,48,2345,60,1586,100,1435,126,125,590,124,3,1.9230769230769231
695,10,423,55,1044,4,393,26,407,25,603,18,575,19,316,39,289,85,62,310,61,3,2.199367088607595
2092,10,1252,61,3022,8,1727,32,1718,46,1569,41,1437,25,1125,61,956,111,102,450,101,3,1.8595555555555556
4471,12,2822,88,6986,7,3253,29,3262,34,3535,22,3340,22,2082,45,1950,115,152,760,151,3,2.1474543707973104
1120,14,760,59,1698,7,939,34,936,39,909,30,810,33,611,42,568,99,78,344,77,3,1.8330605564648117
5100,15,3087,72,8024,7,3742,34,3759,30,4381,18,4257,27,2452,53,2149,107,162,728,161,3,2.0799347471451877
4011,8,2255,63,6780,5,2876,27,2888,27,3325,18,3217,19,1977,35,1775,91,149,824,148,3,2.0288315629742035
5689,10,3447,79,9084,8,4306,40,4316,46,4289,30,4090,43,2682,64,2489,121,172,836,171,3,2.121178225205071
3687,9,2215,81,5840,6,2699,24,2716,24,2788,14,2601,17,1919,34,1636,76,140,744,139,3,1.921313183949974
11188,22,5966,116,17980,15,8573,68,8692,112,8907,78,8649,90,5265,149,4700,248,238,1104,237,3,2.1249762583095917
3954,7,2098,66,5876,4,2746,20,2741,22,3263,13,2999,15,1984,28,1600,72,139,734,138,3,1.9929435483870968
6124,11,3757,81,10158,6,3636,42,3657,53,4294,37,3960,46,2481,76,2357,156,181,1024,180,3,2.468359532446594
3424,28,2018,82,4822,12,2900,56,2922,71,2598,60,2493,68,1782,109,1536,154,127,558,126,3,1.9214365881032547
445,9,331,52,778,5,410,22,409,22,425,14,396,16,331,36,262,90,56,358,55,3,1.3444108761329305
5115,15,2885,88,8544,8,3460,34,3462,41,4169,33,4069,33,2513,61,2117,123,166,886,165,3,2.03541583764425
4371,10,2081,86,6536,5,2687,25,2720,27,3750,16,3731,21,1981,39,1616,88,146,676,145,3,2.2064613831398283
3288,5,1966,61,5220,4,2687,19,2706,17,2588,9,2475,11,1663,22,1522,68,131,590,130,3,1.9771497294046902
19690,14,9057,168,27162,8,14884,60,15032,77,15798,49,15315,61,9244,120,7536,293,292,1326,291,3,2.1300302899177845
77980,87,35038,513,117246,39,49496,187,49973,298,58441,194,57480,241,31398,436,25215,765,600,2714,599,3,2.4835976813809797
1830,18,1188,69,2732,9,1390,34,1405,47,1431,41,1383,26,1019,63,923,105,97,418,96,3,1.7958783120706574
1734,20,1144,68,3002,9,1256,45,1259,40,1319,25,1256,44,862,64,794,126,103,574,102,3,2.011600928074246
2987,23,1775,73,3942,10,2159,52,2160,49,2267,30,2083,41,1456,83,1218,136,114,484,113,3,2.051510989010989
115450,88,48154,720,180924,47,77000,259,77653,411,87872,231,88340,303,45197,595,37255,1156,743,3506,742,3,2.55437307785915
54453,31,25768,484,88642,8,34894,71,35431,129,41190,64,40343,100,20297,139,18137,528,523,2930,522,3,2.6828102675272207
2258,22,1311,71,3750,9,1746,51,1747,46,1673,50,1585,53,1135,83,1016,133,114,672,113,3,1.9894273127753304
4,22,4,224,4,9,4,29,4,26,4,20,4,20,4,37,4,190,403,19130,402,3,1.0
112,42,112,161,188,16,112,60,112,42,48,71,43,69,43,61,47,222,327,11636,326,3,2.604651162790698
112,43,112,168,188,10,112,59,112,60,48,66,46,56,44,64,45,236,327,11636,326,3,2.5454545454545454
11865,19,8521,242,49702,11,5603,47,5663,62,6938,49,6756,38,3415,81,3232,300,410,5530,409,3,3.4743777452415814
893,88,887,740,924,40,893,135,893,131,649,162,625,164,622,213,617,869,1000,19800,999,3,1.4356913183279743
114754,126,69510,988,442202,51,23175,267,24700,474,44921,196,41385,295,15612,604,15686,1279,1000,3992,999,3,7.3503715090955675
66358,106,46430,869,317768,66,34060,242,34139,430,34160,184,32755,227,21161,522,19807,1264,1000,7968,999,3,3.135863144463872
41758,105,31381,899,84974,53,32435,167,32442,249,17364,184,16262,215,14555,352,13471,1086,1000,11928,999,3,2.8689797320508417
7807,122,7410,752,9344,48,7629,155,7629,141,3937,177,3524,173,3454,247,3483,887,1000,15872,999,3,2.2602779386218876
2181,116,2165,732,2388,49,2173,184,2173,131,1477,160,1435,161,1438,215,1432,899,1000,20000,999,3,1.5166898470097356
72,109,72,751,74,28,72,152,72,142,68,157,68,157,67,210,68,912,1000,24000,999,3,1.0746268656716418
2,111,2,774,2,59,2,155,2,138,2,162,2,162,2,207,2,882,1000,28000,999,3,1.0
92079,97,49663,933,521768,81,37823,226,37890,455,51582,202,48443,268,31995,554,31668,1269,1000,8000,999,3,2.877918424753868
67442,121,42871,900,193792,57,38784,234,38826,311,22928,200,21695,246,20441,446,19830,1171,1000,12000,999,3,3.2993493469008364
20674,117,17752,793,30026,47,18502,136,18502,169,8384,170,7872,207,7657,277,7525,995,1000,16000,999,3,2.700013059945148
1343,138,1303,1215,7906,94,826,221,826,229,491,254,437,258,358,365,350,1456,1000,200000,999,3,3.7513966480446927
105300,130,54973,1021,317160,44,53253,270,54003,447,73529,225,72839,290,35682,572,33604,1454,1000,20000,999,3,2.9510677652597948
89811,135,47995,951,307312,56,45740,259,46415,417,61465,206,62218,268,30547,550,29190,1373,1000,24000,999,3,2.940092316757783
81332,146,44764,992,295270,72,42085,263,42622,399,53613,240,53596,251,28231,505,26664,1323,1000,28000,999,3,2.8809464772767526
20,200,20,1404,52,114,13,280,13,279,9,300,8,296,8,432,8,1660,1000,300000,999,3,2.5
59001,120,34049,979,290306,73,33234,223,33435,322,35530,229,34908,239,21895,441,20413,1278,1000,40000,999,3,2.694724823018954
46131,104,27488,982,290694,71,25949,192,26008,269,25159,213,24585,232,16531,423,15587,1233,1000,50000,999,3,2.7905752828020085
29229,125,19598,1037,258662,88,17515,202,17571,265,13729,195,13104,223,10552,392,9852,1294,1000,70000,999,3,2.7699962092494315
22707,138,15864,1036,230480,72,13644,225,13659,230,9964,214,9405,230,7867,367,7380,1218,1000,80000,999,3,2.8863607474259565
166918,143,77039,1066,324812,55,78283,305,79819,555,121843,242,122549,354,51247,700,47648,1542,999,8000,998,3,3.2571272464729644
15264,114,12109,985,150106,84,9576,210,9565,221,5865,211,5384,217,4763,334,4642,1230,1000,100000,999,3,3.2047029183287843
141949,131,70515,1043,318132,69,71723,302,72881,540,102065,237,103680,339,46083,671,43449,1564,999,12000,998,3,3.0802899116810973
120619,138,61961,1027,319106,66,61510,254,62532,466,87665,249,87485,311,39606,608,37287,1461,1000,16000,999,3,3.0454729081452303
1130926,930,1069095,7503,10480224,408,584675,1545,584929,2979,154302,1598,150671,1943,115437,3924,115378,8712,7601,110768,7600,3,9.79691086913208
81,4,74,37,162,3,71,15,71,16,48,10,45,10,43,21,39,54,31,96,30,3,1.8837209302325582
10,4,10,40,16,3,10,16,10,14,5,8,4,8,4,18,4,54,12,22,11,3,2.5
4,5,4,48,6,4,4,17,4,14,3,7,2,8,2,19,2,52,8,16,7,3,2.0
22,4,22,43,80,4,3,17,3,15,2,9,2,9,2,19,2,56,25,48,24,3,11.0
5,6,5,45,14,3,5,16,5,15,5,8,5,7,5,19,5,53,11,20,10,3,1.0
279305,94,95041,1128,357500,17,87729,149,89258,362,200765,108,199318,247,61210,422,50194,1301,1039,2610,1038,3,4.563061591243261
1888170,562,541398,956,2319022,107,1420808,1195,1422086,2768,1142087,1093,1341186,1913,733016,4476,524897,4699,2640,6604,2639,3,2.5758919314175954
1208,9,748,45,2958,5,669,29,667,37,799,27,773,27,421,53,428,86,96,234,95,3,2.869358669833729
68780,104,40421,572,191362,41,16457,227,17555,345,43962,213,41852,259,12444,456,12444,924,761,2058,760,3,5.527161684345869
793477,473,504548,1576,5690644,176,186495,757,199543,1800,300730,695,300856,983,72385,2154,72267,2830,4171,14118,4170,3,10.961898183325275
302444,231,176053,1509,1676510,93,64475,434,70537,921,153865,324,150721,445,39331,1119,38537,2148,2139,5572,2138,3,7.689710406549541
1758772,529,948960,3843,8452608,251,305177,1295,329754,3499,809869,1028,780052,1855,180375,3975,173847,6159,4676,15954,4675,3,9.750641718641718
1266289,1625,869643,6379,21256054,393,192701,1717,248426,2899,471245,2434,490006,2734,29625,4123,19375,7144,9631,19544,9630,3,42.743932489451474
466772,390,252540,1474,3301382,128,93115,613,104314,1305,213734,576,212514,741,54798,1604,55219,2418,3052,7738,3051,3,8.5180481039454
2112624,636,961690,6042,13726862,220,204749,1153,237631,3374,962099,1190,973999,1957,129015,3825,130100,7791,6288,14868,6287,3,16.375026159748867
560362,967,487045,4207,5318924,210,233563,1181,234534,1780,101747,1562,98912,1747,31831,2599,24344,4991,8373,17434,8372,3,17.604285130847288
2125949,580,1064540,4070,7558382,268,201294,1402,247794,3929,1181464,1237,1123392,2243,146982,4342,146002,6480,4687,11058,4686,3,14.464009198405247
2977740,1318,1323544,8488,27707120,635,240298,2529,303751,5764,1179285,2586,1185397,3556,138737,6868,136611,11379,8917,20628,8916,3,21.463200155690263
411465,338,268129,2049,8113732,143,27083,357,45986,768,152851,412,166564,496,13896,958,12095,2315,4497,9232,4496,3,29.6103195164076
1095426,488,575032,3475,4484446,183,124627,1056,148643,2597,658228,914,646053,1351,96598,3029,93332,5257,3698,8328,3697,3,11.340048448208037
352140,1164,237647,2842,54136612,954,61813,1419,87514,1905,98962,1912,102988,1998,15984,2927,14458,4529,9405,19166,9404,3,22.03078078078078
1085216,724,500094,4423,20227142,332,96173,1048,127897,2456,421666,1082,426618,1370,62116,2867,60455,6034,7302,16214,7301,3,17.47079657415159
750901,515,369032,755,5754228,206,65509,911,85331,1967,376018,849,377134,1098,53367,2340,50903,2431,3961,8870,3960,3,14.070511739464463
1712324,722,809380,4659,8535602,255,179240,1305,216607,3247,892074,1265,885036,1889,122676,3722,121050,6718,5067,11080,5066,3,13.958101014053279
800933,1985,751618,6806,5311708,221,381793,1703,381792,2314,106221,2507,110271,2686,22376,3697,21944,7254,9765,20150,9764,3,35.79428852341795
3390326,974,2006887,5177,20269066,408,652264,2036,736781,5617,1607728,2030,1605221,3301,252343,6616,227495,7752,7974,17068,7973,3,13.43538754790107
588470,258,316346,1879,3256126,58,62276,317,78477,996,326485,294,328516,482,49674,1135,44804,2357,3212,6844,3211,3,11.846640093409027
882466,286,513180,2209,3698186,106,140993,485,156933,1486,507289,412,491613,746,88460,1676,80693,3037,3225,7878,3224,3,9.975876102193082
209414,264,196030,2408,1116232,41,133967,254,133967,431,28841,285,29901,332,18681,612,15178,2396,3609,7660,3608,3,11.20999946469675
709876,586,406669,3792,10800452,228,203691,808,210465,2129,261204,761,255672,1008,80948,2559,84152,5348,4904,12452,4903,3,8.769531056974849
367257,890,291537,2070,21661810,450,70224,1061,84698,1512,126181,1409,137069,1516,14626,2238,13842,3212,7987,16200,7986,3,25.10987282920826
1835091,600,909551,4875,8304874,203,193739,1099,228874,3077,858049,1017,835477,1812,127597,3478,128740,6519,4902,12032,4901,3,14.38192904221886
892376,1085,482924,5291,16424596,500,97271,1524,120125,2595,294513,1909,291556,2068,50554,3522,50622,7154,7537,17118,7536,3,17.651936543102426
668246,913,363013,3953,20466908,483,56493,1230,83035,2115,203017,1536,211783,1682,29926,2878,34621,5499,7252,16120,7251,3,22.329947203100982
2041631,536,955669,3461,6944052,194,230659,1284,274889,3625,1148310,1127,1103431,2089,152316,3991,148963,5800,4547,11002,4546,3,13.403916857060322
845045,404,439436,3136,5515180,169,131112,724,151424,1755,393725,651,385238,968,70457,2073,63652,4164,3665,8948,3664,3,11.993769249329379
921575,543,459715,1050,9570786,155,174584,791,182637,2249,377601,680,370465,948,85355,2500,84081,2863,5248,12770,5247,3,10.79696561419952
175731,253,99207,1488,2486410,106,24511,350,31019,578,84737,339,84042,410,11990,739,12444,1834,2280,4928,2279,3,14.656463719766473
40556,62,24709,394,115548,43,15068,149,16311,257,25618,159,24570,203,9174,339,8653,757,620,4182,619,3,4.420754305646392
2600465,695,1589265,6521,20729752,416,924786,2005,934351,6242,945565,1745,920038,2953,410928,7118,402688,10506,7057,178858,7056,3,6.328274052875443
2261641,556,1347299,5743,12777906,237,513328,1664,544734,5212,1119671,1318,1117263,2372,289678,5828,284130,8942,5908,83412,5907,3,7.807431009603767


==> data/real_world_proc_10000.csv <==
size_bl_dp,size_bl_dp_pert_min_pc,n,approx
7482880,829687,9186,9.018919182776155
14210451,2073775,8192,6.852455546045255
405439,76584,9072,5.294043142170689
25329999,10847315,9000,2.335139986254663
2783216,548895,7576,5.070579983421237
21150560,4165274,8000,5.07783161443881
26714900,4092281,9000,6.528119647697702
3421221,443561,8868,7.713078922628455
1065269,361697,7621,2.945197223090045
3196317,256027,8212,12.484296578095279
4641753,585341,7742,7.929998069501368
1724335,146443,8904,11.774786094248274
1584914,122531,8627,12.934800173017441
1584914,122531,8627,12.934800173017441
1584185,121964,8308,12.98895575743662
1724335,146533,8904,11.767554066319532
1584914,122558,8627,12.93195058666101
1461616,33889,7517,43.12951105078344
20183473,8959232,8034,2.2528128527088036
4292739,661191,9825,6.492434107542299
6941690,1044129,8738,6.6483068662971725
8240846,1050930,8638,7.841479451533404
12734165,1690249,8219,7.533898851589322
18706435,8570261,7920,2.182714738792669
14210451,2079193,8192,6.834599289243471
10942049,797859,9125,13.714264049161569
1846622,301953,8379,6.115594148758251
5187825,713615,8856,7.269781324663859
5910562,561536,7716,10.525704496238887
6202973,767657,8856,8.080396583369916
931352,135610,8418,6.867871100951257
13216387,1094329,9402,12.077160524851301
1130926,115157,7601,9.820731696727076
5218192,296532,8699,17.597399268881606
5601547,401305,8440,13.958328453420714
3754862,171351,7684,21.913277424701345
8558038,1217469,8842,7.029368304244297
8162822,1165418,8717,7.004201067771392
7130564,1080186,8104,6.60123719433505
2107,2097,7945,1.0047687172150692
394958,44904,7732,8.795608409050418
1461616,33889,7517,43.12951105078344
3074006,292805,8929,10.498475094346066
1130926,115437,7601,9.79691086913208
1266289,29625,9631,42.743932489451474
560362,31831,8373,17.604285130847288
2977740,138737,8917,21.463200155690263
352140,15984,9405,22.03078078078078
800933,22376,9765,35.79428852341795
3390326,252343,7974,13.43538754790107
367257,14626,7987,25.10987282920826
892376,50554,7537,17.651936543102426
1487509,329519,8586,4.514182793708406
1437258,341951,7677,4.203110972039854
2107535,439702,9885,4.793098507625619
1978878,416430,9388,4.752006339600893
2485624,651853,9065,3.81316646544543
1558931,370033,7740,4.21295127731851
3032196,720478,8979,4.20858929766072
1059270,225397,8063,4.699574528498605
1352965,301725,7755,4.484099759714972
888353,195742,7730,4.538387264869062
1528464,337040,8561,4.534963209114645


==> data/real_world_proc_10000_mean.csv <==
approx,n
11.045820129363655,8462.380952380952


==> data/real_world_proc_2500.csv <==
size_bl_dp,size_bl_dp_pert_min_pc,n,approx
119446,42350,2215,2.820448642266824
53637,11808,878,4.5424288617886175
754429,154353,2194,4.8876860184123405
115980,21053,993,5.508953593312117
82971,21138,1692,3.9252057905194437
30119,6549,483,4.5990227515651245
605785,104238,2499,5.811556246282546
55917,14155,2223,3.9503355704697984
102322,30390,1708,3.366962816716025
193291,60621,2077,3.1885155309216278
257737,54880,1999,4.6963739067055394
110894,18800,2274,5.898617021276595
4552,1038,453,4.3853564547206165
3993,926,453,4.3120950323974085
26338,5131,516,5.133112453712727
261744,59604,1972,4.391383128649084
76101,10630,791,7.159078080903105
183158,26782,1272,6.838846986782167
291368,43811,1458,6.650567209148387
291368,43698,1458,6.667765115108243
66118,16771,1770,3.9424005724166715
435,199,242,2.185929648241206
102812,12329,987,8.33903804039257
30,21,1076,1.4285714285714286
98,52,29,1.8846153846153846
1213,134,193,9.052238805970148
112727,14981,1025,7.524664575128496
10851,2821,379,3.846508330379298
881,299,86,2.9464882943143813
3200,1217,200,2.629416598192276
1200,198,200,6.0606060606060606
18500,6020,500,3.0730897009966776
500,8,500,62.5
8500,1435,500,5.923344947735192
2500,144,500,17.36111111111111
1522,518,297,2.9382239382239383
207949,57096,1024,3.642094017094017
855125,179014,2048,4.776861027629124
43663,12080,1222,3.6144867549668875
4,4,403,1.0
1615,582,117,2.774914089347079
220,122,202,1.8032786885245902
112,45,327,2.488888888888889
112,42,327,2.6666666666666665
32911,12792,899,2.572779862414009
130583,42688,1893,3.0590095577211396
84,46,150,1.826086956521739
208,82,167,2.5365853658536586
4,4,39,1.0
333412,55048,1613,6.056750472315071
188388,35042,1189,5.376063010102163
73320,19376,765,3.7840627580511974
275083,49696,1430,5.535314713457824
2507,1082,134,2.3170055452865066
61,30,31,2.033333333333333
43336,13797,496,3.1409726752192504
135,70,41,1.9285714285714286
29,23,22,1.2608695652173914
25,16,13,1.5625
3,2,7,1.5
9,9,86,1.0
9,9,86,1.0
5391,2090,503,2.5794258373205743
393758,81412,1257,4.8366088537316365
5989,2396,487,2.4995826377295494
333030,101965,2334,3.2661207277006814
3719,771,179,4.823605706874189
7328,1201,206,6.10158201498751
7099,1127,204,6.299023957409051
13093,4086,849,3.2043563387175724
1230,583,143,2.109777015437393
125469,35627,1133,3.5217391304347827
109473,23581,829,4.642423985411984
13093,3990,849,3.281453634085213
125469,35589,1133,3.5254994520778893
1230,562,143,2.188612099644128
112691,39179,1266,2.876311289211057
11865,3379,410,3.511393903521752
208,80,167,2.6
279305,60441,1039,4.621118115186711
158112,61806,841,2.5581982331812445
83445,30571,642,2.729547610480521
15947,7326,291,2.176767676767677
178737,64234,897,2.7825917738269452
166777,56849,903,2.9336839698147723
120705,40252,775,2.998732982212064
84036,26146,725,3.2141054080930163
2242,1286,95,1.7433903576982892
1879,821,90,2.2886723507917175
4490,2058,123,2.181729834791059
4708,2125,125,2.215529411764706
4179,1881,121,2.221690590111643
2040,935,88,2.1818181818181817
1371,558,90,2.456989247311828
496,237,57,2.0928270042194095
365,184,55,1.983695652173913
4065,1540,171,2.6396103896103895
1012,692,64,1.4624277456647399
915,639,64,1.431924882629108
1012,680,64,1.488235294117647
915,708,64,1.2923728813559323
2723,1225,134,2.222857142857143
21471,6815,687,3.1505502567865005
714266,98814,2110,7.22838868986176
856953,98477,2485,8.702062410512099
103659,21786,814,4.758055632057284
3065,1095,219,2.7990867579908674
4390,1129,251,3.8883968113374667
2,2,584,1.0
2,2,1002,1.0
4,4,6,1.0
22539,1730,1916,13.028323699421966
1390,195,364,7.128205128205129
121,26,72,4.653846153846154
112727,14928,1025,7.551379957127546
13181,6072,816,2.170783926218709
6986,3166,458,2.2065698041692987
8516,2950,431,2.886779661016949
45460,18320,968,2.4814410480349345
44040,16254,1270,2.709486895533407
16798,6563,1268,2.5595002285540147
17822,7732,1133,2.3049663735126744
28167,11684,560,2.4107326258130777
30102,11720,560,2.5684300341296926
22003,7080,429,3.107768361581921
22335,7459,439,2.9943692183938864
22476,7562,446,2.972229568897117
704293,124507,2240,5.656653842755829
203312,133870,800,1.5187271233286024
201760,65369,800,3.086478300111674
205760,45676,800,4.5047727471757595
27623,9768,800,2.827907452907453
24613,9013,800,2.7308332408742926
28692,9949,800,2.883907930445271
26750,9536,800,2.8051593959731544
27623,9841,800,2.8069301900213395
24613,8928,800,2.756832437275986
28692,9976,800,2.876102646351243
26750,9554,800,2.7998743981578396
81174,22991,2000,3.5306859205776173
80616,22748,2000,3.5438719887462633
81023,23160,2000,3.4984024179620032
80662,22509,2000,3.5835443600337644
80185,22962,2000,3.4920738611619195
81174,23077,2000,3.51752827490575
79059,22059,2000,3.5839793281653747
81023,23152,2000,3.4996112646855564
80662,22485,2000,3.587369357349344
80185,22995,2000,3.487062404870624
1304840,465241,2000,2.8046539320481214
1315400,427008,2000,3.080504346522782
1293840,329054,2000,3.9319990032031216
195734,56825,2000,3.4445050593928728
194265,58306,2000,3.331818337735396
190430,55430,2000,3.435504239581454
190714,53499,2000,3.56481429559431
195734,56731,2000,3.450212405915637
194265,58176,2000,3.339263613861386
190430,55579,2000,3.4262941038881594
190714,53458,2000,3.567548355718508
2156,1434,1000,1.503486750348675
2224,1454,1000,1.5295735900962861
2258,1477,1000,1.5287745429925526
1883,1292,1000,1.4574303405572755
2014,1342,1000,1.5007451564828613
40656,13579,1000,2.9940349068414465
44441,15017,1000,2.9593793700472797
43700,14532,1000,3.007156619873383
43943,14511,1000,3.0282544276755563
576,143,83,4.027972027972028
44466,10243,638,4.341111002635946
29,26,18,1.1153846153846154
52,22,33,2.3636363636363638
1077,631,80,1.7068145800316956
40581,10060,1538,4.03389662027833
90,69,101,1.3043478260869565
219,140,36,1.5642857142857143
540,154,70,3.5064935064935066
413,200,62,2.065
251943,25821,1096,9.75729057743697
1128,278,111,4.057553956834532
857,438,65,1.95662100456621
1833,592,180,3.0962837837837838
1458,862,84,1.691415313225058
5743,751,345,7.647137150466046
74,24,32,3.0833333333333335
1821,577,121,3.1559792027729636
2375,2194,112,1.0824977210574294
746,381,64,1.958005249343832
2417,1293,105,1.8692962103634958
3120,1538,341,2.0286085825747726
11167,5045,466,2.213478691774034
11153,4921,636,2.2664092664092665
4924,2254,634,2.184560780834073
6225,3031,544,2.0537776311448366
30675,4256,828,7.207471804511278
342,168,60,2.0357142857142856
167,110,32,1.518181818181818
8104,1700,500,4.767058823529411
32826,12016,975,2.7318575233022635
90591,31292,1692,2.8950210916528185
184,114,70,1.6140350877192982
1350,634,136,2.1293375394321767
3935,1889,288,2.0831127580730544
10671,4647,538,2.2963202065848933
256751,108721,956,2.3615584845614004
59935,11237,441,5.333718964136335
38653,7360,348,5.251766304347826
312216,44061,986,7.085994416831212
153783,26927,688,5.711107810004828
1087216,121450,1826,8.951963771099217
617043,82874,1368,7.44555590414364
345,188,41,1.8351063829787233
366399,60376,1317,6.068619981449583
743939,110465,1909,6.734612773276603
291368,43701,1458,6.667307384270383
2441,1540,105,1.585064935064935
110903,23477,749,4.723899987221536
9,8,24,1.125
7,2,23,3.5
136903,32536,994,4.207739119744283
59935,11540,441,5.19367417677643
38653,7397,348,5.225496823036366
312216,44373,986,7.0361706443107295
153783,27233,688,5.64693570300738
1087216,121725,1826,8.931739576915177
617043,82316,1368,7.496027503765975
881,336,86,2.6220238095238093
23622,5536,358,4.266979768786127
40400,9106,1024,4.436635185591918
361,72,233,5.013888888888889
823,312,107,2.6378205128205128
3933,1118,236,3.5178890876565294
23114,4994,552,4.628354024829796
145263,23779,1302,6.108877581058917
52934,52416,401,1.0098824786324787
3234,3115,101,1.0382022471910113
475602,79285,1201,5.9986378255659965
741,342,478,2.1666666666666665
1854,852,1138,2.176056338028169
23,14,84,1.6428571428571428
151,58,201,2.603448275862069
1458,641,150,2.2745709828393137
3052,1177,200,2.5930331350892097
593304,134130,2000,4.423350480876762
3008,1183,199,2.5426880811496195
8516,2994,300,2.84435537742151
30426,10143,500,2.999704229517894
56516,18591,700,3.039965574740466
5689,2222,313,2.5603060306030603
53442,18365,635,2.9099918322896814
365284,36157,1289,10.102718699007108
575,268,112,2.1455223880597014
575,275,112,2.090909090909091
155,26,110,5.961538461538462
799,246,198,3.247967479674797
4552,1040,453,4.376923076923077
6864,2302,219,2.9817549956559515
17036,6647,292,2.562960734165789
13522,4090,331,3.306112469437653
50502,11410,608,4.4261174408413675
1502,804,85,1.8681592039800996
119707,24774,958,4.831960926778073
240873,44925,1089,5.361669449081803
12,10,10,1.2
4576,682,265,6.709677419354839
4576,679,265,6.739322533136966
21557,3651,733,5.904409750753218
325,165,39,1.9696969696969697
412,228,49,1.8070175438596492
2503,1164,118,2.1503436426116838
12640,4666,274,2.7089584226318046
41327,11799,443,3.502584964827528
449186,91995,1454,4.88272188705908
552038,106759,1612,5.1708802068209705
535460,108588,1624,4.931115777065606
589204,119764,1723,4.91970876056244
3,3,7,1.0
1338,698,92,1.9169054441260744
6,6,7,1.0
286,238,35,1.2016806722689075
216,191,28,1.130890052356021
835786,151191,1800,5.528014233651474
18252,7117,294,2.564563720668821
32,14,17,2.2857142857142856
385,203,50,1.896551724137931
4087,712,285,5.740168539325842
5391,2080,503,2.591826923076923
1092,430,495,2.5395348837209304
14293,4894,455,2.9205149162239477
30323,9235,680,3.2834867352463455
66654,6696,2380,9.954301075268818
66654,6720,2380,9.91875
294,189,84,1.5555555555555556
113,80,23,1.4125
113,74,23,1.527027027027027
371,197,42,1.883248730964467
117,76,25,1.5394736842105263
1363769,507563,2121,2.686896010938544
2,2,5,1.0
127754,25920,819,4.928780864197531
116076,25549,818,4.5432697952953145
115709,25202,813,4.591262598206492
116252,25733,813,4.517623285275716
117647,25509,816,4.611980085460034
119180,25664,818,4.643859102244389
120293,25448,818,4.727011945928953
117203,25273,818,4.637478732243896
117756,25274,816,4.659175437208198
248,248,497,1.0
15582,2987,808,5.216605289588216
450,450,901,1.0
113670,28665,1334,3.965463108320251
654,654,1309,1.0
178,178,357,1.0
14288,3622,734,3.944781888459415
414,414,829,1.0
6758,1836,1208,3.6808278867102397
480,480,961,1.0
1040,1040,2081,1.0
11552,3166,494,3.6487681617182566
768,768,1537,1.0
1656,661,197,2.5052950075642966
428096,114827,2382,3.7281823961263467
361156,65842,2332,5.485191822848638
888,888,1777,1.0
938,938,1877,1.0
123936,25003,1054,4.956845178578571
120162,24818,1072,4.841727778225482
2880,744,144,3.870967741935484
5785,2134,161,2.71087160262418
9004,5186,187,1.736212880833012
11603,4286,229,2.707186187587494
28,18,24,1.5555555555555556
3014,723,256,4.1687413554633475
4544,1332,268,3.4114114114114114
11187,2434,292,4.596138044371405
38728,12687,445,3.052573500433515
139,29,61,4.793103448275862
862,474,62,1.8185654008438819
55029,15340,634,3.5872881355932202
93010,11187,715,8.314114597300438
656,316,73,2.0759493670886076
87992,18218,838,4.82994840267867
1885,944,96,1.9968220338983051
614,302,85,2.033112582781457
6229,2416,204,2.578228476821192
24925,7279,377,3.424234098090397
2990,585,240,5.111111111111111
2990,557,240,5.368043087971275
18262,3850,544,4.743376623376624
18262,3851,544,4.742144897429239
45333,9409,846,4.818046551174407
45333,9422,846,4.81139885374655
454,83,116,5.469879518072289
82895,17315,1142,4.787467513716431
82895,17243,1142,4.8074580989386995
82895,17219,1142,4.814158778093966
82895,17161,1142,4.830429462152555
82895,17214,1142,4.815557104682235
3993,928,453,4.302801724137931
1522,513,297,2.9668615984405458
1514,868,870,1.7442396313364055
4,4,18,1.0
20,10,15,2.0
443,127,72,3.4881889763779528
863,448,96,1.9263392857142858
889,320,96,2.778125
2873,466,200,6.165236051502146
36128,11527,600,3.1342066452676325
39535,11845,600,3.3376952300548757
18159,2847,470,6.378292939936776
11043,1207,450,9.149130074565038
416194,83084,2400,5.009315873092292
18779,1775,630,10.579718309859155
32358,2553,882,12.674500587544065
50534,3585,1176,14.095955369595536
74418,4762,1512,15.627467450650988
79879,4923,1568,16.225675401178144
176,46,34,3.8260869565217392
4,4,10,1.0
2386,11,1196,216.9090909090909
2720,298,210,9.12751677852349
20721,3620,920,5.72403314917127
105428,25693,1330,4.103374459969642
60,51,16,1.1764705882352942
14041,9825,1408,1.4291094147582697
408,242,49,1.6859504132231404
328,139,54,2.3597122302158273
1492,720,87,2.0722222222222224
458,220,53,2.081818181818182
433190,80590,1452,5.375232659138851
465245,87942,1517,5.2903618293875505
422903,84096,1446,5.028812309741248
207949,57408,1024,3.62230002787068
855125,178648,2048,4.786647485558193
409,215,62,1.9023255813953488
2,2,5,1.0
241972,63582,1005,3.8056682708942784
304279,67665,1007,4.496844749870687
372771,91677,1242,4.06613436303544
6176,3489,162,1.7701347090856978
2922,1372,193,2.129737609329446
1017,549,72,1.8524590163934427
7432,2579,209,2.8817371074059714
10717,4253,221,2.51986832823889
2553,820,117,3.1134146341463413
10757,3769,245,2.854072698328469
22941,7970,307,2.878419071518193
26936,10776,310,2.4996288047512993
22650,7741,340,2.925978555742152
37208,12835,361,2.898948188546942
31203,13705,419,2.276760306457497
12344,5818,249,2.1216913028532143
47465,14614,503,3.2479129601751744
5176,1998,172,2.5905905905905904
697,490,59,1.4224489795918367
91740,22629,592,4.054089884661275
40683,12986,442,3.1328353611581705
1164,1035,66,1.1246376811594203
1309,1048,72,1.2490458015267176
166840,74697,758,2.2335569032223517
204140,44248,869,4.613541854999096
1221,539,87,2.2653061224489797
228315,54518,878,4.1878829010602
205598,58115,918,3.537778542544954
195066,44524,992,4.3811427544695
125469,35621,1133,3.522332332051318
179146,27640,1174,6.481403762662808
18180,8731,282,2.082235711831405
5484,571,432,9.604203152364272
1020,163,169,6.257668711656442
128,44,52,2.909090909090909
14639,6630,1731,2.2079939668174964
4000,348,775,11.494252873563218
347997,60051,2430,5.795024229405006
402,103,77,3.9029126213592233
104091,23088,1104,4.508445945945946
371507,87811,2106,4.230756966667046
6,3,17,2.0
1609,815,73,1.9742331288343558
1854,835,129,2.220359281437126
5923,2448,211,2.4195261437908497
36886,10059,463,3.6669649070484143
69924,17386,625,4.021856666283217
29,14,35,2.0714285714285716
575,278,112,2.068345323741007
346,155,52,2.232258064516129
16,8,10,2.0
30,15,15,2.0
270,137,51,1.9708029197080292
3,3,10,1.0
56,32,18,1.75
56,31,18,1.8064516129032258
48,25,19,1.92
8,4,10,2.0
8,4,10,2.0
8,4,10,2.0
10481,5939,225,1.7647752146826066
10831,5458,211,1.9844265298644193
43941,26444,455,1.661662380880351
44716,21196,424,2.109643328929987
191,141,31,1.3546099290780143
191,150,31,1.2733333333333334
2351,2035,91,1.1552825552825552
2351,2020,91,1.1638613861386138
10091,8888,181,1.1353510351035103
289992,107240,1060,2.7041402461767996
66873,14974,653,4.465940964338186
149822,45003,2374,3.3291558340555074
149822,44164,2374,3.392401050629472
344,149,104,2.3087248322147653
36886,23280,463,1.5844501718213058
241355,65606,900,3.678855592476298
15173,9301,252,1.6313299645199442
12106,7070,224,1.7123055162659122
1332,413,142,3.225181598062954
1332,418,142,3.186602870813397
1332,416,142,3.201923076923077
457507,74620,1563,6.13115786652372
15792,4585,276,3.4442748091603055
19,15,32,1.2666666666666666
2,2,5,1.0
9210,3744,203,2.4599358974358974
556,230,59,2.417391304347826
3090,1337,137,2.31114435302917
32589,11023,425,2.956454685657262
10455,3081,225,3.3933787731256086
408,242,49,1.6859504132231404
261964,103694,936,2.526317819738847
294009,156921,1009,1.8736115625059744
356671,123788,1089,2.8813051345849354
617825,226834,1440,2.7236878069425217
410889,178741,1180,2.2987954638275494
558903,223027,1377,2.5059880642254075
377202,185411,1138,2.03441004039674
370411,192613,1141,1.9230841116643218
556769,151727,1349,3.669544642680604
719,191,198,3.764397905759162
204355,51723,983,3.9509502542389265
43,6,34,7.166666666666667
47,26,30,1.8076923076923077
85,63,30,1.3492063492063493
63011,14826,676,4.250033724537974
1103,852,72,1.2946009389671362
44,25,25,1.76
177,79,77,2.240506329113924
110430,38297,718,2.8835156800793795
1038917,158029,2464,6.574217390478963
138726,27672,817,5.013226366001734
3,2,6,1.5
66,38,21,1.736842105263158
6,4,8,1.5
66,44,21,1.5
3,2,6,1.5
6,4,8,1.5
32070,5333,1038,6.0135008438027375
126696,18915,2208,6.6981760507533705
21512,4830,691,4.453830227743271
3143,1257,137,2.5003977724741446
451,227,51,1.986784140969163
3434,735,153,4.672108843537415
4095,1160,218,3.5301724137931036
4547,1136,202,4.002640845070423
40116,9848,465,4.0735174654752235
9139,1397,234,6.541875447387258
1887,807,113,2.3382899628252787
300667,52062,1264,5.775171910414506
22258,6341,334,3.510171897177101
13140,4000,300,3.285
28363,8520,445,3.3289906103286384
30848,11127,757,2.7723555315898265
32108,7591,455,4.229745751547886
96781,20648,801,4.6871851995350635
68117,13928,1028,4.890651924181505
221237,44953,1005,4.921518029942384
7774,7492,1677,1.0376401494927923
560559,102925,1706,5.446286130677678
158180,37976,910,4.165262270907942
60090,22107,485,2.7181435744334372
135039,43909,716,3.0754287275957095
13905,6446,232,2.1571517219981384
4037,1252,303,3.22444089456869
640,337,68,1.8991097922848665
6517,2266,366,2.8759929390997354
519054,73671,1951,7.045567455308059
458850,69026,1605,6.647495146756294
2508,1025,225,2.446829268292683
20344,7485,486,2.7179692718770876
78356,24009,931,3.2636094797784163
234938,59637,1632,3.9394671093448697
314208,62147,1390,5.055883630746456
155676,26101,1003,5.964369181257423
675115,107696,2054,6.2687100727975045
512574,86862,2021,5.90101540374387
698235,112568,2068,6.202784094947054
265983,61825,1632,4.302191670036393
3888,1591,204,2.4437460716530484
5111,1963,162,2.6036678553234847
20731,6698,316,3.0951030158256194
1102,518,77,2.1274131274131274
1046,473,76,2.211416490486258
100403,25287,671,3.97053822122039
6846,2686,185,2.548771407297096
58376,12368,599,4.719922380336352
250783,43349,1199,5.785208424646474
548741,85043,1798,6.452512258504521
40593,11703,457,3.4685977954370673
191165,28445,1245,6.720513271225172
15383,2857,327,5.384319215960798
53034,8876,600,5.974988733663812
327026,41543,1413,7.871988060563753
71211,13988,660,5.090863597369173
1018323,130891,2500,7.779931393296713
4496,1447,253,3.1071181755355908
3884,1447,162,2.6841741534208707
363897,33546,1777,10.847701663387587
333736,24277,2160,13.747003336491328
165263,17682,1500,9.346397466349961
482208,52650,2463,9.158746438746439
68201,16402,599,4.158090476771125
148695,24740,1274,6.010307194826193
149891,24752,1278,6.055712669683258
188540,28252,1274,6.673509840011326
5429,1612,165,3.3678660049627793
13876,5745,625,2.4153176675369887
15318,4618,346,3.317020355132092
75237,18670,629,4.029833958221746
96781,20545,801,4.7106838646872715
219,126,40,1.7380952380952381
5238,1590,261,3.2943396226415094
90122,19018,744,4.738773793248502
7014,2446,378,2.867538838920687
7670,2763,215,2.7759681505609843
7444,2667,211,2.791151106111736
3332,1392,130,2.3936781609195403
13,11,14,1.1818181818181819
617893,74731,1957,8.268228713652968
8,8,13,1.0
33,16,13,2.0625
286,163,108,1.7546012269938651
1871,1210,531,1.5462809917355371
6940,3366,1082,2.061794414735591
58769,13320,604,4.412087087087087
92410,18375,740,5.029115646258504
155676,26492,1003,5.876340027178016
41065,11829,460,3.471552963056894
68958,14603,808,4.722180373895775
40723,12139,460,3.354724441881539
41065,11923,460,3.4441835108613605
1376,577,89,2.38474870017331
294009,155654,1009,1.8888624770323923
476037,201716,1270,2.359936742747229
726028,282316,1561,2.571685628869777
1061272,390925,1882,2.7147713755835516
1529102,528852,2233,2.891360910046667
17629,11830,265,1.4901944209636517
42325,26834,406,1.5772900052172616
93673,52364,577,1.7888816744328164
170441,94118,778,1.8109288340168725
3423,1611,147,2.1247672253258845
282980,45794,1615,6.179412150063327
250468,41391,1226,6.051267183687275
315986,41759,2217,7.5668957589980606
31,7,183,4.428571428571429
3357,962,161,3.4896049896049894
393758,81433,1257,4.835361585597976
598846,71421,1722,8.384732781674858
5989,2391,487,2.504809703053116
1333,582,131,2.290378006872852
34062,10432,657,3.2651457055214723
23066,18367,287,1.2558392769641205
348,186,115,1.8709677419354838
177,77,77,2.2987012987012987
18959,2285,630,8.297155361050327
39193,3790,990,10.341160949868074
74283,5848,1485,12.702291381668946
8345,1135,378,7.352422907488987
157567,37372,1260,4.21617788718827
244554,42683,1260,5.729541035072511
103089,22360,798,4.610420393559928
158982,19384,1321,8.201712752785802
333,201,70,1.6567164179104477
177,77,77,2.2987012987012987
150220,41349,1707,3.632977822921957
583,309,217,1.8867313915857604
300308,43670,1458,6.876757499427525
41,25,40,1.64
902068,151061,1792,5.9715479177286
770,126,105,6.111111111111111
1511,741,306,2.039136302294197
14671,5397,455,2.7183620529924033
171507,44059,1365,3.892666651535441
196996,40942,1422,4.811587123247521
8,8,15,1.0
8,8,15,1.0
142,44,45,3.227272727272727
1252,683,120,1.8330893118594436
3954,1862,210,2.1235230934479055
5486,1809,252,3.0326147042564955
5486,1813,252,3.0259238830667403
3954,1839,210,2.1500815660685153
1447,640,120,2.2609375
824,135,105,6.103703703703704
13619,3860,634,3.528238341968912
14671,5395,455,2.7193697868396662
171507,44021,1365,3.8960268962540607
770,126,105,6.111111111111111
34854,8986,630,3.878700200311596
388,116,120,3.3448275862068964
14671,5379,455,2.7274586354340955
169196,43406,1350,3.8979864534856934
360726,73167,1895,4.930173438845381
2720,298,210,9.12751677852349
20721,3500,920,5.920285714285714
105428,25648,1330,4.1105739238927015
230818,42477,2348,5.433952491936813
160850,37972,967,4.236016011798167
4,4,11,1.0
1160972,159966,1961,7.257617243664279
110875,64119,615,1.729206631419704
199353,43716,1189,4.560183914356299
7507,1782,218,4.212682379349046
47181,11274,569,4.1849387972325705
5776,5745,158,1.005395996518712
33390,32983,319,1.0123396901434072
41139,11789,468,3.4896089575027567
5000,2795,136,1.7889087656529516
61555,17526,482,3.5122104302179618
154612,22681,897,6.816807019090869
52800,40647,400,1.2989888552660713
38500,15699,899,2.4523855022612904
160180,49403,1893,3.2423132198449487
70604,17806,1572,3.9651802763113557
333030,100003,2334,3.33020009399718
2216,628,95,3.5286624203821657
2216,602,95,3.681063122923588
3142,2333,105,1.3467638234033434
54,34,17,1.588235294117647
54,35,17,1.542857142857143
54,38,17,1.4210526315789473
54,33,17,1.6363636363636365
54,37,17,1.4594594594594594
54,39,17,1.3846153846153846
54,40,17,1.35
54,35,17,1.542857142857143
54,33,17,1.6363636363636365
54,33,17,1.6363636363636365
54,38,17,1.4210526315789473
54,32,17,1.6875
54,39,17,1.3846153846153846
54,34,17,1.588235294117647
54,35,17,1.542857142857143
54,42,17,1.2857142857142858
54,36,17,1.5
54,41,17,1.3170731707317074
54,36,17,1.5
54,34,17,1.588235294117647
54,35,17,1.542857142857143
54,37,17,1.4594594594594594
54,36,17,1.5
54,38,17,1.4210526315789473
54,40,17,1.35
54,38,17,1.4210526315789473
54,37,17,1.4594594594594594
54,38,17,1.4210526315789473
54,38,17,1.4210526315789473
54,39,17,1.3846153846153846
54,43,17,1.255813953488372
54,42,17,1.2857142857142858
54,32,17,1.6875
54,40,17,1.35
54,38,17,1.4210526315789473
54,36,17,1.5
54,38,17,1.4210526315789473
54,35,17,1.542857142857143
54,37,17,1.4594594594594594
54,38,17,1.4210526315789473
54,36,17,1.5
54,36,17,1.5
54,37,17,1.4594594594594594
54,35,17,1.542857142857143
54,38,17,1.4210526315789473
54,38,17,1.4210526315789473
54,40,17,1.35
54,38,17,1.4210526315789473
54,34,17,1.588235294117647
54,36,17,1.5
54,40,17,1.35
54,32,17,1.6875
54,41,17,1.3170731707317074
54,37,17,1.4594594594594594
54,38,17,1.4210526315789473
54,35,17,1.542857142857143
54,35,17,1.542857142857143
269,104,48,2.5865384615384617
596,78,63,7.641025641025641
9203,951,334,9.677181913774973
7470,2153,523,3.4695773339526244
3829,1020,303,3.753921568627451
344005,95632,1900,3.5971745859126654
39116,3746,724,10.442071542979178
204508,45445,1788,4.500121025415337
270251,60383,2000,4.475613997317126
43663,12058,1222,3.6210814397080777
861,336,105,2.5625
105,33,46,3.1818181818181817
600338,135836,1678,4.41957949291793
3570,819,121,4.358974358974359
57258,16936,528,3.3808455361360417
29052,6878,402,4.2239022971794125
229227,31496,1900,7.277971805943612
344005,94922,1900,3.6240808242557048
208,80,167,2.6
8830,3744,344,2.3584401709401708
441413,41328,1693,10.680724932249323
105252,14300,1941,7.3602797202797206
26380,5498,335,4.7981084030556564
901,216,91,4.171296296296297
2,2,5,1.0
147088,12596,1021,11.677357891394093
7,4,9,1.75
3,2,8,1.5
159,64,61,2.484375
4,2,29,2.0
461,81,173,5.691358024691358
51950,6209,1301,8.366886777258818
16,2,47,8.0
852,100,277,8.52
78154,6931,2064,11.27600634829029
525,141,738,3.723404255319149
81,60,20,1.35
11,9,404,1.2222222222222223
1024,1024,1544,1.0
512,500,776,1.024
1528,1104,1544,1.3840579710144927
316,128,48,2.46875
4628,1338,146,3.4588938714499253
108,66,28,1.6363636363636365
105,56,29,1.875
78,48,27,1.625
130,75,28,1.7333333333333334
70,61,17,1.1475409836065573
32,27,16,1.1851851851851851
6458,2361,663,2.7352816603134267
5832,2085,663,2.7971223021582734
5375,2205,663,2.437641723356009
56845,41441,450,1.3717091769021017
218330,52919,1019,4.1257393374780325
13611,3391,410,4.013860218224712
932,450,66,2.071111111111111
19044,10200,258,1.8670588235294117
9554,2708,240,3.5280649926144756
59008,11280,600,5.231205673758865
1096,296,80,3.7027027027027026
32717,11724,363,2.7906004776526783
31298,11253,362,2.7813027637074557
31089,10074,362,3.086063132817153
29206,9760,361,2.9924180327868855
284651,137490,1036,2.070339661066259
279305,61712,1039,4.525943090484833
799,247,198,3.2348178137651824
4552,1042,453,4.36852207293666
43,7,34,6.142857142857143
1041414,521077,1866,1.998579864396241
4,4,6,1.0
589204,117491,1723,5.014886246606123
179146,28173,1174,6.358783232172647
21057,9209,327,2.286567488326637
4290,2274,146,1.8865435356200528
22898,8970,349,2.5527313266443703
6941,3529,183,1.966846132048739
1492,722,88,2.0664819944598336
2061,1025,104,2.010731707317073
465,283,53,1.6431095406360423
1750,915,94,1.9125683060109289
28183,11764,370,2.3956987419245155
12023,5572,246,2.157753050969131
19371,8846,309,2.1898033009269726
2184,1144,109,1.9090909090909092
3595,2227,129,1.614279299506062
18352,8394,306,2.1863235644507983
5295,2699,157,1.9618377176732122
299,136,47,2.198529411764706
4059,2171,146,1.869645324735145
1603,860,93,1.863953488372093
2974,1587,119,1.8739760554505356
1895,987,102,1.9199594731509626
2338,1202,113,1.945091514143095
5590,2505,162,2.2315369261477045
17937,8440,296,2.1252369668246445
3289,1752,131,1.8772831050228311
64303,27186,561,2.3652983153093503
10319,4869,228,2.119326350379955
21931,8539,329,2.5683335285162197
17573,8073,294,2.176762046327264
5542,2708,172,2.0465288035450517
545,292,59,1.8664383561643836
1411,809,88,1.7441285537700866
12322,5720,247,2.1541958041958043
2565,1431,108,1.7924528301886793
1079,588,72,1.8350340136054422
2011,1008,99,1.9950396825396826
14157,6952,265,2.036392405063291
3667,2089,136,1.7553853518429872
711,348,64,2.043103448275862
4613,2169,159,2.1267865375749193
71384,25903,573,2.7558197892136045
6100,2863,183,2.130632203981837
580,385,56,1.5064935064935066
5228,2380,174,2.196638655462185
634,341,65,1.8592375366568914
16710,7781,286,2.14753887675106
730,360,64,2.0277777777777777
27152,11092,372,2.447890371438875
2178,1214,104,1.7940691927512356
804,430,70,1.869767441860465
7782,3397,201,2.2908448631145126
7155,3465,190,2.064935064935065
1632,860,99,1.8976744186046512
874,509,72,1.7170923379174852
114859,48527,707,2.3669091433634883
6334,2832,175,2.236581920903955
676,385,66,1.7558441558441558
3592,1601,150,2.2435977514053715
34847,14510,423,2.4015851137146798
8617,4212,195,2.0458214624881292
5066,2775,148,1.8255855855855856
8552,3831,227,2.2323153223701384
4240,2682,137,1.580909768829232
4024,1849,143,2.1763115197404
10817,5357,230,2.0192271793914505
575,356,58,1.6151685393258426
30040,15739,372,1.908634601944215
749,393,61,1.905852417302799
65464,24799,558,2.6397838622525103
71653,27351,574,2.619757961317685
11132,4951,226,2.248434659664714
12444,4616,302,2.695840554592721
68606,27999,543,2.450301796492732
14529,6065,277,2.3955482275350373
6360,3535,185,1.799151343705799
1483,825,89,1.7975757575757576
3000,1279,122,2.3455824863174355
14167,6875,247,2.0606545454545455
71238,31990,544,2.2268834010628322
573,305,63,1.8786885245901639
3433,1818,130,1.8883388338833884
3185,1612,129,1.9758064516129032
164,113,33,1.4513274336283186
5622,2995,161,1.877128547579299
551,281,56,1.9608540925266904
15831,6957,288,2.275549805950841
6191,3029,177,2.043908880818752
184036,68559,891,2.6843448708411732
2291,1160,111,1.975
2738,1507,111,1.8168546781685468
2046,1045,104,1.9578947368421054
50195,19986,483,2.5115080556389473
2997,1600,127,1.873125
1460,840,86,1.7380952380952381
715,433,67,1.651270207852194
12681,5736,252,2.210774058577406
17105,7757,289,2.205105066391646
1839,989,94,1.859453993933266
3778,2107,137,1.7930707166587565
867,431,73,2.011600928074246
10708,5532,224,1.935647143890094
1829,1001,87,1.8271728271728271
3161,1592,132,1.9855527638190955
817,447,64,1.8277404921700224
2340,1176,115,1.989795918367347
366,174,53,2.103448275862069
2221,1093,103,2.032021957913998
6559,3195,183,2.0528951486697964
4896,2618,158,1.87012987012987
4936,2579,164,1.9139201240791004
44768,19397,456,2.307985770995515
26726,11661,346,2.2919132149901382
21294,9489,314,2.2440720834650647
19892,8230,312,2.417010935601458
29692,12925,394,2.2972533849129593
772,444,62,1.7387387387387387
187,96,40,1.9479166666666667
4074,2122,146,1.9198868991517437
8964,3655,231,2.452530779753762
6038,3008,173,2.007313829787234
2176,1071,106,2.0317460317460316
465,261,55,1.7816091954022988
3075,1620,126,1.8981481481481481
6460,3283,172,1.9677124581175753
13885,6134,254,2.263612650798826
42224,14809,483,2.8512391113512052
3298,1676,130,1.967780429594272
3550,1711,133,2.074810052600818
4651,2165,153,2.148267898383372
13887,6251,267,2.2215645496720526
503,260,57,1.9346153846153846
767,423,71,1.8132387706855793
2356,1291,113,1.8249419054996128
711,418,61,1.700956937799043
2754,1378,114,1.9985486211901307
2665,1327,113,2.0082893745290127
14515,7074,266,2.0518801243992084
3298,1719,129,1.9185573007562535
3159,1739,121,1.816561242093157
4421,2469,157,1.7906034831915756
3619,1775,131,2.0388732394366196
24940,10542,344,2.365774995257067
26644,13124,340,2.030173727522097
306,158,45,1.9367088607594938
2132,1035,106,2.059903381642512
4320,2141,154,2.0177487155534797
4051,1715,139,2.3620991253644315
25756,10577,347,2.4350950174907817
11070,5074,232,2.181710681907765
2535,1177,112,2.1537807986406117
2490,1180,108,2.110169491525424
2670,1286,118,2.0762052877138415
4513,2021,155,2.2330529440870857
4418,2314,148,1.9092480553154711
2990,1706,127,1.7526377491207503
7783,3796,194,2.0503161222339306
1301,668,83,1.9476047904191616
803,377,70,2.129973474801061
23467,10817,334,2.169455486733845
1620,883,97,1.8346545866364665
6938,3653,183,1.899260881467287
2111,1183,104,1.7844463229078613
1460,827,92,1.7654171704957677
1983,1085,103,1.8276497695852534
4107,2360,143,1.7402542372881356
2232,1220,107,1.8295081967213114
1300,738,84,1.7615176151761518
10978,4759,245,2.3067871401554947
699,370,73,1.8891891891891892
21186,8765,336,2.4171135196805476
18976,8253,305,2.299285108445414
22722,10112,323,2.2470332278481013
11629,4646,237,2.503013344812742
567,314,56,1.805732484076433
20236,10907,301,1.8553222701017695
19609,10374,289,1.8902062849431271
1722,884,96,1.9479638009049773
3225,1631,125,1.9773145309625997
2596,1454,115,1.7854195323246218
12445,6239,238,1.9947106908158359
14672,6755,268,2.172020725388601
650,328,58,1.9817073170731707
2250,1244,108,1.8086816720257235
1952,974,101,2.004106776180698
1157,670,82,1.726865671641791
28766,13749,350,2.0922248890828423
10046,4851,216,2.0709132137703565
978,439,76,2.2277904328018225
12021,5560,227,2.16205035971223
158,102,50,1.5490196078431373
606,291,56,2.082474226804124
21100,8830,316,2.3895809739524347
2084,1149,107,1.813751087902524
639,341,58,1.8739002932551319
19427,8333,305,2.331333253330133
853,513,66,1.6627680311890838
3270,1455,123,2.247422680412371
1936,1066,98,1.8161350844277673
653,335,58,1.9492537313432836
423,230,52,1.8391304347826087
5249,2333,171,2.249892841834548
43349,17335,455,2.500663397750216
16605,6904,296,2.405127462340672
10484,4386,237,2.390332877336981
18951,8609,317,2.2013009641073293
20390,8781,316,2.3220589910033027
30619,12168,392,2.516354372123603
34157,13787,399,2.4774787843620802
7908,3608,207,2.1917960088691797
10775,4630,243,2.3272138228941683
22852,10105,363,2.2614547253834734
2430,1178,119,2.062818336162988
13134,5670,269,2.3164021164021165
9925,5281,214,1.87937890551032
20792,9574,315,2.171715061625235
12377,5898,238,2.098507968802984
505,264,58,1.9128787878787878
12492,5397,252,2.314619232907171
19620,8695,316,2.2564692351926396
6064,2979,177,2.035582410204767
15675,6701,296,2.3392031040143264
61134,25851,534,2.3648601601485435
5026,2551,158,1.9702077616620932
1744,931,102,1.8732545649838883
26451,11407,364,2.3188393091961075
14269,6543,277,2.180803912578328
65522,25295,560,2.590314291361929
20365,8704,322,2.3397288602941178
17493,7376,288,2.371610629067245
36014,15208,414,2.3680957390846924
17232,8267,288,2.084432079351639
30125,12899,404,2.3354523606481123
20692,9125,327,2.2676164383561646
1448,687,99,2.1077147016011644
21674,8951,334,2.421405429560943
32066,12483,406,2.568773532003525
10454,4864,224,2.1492598684210527
20303,8692,310,2.3358260469397147
11334,4793,241,2.3646985186730647
37336,15395,405,2.4252029879831114
15473,7086,292,2.1836014676827546
16108,7021,278,2.2942600769121206
70378,26105,580,2.695958628615208
15288,6748,272,2.2655601659751037
9108,4484,208,2.0312221231043712
30036,12751,383,2.3555799545133715
109750,37759,729,2.906591805927064
46752,20080,452,2.3282868525896414
93942,35500,660,2.6462535211267606
36446,15202,410,2.3974477042494406
17652,7681,295,2.298138263246973
35865,13502,419,2.6562731447193006
34808,12415,402,2.803705195328232
18394,8633,309,2.130661415498668
57739,21637,553,2.668530757498729
30814,12330,411,2.4991078669910785
2852,1447,124,1.9709744298548721
10344,4814,230,2.1487328624844206
13879,6443,257,2.1541207512028557
13106,5618,267,2.3328586685653256
22372,10796,323,2.0722489811041127
3167,1550,129,2.043225806451613
13482,5483,269,2.4588728798103228
3168,1728,118,1.8333333333333333
10256,4566,234,2.24616732369689
4040,2464,136,1.6396103896103895
39215,15106,436,2.595988349000397
8864,4256,212,2.082706766917293
8522,4038,214,2.1104507181773156
9130,4046,221,2.2565496786950074
3807,1849,156,2.05895078420768
5555,3059,158,1.8159529257927427
6652,3313,183,2.007847872019318
37337,14976,446,2.4931223290598292
24015,11500,341,2.088260869565217
35828,11957,510,2.996403780212428
49076,16449,538,2.983524834336434
90200,35304,645,2.55495128030818
10978,5066,245,2.166995657323332
45518,18227,490,2.4972842486421243
4323,2021,151,2.1390400791687285
29744,12077,394,2.46286329386437
38278,14228,449,2.6903289288726455
14135,6377,262,2.216559510741728
7612,3788,194,2.009503695881732
49211,19490,498,2.524935864545921
20582,9372,315,2.196116090482288
1286836,346790,2495,3.7107067677845382
4473,2146,157,2.0843429636533086
50029,21569,485,2.3194862997820946
158112,61897,841,2.5544372102040485
26185,11705,351,2.2370781717214867
25844,11099,351,2.3284980628885483
13743,5945,270,2.311690496215307
42119,18022,447,2.3370880035512154
12684,6052,243,2.095836087243886
47010,18606,492,2.526604321186714
61758,24721,540,2.4981999110068362
51252,16239,551,3.156105671531498
85461,37042,640,2.307137843528967
3960,1796,152,2.2048997772828507
107225,38259,721,2.8026085365534907
5094,2667,162,1.9100112485939258
6833,3180,180,2.14874213836478
5651,3025,167,1.868099173553719
4940,2272,168,2.1742957746478875
13575,5479,269,2.4776419054572
27370,11103,365,2.4650995226515358
29652,11804,385,2.5120298203998646
28728,11515,381,2.4948328267477202
2745,1207,131,2.2742336371168186
3769,1886,137,1.998409331919406
42738,17498,440,2.4424505657789464
100184,36967,697,2.7100927854572996
7934,3614,222,2.1953514111787493
15901,7090,283,2.2427362482369535
53804,22532,487,2.3878927747203975
16294,5803,310,2.8078580044804413
21085,8784,320,2.4003870673952643
31029,12589,394,2.4647708316784493
53717,22039,508,2.437361041789555
8168,4058,196,2.0128141941843274
18364,7828,302,2.3459376596831887
51279,19404,500,2.6427025355596783
23084,9496,340,2.4309182813816346
7640,3539,213,2.158801921446736
26543,9138,395,2.904683738235938
27993,10689,358,2.618860510805501
83029,31800,601,2.6109748427672956
30514,13349,401,2.2858641096711363
5245,2259,162,2.3218238158477202
7208,3429,186,2.1020705745115196
40571,16909,419,2.39937311490922
8847,3984,212,2.220632530120482
51051,18859,504,2.7069834031496898
857,412,68,2.0800970873786406
29267,12138,389,2.41118800461361
8951,4343,219,2.0610177296799446
83445,30888,642,2.7015345765345766
12717,5158,250,2.4654905001938734
15947,7282,291,2.1899203515517716
47808,20566,469,2.3246134396576874
16999,7598,295,2.2372992892866543
8976,4223,209,2.125503196779541
22260,9982,321,2.230014025245442
33750,13994,401,2.4117478919536945
12970,5565,255,2.330637915543576
63360,24741,545,2.560931247726446
42593,17318,468,2.4594641413558147
44601,16337,463,2.7300605986411215
10837,5209,240,2.0804377039738915
61024,23467,533,2.600417607704436
8550,4031,217,2.121061771272637
2357,1092,120,2.1584249084249083
38812,16251,425,2.388283797920128
5745,3213,162,1.7880485527544352
33604,13367,427,2.5139522705169446
36455,14730,431,2.4748811948404614
19782,9352,312,2.1152694610778444
83959,32501,629,2.5832743607888986
3081,1582,126,1.947534766118837
6995,3301,190,2.1190548318691307
32111,13479,386,2.3822983900882857
48507,19343,499,2.507728894173603
20162,10198,314,1.9770543243773289
8467,3949,211,2.144087110660927
112137,35410,803,3.166817283253318
27374,12306,354,2.224443360962132
24819,10723,363,2.314557493238832
9791,4620,222,2.1192640692640694
21740,9700,322,2.241237113402062
44991,18838,476,2.3883108610255865
42585,16533,456,2.5757575757575757
17256,7372,302,2.340748779164406
23672,11201,331,2.1133827336844924
25276,11580,345,2.1827288428324696
15038,6729,271,2.2348045772031506
43760,18398,471,2.3785194042830744
34555,14276,415,2.4204959372373214
12940,6060,258,2.1353135313531353
16065,6566,296,2.446695095948827
53979,22095,512,2.443041412084182
71342,25142,592,2.8375626441810518
11339,5216,231,2.173888036809816
20705,8342,327,2.4820187005514267
10097,4447,220,2.2705194513154936
25836,11705,358,2.207261853908586
13362,6173,252,2.164587720719261
15202,6761,293,2.248483952078095
28858,12882,372,2.240180096258345
28980,11266,393,2.5723415586721106
23017,9120,352,2.523793859649123
12842,5252,262,2.4451637471439454
6009,2873,173,2.091541942220675
40368,17412,438,2.3184011026878015
294839,96172,1160,3.065746787006613
7354,3335,197,2.2050974512743626
5079,2454,157,2.069682151589242
8412,4179,198,2.012921751615219
38864,14926,427,2.6037786412970654
66814,23284,571,2.8695241367462634
7200,3249,188,2.21606648199446
11770,5173,242,2.275275468780205
16497,7183,277,2.296672699429208
42929,17721,445,2.4224930872975565
60873,23408,555,2.6005211893369786
8597,4061,209,2.11696626446688
27794,11388,370,2.4406392694063928
16417,7940,278,2.067632241813602
11059,5276,245,2.096095526914329
21993,9094,344,2.418407741367935
10264,4841,232,2.120223094401983
18794,8307,306,2.2624292765137834
59406,20344,557,2.920074714903657
82706,31179,636,2.6526187497995446
19722,9586,308,2.0573753390360943
11891,5653,239,2.103484875287458
92106,33853,639,2.7207633001506513
23162,10014,347,2.3129618534052327
34476,15413,404,2.236813079867644
11209,5292,241,2.118102796674225
205195,64737,1019,3.1696711308834207
42335,16901,464,2.5048813679663926
13557,6482,259,2.091484109842641
5628,2585,173,2.1771760154738877
11174,5139,236,2.174352986962444
8949,4132,205,2.1657792836398837
5100,2478,157,2.0581113801452786
87931,32733,664,2.686310451226591
3585,1901,135,1.8858495528669121
24364,10850,327,2.2455299539170506
20776,8844,317,2.349163274536409
11619,5006,248,2.3210147822612863
10477,4725,242,2.2173544973544974
52457,20864,499,2.5142350460122698
36253,14529,435,2.4952164636244754
41656,15723,449,2.6493671691153087
3426,1772,131,1.9334085778781038
12113,5350,252,2.26411214953271
13684,6203,257,2.206029340641625
6218,3145,180,1.9771065182829888
17537,7927,305,2.212312350195534
5240,2467,168,2.124037292257803
4453,2548,159,1.7476452119309263
54270,18804,516,2.8860880663688575
16178,6989,282,2.314780369151524
10144,5463,220,1.8568552077613034
6566,3424,188,1.917640186915888
9119,4660,214,1.9568669527896996
21203,9752,312,2.1742206726825266
7782,3722,189,2.090811391724879
7342,3722,190,1.9725953788285868
25151,10692,336,2.3523194912083802
7359,3493,192,2.106784998568566
15508,6927,280,2.2387758048217123
46180,18300,469,2.523497267759563
178737,64406,897,2.7751606993137283
25031,11553,344,2.166623387864624
262548,91041,1103,2.883843543019079
17759,9124,297,1.9464050854888206
14185,7461,257,1.9012196756466961
14624,6232,272,2.3465982028241337
11789,5034,240,2.341875248311482
9369,4375,213,2.1414857142857144
6353,2975,175,2.1354621848739495
8740,4006,213,2.18172740888667
109014,32612,725,3.342757267263584
7831,3433,208,2.28109525196621
17745,7882,294,2.2513321492007106
19906,9112,306,2.18459174714662
2837,1350,123,2.1014814814814815
6882,3244,192,2.1214549938347718
34821,15928,414,2.18615017579106
32569,15169,394,2.1470762739798275
1781,935,99,1.904812834224599
24243,9791,338,2.4760494331528955
12716,5929,263,2.144712430426716
2651,1315,116,2.0159695817490495
23160,10274,343,2.2542339887093634
60207,23722,534,2.5380237753983645
36315,15235,419,2.3836560551361994
12907,5813,257,2.2203681403750215
22693,9599,336,2.3641004271278256
77952,28298,616,2.754682309703866
13506,6244,259,2.1630365150544524
46389,19702,471,2.354532534768044
6060,2714,167,2.232866617538688
19974,8373,307,2.3855249014690076
4188,2203,148,1.9010440308669996
27633,12498,362,2.21099375900144
16876,7598,284,2.2211108186364834
34113,13377,404,2.550123346041713
3766,1808,145,2.0829646017699117
13286,6023,260,2.205877469699485
6013,3337,164,1.8019178903206472
36846,16465,418,2.2378378378378376
37951,14304,442,2.653173937360179
17570,7330,294,2.3969986357435196
27173,10595,360,2.564700330344502
43058,16582,478,2.5966710891327947
27494,11111,351,2.4744847448474485
14109,6592,263,2.1403216019417477
34581,13328,405,2.5946128451380552
3500,1861,131,1.8807092960773777
21086,8206,333,2.5695832317816234
23439,9701,348,2.4161426657045664
3092,1485,124,2.082154882154882
33184,14281,403,2.3236468034451367
18376,7440,294,2.4698924731182794
62580,22931,553,2.7290567354236623
17749,7436,297,2.386901559978483
21455,9724,316,2.2063965446318385
2188,1101,108,1.9872842870118075
9419,4152,218,2.2685452793834298
12623,5771,242,2.1873158897937968
9986,5135,214,1.9446932814021423
4920,2442,159,2.0147420147420148
22382,10122,341,2.2112230784429956
26991,10895,366,2.4773749426342357
17200,7479,287,2.2997726968846104
12321,5844,247,2.108316221765914
1943,972,97,1.9989711934156378
12179,5529,269,2.202749140893471
138402,50573,807,2.736677673857592
35891,13514,447,2.6558383898179665
32656,13557,406,2.4087925057166037
41562,16440,449,2.528102189781022
3757,1922,136,1.9547346514047867
49220,20476,474,2.403789802695839
29279,12441,378,2.353428181014388
3930,1826,150,2.1522453450164294
23609,9965,351,2.3691921726041145
18562,7692,312,2.4131565262610506
10804,5005,226,2.1586413586413586
9993,4698,222,2.127075351213282
87914,36556,620,2.404913010176168
4731,2328,155,2.0322164948453607
2893,1362,123,2.1240822320117476
4811,2229,164,2.158366980708838
48402,18537,484,2.611102120084156
2122,1163,104,1.824591573516767
19534,8559,315,2.2822759668185535
15057,6474,273,2.325764596848934
5378,2562,164,2.0991412958626072
4141,2114,144,1.9588457899716178
6050,2974,185,2.034297242770679
9127,4520,216,2.0192477876106194
9355,4675,212,2.0010695187165775
19982,8727,315,2.2896757190328865
25023,10896,357,2.296530837004405
45625,15519,525,2.939944584058251
5569,2806,171,1.9846756949394155
17675,7257,313,2.435579440540168
26947,10723,366,2.513009419005875
27712,12827,357,2.160442815935137
9670,4263,225,2.2683556181093127
14338,6585,259,2.177372817008352
29363,12346,394,2.3783411631297584
8510,3963,216,2.147363108755993
92504,32322,678,2.8619516119052038
42677,18621,447,2.291874765050212
37010,15571,431,2.3768544088369405
61547,23079,539,2.66679665496772
30234,12601,392,2.3993333862391872
33142,14519,387,2.2826640953233692
22863,11160,323,2.048655913978495
23561,10714,346,2.1990853089415716
32436,13745,395,2.3598399417970173
2039,1033,101,1.973862536302033
113785,43964,723,2.5881402966063143
31216,12804,404,2.437988128709778
7797,3759,186,2.074221867517957
18654,8128,320,2.295029527559055
20677,8932,316,2.314935064935065
9053,4168,213,2.172024952015355
17269,8110,293,2.1293464858199753
20624,8938,321,2.3074513313940477
33597,13295,399,2.5270402406919894
2690,1561,116,1.723254324151185
49547,20237,492,2.448337204131047
45323,18163,473,2.4953476848538236
22075,10499,311,2.102581198209353
15911,7357,277,2.1627021883920077
21185,10005,305,2.1174412793603197
31986,12425,394,2.5743259557344063
4817,2138,154,2.253040224508887
751,439,61,1.7107061503416856
25974,10159,361,2.5567477113889163
27453,12055,352,2.277312318540025
1020,540,78,1.8888888888888888
7942,3723,203,2.1332258930969648
1291,662,86,1.9501510574018126
8203,3792,201,2.1632383966244726
27865,11178,353,2.492843084630524
68491,26084,585,2.625785922404539
438,215,50,2.0372093023255813
28514,12082,372,2.360039728521768
57173,21457,537,2.6645383790837487
8586,3698,217,2.3217955651703623
11341,4938,240,2.2966788173349535
11719,5744,235,2.040215877437326
42140,17945,440,2.3482864307606577
52315,18859,508,2.7740071053608357
11973,6514,236,1.8380411421553577
158843,56091,858,2.831880337309016
13394,5969,272,2.2439269559390183
38978,15640,436,2.4921994884910488
27046,9891,401,2.734405014659792
42530,18362,450,2.3161964927567804
151293,55437,834,2.729097894907733
28811,13041,359,2.209263093321064
5061,2238,162,2.2613941018766757
8098,3945,208,2.052724968314322
13440,5772,251,2.3284823284823286
18820,7890,312,2.385297845373891
106461,37057,727,2.872898507704347
112412,44625,710,2.5190364145658264
11961,5695,238,2.1002633889376647
13169,5564,260,2.366822429906542
9000,4122,207,2.183406113537118
166777,57431,903,2.9039543103898593
80546,32511,623,2.47749992310295
6670,3051,178,2.18616846935431
5949,3144,174,1.8921755725190839
12636,5797,240,2.179748145592548
60354,24077,532,2.5067076463014497
35654,14129,429,2.5234623823342064
4295,2155,157,1.9930394431554523
7941,3674,200,2.1614044637996734
10541,4828,232,2.183305716652858
73490,22923,655,3.2059503555381057
61080,23191,550,2.633780345823811
27725,11199,370,2.475667470309849
48801,19193,514,2.542645756265305
21837,9109,335,2.397299374245252
40108,17417,442,2.302807601768387
7023,3229,197,2.1749767729947354
47264,18363,475,2.57387137178021
15199,6057,270,2.509328050189863
610694,190887,1704,3.1992435315134085
9614,4910,210,1.9580448065173115
8833,4345,206,2.0329113924050635
105855,36321,710,2.9144296687866524
76868,28286,618,2.7175281057767093
19878,8138,314,2.4426148930941265
44976,17525,481,2.566390870185449
12773,5784,254,2.2083333333333335
14868,6118,283,2.4302059496567505
17730,7577,308,2.3399762438960012
114620,42375,737,2.704896755162242
3311,1890,126,1.7518518518518518
15523,7352,264,2.111398258977149
34326,13118,421,2.6167098643085835
20606,8833,331,2.332842748782973
4770,2217,160,2.151556156968877
73974,27663,605,2.6741134367205293
21184,8176,321,2.5909980430528377
2939,1484,123,1.9804582210242587
20038,9332,317,2.147235319331333
24608,8238,348,2.9871327992231125
680,384,60,1.7708333333333333
73562,26729,576,2.7521418683826555
32116,12613,398,2.5462617933877745
2534,1529,103,1.65729234793983
23580,10041,345,2.3483716761278757
45253,18832,461,2.402984282073067
16689,7572,295,2.204041204437401
30248,12850,388,2.353929961089494
51952,22244,500,2.335551159863334
22340,9678,341,2.308328166976648
14555,6667,271,2.1831408429578523
21013,8742,324,2.4036833676504235
7413,3770,185,1.96631299734748
11400,4768,245,2.390939597315436
13765,5935,263,2.3192923336141535
2825,1364,124,2.0711143695014664
4080,2111,150,1.9327333017527237
23594,10635,345,2.218523742360132
7536,3410,197,2.2099706744868035
71368,25947,611,2.750529926388407
9545,4285,218,2.2275379229871644
11551,5367,246,2.1522265697782745
15150,6285,279,2.4105011933174225
149738,51040,839,2.9337382445141067
5198,2519,164,2.0635172687574435
23599,12005,341,1.9657642648896294
19488,8929,307,2.182551237540598
16714,7853,294,2.128358589074239
15663,6934,282,2.258869339486588
17167,7069,283,2.428490592728816
17835,7983,302,2.2341225103344606
9453,5333,217,1.7725482842677667
9414,4123,220,2.2832888673296146
11298,5080,248,2.224015748031496
2689,1218,118,2.2077175697865354
6638,2479,212,2.6776926179911253
4650,2299,155,2.0226185297955634
8426,3721,207,2.264445041655469
34877,14787,399,2.3586258199770067
801,443,65,1.8081264108352144
14434,6092,260,2.3693368351936965
16728,7305,285,2.2899383983572896
20424,8422,320,2.425077178817383
3018,1490,121,2.025503355704698
149884,53658,869,2.793320660479332
18620,7784,311,2.3920863309352516
11585,4637,257,2.4983825749406945
3265,1400,129,2.3321428571428573
23087,9418,330,2.451369717562115
24744,11299,353,2.189928312240021
12647,5273,242,2.398444908021999
10059,4732,225,2.1257396449704142
11372,5456,241,2.084310850439883
4193,2196,150,1.9093806921675773
15682,6572,282,2.386183810103469
9627,4268,219,2.255623242736645
2709,1220,117,2.2204918032786884
2208,1310,107,1.6854961832061068
63781,23197,565,2.7495365780057766
9158,4000,210,2.2895
41293,15703,459,2.629624912437114
14495,6062,275,2.3911250412405147
7471,3470,188,2.1530259365994238
15128,5781,298,2.616848296142536
21870,8915,334,2.453168816601234
46650,19256,472,2.4226215205650186
18538,8566,296,2.164137286948401
8153,3910,202,2.0851662404092073
19934,8668,310,2.299723119520074
39701,16291,457,2.436989748941133
1355,828,87,1.6364734299516908
27794,11197,373,2.482272037152809
17015,7856,298,2.1658604887983706
18945,8104,313,2.3377344521224086
52588,21151,498,2.486312703891069
23734,11054,340,2.147096073819432
41601,14039,522,2.963245245387848
6546,2882,184,2.2713393476752257
29621,12525,391,2.3649500998003994
12846,5441,271,2.360963058261349
2800,1486,121,1.8842530282637955
11012,4680,232,2.352991452991453
29589,12805,366,2.3107379929714953
22181,9353,332,2.3715385437827434
9675,4266,230,2.2679324894514767
4891,2383,165,2.0524548887956358
2286,1210,122,1.8892561983471075
37129,15125,445,2.4548099173553717
75956,28472,623,2.667743748243889
43061,17506,450,2.459785216497201
16225,7427,274,2.184596741618419
15866,7051,278,2.2501772798184656
19590,8025,316,2.4411214953271028
7948,3986,204,1.9939789262418464
22665,9919,336,2.285008569412239
39849,15688,455,2.5400943396226414
22403,9807,346,2.2843887019475884
21079,8889,317,2.3713578580267747
14032,6276,264,2.235818992989165
39621,16502,429,2.400981699187977
61880,23737,570,2.606900619286346
20820,8952,338,2.3257372654155497
7462,4104,191,1.8182261208576997
57898,21640,522,2.6755083179297596
17647,8357,291,2.111642934067249
9933,4590,215,2.164052287581699
40905,17873,432,2.288647680859397
3702,1861,138,1.9892530897367007
2076,1181,104,1.7578323454699407
13546,6214,257,2.1799163179916317
24920,10294,357,2.420827666601904
26651,10020,374,2.6597804391217563
28813,12572,365,2.2918390073178494
8925,4690,206,1.9029850746268657
16326,7021,298,2.3253097849309214
100160,40432,684,2.477245745943807
9559,5040,213,1.896626984126984
21954,10000,320,2.1954
27223,12030,355,2.2629260182876143
39494,15469,429,2.55310621242485
17452,7365,310,2.3695858791581808
5535,2801,165,1.9760799714387718
14888,6216,277,2.395109395109395
17238,8188,284,2.1052760136785538
127612,45691,779,2.792935151342715
20127,8564,326,2.3501868285847736
9021,4360,213,2.0690366972477063
44613,18912,458,2.358978426395939
15543,6679,293,2.327144782153017
5435,2726,168,1.9937637564196624
21897,8920,317,2.4548206278026905
63054,21897,561,2.8795725441841347
14600,6728,263,2.170035671819263
15886,6969,283,2.2795236045343663
17510,7957,296,2.200578107326882
8528,3926,204,2.172185430463576
42022,16273,467,2.5823142628894487
31430,13082,379,2.402537838251032
106205,38354,679,2.769072326224123
4696,2428,162,1.9341021416803954
24797,10190,355,2.4334641805691857
14079,6605,265,2.131566994700984
26533,11832,362,2.242478025693036
12409,5387,236,2.3035084462595137
8328,3999,201,2.082520630157539
17978,7794,291,2.306646138054914
18450,7559,317,2.4407990474930545
34673,13744,427,2.5227735739231663
4822,2136,162,2.25749063670412
15377,7005,271,2.195146324054247
20910,8845,333,2.364047484454494
11968,5625,252,2.1276444444444444
33186,13571,420,2.4453614324662882
558,305,59,1.8295081967213114
20005,9324,308,2.1455383955383955
42352,17714,468,2.390877272214068
20394,8784,319,2.32172131147541
10364,4528,236,2.28886925795053
8833,4208,210,2.099096958174905
54979,20264,523,2.7131365969206476
58321,22947,534,2.5415522726282305
13410,6080,256,2.205592105263158
120705,40237,775,2.9998508835151725
39222,16013,436,2.4493848747892337
7886,3404,208,2.31668625146886
46976,19609,476,2.3956346575552043
30267,11379,401,2.659899815449512
119067,42287,753,2.8156880365124035
18685,7601,305,2.4582291803710037
55001,23173,498,2.3734950157510895
84036,26054,725,3.225454824595072
17109,7685,300,2.226284970722186
3495,1825,125,1.915068493150685
24355,10130,349,2.404244817374136
8055,3818,202,2.109743321110529
65185,23117,558,2.8197863044512697
7652,3411,205,2.2433304016417472
3208,1614,130,1.9876084262701363
36495,15783,413,2.312298042197301
6044,2707,187,2.2327299593646104
2412,1214,106,1.986820428336079
8730,4539,198,1.923331130204891
6249,3064,178,2.039490861618799
4835,2438,150,1.9831829368334701
24242,10545,349,2.298909435751541
3952,2114,144,1.869441816461684
7260,3712,185,1.9558189655172413
6423,3255,173,1.9732718894009216
5197,2632,168,1.9745440729483283
2909,1589,125,1.8307111390811832
1740,1012,94,1.7193675889328064
1337,704,82,1.8991477272727273
919,560,68,1.6410714285714285
19822,8710,318,2.275774971297359
828,440,70,1.8818181818181818
390,244,50,1.598360655737705
30184,12734,384,2.370347102245956
21141,9695,341,2.1806085611139765
1526,763,87,2.0
301,133,46,2.263157894736842
3663,1947,133,1.88135593220339
183,111,31,1.6486486486486487
720,438,70,1.643835616438356
212,109,37,1.944954128440367
2925,1571,124,1.8618714194780395
4338,2220,147,1.954054054054054
7679,3803,203,2.019195372074678
34052,14334,390,2.3756104367238735
6881,3612,175,1.9050387596899225
4574,1978,190,2.3124368048533874
2319,1265,110,1.833201581027668
3190,1837,125,1.7365269461077844
20560,8784,313,2.3406193078324224
29072,13157,369,2.2096222543132935
11109,5097,231,2.179517363154797
1487,713,94,2.085553997194951
9528,4237,208,2.2487609157422703
17597,8437,294,2.0856939670498993
63310,24265,540,2.609107768390686
5951,3064,172,1.9422323759791122
1191,659,86,1.8072837632776935
9854,4000,234,2.4635
7936,3193,215,2.4854368932038833
1896,875,104,2.166857142857143
1350,755,86,1.7880794701986755
11214,4072,285,2.7539292730844793
8459,4057,206,2.0850382055706187
100500,38334,691,2.6216935357645954
5433,2942,161,1.846702923181509
2893,1493,124,1.9377093101138647
1417,635,85,2.231496062992126
2501,1334,117,1.8748125937031483
760,443,67,1.7155756207674944
23711,10332,333,2.2949090205187765
3232,1586,133,2.037831021437579
7636,3505,191,2.178601997146933
640,337,61,1.8991097922848665
855,470,71,1.8191489361702127
11621,5330,228,2.1803001876172607
721,390,67,1.8487179487179488
15579,6630,274,2.3497737556561087
13278,6324,258,2.0996204933586338
1668,704,91,2.3693181818181817
14323,6468,271,2.214440321583179
2967,1520,125,1.9519736842105264
4068,2065,156,1.9699757869249395
2303,1290,110,1.7852713178294575
1758,938,101,1.8742004264392325
4445,2023,160,2.1972318339100347
21117,9034,315,2.337502767323445
2164,1046,112,2.068833652007648
28318,12195,381,2.32209922099221
3933,1998,136,1.9684684684684686
61224,21676,578,2.824506366488282
9112,3765,227,2.4201859229747678
2366,1199,107,1.9733110925771475
2143,1265,98,1.6940711462450593
10361,5281,211,1.9619390266994887
8108,3651,209,2.2207614352232263
2216,1136,109,1.9507042253521127
2195,1178,106,1.8633276740237692
5119,2773,159,1.846015146051208
9753,4349,224,2.2425845021844104
445,208,49,2.139423076923077
1723,943,99,1.8271474019088016
10110,5116,224,1.9761532447224395
27563,12984,354,2.1228434996919283
2675,1289,123,2.0752521334367726
3935,2262,135,1.7396109637488948
25686,11356,345,2.2618879887284256
3468,1881,137,1.8437001594896332
1525,801,95,1.9038701622971286
33634,13340,397,2.521289355322339
1253,763,80,1.6422018348623852
1196,625,89,1.9136
215,148,37,1.4527027027027026
1484,866,88,1.7136258660508084
31403,15375,365,2.0424715447154473
955,587,72,1.626916524701874
7286,3944,178,1.8473630831643002
4023,2057,151,1.9557608167233835
593,322,60,1.8416149068322982
12725,5033,251,2.5283131333200872
137,81,36,1.691358024691358
212212,65690,1021,3.230506926472827
1144,510,89,2.243137254901961
1084,501,87,2.1636726546906186
2755,1384,121,1.990606936416185
5068,2273,174,2.229652441706995
640,323,60,1.9814241486068112
2645,1507,116,1.7551426675514268
860,483,67,1.7805383022774328
11286,5505,228,2.050136239782016
2769,1442,124,1.920249653259362
1378,771,88,1.787289234760052
49121,19135,503,2.5670760386725897
6071,3076,182,1.973667100130039
105424,42113,684,2.5033600075986038
363,256,45,1.41796875
5711,2776,173,2.0572766570605188
3413,1695,130,2.0135693215339234
30612,12451,397,2.458597702995743
39341,18253,433,2.1553169342025966
2656,1328,123,2.0
5243,2441,159,2.147890208930766
2523,1370,110,1.8416058394160584
86,50,30,1.72
17037,8058,292,2.1142963514519733
880,466,79,1.888412017167382
4385,2613,147,1.6781477229238424
1016,540,72,1.8814814814814815
98401,38241,685,2.573180617661672
3424,1907,134,1.795490298898794
67208,27550,560,2.439491833030853
916,483,76,1.89648033126294
17920,8186,289,2.189103347178109
3093,1728,128,1.7899305555555556
30286,12338,379,2.4546928189333768
15509,6845,275,2.2657414170927686
8646,4649,206,1.8597547859754786
4580,2408,149,1.9019933554817277
708,398,63,1.778894472361809
3574,1744,135,2.0493119266055047
64388,24880,553,2.587942122186495
6373,2974,171,2.1429051782111634
71231,22957,582,3.1028008886178506
512,341,55,1.501466275659824
6490,2809,173,2.3104307582769668
2744,1255,117,2.186454183266932
22861,9690,329,2.359236326109391
27996,11339,372,2.4690007937207867
2304,1332,106,1.7297297297297298
4387,1917,157,2.288471570161711
3264,1756,124,1.85876993166287
2206,1190,114,1.853781512605042
33919,10612,423,3.1962872220128156
35435,15657,405,2.263204956249601
14877,7177,273,2.0728716734011425
4028,1970,143,2.0446700507614213
1153,572,89,2.015734265734266
20797,8828,314,2.3557997281377436
22214,9765,316,2.274859190988223
6951,3261,179,2.1315547378104878
2869,1484,119,1.9332884097035041
3881,2052,140,1.8913255360623782
5155,2563,164,2.0113148653921185
62225,25048,546,2.484230277866496
8375,3750,198,2.2333333333333334
8642,4291,205,2.0139827546026567
8138,3971,195,2.049357844371695
49437,21147,456,2.337778408284863
49165,19690,481,2.4969527679024885
3923,1926,144,2.036863966770509
1125,600,82,1.875
930,433,71,2.147806004618938
786,424,70,1.8537735849056605
14128,6306,252,2.240405962575325
3870,1762,144,2.1963677639046537
1423,751,91,1.8948069241011984
5928,2628,177,2.2557077625570776
70681,27580,570,2.5627628716461204
6691,2976,182,2.2483198924731185
14237,6696,255,2.126194743130227
2051,1057,100,1.9403973509933774
1449,755,90,1.919205298013245
10989,4910,236,2.238085539714868
176,95,41,1.8526315789473684
2310,1165,114,1.9828326180257512
2266,1237,102,1.8318512530315278
3077,1686,127,1.8250296559905101
8535,3885,208,2.1969111969111967
2788,1486,122,1.8761776581426648
1919,1202,91,1.5965058236272878
18276,7588,291,2.408539799683711
7215,3405,185,2.118942731277533
4379,2311,138,1.8948507139766335
9061,4123,211,2.1976715983507153
12579,5529,259,2.2750949538795444
54613,24363,508,2.2416369084267127
823,389,65,2.115681233933162
597,308,58,1.9383116883116882
17326,6241,315,2.7761576670405383
1969,1006,98,1.9572564612326044
995,476,73,2.0903361344537816
1944,1026,95,1.894736842105263
61269,20716,569,2.957569028770033
5461,2783,160,1.9622709306503774
30817,14455,353,2.1319266689726737
34828,15163,421,2.2969069445360417
8938,3307,229,2.7027517387360147
10123,4552,224,2.2238576449912126
13842,6349,254,2.180185856040321
35960,13763,401,2.6128024413281987
61949,24786,530,2.499354474300008
72603,30430,576,2.385902070325337
30592,12527,388,2.442085096192225
6367,2999,188,2.123041013671224
1636,876,91,1.8675799086757991
12287,6620,238,1.8560422960725076
10200,5208,218,1.9585253456221199
752,368,65,2.0434782608695654
2226,1175,115,1.8944680851063829
1121,611,76,1.834697217675941
10499,4791,217,2.1914005426841996
9890,4538,223,2.1793741736447774
4385,2225,144,1.9707865168539327
29033,12766,377,2.2742440858530473
55249,23671,504,2.3340374297663806
1747,975,100,1.7917948717948717
14592,6391,263,2.283210765138476
10754,4526,240,2.376049491825011
354,236,46,1.5
954,607,68,1.57166392092257
6881,3316,192,2.075090470446321
3815,1781,140,2.142055025266704
1063,605,74,1.7570247933884298
1603,756,123,2.1203703703703702
28380,12073,372,2.3506999088876004
23722,10698,336,2.217423817535988
9692,4592,227,2.1106271777003482
6572,2721,182,2.4152884968761485
3554,1615,139,2.2006191950464395
2202,1052,112,2.093155893536122
897,429,72,2.090909090909091
19157,8268,295,2.317005321722303
595,336,59,1.7708333333333333
16013,7723,262,2.073417065907031
6314,3099,181,2.037431429493385
8926,4263,212,2.093830635702557
27667,12175,361,2.2724435318275154
12033,5895,237,2.0412213740458016
835,483,74,1.7287784679089027
1595,940,91,1.696808510638298
22089,8326,339,2.653014652894547
2410,1392,111,1.7313218390804597
1113,786,79,1.416030534351145
12721,5570,250,2.283842010771993
4447,2136,140,2.0819288389513106
9698,4783,221,2.027597742002927
7124,3355,184,2.123397913561848
45240,16747,499,2.7013793515256466
9925,3914,239,2.5357690342360755
8565,3162,221,2.708728652751423
4023,1944,145,2.0694444444444446
2850,1506,128,1.8924302788844622
17301,6787,301,2.5491380580521583
7781,3130,213,2.4859424920127795
4414,2017,151,2.1883986117997027
3215,1614,132,1.9919454770755887
2365,1168,107,2.024828767123288
11316,4945,243,2.2883720930232556
26449,11348,383,2.330719069439549
4432,2113,153,2.097491717936583
5438,2643,162,2.0575104048429815
15639,6513,287,2.4011976047904193
477,262,53,1.8206106870229009
1928,1027,98,1.8773125608568646
21894,9503,321,2.303904030306219
30120,12142,369,2.480645692637127
85,45,30,1.8888888888888888
1787,937,98,1.9071504802561365
4153,2110,147,1.9682464454976303
29983,11355,416,2.6405107881990313
8441,4529,196,1.863766835946125
17000,7899,291,2.152171160906444
2900,1526,128,1.9003931847968545
5773,2864,166,2.015712290502793
3079,1647,127,1.8694596235579841
189,123,33,1.5365853658536586
12406,5828,237,2.1286890871654083
22935,9891,336,2.318774643615408
2724,1310,126,2.0793893129770993
4211,2058,154,2.0461613216715255
33700,14120,413,2.3866855524079322
55176,21577,517,2.55716735412708
6669,3509,192,1.9005414648047876
8818,4131,217,2.1345921084483175
76400,28957,589,2.638394861346134
1005,540,78,1.8611111111111112
27982,12365,353,2.2630004043671654
5191,2658,169,1.9529721595184348
7232,3373,187,2.1440853839312184
18331,8171,299,2.2434218577897442
4402,2414,146,1.8235294117647058
8968,4300,212,2.085581395348837
5553,2884,162,1.9254507628294035
3506,1521,133,2.305062458908613
21938,8460,329,2.593144208037825
28683,12834,367,2.23492286115007
28292,12456,371,2.271355170199101
4363,2073,154,2.104679208876025
2011,1001,113,2.008991008991009
3050,1586,125,1.9230769230769231
695,316,62,2.199367088607595
2092,1125,102,1.8595555555555556
4471,2082,152,2.1474543707973104
1120,611,78,1.8330605564648117
5100,2452,162,2.0799347471451877
4011,1977,149,2.0288315629742035
5689,2682,172,2.121178225205071
3687,1919,140,1.921313183949974
11188,5265,238,2.1249762583095917
3954,1984,139,1.9929435483870968
6124,2481,181,2.468359532446594
3424,1782,127,1.9214365881032547
445,331,56,1.3444108761329305
5115,2513,166,2.03541583764425
4371,1981,146,2.2064613831398283
3288,1663,131,1.9771497294046902
19690,9244,292,2.1300302899177845
77980,31398,600,2.4835976813809797
1830,1019,97,1.7958783120706574
1734,862,103,2.011600928074246
2987,1456,114,2.051510989010989
115450,45197,743,2.55437307785915
54453,20297,523,2.6828102675272207
2258,1135,114,1.9894273127753304
4,4,403,1.0
112,43,327,2.604651162790698
112,44,327,2.5454545454545454
11865,3415,410,3.4743777452415814
893,622,1000,1.4356913183279743
114754,15612,1000,7.3503715090955675
66358,21161,1000,3.135863144463872
41758,14555,1000,2.8689797320508417
7807,3454,1000,2.2602779386218876
2181,1438,1000,1.5166898470097356
72,67,1000,1.0746268656716418
2,2,1000,1.0
92079,31995,1000,2.877918424753868
67442,20441,1000,3.2993493469008364
20674,7657,1000,2.700013059945148
1343,358,1000,3.7513966480446927
105300,35682,1000,2.9510677652597948
89811,30547,1000,2.940092316757783
81332,28231,1000,2.8809464772767526
20,8,1000,2.5
59001,21895,1000,2.694724823018954
46131,16531,1000,2.7905752828020085
29229,10552,1000,2.7699962092494315
22707,7867,1000,2.8863607474259565
166918,51247,999,3.2571272464729644
15264,4763,1000,3.2047029183287843
141949,46083,999,3.0802899116810973
120619,39606,1000,3.0454729081452303
81,43,31,1.8837209302325582
10,4,12,2.5
4,2,8,2.0
22,2,25,11.0
5,5,11,1.0
279305,61210,1039,4.563061591243261
1208,421,96,2.869358669833729
68780,12444,761,5.527161684345869
302444,39331,2139,7.689710406549541
175731,11990,2280,14.656463719766473
40556,9174,620,4.420754305646392
583,317,217,1.839116719242902
409,231,62,1.7705627705627707
253581,55695,2000,4.553029894963641
336,201,70,1.671641791044776
43,7,34,6.142857142857143
598,328,117,1.8231707317073171
3253,1217,141,2.672966310599836
90676,20649,889,4.391302242239334
55938,14621,2235,3.825866903768552
57234,15784,2250,3.6260770400405473
8606,2595,762,3.3163776493256263
46546,12169,2312,3.8249650751910593
11278,3686,1446,3.0596852957135106
17382,5245,962,3.3140133460438514
40899,12026,1510,3.4008814235822387
21122,6296,1657,3.3548284625158833
9,9,86,1.0
9,9,86,1.0
416639,86060,2113,4.841261910295143
13,12,488,1.0833333333333333
681,65,1293,10.476923076923077
11,10,51,1.1
2,2,28,1.0
25,15,34,1.6666666666666667
34,21,19,1.619047619047619
3,2,13,1.5
14,7,123,2.0
35,16,60,2.1875
15,6,17,2.5
139,13,255,10.692307692307692
4,2,30,2.0
8,5,17,1.6
5,4,119,1.25
50205,13182,2250,3.8086026399635866
114965,12848,1299,8.948085305105852
32645,7606,643,4.292006310807257
128267,14033,2277,9.140383382028077


==> data/real_world_proc_2500_mean.csv <==
approx,n
2.9073616917593057,442.41923076923075


==> data/real_world_proc_5000.csv <==
size_bl_dp,size_bl_dp_pert_min_pc,n,approx
1028881,275377,4032,3.736263377115736
1266177,208035,2831,6.086365275073906
400573,119706,3287,3.3463067849564765
965457,265586,4409,3.63519537927451
931621,146934,4215,6.340404535369622
844188,97691,3343,8.64141016060845
1106820,121522,4991,9.107980447984726
1789226,250761,4158,7.13518449838691
3548025,601929,4096,5.894424425472107
849359,155646,3775,5.456992148850597
498541,107428,2905,4.640698886696206
5072339,675019,4941,7.514364780843206
3681737,798670,4152,4.609835100855172
8114,3602,3606,2.252637423653526
6437424,1657134,4720,3.8846731767014617
917202,90721,4253,10.1101398794105
714453,46802,4475,15.265437374471176
501081,164540,2600,3.045344597058466
1020711,110783,4680,9.213606780823772
1074688,116637,4875,9.21395440554884
1106820,120409,4991,9.192170020513418
2014447,336997,4480,5.977640750511132
768441,148459,2800,5.176115964677116
2950380,565849,3000,5.2140765469232955
2934900,394825,3000,7.4334198695624645
2940600,452891,3000,6.492953050513258
4006543,582174,4969,6.882036985506051
4006543,581308,4969,6.892289457568105
8240600,2018423,5000,4.082692280062207
1089365,217770,5000,5.002364880378381
1089365,217886,5000,4.999701678859587
329999,35035,2756,9.419123733409448
16878,3823,4049,4.414857441799634
191460,71636,2874,2.672678541515439
461290,168854,4731,2.7318867187037323
1012742,115017,3704,8.805150542963213
4055256,410456,3506,9.879879938409964
2464823,319458,2728,7.7156402406576134
4424688,562180,4526,7.870589490910384
353410,81912,2898,4.314508252759058
4055256,412949,3506,9.820234459945416
2464823,318134,2728,7.747750947713857
758981,123804,2678,6.130504668669833
885362,115423,3160,7.670585585195325
18533,7018,2726,2.6407808492447993
5072280,668520,4941,7.587327230299767
5244204,1330643,4253,3.941105164946571
435869,56921,3016,7.657437501098013
1593927,141675,3152,11.250587612493383
1637048,144662,3134,11.31636504403368
361029,152044,4095,2.3745034332167005
1344,1344,2689,1.0
1789226,249122,4158,7.182127632244442
928446,146925,2689,6.3191832567636546
116238,9221,2694,12.6057911289448
133371,13760,2859,9.69265988372093
558990,93328,2996,5.989520829761701
372906,32509,3222,11.470854224983851
785533,94161,3696,8.342445386094031
1079724,174330,4200,6.1935639304766825
2323945,352184,2851,6.59866717397724
3548025,604089,4096,5.873348132477168
4934764,822629,4761,5.998772229036419
1687560,986134,2559,1.711288729523574
1779555,266087,2680,6.687869005250162
13845,153,2888,90.49019607843137
1902081,275091,2836,6.914370153876353
1885606,280286,2834,6.727435547975996
1340,855,2511,1.567251461988304
938,579,2511,1.620034542314335
1044399,171403,4785,6.0932364077641585
1352522,184844,2841,7.317099824717059
1023,1023,3264,1.0
1224,1224,4298,1.0
1156592,151724,3621,7.622999657272416
2750541,1573334,3296,1.7482244710913257
2840683,1343596,3136,2.114238952780449
771698,152688,3639,5.054084145446924
4227729,464658,4171,9.098582183024934
1440924,203155,2670,7.092732150328567
3838998,404666,4539,9.486831115043023
540249,68022,3416,7.942268677780718
3049030,409043,4105,7.454057397388539
1562948,176565,3363,8.851969529634978
1072052,27960,3562,38.34234620886981
295337,68100,2604,4.336813509544787
1717776,163292,3602,10.519658035911128
2780183,411556,4216,6.75529697052163
1830201,216097,3340,8.469349412532335
1220736,89245,4359,13.678480587147739
691506,83227,2867,8.308673867855383
813098,142473,2735,5.707032209611646
1756489,291289,3045,6.030056061162625
2582979,279236,4256,9.250164735206063
2,2,2595,1.0
3005058,17598,4400,170.76133651551314
2087371,685359,2614,3.045660741304922
2817519,835602,3025,3.3718432938169127
3734120,1070127,3466,3.489417611180729
1115348,168293,3003,6.627417658488469
961661,122047,2783,7.87943169434726
4615498,474333,4759,9.730501567464207
1969062,213607,3214,9.218152963151956
1524267,203011,2867,7.5082975799340925
1888170,735007,2640,2.568914309659636
747801,129727,3150,5.764420668018223
2569711,364618,4725,7.047680037738126
1663163,189291,4475,8.786276156816752
3023768,294972,4501,10.25103399644712
2155599,228398,4893,9.437906636660566
929692,165291,3003,5.624577260709899
2077048,419213,4945,4.954636425874198
1793185,277844,3990,6.453927383711723
647669,120950,2511,5.354849111202976
929692,165755,3003,5.608832312750747
2297083,390125,4935,5.888069208586991
732806,153844,2852,4.763305686279608
1591575,347403,4340,4.58135076553743
1542463,444855,4735,3.4673387957873913
1882444,429308,4735,4.384833266559207
1318058,236567,3635,5.571605507107923
3128762,462417,4704,6.766105052366155
498541,106416,2905,4.684831228386709
5103994,686483,4941,7.434989650144286
725805,39318,3511,18.459865710361665
63336,22404,2820,2.8269951794322443
5387311,979914,4917,5.497738577058803
5072339,673417,4941,7.532240795821905
2001650,45229,2502,44.255897764708486
2072,2055,3080,1.0082725060827251
2012172,311741,3197,6.454627399026756
1672151,236970,2839,7.056382664472296
1795254,258827,3022,6.936115629358606
2327448,132762,3479,17.53098025037285
1765363,103581,3355,17.043309101089967
1765363,106676,3355,16.548830102366043
3024060,498443,3719,6.067012677477665
1642836,287532,2730,5.713576228037227
1952333,288663,4350,6.76336419977621
6920254,3213086,4824,2.1537717944679975
5072280,677499,4941,7.48677119818627
3681737,799762,4152,4.603540803389008
1888170,733016,2640,2.5758919314175954
793477,72385,4171,10.961898183325275
1758772,180375,4676,9.750641718641718
466772,54798,3052,8.5180481039454
2125949,146982,4687,14.464009198405247
411465,13896,4497,29.6103195164076
1095426,96598,3698,11.340048448208037
750901,53367,3961,14.070511739464463
588470,49674,3212,11.846640093409027
882466,88460,3225,9.975876102193082
209414,18681,3609,11.20999946469675
709876,80948,4904,8.769531056974849
1835091,127597,4902,14.38192904221886
2041631,152316,4547,13.403916857060322
845045,70457,3665,11.993769249329379
1610430,213323,3892,7.549256292101648
849359,155864,3775,5.449359698198429
169549,38978,3887,4.349864025860742
154068,40083,3824,3.843724272135319
113760,29473,3482,3.85980388830455
201278,50659,4047,3.973193312145917
454908,128479,3745,3.540718716677434
141326,34399,3069,4.108433384691415
167955,39123,2920,4.2929990031439305
181796,45800,3440,3.969344978165939
175102,47966,4083,3.6505441354292625
315271,81849,4561,3.851861354445381
167519,40076,3578,4.180032937418904
109114,30345,2970,3.5957818421486243
70206,19587,2613,3.5843161280441107
174911,52429,2672,3.3361498407369967
105408,28720,3068,3.6701949860724232
201784,46334,2970,4.354987698018734
196854,46691,3591,4.216101604163543
75237,19391,2788,3.87999587437471
13845,153,2888,90.49019607843137
917202,90471,4253,10.138077394966343
53096,24339,3031,2.1815193722009942
1346253,311610,4767,4.320313853855781


==> data/real_world_proc_5000_mean.csv <==
approx,n
8.994057407763302,3660.839779005525


==> data/real_world_proc_7500.csv <==
size_bl_dp,size_bl_dp_pert_min_pc,n,approx
5188403,676064,7393,7.674425794007668
4838863,690298,7163,7.00981749910908
332106,71586,6008,4.639259073003101
5320535,889868,7115,5.979015988888239
1570038,256695,5875,6.116355986676796
1660880,579900,7066,2.864080013795482
212316,9647,6809,22.008500051829586
7075790,1666201,5736,4.2466605169484355
956965,233801,6621,4.093074879919247
16514,6352,7441,2.599811083123426
8465787,1724750,6240,4.908413973039571
2581435,288196,5925,8.957220086330137
1874964,603853,6545,3.105000720373998
1838065,604704,6545,3.039611115520982
5026,5026,5534,1.0
3465061,653945,6784,5.298704019451177
2178027,439619,7382,4.954351381537195
8080298,1085812,6955,7.441709982943641
8080298,1085081,6955,7.4467233321752015
16124780,3425304,7000,4.707547125744168
2143790,320615,7000,6.68649314598506
2143790,320376,7000,6.691481259520064
7649630,1014243,5952,7.542206354887339
48942,18373,6561,2.6638001415120014
901627,42904,7195,21.01498694760395
1231532,92651,7292,13.292160904901188
1385248,350654,5042,3.9504696937722086
57045,2391,6774,23.858218318695105
901627,42900,7195,21.016946386946387
1351265,181544,6474,7.443181818181818
1425209,173921,6474,8.194576848109199
9888934,1859564,6691,5.317877739082925
10763149,2390988,6019,4.5015487321559124
5886633,1052746,5300,5.591693532912973
2862,532,5761,5.379699248120301
213,132,5761,1.6136363636363635
16299812,2543827,7055,6.407594541609944
16299812,2514297,7055,6.482850673568
3151616,407451,5400,7.734957086864433
3615784,571994,5400,6.321367007346231
2560019,341744,7350,7.491043002949576
3010543,335151,6300,8.982646627937855
3161274,354439,5970,8.919091860658675
212982,5138,6469,41.45231607629428
3694366,295747,5454,12.491643195028184
1685779,585910,7066,2.877197863153044
8994000,6000,6001,1499.0
3665646,498578,5529,7.3522016615253785
8928957,951419,7323,9.384884052136861
1223524,214127,5026,5.7140108440318125
1809055,447083,5357,4.04635157230313
5883001,623726,5296,9.43202784556039
6049024,624009,5288,9.693808903397226
9259927,1464259,6545,6.3239679592203295
6308343,629528,6123,10.020750467016558
10038154,487413,7248,20.594760500848356
7820707,477116,6411,16.39162593583112
4518377,481098,5528,9.391801670345751
2595374,219606,5509,11.818320082329262
2595374,220799,5509,11.754464467683277
4808367,475190,5221,10.118830362591805
2156098,155644,5531,13.852753720027756
2387372,32707,5224,72.9926926957532
2642396,225077,5516,11.739964545466663
1976675,406315,5882,4.8648831571563935
2024778,205880,5794,9.834748397124539
19458,4151,6120,4.687545169838593
2869323,362503,6930,7.915308287103831
4270953,408155,5272,10.464046746946625
6939545,884291,6313,7.847580717207345
2359738,614635,5715,3.839250937548301
3274074,529790,5715,6.179946771362238
2552895,422285,5005,6.045431402962454
4103185,694682,6435,5.906565881943105
6486480,875292,6435,7.410646961242648
3280469,717690,6435,4.57087182488261
3010543,336579,6300,8.944536052457224
3161274,355720,5970,8.886972900033735
4380261,677362,6299,6.46664708088142
1387604,122766,6765,11.302836290178062
1594407,176843,5973,9.015946347890502
6144,6131,6152,1.0021203718806067
9467630,471638,7458,20.073933822126293
3043021,269639,6012,11.285537329540608
21462,4750,6434,4.518315789473684
19458,4129,6120,4.712521191571809
2063747,312642,5563,6.600990909730618
1351265,189575,6474,7.127864961097191
11099983,1288548,5981,8.614334118713467
5886633,1057711,5300,5.565445570671006
7075790,1667371,5736,4.243680620569747
2112624,129015,6288,16.375026159748867
1085216,62116,7302,17.47079657415159
1712324,122676,5067,13.958101014053279
668246,29926,7252,22.329947203100982
921575,85355,5248,10.79696561419952
2600465,410928,7057,6.328274052875443
2261641,289678,5908,7.807431009603767
1389508,350842,5054,3.9604950376522767
1570038,257418,5875,6.0991772137146585
1660880,579830,7066,2.864425779969991
1011270,239703,6370,4.218845821704359
956965,233918,6621,4.091027625065194
956965,234046,6621,4.0887902378164975
1178230,266735,7449,4.41723058466268
606794,148551,5157,4.084752038020612
402246,90360,5073,4.451593625498008
988249,259657,6402,3.805978656458328
988249,259049,6402,3.8149114646263835
928533,213908,6575,4.34080539297268
1154510,251445,6672,4.591501123506134
1908277,480505,6810,3.9713988408029053
1194954,279897,6561,4.269263336155801
1634513,415395,7322,3.9348403326953862
356924,83082,5366,4.2960448713319375
514028,120624,6472,4.261407348454703
1686298,272729,7476,6.183053507327787
7162,6636,6809,1.0792646172393008
636330,88420,5201,7.196674960416195


==> data/real_world_proc_7500_mean.csv <==
approx,n
20.963443016284696,6263.453781512605


==> data/real_world_proc_mean.csv <==
approx,n
4.429922235111918,1073.4736170212766


==> data/results_comparison_gilbert_3.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,66520.42,278.9,55001.78,1177.1,253222.82,241.44,53951.94,551.54,54027.86,637.38,53788.26,554.4,51356.94,570.12,40719.28,967.86,39616.2,1844.54,7528.3,23928.72,86.06,3.0,1.633626562030975,1.261219767475325,1.3268306106336163,1.3507645765911604,6.218909572468595,267.56823636262266,8.743277300828545,176.89035727805862,16.916143720344383,697.9827977296646,7.197541530386097,156.4947195823004,14.688850137684266,158.1379197577428,15.000396185244101,214.56450291277017,15.710129320451378,215.5749211872707,15.281376153437792,99.2116359205957,23.623164694936236,93.943065693199,24.740561424345984,8.20994916586714,60.68945482149767,0.06785338335450264,0.0,0.005040482853227608,0.003701857561045818,0.0017868900707586656,0.003192331111609,0.015250014950624812
2,693019.68,381.42,429844.06,2158.78,1329442.36,271.8,309179.88,1144.62,331441.76,2200.82,579514.18,1009.04,576127.22,1242.34,235110.3,2772.2,227515.08,3964.58,7526.62,23936.6,752.22,3.0,2.9477244145092594,2.450480385273111,1.4096041266776664,1.828391917780946,5.654317468342317,2572.431254948661,8.521203325965706,1306.8000642291815,25.524780436401983,8119.19602408906,6.755677884081609,1883.0580787124113,21.86704836235637,1974.9043343898525,27.308050095164255,2167.7562809692517,22.793408284512648,2342.890633412196,21.619764955583904,928.7232108916946,36.651920349500415,790.8740312812776,36.566566194616975,7.020411058376259,67.54829564761759,0.7005304112905123,0.0,0.005182302113999014,0.004006020944968658,0.0033293676968467966,0.004060515794844915,0.021906882513309446
3,1880969.6,755.64,1039561.96,3594.32,5538006.5,352.7,679102.06,2007.66,727814.74,4783.12,1266529.86,1820.92,1321447.76,2769.06,502321.2,5678.44,489427.4,7188.46,7521.08,23901.36,1879.92,3.0,3.7445530408831553,2.630712279091897,1.4488684662865012,2.069553232526066,11.024520718018346,5708.9720460027465,16.899680953394668,2785.2119253760843,36.563813492890205,27610.72650025417,8.580423851383319,2744.903213287923,35.16118500011405,2772.4219090586816,54.493785902989124,3001.9458402489204,33.1022332312785,3361.950856181517,33.728636655107266,1187.2959942487746,69.1434276245651,1122.1842694913698,71.14426183352204,7.206763263400164,52.42967721683224,1.7950862636312368,0.0,0.007018721567070105,0.004337478586694643,0.0032350025222435607,0.004396250581356424,0.042220388094854365
4,2606234.62,1046.78,1398266.88,4550.94,8058949.16,443.6,872532.4,2871.26,946123.64,7060.94,1521070.92,2322.1,1623345.52,3758.56,634519.74,8280.22,618452.02,9963.5,7522.42,23924.6,2507.1,3.0,4.107697696656098,2.55878489448066,1.4909039090969785,2.203932293682991,12.702755808885694,7416.090290027805,22.1420490175114,3128.8349095261315,39.55649682184111,22763.660694766982,8.500276105959797,5883.058167660898,40.0876920395927,6310.26179961058,66.39509227006933,3210.325855335678,40.36038672171679,3448.5928872524605,41.22092434773428,2542.98960798473,84.77583964641767,2391.2498076145,82.76316345144016,7.496195497635793,70.83476605193694,2.5027331998012974,0.0,0.007521600834502738,0.009570750986450466,0.004345132131618464,0.006607810392286629,0.05093985924310175
5,4285338.8,1904.0,2155531.22,6876.28,10983432.36,500.18,1262983.58,3782.74,1366741.9,10172.96,1946010.22,3681.98,2049012.46,6454.96,919952.36,11647.2,901984.6,13673.96,7522.82,23883.2,3761.14,3.0,4.658273348285647,2.227428386724496,1.4855929662580751,2.3432105591684698,11.942436389886112,14505.323982368312,38.648853508881984,6531.069105791244,66.5246933438238,88096.75947539815,10.206151006493435,6784.615535006021,55.49568278851306,6623.088433592271,95.11750773412346,4790.596404535736,61.08329515455738,5194.856744727113,65.99757472352873,3014.2196340813725,117.32810439801989,2924.7846726254074,111.3381605373321,7.633800241193624,61.05296462741121,3.809337614497376,0.0,0.007647299741192977,0.004930838520457575,0.0032370910153508244,0.006119639944821438,0.11888028929742361
6,12381154.66,8827.58,5413147.82,18764.08,18016771.44,825.08,2612853.32,7882.56,2840583.12,24146.96,5692818.22,14723.96,4401272.58,28215.06,1743566.08,26537.12,1704483.44,29545.24,7529.54,23949.72,7528.54,3.0,7.10157740836341,2.5242830010834707,1.629152693163114,3.1048807942532464,10.334374993757796,26202.30287798662,203.61643083533912,13039.757794130956,146.02543630812957,34226.18162208993,12.442434304772172,14601.728304239354,106.81438655682209,15229.015271863811,269.8679705004667,22669.866492466463,247.18850088834736,20395.405802735415,266.4553807116758,5321.2036597041415,303.9159853831789,4986.5626782580075,291.05970807603404,6.745570882483702,59.36348193759456,6.745570882483702,0.0,0.019048225076486815,0.008536046188632955,0.006674412673080193,0.009342932441900967,0.034945867895620646


==> data/results_comparison_gilbert_4.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,10107.54,270.66,9163.7,928.96,75769.06,242.18,9879.72,514.98,9867.88,548.18,9204.88,504.8,8837.58,506.0,8721.32,809.02,8529.58,1492.9,7519.66,23900.36,86.04,4.0,1.158445864501169,1.0131877663219298,1.1312702472265928,1.0504928392012427,8.688346244526253,163.2054541905724,7.142539421505147,135.56531071549145,13.068480229552483,1046.2118198295316,7.1411860902451085,142.27896759678916,13.06854644260214,142.67013634282978,13.765225633264931,136.28126545598883,13.982846634358822,126.13571039453772,14.014453180883784,116.13823487551399,21.014241235264183,113.82860140561851,21.03456824430894,7.008475335664098,60.37917629955088,0.05598833697790167,0.0,0.004050629933019955,0.0016942284452356085,0.001973834758064689,0.002408805915763725,0.03957707223659441
2,242560.48,371.88,150221.9,1578.52,1786064.86,277.6,133590.5,1179.56,137592.2,2350.56,215196.16,806.22,210253.36,881.34,111235.62,2738.02,110323.78,3732.66,7513.3,23888.0,750.86,4.0,2.1804692560985757,1.890073934890394,1.2369743118619902,1.3504545684806863,16.06173359294176,1307.5493828298709,9.452202421247911,701.5976409566371,16.51935068151212,17575.54389717897,8.440911064087617,589.5545887033915,24.14007828470812,366.97322595991756,32.01571858844801,1032.5039117146853,20.252632179647208,978.4054628979592,21.034984270621788,316.319770472597,42.130428772698565,321.2702405725611,38.936834666900616,6.116488254826315,55.466025637321366,0.6154739338634181,0.0,0.0072327577550712376,0.004573641242385013,0.002159268275968044,0.004294184193692409,0.19043890525406318
3,679310.34,775.9,379532.04,2500.54,2124288.66,302.86,308025.08,2351.08,296670.1,5566.86,576783.64,1551.28,569595.66,1816.56,250060.48,6101.5,248174.2,7341.6,7526.52,23904.36,1881.22,4.0,2.7166513109395574,2.277947104439666,1.1864679579401094,1.51790823923684,8.503382834264842,3984.4822044915963,15.69965552722318,1939.703213115716,32.49159187939463,18670.98912453549,7.240929019209103,2410.1562390476697,35.140108603319106,1591.026901092499,58.27167926258547,3103.5689726822443,31.01699547285754,3119.520591953911,30.681146773661155,1505.715745447923,70.73510804546835,1503.3551646302371,64.28309835947452,8.89746398172664,66.31483990659066,2.2221813148162304,0.0,0.003999940793297501,0.00315621306101815,0.001988638554378064,0.0035915755072554872,0.12076311803879197
4,957928.92,1105.24,514153.38,3061.0,2512842.72,309.2,424613.3,3493.2,387989.36,8295.84,781600.82,2005.54,781135.38,2443.56,333597.0,9043.88,331700.76,10403.8,7527.66,23918.68,2508.84,4.0,2.8714708162784888,2.3414951133995605,1.1630742628757946,1.5412362398819761,7.533618973136733,5040.077787167778,27.073086869676704,2294.711135003749,38.31964381411728,9748.740933552288,7.6210235533030595,1678.1734981210716,46.76956973354816,1004.801809695498,78.72277081567923,3239.8250079677246,40.353709993061116,3535.335069483284,44.007908751189966,966.8010993551325,91.82728490520242,991.4450942386046,85.77652978073027,6.53920297209102,60.823584040322764,2.179204123583855,0.0,0.011773038199381464,0.006627268836022147,0.0016316745290437357,0.005120580781010033,0.04095192167462884
5,1667104.58,1971.52,818786.12,4225.38,4036238.76,359.78,603839.02,4530.96,548750.2,11867.34,1087854.84,3041.16,1153341.52,3999.5,468346.66,12593.44,465300.6,14129.54,7526.08,23937.76,3762.78,4.0,3.5593086062380155,2.4627060061394888,1.1716399709184486,1.7482026407869862,8.616204651726516,9658.668584816141,38.57867614448718,4154.232020340759,48.49183023974242,44904.66034508148,8.463759959560598,2356.915293250729,63.67381059039924,2585.7142219415878,127.12975354626744,3691.3875085553173,52.70403647942434,3895.264329084303,57.99570005172622,1729.113096344777,146.72181825148036,1692.2683581271563,146.88690315466297,8.331663723900741,68.03587433052043,4.194959074014091,0.0,0.010510301277996629,0.006081830386409657,0.0022207601628936786,0.004928580601209409,0.07418821368660376
6,6967816.56,10223.72,2659769.2,12822.42,15161588.0,779.72,1449561.52,9883.42,1417533.62,28769.18,3126413.06,13094.6,1824458.04,21277.46,1005198.42,30334.38,997743.16,32758.46,7524.02,23936.04,7523.02,4.0,6.931979162106147,1.815009048959653,1.4100884222132135,2.6461329838156757,15.083164686579892,21768.512302033585,326.2409678599609,9910.440548538825,155.3936945113203,69310.77726482869,19.996247811292296,8267.281827608766,127.36472570968012,9146.721523129545,267.41990639197746,13427.626499205104,316.0599374828019,8879.585250097374,328.2317907223739,3093.6522269832417,289.7666500437049,3040.3636733919907,282.13417685019795,7.935143222348497,64.11678019084262,7.935143222348497,0.0,0.015320999085275674,0.006505697343827869,0.006142135805390962,0.009058691655799436,0.050494913141658916


==> data/results_comparison_gilbert_5.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,935.2,274.92,892.32,872.56,14131.54,236.6,944.48,488.12,940.78,493.1,880.54,479.44,853.32,482.1,861.92,732.12,853.06,1364.16,7522.6,23956.52,86.08,5.0,1.0843587813112876,0.9902700029954292,1.0907344610590757,1.0352656780749918,16.42555522753385,29.281184318637802,7.526571162846178,26.383014944297408,13.63550707019084,358.7892529503261,6.465228818338096,29.908717724408834,11.608109761924977,29.55773540799395,12.130615678303132,25.92436156299667,12.60374547505622,24.518244102658553,13.093104588106748,25.256033589086417,18.89879728383555,24.97962663729735,22.011526479533035,8.131771903202576,63.69855641846151,0.07751234266428896,0.0,0.004885534876358054,0.0024218933855661875,0.0043799808549957785,0.0035016477129088883,0.15085715955207837
2,80791.66,383.38,54817.56,1348.76,2101691.82,291.1,64618.54,1126.52,65594.76,2240.22,70129.6,744.62,68151.44,763.76,55470.4,2567.02,55016.66,3481.92,7526.32,23895.32,752.2,5.0,1.456048468264672,1.2282683389751556,1.182366892130287,0.988103274653792,37.894251131651906,865.2989246096475,8.507358639460794,460.4331949947368,19.925457821283686,10642.370412906988,8.171278719904697,528.4672027280251,22.090961490886617,532.2591897693052,30.87588266936259,746.2778931990092,19.364085418155767,706.8762075267118,19.118497080373363,350.9744522361267,39.23311762232703,341.832151722187,38.84053594703684,8.383159016864752,65.63509364941407,0.8378787599208651,0.0,0.007373756806164644,0.005721983247465619,0.0025595877868032765,0.0030361963782848025,0.12221448274668631
3,235758.3,770.76,136393.94,2010.9,4647336.12,353.36,175340.52,2578.66,151840.08,6105.68,212614.98,1419.3,207476.68,1508.1,129638.26,6534.3,128899.18,7654.78,7521.46,23906.48,1879.92,5.0,1.8182548146319066,1.6001805201884371,1.1712850791683604,1.0519928142113795,35.86918666320098,2029.8695808110535,17.804338842895937,950.9832169338184,27.52621014411462,57011.8628153579,8.669865239166413,996.8246012622428,43.04672771938579,592.6939557578058,75.76288337939086,1700.0400230486775,33.62493001282452,1614.2145384460562,34.738498316797205,521.9387056358405,87.89446826177635,511.7328438526799,91.30250755436175,7.456477255462161,67.79133025057753,1.881241448553352,0.0,0.009599532020763886,0.0069542874845080465,0.001869792961268485,0.0038985495710210614,0.5398786430472053
4,334954.16,1083.58,183929.1,2413.38,4864579.04,360.54,238209.38,3952.76,199155.54,9404.8,299737.78,1918.34,291912.56,2057.02,171935.96,10081.42,171007.56,11309.08,7526.54,23943.96,2508.48,5.0,1.9478781571245833,1.6976915754244464,1.1583645708383365,1.0697668485589666,28.33694031945668,2839.9962261314404,26.177921215858095,1313.9372261587375,27.229569161753066,66664.74873361316,9.30993938909225,1966.6342738261621,59.15717038671866,1250.9694633510178,109.62721247156513,2321.6353991661213,44.18911529103158,2215.236391797236,45.84358464454129,1145.8769374534731,128.3224139678278,1153.8144584828538,122.56782998380443,6.299519903961543,55.13044893704382,2.095078781822027,0.0,0.004694546327392803,0.0028245909443390103,0.0018402263722059706,0.0030996514254837773,0.5598446740965428
5,600991.04,2000.92,307417.16,3351.52,4903677.56,385.86,395384.26,5588.3,308451.6,14211.06,514932.16,3175.86,503489.6,3502.32,271488.72,14993.56,270396.04,16373.48,7514.5,23855.76,3757.02,5.0,2.213125719158098,1.8542361105858667,1.1362094536802763,1.1321048373618228,18.08267076645411,5960.485617788992,45.923622128353024,2909.1334973949383,47.01094062849105,79729.64196552962,9.4070767976854,2998.2930827375494,83.04969252544787,1320.9259831880156,163.41130188476396,4279.652827178335,66.96935662323935,4114.23427190062,71.67262170481013,1346.640517205537,175.402838131228,1350.3762861347589,178.38360169898482,7.053671789521091,64.57887592956791,3.5250659278825403,0.0,0.01276228789771336,0.007164524734597301,0.001731283173262853,0.0063722205685520375,0.3767070313173045
6,3946311.28,10644.02,1394416.92,10359.34,7198541.64,469.36,915248.04,12448.96,798563.52,34212.96,1863567.16,11860.98,1011511.76,16309.82,595207.88,35393.48,592031.88,37338.78,7526.82,23916.12,7525.82,5.0,6.630347902849022,1.6996707949434826,1.3416692030665889,2.3428813380755322,12.097567967816195,17472.074818749155,391.78431171516104,6449.558268902404,175.3652059595189,28251.628598850373,12.101038579141775,6168.10557361142,139.1944751425288,4674.666027224812,280.92853015146255,10815.135917265694,349.9514158233035,3587.5640745173278,357.1908433591093,2583.5569877648554,306.2296176774172,2504.868689793975,301.81570963021744,5.484729078197418,58.09384778976504,5.484729078197418,0.0,0.01606211033438534,0.00703763925771756,0.005539576838094068,0.008299367191210416,0.07903668091643909


==> data/results_comparison_hyperbolic_3.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,278.445,19.12,268.56,76.36,4142.755,13.67,218.805,30.11,219.2,29.6,199.465,27.26,193.71,27.36,175.595,43.5,174.585,107.13,1314.79,5695.06,33.4,3.0,1.5348209060048539,1.0834137914193747,1.2571884454737834,1.4927587011598964,17.12900558799664,40.33347350433166,3.0544328113407535,38.550533669861906,10.027690706464906,805.3342141508141,2.2351288564700527,30.22802020522744,4.557147789999738,30.266916446109587,4.580645321108036,27.840828546773785,4.505390183271322,27.018953295528124,4.441785145229551,24.132490651093722,6.993320574899779,23.977117556780225,14.45789805194386,138.20135815170147,612.5192843466093,1.841290786050364,0.0,0.03052630914034054,0.00966093578264286,0.02403825804468521,0.028890211247912034,1.2309441175030411
2,915.965,16.585,858.11,73.75,44787.395,12.645,719.99,28.34,720.545,28.885,665.91,24.38,652.245,24.815,563.185,41.235,557.595,103.08,1181.635,5126.96,117.705,3.0,1.621106100349027,1.124898638238595,1.2562919530118732,1.5464809524501464,56.70478966885896,174.50747770331176,2.352130542816929,160.25645326182752,9.124408151798287,10359.98563502717,1.9955174641552864,140.94714572291693,4.231764068999876,141.06988595414535,4.504898004411504,128.90845974165083,3.8201149710394584,127.17325933129466,3.831713145336,107.91984656174019,6.257859018665045,106.15253090997392,13.014019189988424,123.77490606888705,542.1148358458946,12.381099207580066,0.0,0.031136274987301232,0.012897683513625455,0.01783911095049723,0.02732215039460075,8.724870599024406
3,2752.955,22.625,2542.255,88.87,186827.965,16.975,2215.66,37.765,2221.34,45.235,2112.05,34.565,2080.47,35.29,1652.73,61.98,1637.075,132.86,1250.005,5420.67,312.115,3.0,1.6290834182655731,1.201588797570906,1.2855590998693556,1.5284124043140566,93.08925183268192,477.83516875802474,3.3767588009806095,432.75450419841974,11.839396884679758,38795.017123433696,2.621075673925156,382.1125366187376,5.690404115260607,383.4874000773564,7.08312422196015,363.86536572180006,5.6889486006558805,361.17976312141604,5.824943591074167,275.9556455912224,9.580213696591628,272.76477761440384,17.759368905442496,129.45441097973662,568.0957441263507,32.36925204402238,0.0,0.032641518804710654,0.020917651290930046,0.02017657318383934,0.026524811298411426,12.45282805388354
4,4107.725,31.435,3786.805,104.415,334089.435,23.11,3378.495,52.705,3391.615,70.455,3152.18,52.615,3107.555,53.16,2480.975,92.52,2458.675,176.55,1399.425,6067.49,466.15,3.0,1.6476683409507311,1.2393289695323222,1.3328349943331304,1.5438503648390514,114.05163275454731,631.4327815178563,5.724558353419812,565.908321800373,14.052151805035374,65664.29680805848,3.6575189987381673,505.02324440210873,7.856486581611095,506.81812437151183,11.611740701141786,471.0302828788662,9.830264799594705,465.0476806369742,9.899357270644355,365.8739521087259,14.810270509440874,361.62130833332185,23.834385658088458,144.38284773859232,630.6134602745149,48.12756865167413,0.0,0.040744607844320185,0.023824537123278828,0.021837064980445502,0.032681937082522615,16.75062774566356
5,8502.665,38.01,7532.87,118.895,465346.25,26.725,6412.275,65.52,6454.37,110.485,6181.535,63.53,6110.885,65.44,4390.685,133.29,4348.18,223.785,1298.225,5606.97,648.845,3.0,1.8379677948263335,1.3377569064149133,1.417443321600547,1.6619107359423477,86.06271128770537,1398.8945707076268,6.639428291667967,1211.3603224540916,15.759641844130735,93470.53223451211,4.350912513311715,1000.667341341586,9.958536753527435,1009.0027462657669,19.44974184376093,1001.0746447680548,12.02905118294078,993.5397800330093,12.302221395190442,663.5081611518243,22.880689406980146,655.9140326622203,30.733821997481282,127.00567030233223,554.0542432871737,63.498439972132175,0.0,0.06115057077510444,0.03523238440787712,0.022651766717352945,0.045840555269152955,7.110750455011323
6,117378.63,152.08,76654.055,284.86,859461.13,40.11,25955.94,159.835,27299.535,381.18,68374.03,266.05,67409.39,300.66,15290.25,417.38,15049.215,549.615,1306.095,5669.55,1305.095,3.0,6.6928305847218885,3.861425091634725,1.7263281747259855,4.4517105597995235,47.0854014676537,22499.60538947009,68.58446483045851,14566.010965865982,40.53121395323132,169064.7604317817,6.769645374202573,5419.055046937305,26.32530081146406,5614.41485302653,69.43192140905192,13214.172057476964,100.62883364525311,13026.99354699793,104.23684611711067,2932.172642354619,74.87150608957056,2864.810708187231,83.83617031308037,145.45835135665806,651.1424760917188,145.45835135665806,0.0,0.30034300399789965,0.183992760030938,0.10538900253072868,0.18206844950542156,2.24821855309944


==> data/results_comparison_hyperbolic_4.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,50.58,21.23,48.355,77.0,779.075,14.245,40.91,31.63,40.08,31.235,35.5,28.7,30.97,28.34,29.23,45.625,29.41,106.41,1397.6,6088.82,34.705,4.0,1.638832267497549,1.0372378409250629,1.3963509438281634,1.5786772692993516,20.12909508323172,7.4658668511564015,3.028531328887031,7.0696306756044365,8.872746369681911,146.86222507257042,2.2620086017902015,5.663232203872174,4.5575782602156085,5.5186364931673655,4.7823162004624935,5.021421448836392,4.569947714203386,4.423462115292403,4.383349949972007,4.058856189598147,6.802740173587901,4.101701816191022,12.369367171407985,139.8002868416407,618.234321705511,1.789685551112066,0.0,0.04782239317278535,0.011560321549507525,0.03661865328479586,0.04642615234590357,1.4313339167848365
2,209.655,21.51,197.425,75.44,14943.475,13.305,143.28,31.475,143.13,30.925,132.93,29.955,123.555,30.05,102.74,44.51,102.46,103.44,1288.555,5559.39,128.41,4.0,1.9104200453508942,1.1294956235715081,1.3845325558340007,1.8217424215293399,92.4926091008059,35.15256510794541,3.932163213510909,32.52374915033581,8.719142459332264,3271.1602207376172,1.9559057586405888,23.160610991671565,4.529033919193589,23.300373365999413,4.549072189902544,21.896455783514302,5.932201494627803,20.775617219574283,5.959945870045243,16.707541943354343,6.684896198590494,16.64077356145495,11.96644924518917,129.65297687117635,563.6231630331898,12.967917040211548,0.0,0.0640735321835551,0.023053780281570863,0.027736346784916387,0.05860678844121536,11.551580810672261
3,584.19,24.38,545.175,90.83,76444.995,16.645,427.905,39.705,434.56,43.35,386.035,35.31,372.31,35.375,319.685,59.375,318.145,132.42,1344.245,5816.31,335.695,4.0,1.8724364279724965,1.140405078031497,1.3661859689304592,1.7774486398145726,186.32771489768265,100.70546974311227,3.4809910216003583,91.2341318893759,11.12970681866089,15731.569869076244,2.4520280807002828,72.72207795857501,5.524469050638015,74.16977894360151,6.1561547418847535,69.1715286616317,5.487425369508879,67.44684471724052,5.4569017200156305,53.824472918223954,8.561552922350655,53.525650447041684,16.434736836176352,126.46783252200562,557.1681558086716,31.61780300454431,0.0,0.05583494751976824,0.022919736750405328,0.02419800697184044,0.05151583392634134,20.846447118877794
4,810.71,31.475,763.19,105.385,143181.1,20.825,668.995,51.85,683.255,61.83,557.69,46.66,539.02,47.04,509.685,82.01,507.88,163.53,1449.845,6315.22,482.955,4.0,1.743089343651074,1.0995453549582148,1.3505460060650705,1.6603400073447023,235.11930063020583,127.11944415948763,4.819932181178049,118.50786152918762,13.758328149427774,27870.002007929783,3.5020292035780582,109.97985242395981,8.47591622061559,113.21522883295556,9.88384916780195,91.91246479079754,7.972243809416764,89.43267753486573,8.043960123742645,84.45052737175082,13.4490214846461,84.1352770018671,22.013029079302804,155.78913212396975,691.4964861688884,51.92530254821457,0.0,0.05958799065365864,0.02300487874646994,0.02396036688068083,0.05530070651245841,37.072995048429775
5,1373.275,46.885,1267.745,118.91,257377.535,21.745,1154.475,59.43,1185.54,89.19,970.77,68.95,945.77,68.665,894.655,108.48,885.745,195.83,1339.03,5812.26,669.275,4.0,1.6560909637192902,1.098638042885999,1.347625119797365,1.5527149678607197,227.41345651473293,229.39966481796125,11.806923933176629,204.22861414030191,15.722858499553602,49667.08751894204,3.2223777076023006,182.6229720960261,8.736724430176576,187.94054327641803,14.421963916751432,156.79995815172245,15.508446393747462,153.64024003754346,15.549986039516105,143.115893296553,17.24053864774305,140.69327127624854,26.331081467654936,138.1858234080283,609.4996760652282,69.09320329240809,0.0,0.06035809051752732,0.034081297334207575,0.021956828917082272,0.05278405246570983,26.24195731036181
6,40601.47,261.86,25803.97,261.02,624699.32,33.875,6028.125,162.51,7044.58,360.525,19984.83,388.725,19915.39,404.8,4094.035,388.205,3993.47,511.37,1271.735,5486.62,1270.735,4.0,7.570188658220661,3.868472288225493,1.6972863711133084,4.972789661312948,111.01511187555032,7982.435380471237,112.2927294773234,5075.964597508319,37.44450623571075,127338.34351636833,5.650578082224558,840.464649896788,28.131939644125207,1003.8282485740158,67.33563115927622,3676.0518802860724,148.47470382485832,3670.8782644648677,152.5435118747283,570.1132493292927,70.27248944904991,545.8532690556075,78.87599364742954,128.8430992198764,568.6096999404172,128.8430992198764,0.0,0.5648444949040081,0.2388493477017335,0.04691753897998955,0.3566433076272418,9.31871627564282


==> data/results_comparison_hyperbolic_5.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,11.575,20.095,11.175,78.095,171.645,13.92,10.485,30.99,10.01,30.055,9.66,27.28,6.515,27.26,6.48,43.545,6.57,106.705,1379.4,5991.86,34.61,5.0,1.8474409935715046,1.024715685137926,1.564505679267351,1.7995016440516165,21.961984749025056,1.83956721477864,2.5356789700583113,1.7645554054476362,8.47845152141622,34.30494901811805,1.9617118972568823,1.679792850354026,4.018749774338248,1.58915862192172,4.053342748545443,1.455914294236032,3.8113071657316984,1.004410124646532,3.841462242532656,1.0123816389655498,5.919659733192772,1.0331694904418633,12.281299241337472,127.71578134287124,562.6933561660087,1.723196165596252,0.0,0.13926298181371846,0.025792373170886722,0.08431086311921601,0.14054411411641185,1.6950700384406627
2,44.09,20.72,41.49,75.94,3516.09,13.7,34.425,31.735,33.145,31.185,29.8,28.085,22.945,27.935,21.53,44.57,21.29,106.265,1328.425,5756.45,132.39,5.0,1.9667463071305882,1.0267585093492375,1.5553006793066513,1.8841720689062065,112.88033978105163,9.67515795256259,3.174083494514716,8.7403987811925,9.284651407500123,954.4468611145711,2.2537517576087707,7.128517821515094,5.058064410215575,6.993182573947488,5.18835335658278,6.098916618514962,4.86905473062783,5.280973671073627,4.775588626930543,4.587242742639581,7.26777854816213,4.46679744302167,13.569448965456582,139.23729893449115,608.450728485861,13.924114435542045,0.0,0.10712298762254281,0.02214402416184433,0.06693360552529176,0.10134895917524675,15.864536698984272
3,126.41,25.36,119.67,82.305,21028.505,14.38,93.835,37.13,92.4,37.85,75.665,34.17,66.13,34.54,63.1,53.0,62.955,117.475,1306.395,5643.89,326.22,5.0,1.9803248454909192,1.021592397927055,1.5653231574699278,1.896502404029381,225.58167435278423,23.79662655033019,4.115640958892377,22.37268664102924,9.790398306247546,4938.503761669074,2.1586595505721564,17.04604333759998,5.381287324268391,16.99181002836958,5.606004498050355,14.132874662684724,5.687456179079072,12.935567499443668,5.777618225688598,12.060309087099798,7.960960018874013,12.053417935158393,14.343958071809507,136.5111786226488,592.8561154497191,34.129623319628045,0.0,0.07068289500504348,0.020285643094292694,0.05555134324795563,0.06919787993340894,25.489207573205316
4,178.75,27.39,169.35,92.895,36723.38,13.495,134.76,36.86,137.1,41.81,106.375,36.99,96.975,37.38,94.76,55.565,94.125,129.59,1226.335,5311.35,408.415,5.0,2.0074645915674183,1.0318096631063371,1.5478036125056236,1.9118513244998174,247.74095205740431,35.02948578514763,5.23704988111498,32.86129445665271,12.162777035945801,10060.714611726398,2.090466395028564,26.24605733492443,5.556453805663498,27.743773804668738,6.7781853755208425,20.890253732423293,7.218847330697581,19.74234251399004,7.420663259849513,19.40822619976142,8.9571125271552,19.138794496359203,17.57788806266892,128.0733640865352,563.7862155411135,42.68977323898524,0.0,0.08582702774951066,0.027291886480836004,0.06388896248034734,0.08356306474627251,27.731114730170013
5,378.53,52.11,352.89,104.78,89620.9,16.21,306.42,49.91,314.865,66.325,237.685,65.625,226.255,66.98,222.765,83.165,221.535,162.115,1254.965,5420.51,627.22,5.0,1.8591053363284646,1.0134624598473667,1.4786917680454519,1.7607893755959494,310.6880637613333,97.74293729449084,36.38047350243405,85.46680073654743,13.178749149510685,20836.89125293486,2.341523362747307,70.72344519678401,7.178138082515428,74.84898924806726,10.91001050163237,63.466731802800766,37.88613046894004,61.96055804514943,39.78557340615165,49.52219740357239,13.21050881745591,49.62923210059242,20.58751232711459,122.13551200187351,531.603740281619,61.06658061772993,0.0,0.07904580342007651,0.028094117101878483,0.04739084105242802,0.07694523367981294,33.02806393241927
6,17599.695,167.9,11105.58,240.665,409505.59,28.995,4056.03,160.655,4529.16,331.56,7598.59,260.015,7581.655,267.67,2407.175,365.045,2356.07,490.59,1320.275,5716.18,1319.275,5.0,6.108215509966922,2.781055463634666,1.8956938905858107,4.120162359500665,123.42057985546903,2999.183021997271,42.847160885873166,1855.3835883643737,32.27104206996431,74604.1444441625,4.248215646704453,643.1941840329943,24.39737030684757,704.9720610936388,54.10538319291585,1260.3789996472328,66.86112431918964,1264.8010852484786,68.29565509256511,350.80998863792445,58.50558586482948,340.7577384057727,69.37390816199087,135.35074550605634,594.0625608325392,135.35074550605634,0.0,0.29391281927470236,0.1203644272499515,0.0753144206898555,0.1600337625512365,8.64135841018473


==> data/results_comparison_powerlaw_3.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,8173.0,279.0,7726.666666666667,772.0,84699.33333333333,220.0,7964.666666666667,447.3333333333333,7963.666666666667,454.0,7415.0,447.0,7057.666666666667,452.3333333333333,6919.666666666667,686.0,6818.333333333333,1204.6666666666667,7054.0,26060.666666666668,83.33333333333333,3.0,1.175917165642112,1.0154727610472378,1.1504988165717134,1.119063871437506,14.300492390451145,5218.636986800289,18.58314648635514,4856.3685106374605,470.87577979760226,28956.735689261975,6.000000000000001,5025.185413936927,37.04651730519949,5024.372907250328,42.77070648625451,4703.811645888896,36.073998022583154,4489.481682530599,40.1552542570016,4347.642477379104,66.61331198291624,4276.463700042102,494.1110986182943,70.03808487768161,2078.615351087781,0.6666666666666655,0.0,0.020000560389457692,0.014253920573198896,0.010397650671524445,0.02161402849703952,6.657773797807943
2,51423.5,279.0,46385.0,1113.5,1679608.0,247.5,49297.5,546.0,49298.5,748.0,43737.5,525.0,41617.5,531.5,39111.0,1019.5,37700.5,1881.0,7017.5,25251.0,701.5,3.0,1.313237066690954,1.0657411146719569,1.2582869663748286,1.1853623882915485,43.25100141562654,11965.0,57.99999999999999,10205.999999999998,6.999999999999999,127481.99999999999,37.0,11977.0,132.0,11972.999999999998,266.0,8797.0,120.0,7529.0,123.0,8220.0,315.0,7464.999999999999,270.0,30.999999999999996,130.0,2.9999999999999996,0.0,0.029919749221455683,0.031484543034018375,0.0416732156272892,0.011820745269706112,5.830616236773551
3,221338.5,327.6666666666667,185565.33333333334,1054.5,5017275.166666667,317.6666666666667,161830.5,888.0,162541.16666666666,1920.1666666666667,162365.16666666666,686.5,154440.16666666666,758.0,109732.16666666667,2276.1666666666665,103481.33333333333,2871.1666666666665,7043.666666666667,25845.0,1760.6666666666667,3.0,1.876381836903325,1.327581149220353,1.4482592539855441,1.5948503188581238,54.4000807792498,105295.48548948653,26.15679219204408,83744.7961952131,598.1736091358986,618233.2333595831,32.43728992653021,60982.89584629449,152.74204834731444,61621.93144093352,458.1229577792893,72782.42657934522,94.87219473235209,69627.1293551906,126.42889964982953,38220.18205230205,499.34448140648465,35311.84122327492,900.8646833891191,30.08284856488464,783.2293831737078,7.548362589183032,0.0,0.3618015103333196,0.20288456069160696,0.08197775492640119,0.2534206294602079,20.562816458129877
4,517602.4285714286,385.14285714285717,408108.85714285716,1861.0,6662022.714285715,346.42857142857144,303031.28571428574,1392.7142857142858,308101.0,3351.0,337553.14285714284,887.2857142857143,320308.14285714284,1109.2857142857142,186262.0,3822.1428571428573,175246.2857142857,4898.571428571428,7020.142857142857,25179.714285714286,2339.8571428571427,3.0,2.634105774603298,1.6513278242762721,1.6271314065419158,2.0904719544892383,38.73309424801791,186084.14225871925,36.338169808536236,138476.14178996327,522.5749433608269,291831.563468582,17.53286515502294,71421.21763935723,111.59938068245486,74825.1860118923,283.34666635295594,107632.14427052966,108.48542959943582,102182.79770091634,187.89800388494172,36617.87020671997,343.348615999604,35169.90814051474,647.4112341645371,14.757910365879981,558.4334746218485,4.965184913423676,0.0,0.546607625642181,0.25776105394356685,0.09989389552420104,0.3854231955163407,10.252919749938231
5,1288138.25,525.0,947738.75,2688.0,9205792.75,451.5,614005.0,2422.5,628301.25,6255.75,700787.0,1322.0,650384.25,1984.5,317771.75,7203.0,300521.25,8354.25,7032.5,25137.5,3515.75,3.0,4.057506372360336,2.0491035140924736,1.9769467094095152,2.9849308894060833,28.9613133436535,129176.92875632501,9.62635271879576,77815.65395803512,962.5698243071339,499568.1256487946,19.536291016123478,37393.320446304315,54.39056290693574,25777.87604872312,138.74767265315361,73035.11801409877,67.64121031836532,70804.15507758001,114.75626344561765,5211.666232277991,121.50171466554151,3980.5039358520157,749.0920615429498,33.67986539957277,384.9203380787597,16.839932699786385,0.0,0.44924925307506064,0.24882596259295175,0.06495624122714277,0.2777781093042323,1.2620247935695947
6,7305902.666666667,1537.0,3833060.0,10001.666666666666,15930743.666666666,740.1666666666666,1205961.6666666667,5726.0,1284180.5,17688.166666666668,3374765.8333333335,4568.666666666667,2951697.1666666665,10665.5,609543.6666666666,19092.333333333332,567377.8333333334,20424.0,7025.0,25149.666666666668,7024.0,3.0,12.072292894613044,4.881116790430589,2.0938867271957555,6.345787412493124,26.316312849487925,133589.62408676976,144.99839079566826,159871.07099326426,1512.7123248581597,308723.2770723828,41.12879499545031,215109.93513312627,225.35364799946478,185656.20664999777,1142.8023353921615,114334.7265793634,267.7076348888425,96579.95924126517,403.91641049438266,47892.535940837864,1219.765952048908,37478.3947981293,1128.8360967533476,13.155480480266236,463.17906304629605,13.155480480266236,0.0,0.9010561259055474,0.4199722071377744,0.14814045141534085,0.6158725786060322,1.9053996991477584


==> data/results_comparison_powerlaw_4.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,653.6666666666666,254.33333333333334,632.0,679.3333333333334,15226.333333333334,214.66666666666666,658.0,424.0,658.6666666666666,426.3333333333333,627.0,424.6666666666667,606.0,418.0,607.0,646.6666666666666,601.0,1142.0,7048.333333333333,26000.0,83.33333333333333,4.0,1.0795259541803146,0.9978220079955511,1.085814325800856,1.048856636479537,26.87674099394306,331.67118924889724,16.179548132682136,313.63035567368155,415.6558405433247,5133.495278830767,24.828299266048102,336.9826899609731,47.72141378179542,337.8388833617456,42.525809156845504,318.2703253525217,49.400854693460964,312.1623509222939,42.77070648625451,311.44394894319805,60.77645743030586,310.00215053017513,478.8277352033819,68.08165032599535,1398.8795516412413,0.6666666666666655,0.0,0.011023734342766833,0.006275542328198016,0.012454770571152707,0.03237713971224239,6.986816879657303
2,8686.666666666666,257.0,7916.166666666667,849.0,588503.5,231.5,8807.166666666666,525.1666666666666,8804.166666666666,667.6666666666666,7923.666666666667,478.8333333333333,7663.0,483.3333333333333,7743.333333333333,912.5,7570.0,1529.0,7024.666666666667,25574.333333333332,702.0,4.0,1.0928232125662751,0.9880332410997873,1.1093167138225943,1.0223659495703263,109.28082035225263,7142.6977474278665,8.46955331368387,6252.222866931232,233.3883744605402,259095.7505930964,10.890362712049585,7251.016690398972,28.333333333333336,7250.887125801307,128.74229211016007,6361.9788885045655,11.447464542178956,6076.816227817547,11.047372739454588,6147.71458167812,131.85724604030426,6006.1543991697945,314.09213085759836,21.943361436003947,749.1146181400493,2.2509257354845578,0.0,0.0304869697289313,0.004404689015547696,0.028503231807810243,0.006062177738030952,40.67606870965172
3,49817.666666666664,366.0,43105.0,1278.3333333333333,3614630.3333333335,322.3333333333333,47907.333333333336,1014.0,47894.666666666664,2137.3333333333335,43657.666666666664,714.3333333333334,41668.0,729.0,39101.333333333336,2458.3333333333335,38098.333333333336,3353.6666666666665,7030.333333333333,25084.666666666668,1757.0,4.0,1.268814984035872,1.0626719387094254,1.223490684584557,1.0985798058113767,93.13991291068653,11638.263463440087,11.372481406154654,9748.73714898499,5.456901847914992,373966.3791204291,22.78400998751341,9549.298217379352,59.00282479113465,9562.331956402917,172.0710447589729,9635.19121646155,29.94068209718084,9097.201987424485,34.01960219246153,7295.551734523656,206.88912758071925,7102.431727545465,168.6982842565718,4.807401700618548,334.86581060345765,1.1547005383792517,0.0,0.05632163212772987,0.03194987721877451,0.015024122825738569,0.04088063930258304,7.847153831967505
4,55664.5,374.0,47917.5,910.0,4703980.0,315.5,52323.5,1155.5,52325.5,2699.0,47904.5,711.0,45498.0,717.5,41152.5,2989.0,39401.5,3503.5,7040.5,24981.0,2346.5,4.0,1.3315670078857031,1.0961140325363548,1.260603672558994,1.151152096862621,118.51011144886962,35695.0,41.99999999999999,29318.999999999996,1040.0,1297639.9999999998,56.99999999999999,30994.999999999996,423.0,30994.999999999996,985.9999999999999,28567.0,162.0,26951.999999999996,159.0,21915.0,991.9999999999999,20559.0,1897.0,35.0,989.9999999999999,10.999999999999998,0.0,0.1582822191163311,0.07121465225601797,0.08186308282290611,0.09942292199151126,31.577889372504156
5,98565.0,460.5,80439.5,1303.5,6801654.833333333,384.5,79451.83333333333,1785.8333333333333,80156.83333333333,4446.0,75342.0,879.5,72493.16666666667,921.0,55411.5,4888.833333333333,53096.666666666664,5648.166666666667,7045.333333333333,25707.666666666668,3522.3333333333335,4.0,1.5580975581113237,1.1996157235958507,1.3476013065339114,1.3210504567313794,157.59499193636137,70903.92731577004,83.18293094138967,55161.40199028062,590.7163447882579,2420456.0571572417,81.25474345128002,51384.98605472658,609.507870699341,52216.124928139885,1597.4937871553682,50253.471277780074,185.0317089942514,48765.617216550345,210.4534786280965,32056.369429490922,1712.5151418633095,30650.046910966463,2079.6614735202565,38.90729723043967,1211.5063534478243,19.54595724042304,0.0,0.31245107517591364,0.15441530564895375,0.1382126820198205,0.18885283466879604,50.211368530912694
6,3202967.5,1617.75,1624677.75,5013.25,15684387.0,682.25,768817.25,6737.5,815332.25,19527.0,1330969.25,3294.25,1045144.5,6080.75,332467.25,20864.75,317496.75,22242.0,7020.0,25081.0,7019.0,4.0,9.655401983737635,3.1469684416134087,2.468162715518405,4.905716931562583,47.975419338533776,342490.488123393,271.0871631044156,148047.50265680492,1107.293810753647,1037145.8446454547,114.89234091095892,46341.34240880382,220.2551550664214,60812.92151823767,597.8199282950233,185713.05264372236,309.3287086579582,123310.74397499459,688.1387335898676,43042.5180286888,489.37877286753377,42878.31513616955,486.7983840017006,20.639767440550255,585.5060489297558,20.639767440550255,0.0,0.29688953104457877,0.04079743194827639,0.2041866443412456,0.25131853145669575,8.306975189259196


==> data/results_comparison_powerlaw_5.csv <==
regime,size_bl_dp,speed_bl_dp_ms,size_bl_dp_s,speed_bl_dp_s_ms,size_bl_dp_g,speed_bl_dp_g_ms,size_bl_dp_pc,speed_bl_dp_pc_ms,size_bl_dp_pc_min,speed_bl_dp_pc_min_ms,size_bl_dp_pert,speed_bl_dp_pert_ms,size_bl_dp_pert_min,speed_bl_dp_pert_min_ms,size_bl_dp_pert_min_pc,speed_bl_dp_pert_min_pc_ms,size_bl_dp_pert_min_pc_ms,speed_bl_dp_pert_min_pc_ms_ms,n,m,rho,k,approx,approx_pert,approx_pc,approx_ms,approx_greedy,size_bl_dp_error,speed_bl_dp_ms_error,size_bl_dp_s_error,speed_bl_dp_s_ms_error,size_bl_dp_g_error,speed_bl_dp_g_ms_error,size_bl_dp_pc_error,speed_bl_dp_pc_ms_error,size_bl_dp_pc_min_error,speed_bl_dp_pc_min_ms_error,size_bl_dp_pert_error,speed_bl_dp_pert_ms_error,size_bl_dp_pert_min_error,speed_bl_dp_pert_min_ms_error,size_bl_dp_pert_min_pc_error,speed_bl_dp_pert_min_pc_ms_error,size_bl_dp_pert_min_pc_ms_error,speed_bl_dp_pert_min_pc_ms_ms_error,n_error,m_error,rho_error,k_error,approx_error,approx_pert_error,approx_pc_error,approx_ms_error,approx_greedy_error
1,84.6,272.4,80.4,671.2,2722.2,222.8,84.6,447.6,84.6,442.8,76.6,449.8,75.0,443.0,74.8,677.8,74.6,1147.8,7052.4,25642.4,83.4,5.0,1.1205828690977206,1.0018018018018018,1.1205828690977206,1.0738759821928139,36.48421666490974,33.10951524864114,23.86294198123945,29.970652311886703,313.34734720434443,962.1589057946718,9.682974749528164,33.10951524864114,14.12232275512779,33.10951524864114,19.610201426808445,28.806943607401326,18.36736235827017,27.828043409481737,21.428952377566194,27.56374430297887,22.34636435754147,27.375901811629877,316.1059316115406,52.48085365159377,1282.8558141895762,0.48989794855663765,0.0,0.03361357370795379,0.0036036036036035664,0.03361357370795379,0.012193337769664607,2.089759167864593
2,1197.3333333333333,262.6666666666667,1140.5,842.1666666666666,159605.33333333334,225.83333333333334,1299.1666666666667,499.3333333333333,1290.8333333333333,562.8333333333334,1112.5,471.8333333333333,1088.0,473.3333333333333,1177.1666666666667,791.3333333333334,1161.6666666666667,1399.1666666666667,7030.333333333333,25640.666666666668,702.5,5.0,1.0240831609272523,0.9487279503104807,1.0784088809041006,0.9862331741611277,184.83253944485685,618.4935821098802,7.893738728328365,581.760259900932,219.22798888625312,67796.14487106017,17.122434925494034,703.6289584085573,35.43507364807422,696.6792502850777,65.54065744084185,564.2488221816093,39.83772639652576,553.7426598460095,41.57135766098791,629.6149969977245,89.0463050577869,617.902185714787,279.68192250801235,32.33024040189685,1408.3808828264855,3.1304951684997047,0.0,0.03086687523592036,0.038924163969851606,0.03250806547051745,0.03447077063184421,84.38201448872076
3,2598.6666666666665,305.0,2438.6666666666665,571.6666666666666,585002.6666666666,231.0,2960.0,609.3333333333334,2932.6666666666665,882.3333333333334,2428.0,538.6666666666666,2388.3333333333335,538.3333333333334,2712.3333333333335,1137.0,2658.6666666666665,1459.0,7045.666666666667,26014.0,1761.0,5.0,0.9937819334669121,0.9203474474464707,1.0746408641425138,0.9393375359439217,250.55719850178176,2269.6873010272684,38.27967258654825,2105.5996242823035,583.3379047439923,431595.64261985366,25.324559884296775,2811.4653356094104,94.60326515389298,2781.1418118783117,287.6139387751884,2115.2314294185403,69.946010925888,2077.758193609428,64.92388706101255,2562.5045907817957,311.54667922051965,2502.5774269296403,852.0586834250328,31.629803104737107,1575.0318515297822,7.571877794400365,0.0,0.08691182220687639,0.08714244478878772,0.018862204457938743,0.09398021591974648,74.3633165048829
4,1586.5,324.0,1512.5,311.0,454696.0,239.5,1637.0,690.5,1635.0,930.0,1492.0,590.0,1467.5,580.0,1518.5,1229.5,1493.5,1232.0,7070.5,27074.0,2356.5,5.0,1.0547833098857358,0.9770565258667032,1.0766230312596508,1.0071701037413217,300.9967796726487,1513.0,55.99999999999999,1435.0,30.0,439756.0,71.0,1612.0,30.999999999999996,1608.0,200.0,1398.0,82.0,1393.0,70.0,1493.0,160.99999999999997,1463.0,154.0,52.99999999999999,691.9999999999999,16.999999999999996,0.0,0.0406924475860414,0.043296274691463965,0.0003963215866589209,0.045245284745336234,6.3432282194694665
5,21059.25,480.0,18229.0,1087.75,3698074.5,308.25,24345.75,1441.75,24192.5,3506.0,18848.25,864.25,18131.0,874.5,21197.5,3793.75,20866.5,4347.0,7032.5,24784.0,3515.75,5.0,1.0007773362088792,0.8735914399130746,1.1304650443327282,0.8829961779941818,246.84257718978716,12320.356390272698,88.25342297422048,10538.795661744278,756.5916445921582,1634546.9158194878,59.083979780196486,14415.909784563257,373.45626696218835,14315.816928604994,1219.4755703443454,10960.96523654129,169.328822118386,10515.215356805586,166.31195587409425,12489.037179329183,1250.5578421915025,12307.090544343397,1665.4713046662396,13.601470508735572,608.24337234367,6.800735254367786,0.0,0.03526895090596753,0.04652874672400909,0.02749226994190379,0.05661363419681212,164.16893250450522
6,990321.1666666666,1317.5,550149.8333333334,2260.8333333333335,11154621.666666666,516.3333333333334,324997.6666666667,5720.0,336081.0,15394.5,405748.3333333333,2321.5,307751.5,3134.8333333333335,125849.0,16370.833333333334,121086.16666666667,16928.5,7051.5,25789.333333333332,7050.5,5.0,7.796839110636335,2.4265464419662996,2.6892768762803168,4.354480737703271,88.3868614814552,199879.73398715988,236.01228781569833,90678.28035925205,994.2243095890271,1756303.428311002,39.1396360625787,23912.270990249148,905.9517279266779,25983.27436384157,2456.9467637700254,85338.66236068569,286.2026088863156,59338.51385792087,475.30913916921253,14650.69417240471,2458.4195148735516,14302.219300203418,2570.4436841396337,19.29248558377064,610.3294556585353,19.29248558377064,0.0,0.889412304135311,0.2668582595037769,0.17235398662722026,0.409376041397276,7.584452475524805

